Parabolic Approximation Line Search for DNNs

A major challenge in current optimization research for deep learning is to automatically find optimal step sizes for each update step. The optimal step size is closely related to the shape of the loss in the update step direction. However, this shape has not yet been examined in detail. This work shows empirically that the batch loss over lines in negative gradient direction is mostly convex locally and well suited for one-dimensional parabolic approximations. By exploiting this parabolic property we introduce a simple and robust line search approach, which performs loss-shape dependent update steps. Our approach combines well-known methods such as parabolic approximation, line search and conjugate gradient, to perform efficiently. It surpasses other step size estimating methods and competes with common optimization methods on a large variety of experiments without the need of hand-designed step size schedules. Thus, it is of interest for objectives where step-size schedules are unknown or do not perform well. Our extensive evaluation includes multiple comprehensive hyperparameter grid searches on several datasets and architectures. Finally, we provide a general investigation of exact line searches in the context of batch losses and exact losses, including their relation to our line search approach.

==> compression_commands.txt <==
for photos in *.png;do convert -verbose "$photos" -resize 50% "$photos"; done 

pngoptim *


==> latex_for_svg.txt <==
$\mathcal{L}_{\mathbb{B}_{t}}(\boldsymbol\theta_t)$

$\text{-}||\boldsymbol g_{t}||$

$\mathcal{L}_{\mathbb{B}_{t}}(\boldsymbol\theta_t+s\cdot \frac{-\boldsymbol g_t}{||\boldsymbol g_t||})$

$\mathcal{L}_{\mathbb{B}_{t}}(\boldsymbol\theta_t+\mu \cdot \frac{- \boldsymbol g_t}{||\boldsymbol g_t||})$

$\mathcal{L}_{\mathbb{B}_{t}}(\boldsymbol\theta_t+s_{\text{upd}}\cdot \frac{-\boldsymbol g_t}{||\boldsymbol g_t||})$

$s_{min}$
$s_{min}=-\frac{l'(0)}{l''(0)}$

$\hat{l}(0)$

$\hat{l}(\mu)$

$\hat{l}(s_{\text{upd}})$

$\hat{l}^\prime(0)$
$l''(0)$


$-\left\vert\frac{g_t}{|g_t|}\right\vert$

$l'(\frac{\mu}{2})=\frac{l(0)-l(\mu)}{\mu}$

$\frac{\mu}{2}$


Add Packages:
time


$net(x_0,\theta_0+a\frac{\nabla_{\theta_0} net(x,\theta_0)}{||\nabla_{\theta_0} net(x,\theta_0)||})$


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/compression_commands.txt <==
for photos in *.png;do convert -verbose "$photos" -resize 50% "$photos"; done 

pngoptim *


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/latex_for_svg.txt <==
$\mathcal{L}_{\mathbb{B}_{t}}(\boldsymbol\theta_t)$

$\text{-}||\boldsymbol g_{t}||$

$\mathcal{L}_{\mathbb{B}_{t}}(\boldsymbol\theta_t+s\cdot \frac{-\boldsymbol g_t}{||\boldsymbol g_t||})$

$\mathcal{L}_{\mathbb{B}_{t}}(\boldsymbol\theta_t+\mu \cdot \frac{- \boldsymbol g_t}{||\boldsymbol g_t||})$

$\mathcal{L}_{\mathbb{B}_{t}}(\boldsymbol\theta_t+s_{\text{upd}}\cdot \frac{-\boldsymbol g_t}{||\boldsymbol g_t||})$

$s_{min}$
$s_{min}=-\frac{l'(0)}{l''(0)}$

$\hat{l}(0)$

$\hat{l}(\mu)$

$\hat{l}(s_{\text{upd}})$

$\hat{l}^\prime(0)$
$l''(0)$


$-\left\vert\frac{g_t}{|g_t|}\right\vert$

$l'(\frac{\mu}{2})=\frac{l(0)-l(\mu)}{\mu}$

$\frac{\mu}{2}$


Add Packages:
time


$net(x_0,\theta_0+a\frac{\nabla_{\theta_0} net(x,\theta_0)}{||\nabla_{\theta_0} net(x,\theta_0)||})$


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/angle_data/cifar10/run-DENSENET40_models_PAL_1_PAL_45000_150000_128_0.316_0_1_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1597144996.8203297,42,100.17179107666016
1597145049.4205487,167,91.82574462890625
1597145075.8820386,229,98.1900405883789
1597145188.4587438,474,92.30646514892578
1597145214.7330499,536,93.33648681640625
1597145233.0049033,579,94.6139144897461
1597145235.9773607,586,91.68675994873047
1597145256.3631976,634,91.075439453125
1597145261.8922164,647,90.70869445800781
1597145297.5136569,714,89.13510131835938
1597145337.3231795,808,92.23019409179688
1597145424.7019053,1014,88.09864044189453
1597145567.223558,1333,91.41171264648438
1597145589.3182285,1385,88.11138916015625
1597145592.293877,1392,91.27651977539062
1597145618.4602206,1436,86.00248718261719
1597145726.5255919,1691,90.9604263305664
1597145744.7617517,1734,87.75807189941406
1597145746.029057,1737,88.44537353515625
1597145813.0341935,1877,83.48014831542969
1597145829.9950252,1917,91.65654754638672
1597145880.5191298,2036,83.15326690673828
1597146003.3373408,2307,92.60543823242188
1597146038.2259116,2389,87.406982421875
1597146086.844588,2485,76.1546859741211
1597146087.2706072,2486,89.43236541748047
1597146171.9079351,2685,84.77539825439453
1597146329.6710384,3038,83.53087615966797
1597146419.2486055,3230,84.20355987548828
1597146426.0188403,3246,87.09269714355469
1597146451.0443468,3305,74.98794555664062
1597146592.2213633,3618,74.05915069580078
1597146593.0815985,3620,78.16919708251953
1597146614.2803705,3670,76.30476379394531
1597146678.4477198,3821,88.30181121826172
1597146743.8156216,3956,80.33074188232422
1597146905.2896028,4317,77.43277740478516
1597146940.4812613,4400,77.24710845947266
1597146979.5683565,4492,75.76881408691406
1597146986.778043,4509,75.457763671875
1597147065.6436758,4676,74.55567169189453
1597147113.215488,4788,79.4761962890625
1597147199.0562184,4971,77.84051513671875
1597147268.565029,5134,71.73280334472656
1597147366.235913,5345,73.10318756103516
1597147372.2029974,5359,72.939697265625
1597147535.1151137,5723,79.52587890625
1597147595.0444992,5864,84.00138854980469
1597147613.3519633,5907,76.6368408203125
1597147656.721811,5990,78.41901397705078
1597147745.9624536,6200,79.96912384033203
1597147754.0459552,6219,84.84859466552734
1597147913.0072165,6574,77.58871459960938
1597147974.2105677,6699,78.98382568359375
1597147979.2889588,6711,76.11084747314453
1597148040.1360145,6854,75.56300354003906
1597148087.8076494,6966,71.8993148803711
1597148176.2318583,7155,81.56156921386719
1597148272.738736,7382,83.23612213134766
1597148314.0611374,7460,71.75777435302734
1597148315.3350935,7463,76.5689926147461
1597148466.1298847,7798,75.15370178222656
1597148480.9926982,7833,86.70671081542969
1597148580.1291223,8066,73.1768569946289
1597148636.7096121,8180,80.12516021728516
1597148654.1481178,8221,78.38800048828125
1597148714.5638852,8363,76.07304382324219
1597148780.0286982,8498,76.91571044921875
1597148784.2861447,8508,82.4996337890625
1597148823.7463171,8601,75.87767028808594
1597148949.645821,8878,74.27741241455078
1597148973.8679793,8935,69.21781921386719
1597149120.1773462,9260,74.53801727294922
1597149208.6437201,9468,72.04705047607422
1597149253.3598883,9554,80.65675354003906
1597149258.898949,9567,76.4521484375
1597149314.6729352,9698,75.28710174560547
1597149629.3418114,10399,72.4196548461914
1597149663.4084256,10479,77.81611633300781
1597149681.6815426,10522,74.3809814453125
1597149725.8719685,10607,74.9488754272461
1597149799.512186,10780,78.05534362792969
1597149851.4366212,10902,73.24011993408203
1597149852.713604,10905,79.98767852783203
1597149886.7186413,10966,68.56520080566406
1597149909.6860049,11020,79.83535766601562
1597149944.5994642,11102,66.96455383300781
1597150135.6233175,11532,78.44121551513672
1597150150.0739467,11566,74.32333374023438
1597150208.7832525,11685,79.5661849975586
1597150240.232689,11759,78.84382629394531
1597150337.8366,11969,74.48109436035156
1597150339.9525454,11974,74.53282165527344
1597150420.652778,12164,77.56612396240234
1597150474.2805457,12290,75.44975280761719
1597150740.5068972,12877,81.84534454345703
1597150815.5232863,13034,72.5493392944336
1597150826.9661615,13061,78.29158782958984
1597151063.077505,13597,76.17489624023438
1597151072.8640924,13620,75.47555541992188
1597151161.8726451,13810,76.47235107421875
1597151344.9136364,14221,76.947021484375
1597151375.983719,14294,72.48170471191406
1597151394.6620145,14338,84.24690246582031
1597151449.2085702,14447,81.70794677734375
1597151530.489495,14638,76.07797241210938
1597151543.2069774,14668,74.1773452758789
1597151590.4589152,14779,76.20964050292969
1597151638.5313056,14873,78.34857177734375
1597151902.2641804,15473,75.38945007324219
1597151924.9447644,15507,74.24998474121094
1597152034.2269404,15764,78.28585052490234
1597152192.1895359,16116,77.16587829589844
1597152287.672073,16321,82.04838562011719
1597152523.9262762,16857,74.65741729736328
1597152621.050514,17066,75.12444305419922
1597152634.2028067,17097,73.67571258544922
1597152736.0231793,17317,72.90086364746094
1597152745.3985353,17339,82.88058471679688
1597152832.5443432,17543,81.97319030761719
1597152838.4928231,17557,78.35944366455078
1597153243.350488,18451,81.85198211669922
1597153542.5718682,19116,78.51822662353516
1597153565.185192,19169,81.28675079345703
1597153727.3942347,19531,76.9975814819336
1597153773.722736,19640,73.35283660888672
1597153779.710624,19654,77.85770416259766
1597153820.745619,19731,87.66954040527344
1597153933.3816156,19995,86.3459243774414
1597153958.139275,20053,77.36381530761719
1597153961.9924502,20062,78.46676635742188
1597154002.374019,20138,81.77633666992188
1597154047.4758697,20244,85.28762817382812
1597154050.893875,20252,84.89823913574219
1597154081.0871122,20323,84.9074478149414
1597154139.0427542,20440,83.3294906616211
1597154181.0876186,20539,81.86549377441406
1597154197.67084,20578,83.04601287841797
1597154291.5352392,20779,81.80313873291016
1597154292.8237846,20782,78.79891967773438
1597154323.8204293,20855,80.10692596435547
1597154419.6795263,21080,78.65032196044922
1597154455.0925138,21144,86.81916809082031
1597154492.5629737,21232,76.80682373046875
1597154529.6761348,21319,75.97103881835938
1597154624.7121823,21523,81.26970672607422
1597154771.4054134,21848,84.80103302001953
1597154948.5253265,22245,78.66616821289062
1597154984.680495,22330,83.3200454711914
1597154996.5447602,22358,78.41505432128906
1597155345.3962862,23138,77.22296142578125
1597155349.6552675,23148,78.60738372802734
1597155368.3755689,23192,84.97361755371094
1597155379.4650085,23218,79.85157012939453
1597155416.5337563,23286,82.28545379638672
1597155448.459062,23361,84.79969024658203
1597155476.6014724,23427,82.78047180175781
1597155524.7831185,23540,84.02841186523438
1597155588.2567973,23670,85.24523162841797
1597155592.937308,23681,81.14218139648438
1597155601.4518723,23701,81.91110229492188
1597155710.6641207,23938,72.24571228027344
1597155799.6449378,24147,73.77450561523438
1597155857.1624076,24282,73.99091339111328
1597155858.0196698,24284,76.9635238647461
1597155882.4059234,24322,74.06575775146484
1597156009.6827168,24621,85.27730560302734
1597156059.6060169,24719,82.58901977539062
1597156063.0276701,24727,78.61148834228516
1597156137.1422389,24901,80.73422241210938
1597156151.2298849,24934,86.02084350585938
1597156295.5764196,25253,81.80732727050781
1597156329.2178497,25332,78.8193588256836
1597156362.514551,25391,73.01407623291016
1597156550.0384028,25812,90.12590026855469
1597156564.907998,25847,89.22242736816406
1597156596.3906236,25921,81.70407104492188
1597156767.433321,26303,79.85006713867188
1597156994.2189968,26797,78.98159790039062
1597156994.6409128,26798,74.75933074951172
1597157007.7617788,26829,83.78296661376953
1597157149.403561,27142,71.09208679199219
1597157154.498491,27154,80.68738555908203
1597157156.6100814,27159,88.56780242919922
1597157205.512793,27274,85.85234069824219
1597157312.5046587,27505,84.98606872558594
1597157354.1488023,27603,80.05764770507812
1597157369.0857646,27638,77.05818939208984
1597157456.8915195,27825,75.46186065673828
1597157495.70092,27916,84.49076843261719
1597157726.1929924,28438,83.83863067626953
1597157779.1732728,28543,83.93769836425781
1597157969.034261,28970,82.63897705078125
1597157980.046686,28996,81.10936737060547
1597158008.1432328,29062,83.33627319335938
1597158067.4186804,29201,81.49630737304688
1597158102.0541904,29263,81.78807830810547
1597158190.5317757,29471,76.54550170898438
1597158197.3381975,29487,81.4779281616211
1597158258.5221968,29611,85.9716796875
1597158351.2698967,29829,79.3753662109375
1597158434.7867084,30005,83.60501861572266
1597158445.889419,30031,77.98414611816406
1597158506.677557,30174,84.73651123046875
1597158580.0887592,30327,87.98110961914062
1597158640.9861045,30470,87.41565704345703
1597158701.4246054,30612,79.28524780273438
1597158749.782245,30706,84.07112121582031
1597158755.7607923,30720,85.18663787841797
1597159064.3664136,31406,81.9088134765625
1597159080.0955832,31443,84.86199188232422
1597159196.2174113,31696,84.3503646850586
1597159274.4881248,31880,86.00680541992188
1597159298.4070942,31936,77.8385009765625
1597159327.3368464,32004,81.28301239013672
1597159422.0639758,32207,85.12407684326172
1597159527.5735903,32435,71.13200378417969
1597159573.397005,32542,80.87520599365234
1597159622.3263676,32657,83.60065460205078
1597159675.3857818,32762,86.990478515625
1597159731.5920243,32894,81.7806396484375
1597159735.0183117,32902,82.82691192626953
1597159791.241406,33034,86.80784606933594
1597159862.1321557,33181,84.2537612915039
1597159900.4406054,33271,84.17507934570312
1597159930.2354553,33341,87.03410339355469
1597159944.6920514,33375,87.87552642822266
1597159956.601196,33403,72.65240478515625
1597160107.081053,33737,86.5238037109375
1597160112.1917143,33749,88.11958312988281
1597160120.2617812,33768,85.34943389892578
1597160127.5132658,33785,71.69981384277344
1597160158.8439808,33839,85.09292602539062
1597160174.5150998,33876,85.57709503173828
1597160190.236228,33913,80.06927490234375
1597160242.6365654,34036,86.61455535888672
1597160287.2544947,34141,81.12643432617188
1597160389.705609,34362,81.7474594116211
1597160398.6685195,34383,81.8154296875
1597160467.4697,34525,84.42549896240234
1597160498.8888514,34599,80.7217025756836
1597160577.2571743,34783,87.00996398925781
1597160828.273441,35333,84.90100860595703
1597160837.2130165,35354,89.21219635009766
1597160847.0084555,35377,87.56816864013672
1597160892.1856277,35483,80.76144409179688
1597160938.8376648,35573,87.75682067871094
1597161023.0536962,35771,87.77845001220703
1597161056.2717226,35849,85.04132080078125
1597161108.8249457,35953,87.05096435546875
1597161116.0583332,35970,85.20500946044922
1597161144.5723288,36037,83.66316986083984
1597161233.5840876,36246,86.23180389404297
1597161254.1540325,36275,81.44680786132812
1597161413.1652932,36629,74.85365295410156
1597161425.936383,36659,85.77130126953125
1597161471.9358537,36767,85.37550354003906
1597161507.3145852,36850,83.67105865478516
1597161531.6645606,36907,87.05899810791016
1597161665.5304728,37202,76.82852172851562
1597161796.3420727,37489,88.09843444824219
1597161921.6866646,37764,87.76976013183594
1597161969.3781812,37876,83.96121978759766
1597162112.1883795,38192,84.58434295654297
1597162225.612093,38439,86.857177734375
1597162232.4097116,38455,82.69985961914062
1597162353.7048724,38720,87.32970428466797
1597162404.692588,38840,81.34359741210938
1597162464.85466,38981,87.56864166259766
1597162607.3260028,39296,84.76958465576172
1597162788.4215982,39702,87.55005645751953
1597162800.3803148,39730,88.2713623046875
1597162830.4643142,39781,85.38525390625
1597162871.616724,39878,89.15985870361328
1597162884.8726273,39909,89.53541564941406
1597162932.450917,40020,85.5548324584961
1597163058.351253,40296,84.40751647949219
1597163153.5854926,40500,88.19166564941406
1597163216.1391382,40647,73.97608184814453
1597163222.9621854,40663,84.11619567871094
1597163224.6633394,40667,88.48899841308594
1597163238.7433307,40700,90.31751251220703
1597163247.2831788,40720,83.55181884765625
1597163278.3596685,40793,80.1197738647461
1597163391.8052926,41040,87.97428894042969
1597163487.16052,41244,86.71916198730469
1597163498.6473446,41271,85.72305297851562
1597163528.4135146,41341,82.00568389892578
1597163621.1247797,41539,88.57013702392578
1597163627.8946562,41555,86.87747955322266
1597163882.8446305,42134,85.25875854492188
1597164025.8385794,42450,81.8697738647461
1597164033.51266,42468,84.99573516845703
1597164131.5395446,42678,88.01348876953125
1597164505.9063845,43518,89.84208679199219
1597164543.8728375,43607,86.84231567382812
1597164557.5079696,43639,89.76433563232422
1597164596.4450414,43711,87.04129791259766
1597164607.88464,43738,82.6922836303711
1597164609.5850255,43742,85.94539642333984
1597164636.5144384,43805,81.16090393066406
1597164716.694745,43993,82.23532104492188
1597164759.0146027,44073,79.34880065917969
1597164813.178898,44200,83.56222534179688
1597164816.154779,44207,85.57752227783203
1597164834.896014,44251,82.5770263671875
1597164857.5112052,44304,83.91380310058594
1597164985.4777555,44585,86.79419708251953
1597165092.079396,44816,87.14299011230469
1597165155.120063,44964,92.03275299072266
1597165311.10149,45310,80.71582794189453
1597165314.9651601,45319,89.38414764404297
1597165337.5947156,45372,89.06756591796875
1597165403.3944228,45507,86.49493408203125
1597165467.7401097,45658,89.27371978759766
1597165765.5556397,46318,82.42708587646484
1597165772.3768547,46334,83.10115051269531
1597165806.1181574,46413,86.45417785644531
1597165851.0784833,46499,87.30333709716797
1597166183.891543,47241,88.96250915527344
1597166209.4059992,47301,89.55560302734375
1597166339.0729742,47585,84.08013153076172
1597166361.5890083,47638,81.96881866455078
1597166374.8002067,47669,84.91973876953125
1597166390.077857,47705,87.48444366455078
1597166406.687893,47744,88.7486343383789
1597166473.8781464,47882,90.8505630493164
1597166501.5172627,47947,88.32926177978516
1597166511.290779,47970,83.44561767578125
1597166556.4024472,48076,84.35921478271484
1597166601.1480196,48181,86.86162567138672
1597166629.1602101,48227,89.05946350097656
1597166754.7631,48522,89.48625183105469
1597166900.5379806,48844,93.94007873535156
1597167091.0301719,49272,82.657958984375
1597167133.1128104,49351,89.1810073852539
1597167186.735104,49477,86.13023376464844
1597167429.022941,50006,88.11433410644531
1597167450.511453,50056,89.40332794189453
1597167490.124945,50149,90.98138427734375
1597167496.960013,50165,86.07989501953125
1597167509.732271,50195,86.73955535888672
1597167540.8933644,50268,90.08707427978516
1597167703.0449095,50629,87.01346588134766
1597167792.3500075,50819,87.28766632080078
1597167860.5515292,50979,89.4194107055664
1597167934.8963513,51134,88.28034210205078
1597167974.5940404,51227,84.90382385253906
1597167998.095517,51282,88.03913879394531
1597168234.8020604,51798,93.47169494628906
1597168238.2043052,51806,92.56117248535156
1597168301.349328,51954,87.18878936767578
1597168321.38685,52001,88.38276672363281
1597168453.6968732,52292,88.99240112304688
1597168479.6885169,52353,85.0178451538086
1597168554.9521377,52510,85.27957153320312
1597168628.4941976,52682,85.35747528076172
1597168732.3162773,52906,85.73230743408203
1597168746.3559074,52939,84.8734359741211
1597168811.696718,53092,83.56343841552734
1597168818.0734532,53107,89.57764434814453
1597168980.4491186,53468,85.19123077392578
1597169090.185601,53706,87.28832244873047
1597169093.19992,53713,81.728271484375
1597169094.9243553,53717,87.35628509521484
1597169096.6382437,53721,90.49256896972656
1597169165.228669,53862,91.55249786376953
1597169183.9311252,53906,84.93221282958984
1597169254.6258235,54072,87.61070251464844
1597169269.943338,54108,85.4349594116211
1597169276.3283672,54123,84.92948913574219
1597169335.0877619,54241,91.51580810546875
1597169535.0865648,54691,90.00861358642578
1597169584.4227977,54807,82.86317443847656
1597169648.201592,54937,85.47573852539062
1597169667.4174836,54982,87.25233459472656
1597169757.6144032,55193,89.59521484375
1597169811.232301,55299,79.08586120605469
1597169915.1487978,55543,91.65308380126953
1597169918.5807135,55551,84.14818572998047
1597169996.1209888,55713,84.80475616455078
1597170018.6936886,55766,91.83524322509766
1597170278.8533692,56337,87.20746612548828
1597170351.2186024,56507,87.78608703613281
1597170357.219553,56521,87.73994445800781
1597170394.2492924,56608,89.18339538574219
1597170478.9960423,56787,79.88427734375
1597170492.9967082,56820,85.73748779296875
1597170569.2150712,56999,92.65543365478516
1597170705.386246,57299,89.95743560791016
1597170707.9499028,57305,90.6982650756836
1597170792.589595,57484,92.38899230957031
1597170918.9047227,57760,90.3829574584961
1597171155.0709827,58295,81.78649139404297
1597171225.3834982,58440,90.30789184570312
1597171274.7790012,58556,86.29884338378906
1597171310.9846,58641,90.35790252685547
1597171344.249448,58719,87.87234497070312
1597171355.7423122,58746,89.59612274169922
1597171362.9780908,58763,87.43406677246094
1597171593.1666014,59264,86.39222717285156
1597171613.2300305,59311,86.04283142089844
1597171664.7712429,59432,89.62525939941406
1597171761.654294,59640,85.9308853149414
1597171774.4531734,59670,88.16416931152344
1597171999.946693,60179,87.80370330810547
1597172002.4912856,60185,90.36312866210938
1597172020.306522,60207,87.93661499023438
1597172058.691133,60297,83.48445129394531
1597172134.4012766,60475,87.07708740234375
1597172462.1755886,61205,88.47405242919922
1597172500.897248,61276,85.96722412109375
1597172569.7481692,61438,87.46552276611328
1597172610.7277026,61534,87.67626190185547
1597172681.3859963,61680,86.24794006347656
1597172885.4523923,62139,88.08247375488281
1597172919.5774403,62219,89.28593444824219
1597173054.4372144,62516,85.01618957519531
1597173067.6113021,62547,89.0235366821289
1597173215.7021732,62874,90.42662811279297
1597173288.0974283,63024,88.20120239257812
1597173371.5202713,63220,86.88607025146484
1597173430.4473116,63358,88.72644805908203
1597173468.7596622,63428,89.24556732177734
1597173469.1874883,63429,89.43582153320312
1597173504.9544373,63513,95.6876220703125
1597173572.348955,63671,83.00245666503906
1597173663.4919908,63865,85.61631774902344
1597173716.0225308,63988,91.06697082519531
1597173771.3700004,64098,86.31857299804688
1597173825.4750142,64225,81.8351821899414
1597173955.8936768,64511,86.16143798828125
1597173960.1386297,64521,92.53662109375
1597174030.8458931,64687,81.91606903076172
1597174125.2985876,64889,89.30416870117188
1597174285.5903823,65245,83.28399658203125
1597174305.5604954,65292,88.67147064208984
1597174372.9588466,65450,84.65203857421875
1597174394.618272,65481,86.23677062988281
1597174445.6552453,65601,90.803466796875
1597174463.4850085,65643,84.33735656738281
1597174491.5202498,65709,82.5730209350586
1597174584.3915873,65907,92.49354553222656
1597174644.8388095,66049,87.6112060546875
1597174759.4833906,66298,86.20489501953125
1597174916.6877918,66647,86.14196014404297
1597174976.3738,66787,87.04173278808594
1597175053.424698,66948,88.29063415527344
1597175065.354427,66976,90.56365203857422
1597175084.5054357,67021,90.88668823242188
1597175271.3846717,67440,91.45287322998047
1597175639.3306983,68263,91.56137084960938
1597175647.0246313,68281,87.14856719970703
1597175696.730245,68378,89.07237243652344
1597175718.3694348,68429,87.13737487792969
1597175787.021758,68590,88.47354125976562
1597175939.7833128,68929,88.49519348144531
1597175964.934086,68988,84.50660705566406
1597176051.129188,69171,88.2718734741211
1597176057.1103132,69185,86.82386779785156
1597176180.6024485,69455,89.33747863769531
1597176189.518138,69476,85.10026550292969
1597176301.6604223,69719,89.79716491699219
1597176335.2555912,69798,88.77566528320312
1597176385.022005,69915,88.90631103515625
1597176635.4709327,70462,91.5241470336914
1597176685.6208463,70580,89.11341094970703
1597176718.1560357,70656,87.73177337646484
1597176836.889329,70915,91.64645385742188
1597176871.4691515,70996,89.89289093017578
1597177064.1438127,71428,89.65351104736328
1597177126.3232756,71554,85.25428771972656
1597177137.3598,71580,87.27611541748047
1597177186.7267942,71696,88.24746704101562
1597177260.9363503,71850,90.9966812133789
1597177284.809577,71906,86.93909454345703
1597177306.463863,71957,90.92363739013672
1597177315.803096,71979,79.81482696533203
1597177329.88879,72012,90.09123992919922
1597177340.5765445,72037,85.35198974609375
1597177459.7311475,72297,88.46296691894531
1597177460.576411,72299,92.5311508178711
1597177504.0577652,72401,87.46540832519531
1597177505.3338985,72404,83.24946594238281
1597177579.4193354,72558,88.16416931152344
1597177649.6640298,72723,94.08621978759766
1597177722.512523,72873,89.416748046875
1597177780.3918068,73009,88.38494110107422
1597177852.985314,73179,88.934326171875
1597177920.7699854,73318,85.48682403564453
1597178129.9103434,73789,89.08634185791016
1597178132.0313528,73794,82.17659759521484
1597178152.0700052,73841,91.2297592163086
1597178177.7742534,73901,91.07196807861328
1597178196.0648844,73924,87.8800048828125
1597178308.108839,74187,91.01676940917969
1597178311.0994964,74194,87.96471405029297
1597178629.1993415,74901,88.8609848022461
1597178752.7634904,75171,88.19696044921875
1597178888.474985,75469,86.6746597290039
1597178896.1303847,75487,89.26129913330078
1597178930.2076118,75567,90.85479736328125
1597179092.5272548,75928,84.238525390625
1597179155.7051804,76056,92.7568359375
1597179174.00029,76099,85.7830581665039
1597179224.6962953,76218,86.0414047241211
1597179324.0172014,76431,88.02424621582031
1597179345.7224462,76482,91.05584716796875
1597179406.9808397,76626,89.87738800048828
1597179426.9720542,76673,87.14925384521484
1597179485.429326,76790,85.5174560546875
1597179534.8945165,76906,88.2321548461914
1597179537.8946245,76913,86.59209442138672
1597179667.6997406,77198,89.9080581665039
1597179721.4932866,77324,88.26838684082031
1597179817.717471,77530,87.2078628540039
1597179942.2215562,77802,86.59213256835938
1597179984.7188325,77901,89.34152221679688
1597180084.4947278,78135,92.10920715332031
1597180124.0462422,78208,87.65200805664062
1597180148.2276354,78265,93.62016296386719
1597180373.954226,78775,85.43878936767578
1597180402.9180336,78843,89.94771575927734
1597180444.2322476,78920,89.20392608642578
1597180450.1613243,78934,86.63932800292969
1597180466.743098,78973,86.28533172607422
1597180480.411128,79005,85.71967315673828
1597180618.5320125,79309,87.66466522216797
1597180665.0691159,79418,90.89044189453125
1597180750.0531294,79597,90.47561645507812
1597180919.8376331,79975,88.29436492919922
1597180943.607185,80031,89.37254333496094
1597180945.3162966,80035,91.44287872314453
1597180973.0730789,80100,90.22661590576172
1597181000.8241491,80165,83.93197631835938
1597181105.0998988,80390,86.86992645263672
1597181112.2768686,80406,84.9831314086914
1597181173.7491317,80550,84.4099349975586
1597181184.8186882,80576,83.47420501708984
1597181209.1758413,80613,88.75201416015625
1597181380.8468142,80996,85.55073547363281
1597181388.9232001,81015,83.87997436523438
1597181432.3053324,81117,89.42416381835938
1597181553.4678607,81381,86.97734832763672
1597181601.5186903,81494,88.15406799316406
1597181616.4256752,81529,86.82482147216797
1597181805.304973,81952,84.26171875
1597182165.1432693,82736,86.2666015625
1597182179.6078675,82770,91.1392593383789
1597182213.1531172,82849,90.21871185302734
1597182318.4596593,83075,91.05308532714844
1597182340.5537589,83127,86.4676513671875
1597182400.1029239,83267,87.45795440673828
1597182512.3092608,83510,86.1272964477539
1597182619.6852713,83762,89.40959930419922
1597182696.7856362,83923,89.53404235839844
1597182808.414626,84165,89.52931213378906
1597182821.9910505,84197,87.59944915771484
1597182906.0351975,84394,88.94037628173828
1597182912.4279275,84409,90.91830444335938
1597183002.683883,84601,93.11793518066406
1597183038.8786883,84686,95.55548095703125
1597183062.0126765,84740,82.64032745361328
1597183095.2848082,84818,86.75260925292969
1597183189.9236393,85020,89.03404235839844
1597183203.5819778,85052,85.16688537597656
1597183219.361347,85089,90.00332641601562
1597183253.547544,85169,88.97196197509766
1597183326.3754482,85320,89.01746368408203
1597183406.7288692,85508,86.71745300292969
1597183428.508705,85539,88.84507751464844
1597183442.4931939,85572,91.23960876464844
1597183491.0274978,85686,84.7265853881836
1597183517.9350767,85749,88.64271545410156
1597183627.0167422,85985,89.20646667480469
1597183639.3290546,86014,93.24091339111328
1597183834.4691563,86452,88.44970703125
1597183982.8698947,86780,91.77513122558594
1597183988.3807719,86793,85.57698822021484
1597184019.1024964,86865,89.43596649169922
1597184088.690506,87008,87.93524169921875
1597184261.3777387,87393,92.66522216796875
1597184285.6264915,87450,88.31423950195312
1597184330.9135637,87556,88.36790466308594
1597184358.6581175,87621,82.2838134765625
1597184386.4000995,87666,90.57942199707031
1597184455.8048096,87829,90.25494384765625
1597184596.0204105,88137,88.91790771484375
1597184734.307739,88441,90.82975006103516
1597184833.6799233,88674,88.09402465820312
1597184902.1863346,88815,86.91859436035156
1597185101.1230016,89262,88.38104248046875
1597185137.4422889,89347,91.583251953125
1597185144.2736843,89363,87.13591766357422
1597185315.585991,89745,83.95350646972656
1597185331.538284,89762,91.48794555664062
1597185386.7472079,89892,92.3162612915039
1597185421.2520704,89973,88.88634490966797
1597185447.777524,90035,84.0406494140625
1597185542.4730506,90237,85.6664047241211
1597185633.1991732,90450,83.19157409667969
1597185916.58736,91074,90.50883483886719
1597185925.1380675,91094,89.5550537109375
1597186021.6819537,91300,91.77083587646484
1597186095.8554382,91474,87.60143280029297
1597186168.2534552,91624,84.59864044189453
1597186176.8123083,91644,89.5138931274414
1597186178.0849996,91647,86.74288177490234
1597186214.2550592,91732,90.52314758300781
1597186215.5300639,91735,90.64376068115234
1597186377.166776,92094,93.03807830810547
1597186388.265758,92120,90.01124572753906
1597186665.1526003,92729,91.56151580810547
1597186690.2860012,92788,85.77373504638672
1597186842.9239707,93126,92.87171936035156
1597186884.6173165,93223,89.66657257080078
1597186998.963668,93471,88.78152465820312
1597187191.0287147,93901,89.64244842529297
1597187412.4631824,94380,87.25211334228516
1597187431.2446058,94424,89.71157836914062
1597187479.0204582,94536,88.87722778320312
1597187593.2872949,94784,88.09403228759766
1597187638.9824333,94891,88.9674072265625
1597187718.2607107,95057,89.1410140991211
1597187772.3035698,95184,82.98053741455078
1597187830.7688358,95321,81.65308380126953
1597187854.563184,95377,91.38975524902344
1597187876.91085,95409,81.44244384765625
1597187907.1175308,95480,91.29976654052734
1597188077.9567807,95860,87.69380187988281
1597188115.8896973,95949,88.55426025390625
1597188125.6843746,95972,84.39994049072266
1597188274.5598788,96301,86.48146057128906
1597188382.9817746,96535,87.29149627685547
1597188410.7128325,96600,87.9214859008789
1597188597.3040864,97018,87.11327362060547
1597188664.8480296,97156,89.50820922851562
1597188694.6412184,97226,87.47562408447266
1597188724.352705,97296,88.14191436767578
1597188775.6093295,97416,89.2701644897461
1597188794.35111,97460,88.2865219116211
1597188860.952155,97596,88.6768798828125
1597188885.1570246,97653,86.8431625366211
1597188923.0893807,97742,87.85367584228516
1597188946.2044835,97796,89.17652130126953
1597188988.9320197,97876,87.21080780029297
1597189035.8236043,97986,90.373046875
1597189101.101603,98139,90.91771697998047
1597189140.9321215,98212,88.92303466796875
1597189223.0972273,98404,93.93504333496094
1597189252.9403582,98474,88.8867416381836
1597189273.860628,98523,88.38668823242188
1597189517.775792,99055,86.5232162475586
1597189718.6480272,99506,87.08050537109375
1597189763.903213,99612,93.7413558959961
1597189764.771319,99614,86.36465454101562
1597189888.469954,99884,84.51179504394531
1597190067.5442839,100284,91.11031341552734
1597190196.3465202,100566,88.38368225097656
1597190206.1571376,100589,88.01256561279297
1597190283.890701,100751,90.0241928100586
1597190329.867083,100858,91.681640625
1597190355.056984,100917,91.68212127685547
1597190358.9046595,100926,90.98977661132812
1597190389.109973,100997,88.84599304199219
1597190429.7372432,101072,89.86800384521484
1597190465.08558,101155,89.1309814453125
1597190498.842495,101234,88.64979553222656
1597190541.8933647,101335,87.20269012451172
1597190550.40116,101355,92.31993103027344
1597190591.4139953,101431,89.61648559570312
1597190615.6821954,101488,86.7455825805664
1597190620.3754504,101499,91.33212280273438
1597190809.8485413,101923,88.18405151367188
1597190818.4160774,101943,87.58275604248047
1597190982.1536262,102307,89.60757446289062
1597191076.8957741,102509,90.69902038574219
1597191090.4854155,102541,89.51933288574219
1597191113.4851384,102595,90.1933364868164
1597191151.9812849,102685,87.740966796875
1597191243.8548632,102880,91.41069030761719
1597191257.0370457,102911,85.28768157958984
1597191280.3607008,102966,88.65909576416016
1597191295.3737724,103001,87.03743743896484
1597191299.6448026,103011,89.39730834960938
1597191391.4507484,103206,87.7166519165039
1597191501.0013916,103462,81.0758285522461
1597191533.193527,103517,92.0733871459961
1597191725.132379,103947,91.76366424560547
1597191874.0334504,104276,88.79884338378906
1597191898.7321754,104334,88.03526306152344
1597192065.027092,104704,90.43603515625
1597192109.2447855,104808,84.75850677490234
1597192115.223473,104822,86.92877197265625
1597192123.3874779,104841,86.75491333007812
1597192140.896845,104882,87.2672119140625
1597192155.4939067,104896,89.35883331298828
1597192161.8391848,104911,89.5180435180664
1597192167.3705673,104924,91.02519989013672
1597192183.9998312,104963,91.62779998779297
1597192239.435628,105093,89.56668853759766
1597192321.4794521,105265,87.19949340820312
1597192393.4670055,105434,87.85533142089844
1597192477.1205876,105610,86.8968505859375
1597192516.3132684,105702,89.91507720947266
1597192547.0532696,105774,90.10159301757812
1597192553.0115793,105788,89.1421890258789
1597192741.8328023,106210,87.24469757080078
1597192766.1045392,106267,89.30194854736328
1597192827.1742222,106390,91.39585876464844
1597192902.1682281,106566,88.82463836669922
1597192953.5233264,106666,88.2623519897461
1597192997.4412806,106769,89.79540252685547
1597193148.432287,107103,91.27501678466797
1597193447.569494,107764,87.49693298339844
1597193464.686168,107804,98.25666046142578
1597193478.8058941,107837,88.13397979736328
1597193557.0901847,108021,92.55094146728516
1597193756.874996,108449,82.5387954711914
1597193815.5119631,108586,89.56841278076172
1597194042.5457008,109098,90.12112426757812
1597194112.625564,109242,89.24774169921875
1597194113.049878,109243,87.82233428955078
1597194137.7282944,109301,87.92325592041016
1597194231.8064346,109501,86.9111328125
1597194265.4643233,109580,87.52034759521484
1597194368.6475518,109822,88.49444580078125
1597194479.9628437,110063,87.7369613647461
1597194543.2466843,110191,86.94078826904297
1597194557.2700012,110224,97.07292175292969
1597194639.9592264,110418,89.51175689697266
1597194665.574933,110478,88.04885864257812
1597194720.2406626,110586,91.78489685058594
1597194735.5520298,110622,88.03929901123047
1597194743.6258287,110641,82.25448608398438
1597194784.5505695,110737,83.39773559570312
1597194988.5134768,111194,92.43183898925781
1597195014.7264333,111235,88.9377670288086
1597195052.102312,111323,85.72904968261719
1597195146.7362108,111545,90.78361511230469
1597195220.5652676,111698,91.6846923828125
1597195301.142391,111887,91.65325164794922
1597195313.0573914,111915,92.7438735961914
1597195566.858866,112470,88.97393798828125
1597195658.360421,112664,88.4758071899414
1597195675.014422,112703,89.54194641113281
1597195759.8528638,112902,90.97187805175781
1597195947.517487,113322,88.1056900024414
1597196016.2454245,113463,88.91242218017578
1597196069.9939606,113589,91.62545776367188
1597196143.7366943,113741,86.08419036865234
1597196245.6501262,113980,86.08078002929688
1597196387.2317886,114292,86.50177001953125
1597196467.2761269,114459,79.83756256103516
1597196470.6942236,114467,84.30026245117188
1597196630.0413494,114820,83.18600463867188
1597196747.7758493,115096,86.11122131347656
1597196779.0001965,115149,86.51031494140625
1597196939.8190334,115506,90.77542114257812
1597196944.897335,115518,91.52580261230469
1597197050.0944865,115765,91.31874084472656
1597197053.0650017,115772,93.03140258789062
1597197106.9507859,115878,88.80306243896484
1597197175.4976437,116039,89.04349517822266
1597197213.9044907,116129,88.55768585205078
1597197360.9853487,116453,88.97911834716797
1597197442.5835648,116624,88.66081237792969
1597197463.3980005,116673,89.63798522949219
1597197479.5790815,116711,87.81230926513672
1597197494.0593376,116745,88.82605743408203
1597197510.2166898,116783,88.17302703857422
1597197526.9389818,116822,87.57845306396484
1597197585.1800723,116938,89.26908874511719
1597197601.7743635,116977,91.16390991210938
1597197618.3503914,117016,91.94368743896484
1597197624.2972238,117030,81.97533416748047
1597197631.536107,117047,87.68672180175781
1597197677.60893,117155,88.9376449584961
1597197700.6500585,117209,88.0330581665039
1597197899.6408417,117635,84.69739532470703
1597197980.6236153,117825,86.30992126464844
1597198038.8543723,117941,89.41907501220703
1597198132.5238187,118161,87.2633056640625
1597198144.8972905,118190,90.55828857421875
1597198358.878015,118651,87.8403549194336
1597198468.7371774,118908,88.70753479003906
1597198481.0989907,118937,87.26981353759766
1597198515.8054686,118998,87.67121124267578
1597198645.3053844,119302,90.62944030761719
1597198725.43055,119470,88.97338104248047
1597198951.312899,119979,91.23834228515625
1597198957.7265053,119994,89.6796646118164
1597199093.0280147,120291,80.3980712890625
1597199350.4937527,120854,92.0943374633789
1597199376.107745,120914,88.46503448486328
1597199503.3743467,121192,89.94662475585938
1597199503.8087933,121193,84.06853485107422
1597199551.1480622,121304,86.42929077148438
1597199563.1254733,121332,86.75936126708984
1597199575.9048734,121362,87.86821746826172
1597199593.3651733,121403,91.3687515258789
1597199651.80483,121519,90.11835479736328
1597199795.2609308,121835,88.5959701538086
1597199813.096674,121877,87.70057678222656
1597199828.4060514,121913,87.66657257080078
1597199961.7176244,122205,93.75788879394531
1597199974.8799226,122236,90.4057388305664
1597200108.5583916,122529,86.62860870361328
1597200148.1336412,122622,87.29869079589844
1597200153.252664,122634,87.69302368164062
1597200198.00493,122739,86.20751190185547
1597200346.9473753,123068,87.97315979003906
1597200595.2452483,123609,88.15959167480469
1597200605.4474902,123633,88.7895278930664
1597200619.4983032,123666,91.1274185180664
1597200814.7728026,124103,91.39498901367188
1597200842.9280744,124169,87.857177734375
1597200854.9176743,124197,89.39152526855469
1597201006.3724651,124532,87.05479431152344
1597201091.248709,124711,88.05045318603516
1597201112.1284633,124760,86.15625762939453
1597201113.4120045,124763,88.57097625732422
1597201118.086618,124774,87.04572296142578
1597201136.920776,124818,91.16472625732422
1597201241.5849955,125043,91.9856185913086
1597201346.914345,125290,91.68048858642578
1597201873.5146673,126444,89.42481231689453
1597201977.559295,126687,89.62962341308594
1597202091.8943977,126935,88.58062744140625
1597202114.5789075,126988,92.5000228881836
1597202169.7958379,127097,91.50372314453125
1597202226.4704487,127230,89.23995208740234
1597202305.010208,127414,90.65794372558594
1597202368.2216535,127542,90.1548843383789
1597202390.8211439,127595,88.5894775390625
1597202408.707566,127637,87.89478302001953
1597202455.2904139,127746,88.11870574951172
1597202458.2926857,127753,89.86152648925781
1597202480.6767874,127785,87.88180541992188
1597202494.2560408,127817,87.95096588134766
1597202520.2590222,127878,89.74989318847656
1597202527.9537287,127896,89.90774536132812
1597202620.0436673,128112,88.21025848388672
1597202710.5472112,128304,89.74051666259766
1597202754.8614278,128408,95.9636459350586
1597202781.343895,128470,92.29296112060547
1597202864.184091,128644,87.8947982788086
1597202961.6608303,128852,89.43533325195312
1597203086.7985134,129146,87.67681121826172
1597203112.6878777,129186,91.22040557861328
1597203169.0627868,129318,88.4906997680664
1597203202.2778475,129396,86.15254974365234
1597203206.5634246,129406,87.07239532470703
1597203211.7118976,129418,89.37840270996094
1597203215.1457796,129426,89.41767883300781
1597203227.091375,129454,87.81462097167969
1597203247.5795822,129502,88.97362518310547
1597203274.5487373,129545,90.9430160522461
1597203328.7666802,129672,87.04712677001953
1597203393.6385584,129824,91.41010284423828
1597203445.281787,129925,91.40413665771484
1597203506.2822535,130068,88.69788360595703
1597203507.5545595,130071,87.7639389038086
1597203547.764015,130165,86.97667694091797
1597203620.9159858,130316,78.63552856445312
1597203794.5510752,130703,91.95022583007812
1597203807.3046477,130733,90.32341766357422
1597203820.941029,130765,90.11705780029297
1597203889.7089386,130926,88.40243530273438
1597203923.9447854,130986,88.74186706542969
1597203934.5683289,131011,88.5887680053711
1597204147.8648558,131491,89.46182250976562
1597204152.5500257,131502,87.59907531738281
1597204237.1849604,131680,89.8559341430664
1597204246.9552858,131703,90.77468872070312
1597204260.1542585,131734,87.96539306640625
1597204321.1455064,131876,96.7099380493164
1597204327.10805,131890,90.9297103881836
1597204607.428973,132506,85.84675598144531
1597204680.0185988,132676,89.65016174316406
1597204791.1326804,132916,83.53716278076172
1597204797.97299,132932,88.241455078125
1597204864.3922358,133067,86.96407318115234
1597204923.6653178,133206,81.41693878173828
1597204971.4045203,133318,88.92290496826172
1597205055.9719453,133496,89.19880676269531
1597205069.6141937,133528,89.26300811767578
1597205100.3704057,133600,91.36160278320312
1597205219.9852476,133860,90.5887680053711
1597205282.7202713,134007,88.76443481445312
1597205448.6671824,134376,86.18104553222656
1597205454.219247,134389,86.71183013916016
1597205499.5364156,134474,89.75962829589844
1597205572.4408207,134645,90.087158203125
1597205659.6933334,134829,82.50542449951172
1597205669.487813,134852,90.30541229248047
1597205671.6143184,134857,87.92708587646484
1597205680.1420543,134877,90.81855773925781
1597205725.4236262,134983,88.80984497070312
1597205880.588671,135327,83.32188415527344
1597206012.1071982,135615,90.74679565429688
1597206130.3987176,135872,90.44710540771484
1597206274.204611,136209,87.01869201660156
1597206313.1463933,136280,82.2803955078125
1597206346.2690532,136358,90.02101135253906
1597206488.9387386,136673,89.7491455078125
1597206491.0636468,136678,91.10938262939453
1597206497.460398,136693,87.54444885253906
1597206646.7190323,137023,90.00421905517578
1597206660.6802847,137055,87.6816177368164
1597206744.6518545,137252,92.24100494384766
1597206851.353209,137482,86.12094116210938
1597206886.7764258,137565,86.80538940429688
1597206894.9014425,137584,88.38371276855469
1597206947.6107552,137687,90.41065979003906
1597206971.9805603,137744,88.21592712402344
1597207066.7559628,137966,87.62674713134766
1597207156.5832381,138156,87.27101135253906
1597207288.004514,138444,89.7011489868164
1597207299.9753506,138472,88.0931625366211
1597207336.562136,138558,84.3460922241211
1597207507.8010428,138939,89.25822448730469
1597207517.1789813,138961,96.93302917480469
1597207652.4961326,139258,90.5741195678711
1597207723.1430168,139403,85.49462890625
1597207742.721875,139449,88.49775695800781
1597207976.1357229,139975,80.79158020019531
1597207993.1521103,140015,90.29328918457031
1597207996.5575974,140023,85.41763305664062
1597208005.9286506,140045,90.56058502197266
1597208010.167771,140055,84.82390594482422
1597208051.4007337,140131,86.27732849121094
1597208065.854865,140165,89.21359252929688
1597208102.8999317,140252,88.41963195800781
1597208116.1284099,140283,88.78555297851562
1597208324.0099535,140750,89.88019561767578
1597208408.379557,140927,89.41121673583984
1597208434.8022625,140989,89.0940933227539
1597208542.8965168,141222,90.86561584472656
1597208545.4637675,141228,87.84583282470703
1597208812.643636,141834,88.29549407958984
1597208820.7864482,141853,86.05908966064453
1597208845.0010996,141889,89.80609893798828
1597208886.2757454,141986,91.0544662475586
1597208968.6174886,142179,78.53002166748047
1597208975.9127088,142196,91.90664672851562
1597208976.335782,142197,87.1218490600586
1597209112.813403,142496,90.1928939819336
1597209128.1394196,142532,89.3823013305664
1597209230.2936368,142751,87.05721282958984
1597209290.3906553,142892,90.55138397216797
1597209424.4379833,143186,85.79912567138672
1597209499.7527447,143342,87.78163146972656
1597209560.7469425,143485,88.40193939208984
1597209597.3840284,143571,91.4678726196289
1597209601.685859,143581,90.18020629882812
1597209670.4979777,143722,88.34693145751953
1597209689.7344072,143767,99.07490539550781
1597209700.3730736,143792,93.46499633789062
1597209754.093979,143918,90.5118408203125
1597209792.7760146,143988,81.68099212646484
1597209864.8706682,144157,88.38671875
1597209894.2662282,144226,88.22807312011719
1597209919.3922944,144285,89.83378601074219
1597209978.9121234,144404,91.50787353515625
1597210031.8388462,144528,89.60042572021484
1597210040.8008838,144549,88.74960327148438
1597210370.4406302,145280,86.02012634277344
1597210520.7064848,145612,89.06855773925781
1597210525.3902874,145623,90.47962951660156
1597210562.987677,145711,86.44168090820312
1597210588.4999752,145750,90.21228790283203
1597210605.935061,145791,89.53739929199219
1597210666.0768652,145932,89.3381576538086
1597210836.9867976,146312,88.77398681640625
1597210874.2169113,146399,87.55622863769531
1597211009.7227597,146696,87.44217681884766
1597211283.0338473,147296,89.16571807861328
1597211308.6773803,147356,91.53436279296875
1597211312.9449291,147366,91.47840881347656
1597211375.4090168,147491,90.27959442138672
1597211627.8122833,148063,90.1821517944336
1597211681.541583,148189,87.2951889038086
1597211732.6003025,148288,86.69425964355469
1597211790.465992,148424,89.11859130859375
1597211851.3917165,148546,91.96980285644531
1597211876.149189,148604,89.77193450927734
1597211905.56053,148673,90.99329376220703
1597211907.2611558,148677,90.1758041381836
1597211950.2934608,148778,84.23369598388672
1597211987.0237608,148864,91.58654022216797
1597211993.4337728,148879,91.47743225097656
1597212250.9655695,149442,93.51233673095703
1597212299.1822739,149555,90.55638885498047
1597212362.5646229,149683,87.44029235839844
1597212368.975822,149698,88.65174865722656
1597212398.8183286,149768,87.6374740600586
1597212449.2542799,149886,88.1883544921875
1597212471.0130386,149937,93.46554565429688
1597212506.3619883,149999,88.81945037841797


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/angle_data/cifar10/run-EFFICIENTNET_models_PAL_1_PAL_45000_150000_128_0.1_0_0.8_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1597144975.4188898,42,93.926513671875
1597145005.9029543,167,89.0910873413086
1597145020.9060543,229,81.64219665527344
1597145089.8077288,474,87.34410095214844
1597145104.9395955,536,88.00648498535156
1597145115.4398289,579,81.80316162109375
1597145117.1828244,586,91.40029907226562
1597145128.9200146,634,84.65209197998047
1597145132.0934274,647,84.75165557861328
1597145155.945464,714,85.89663696289062
1597145178.849257,808,92.22465515136719
1597145229.2277775,1014,89.8900146484375
1597145314.9729576,1333,89.28083801269531
1597145327.4974196,1385,85.1752700805664
1597145329.1794386,1392,81.68255615234375
1597145347.9857755,1436,89.89385986328125
1597145409.8729,1691,90.9183120727539
1597145420.2262683,1734,88.19373321533203
1597145420.9584663,1737,92.8322525024414
1597145463.4576595,1877,92.71783447265625
1597145473.3029253,1917,88.90705108642578
1597145502.1003723,2036,85.36495208740234
1597145576.8399074,2307,87.26358032226562
1597145596.7773988,2389,88.30472564697266
1597145628.5626826,2485,89.11892700195312
1597145628.8132465,2486,91.77098846435547
1597145677.1306794,2685,93.35800170898438
1597145771.7108383,3038,89.0512466430664
1597145827.224696,3230,95.74705505371094
1597145831.1355364,3246,91.35631561279297
1597145845.545695,3305,88.0927505493164
1597145930.1341624,3618,91.89955139160156
1597145930.6389954,3620,86.64547729492188
1597145942.787752,3670,92.90733337402344
1597145979.3455427,3821,86.94230651855469
1597146020.6723864,3956,86.74694061279297
1597146117.5230145,4317,86.37863159179688
1597146137.6188903,4400,88.66707611083984
1597146159.745139,4492,89.03019714355469
1597146163.869844,4509,87.56299591064453
1597146213.3110654,4676,90.25513458251953
1597146240.2356198,4788,85.7047119140625
1597146293.709026,4971,90.85708618164062
1597146333.2722433,5134,89.33403015136719
1597146393.3410113,5345,88.9915771484375
1597146396.7065818,5359,89.53213500976562
1597146493.929034,5723,89.6065902709961
1597146528.322337,5864,89.80677795410156
1597146538.7490149,5907,87.38455200195312
1597146567.6575038,5990,92.09407806396484
1597146618.7597427,6200,92.6995849609375
1597146623.3507664,6219,87.46908569335938
1597146718.192383,6574,89.1037368774414
1597146757.3263533,6699,89.84295654296875
1597146760.2577083,6711,91.16175079345703
1597146795.1789107,6854,89.0414047241211
1597146822.4233856,6966,90.45501708984375
1597146876.9666905,7155,89.58893585205078
1597146932.1477737,7382,96.96129608154297
1597146959.7372515,7460,88.18855285644531
1597146960.473985,7463,86.91970825195312
1597147050.7837987,7798,86.21083068847656
1597147059.201958,7833,86.79386901855469
1597147115.9246595,8066,91.74726104736328
1597147152.2976916,8180,86.88076782226562
1597147162.1823905,8221,87.68626403808594
1597147196.6243477,8363,87.04022216796875
1597147238.0799441,8498,85.60336303710938
1597147240.4777608,8508,90.29022216796875
1597147263.2178552,8601,83.62659454345703
1597147339.312309,8878,84.87195587158203
1597147353.2052565,8935,86.25923156738281
1597147440.827106,9260,77.58715057373047
1597147491.496876,9468,84.82709503173828
1597147521.0832498,9554,74.38867950439453
1597147524.1417348,9567,75.96583557128906
1597147555.987265,9698,78.10205078125
1597147743.449492,10399,68.26492309570312
1597147763.3269506,10479,57.295562744140625
1597147773.8339064,10522,92.82328033447266
1597147802.7974513,10607,78.94447326660156
1597147844.8555648,10780,94.80126953125
1597147874.4088187,10902,47.72782897949219
1597147875.1348977,10905,84.83567810058594
1597147898.4353838,10966,69.798828125
1597147911.6404998,11020,84.55224609375
1597147931.5478406,11102,95.54679107666016
1597148045.1942008,11532,53.66521072387695
1597148053.390975,11566,83.73766326904297
1597148090.9285638,11685,43.86174392700195
1597148109.0141437,11759,56.8464241027832
1597148168.5904,11969,76.44332885742188
1597148169.808014,11974,91.9000015258789
1597148216.2037723,12164,69.87798309326172
1597148247.2255847,12290,86.33812713623047
1597148407.5710495,12877,78.0685806274414
1597148454.2121434,13034,39.15897750854492
1597148460.8106463,13061,78.58710479736328
1597148600.5242121,13597,86.82020568847656
1597148606.1350892,13620,72.46378326416016
1597148661.181162,13810,75.9432373046875
1597148770.3108528,14221,66.45578002929688
1597148788.0397546,14294,85.02725982666016
1597148798.6817086,14338,78.96516418457031
1597148833.9259024,14447,54.253631591796875
1597148880.3443232,14638,44.420257568359375
1597148887.6473134,14668,74.02059173583984
1597148914.48781,14779,75.59488677978516
1597148946.3127663,14873,71.93338012695312
1597149101.198491,15473,74.82830047607422
1597149118.1515424,15507,49.40645217895508
1597149180.526412,15764,75.84483337402344
1597149275.0873826,16116,80.65362548828125
1597149333.9431975,16321,63.19935607910156
1597149472.6428568,16857,73.2975082397461
1597149532.7449048,17066,72.08235931396484
1597149540.1702142,17097,57.98812484741211
1597149602.5080357,17317,63.68644332885742
1597149607.875147,17339,65.3617172241211
1597149657.4851372,17543,69.43780517578125
1597149660.8999894,17557,61.888328552246094
1597149905.3338673,18451,60.076087951660156
1597150084.8417752,19116,68.11029815673828
1597150097.646133,19169,79.83378601074219
1597150194.4711587,19531,59.85710906982422
1597150221.417905,19640,56.116737365722656
1597150224.8429892,19654,68.83958435058594
1597150252.4237356,19731,62.861915588378906
1597150316.4332838,19995,60.9979362487793
1597150330.5644016,20053,57.134422302246094
1597150332.8040855,20062,71.46988677978516
1597150359.8423588,20138,66.93669891357422
1597150385.5081308,20244,61.00577163696289
1597150387.476954,20252,70.47108459472656
1597150404.8463163,20323,66.10121154785156
1597150442.2199345,20440,64.09062957763672
1597150465.9549656,20539,62.243743896484375
1597150475.8051112,20578,54.31977844238281
1597150533.7817266,20779,58.08929443359375
1597150534.5067022,20782,69.0332260131836
1597150552.0541422,20855,68.63444519042969
1597150607.0084996,21080,61.255802154541016
1597150631.270729,21144,64.94157409667969
1597150652.5575063,21232,60.5217170715332
1597150673.7617538,21319,69.92662048339844
1597150732.4379168,21523,66.40631866455078
1597150820.4287174,21848,61.894432067871094
1597150926.0250473,22245,64.99088287353516
1597150946.8450398,22330,68.06925964355469
1597150953.6796038,22358,64.1193618774414
1597151161.5421493,23138,74.9740982055664
1597151163.9848716,23148,60.874542236328125
1597151174.844265,23192,68.77082061767578
1597151181.083666,23218,62.80955505371094
1597151206.3517563,23286,70.99641418457031
1597151224.9368477,23361,61.74672317504883
1597151241.2761133,23427,69.06195831298828
1597151268.854386,23540,68.42588806152344
1597151309.0940309,23670,67.75457763671875
1597151311.7988772,23681,61.38459396362305
1597151316.736444,23701,79.8082504272461
1597151382.9466472,23938,52.20556640625
1597151434.3595347,24147,53.496360778808594
1597151467.586149,24282,76.71329498291016
1597151468.0689518,24284,66.1358413696289
1597151486.1542416,24322,61.560054779052734
1597151558.8826735,24621,64.67768859863281
1597151591.5088775,24719,68.2017593383789
1597151593.5066469,24727,60.111167907714844
1597151635.8577442,24901,70.51718139648438
1597151643.7661312,24934,60.86467361450195
1597151730.5213625,25253,67.91846466064453
1597151749.5899494,25332,56.56112289428711
1597151772.8387535,25391,59.90529251098633
1597151884.3517425,25812,65.0489273071289
1597151892.8889198,25847,63.30928039550781
1597151910.9023507,25921,65.71651458740234
1597152012.918277,26303,62.096038818359375
1597152150.7279468,26797,68.09587860107422
1597152150.9618979,26798,59.22766876220703
1597152158.5033317,26829,69.94076538085938
1597152243.8956487,27142,61.976478576660156
1597152246.850866,27154,64.41829681396484
1597152248.0927734,27159,63.939453125
1597152276.1680017,27274,77.26022338867188
1597152340.9513478,27505,71.31832122802734
1597152364.936095,27603,75.45231628417969
1597152373.337575,27638,62.75902557373047
1597152427.6969614,27825,71.31468963623047
1597152450.3928547,27916,64.91499328613281
1597152586.0084887,28438,78.6171646118164
1597152620.448221,28543,70.82149505615234
1597152733.5977726,28970,64.95592498779297
1597152739.903212,28996,57.648406982421875
1597152756.143527,29062,60.3079719543457
1597152790.0081038,29201,71.52490997314453
1597152814.0436459,29263,65.93890380859375
1597152864.551903,29471,68.92549896240234
1597152868.4356575,29487,71.7725830078125
1597152907.7422106,29611,72.78752136230469
1597152960.8384092,29829,69.64814758300781
1597153012.7593286,30005,67.56439208984375
1597153019.0472586,30031,57.37525939941406
1597153053.8751922,30174,71.29431915283203
1597153100.141021,30327,70.45802307128906
1597153135.0482917,30470,70.654052734375
1597153169.7753227,30612,59.14763259887695
1597153201.8060539,30706,65.23241424560547
1597153205.256508,30720,73.09337615966797
1597153389.7670345,31406,69.923095703125
1597153398.8894787,31443,66.52691650390625
1597153469.727054,31696,60.05741882324219
1597153514.5971272,31880,65.37300109863281
1597153528.2781293,31936,76.23396301269531
1597153544.965941,32004,80.6988754272461
1597153603.3305597,32207,67.45848846435547
1597153667.7408464,32435,69.23311614990234
1597153693.9911902,32542,59.30484390258789
1597153722.1732903,32657,74.59795379638672
1597153756.6686122,32762,60.06322479248047
1597153788.6981285,32894,64.31629180908203
1597153790.6614504,32902,77.76274108886719
1597153823.1780174,33034,72.24320983886719
1597153867.8183002,33181,67.7264404296875
1597153889.9753788,33271,78.8979721069336
1597153907.142765,33341,62.59022521972656
1597153915.4514675,33375,78.71760559082031
1597153922.272215,33403,78.216796875
1597154012.9420977,33737,67.6653823852539
1597154015.9018612,33749,67.64654541015625
1597154020.511921,33768,80.22331237792969
1597154024.578253,33785,81.33319091796875
1597154046.59332,33839,77.60575103759766
1597154055.520357,33876,66.58329772949219
1597154064.6849496,33913,79.47034454345703
1597154094.7241302,34036,70.13721466064453
1597154119.9604545,34141,65.25054931640625
1597154183.2070663,34362,72.13255310058594
1597154188.311071,34383,78.42853546142578
1597154231.6549993,34525,79.053955078125
1597154249.6478665,34599,66.41463470458984
1597154294.4772933,34783,60.14606857299805
1597154446.9133348,35333,78.10352325439453
1597154452.0965126,35354,80.75606536865234
1597154457.7562802,35377,68.72305297851562
1597154483.55787,35483,71.93699645996094
1597154514.0433724,35573,84.36797332763672
1597154562.4770663,35771,76.41152954101562
1597154581.3401604,35849,65.19448852539062
1597154615.4597642,35953,74.23217010498047
1597154619.6239004,35970,76.35830688476562
1597154636.053089,36037,85.6193618774414
1597154687.1501272,36246,62.985816955566406
1597154703.0476003,36275,65.39265441894531
1597154798.116084,36629,74.60250854492188
1597154805.431904,36659,69.85572814941406
1597154831.877975,36767,75.54399108886719
1597154851.9668283,36850,78.60476684570312
1597154865.9054782,36907,73.72943115234375
1597154947.0126565,37202,80.40828704833984
1597155025.769015,37489,76.4095230102539
1597155101.5147357,37764,78.59113311767578
1597155128.8890278,37876,81.87315368652344
1597155215.0532432,38192,64.64881134033203
1597155284.308696,38439,64.56841278076172
1597155288.2689826,38455,82.17098999023438
1597155361.6316493,38720,79.18834686279297
1597155391.0560927,38840,69.94985961914062
1597155425.578156,38981,73.25415802001953
1597155511.3926556,39296,80.01184844970703
1597155619.1433642,39702,70.646728515625
1597155626.0095448,39730,76.35920715332031
1597155647.3871098,39781,79.15481567382812
1597155671.044455,39878,82.28948974609375
1597155678.7600543,39909,72.79920196533203
1597155705.7496793,40020,78.18817901611328
1597155781.9920871,40296,74.11166381835938
1597155840.6776507,40500,77.35025787353516
1597155876.4817252,40647,60.548072814941406
1597155880.4020548,40663,76.00653839111328
1597155881.3904486,40667,83.20408630371094
1597155889.3648593,40700,82.2184829711914
1597155894.1616542,40720,76.09577178955078
1597155912.0255537,40793,67.81049346923828
1597155981.1729991,41040,83.38018035888672
1597156039.8004842,41244,82.09747314453125
1597156046.2792265,41271,71.01219177246094
1597156063.4093492,41341,80.22124481201172
1597156120.5037546,41539,67.65674591064453
1597156124.4452515,41555,73.44682312011719
1597156274.113384,42134,86.39087677001953
1597156359.9740863,42450,82.80504608154297
1597156364.4332972,42468,84.4317855834961
1597156424.7311726,42678,71.3342514038086
1597156647.3510704,43518,85.88737487792969
1597156669.2815344,43607,71.48062896728516
1597156677.073507,43639,79.65899658203125
1597156703.4605274,43711,71.78357696533203
1597156710.1269982,43738,85.05072784423828
1597156711.0854435,43742,69.88713073730469
1597156726.2403533,43805,85.7628173828125
1597156772.2557697,43993,78.04828643798828
1597156800.6362257,44073,76.16371154785156
1597156831.4324334,44200,74.73426055908203
1597156833.1384506,44207,88.1922378540039
1597156843.8909683,44251,80.13262176513672
1597156856.7807121,44304,79.31898498535156
1597156934.639265,44585,75.61396789550781
1597156999.7897284,44816,77.45948028564453
1597157035.8423908,44964,75.97001647949219
1597157129.0913992,45310,76.25045776367188
1597157131.316471,45319,65.4698486328125
1597157144.1261873,45372,84.6852798461914
1597157186.2195506,45507,73.91435241699219
1597157223.2194357,45658,81.65512084960938
1597157402.310701,46318,77.69450378417969
1597157406.2635658,46334,74.60688018798828
1597157425.8268309,46413,78.48123168945312
1597157455.8515563,46499,85.55182647705078
1597157654.8285723,47241,82.72998809814453
1597157669.5664291,47301,75.41936492919922
1597157748.3336082,47585,77.81349182128906
1597157761.291529,47638,90.90099334716797
1597157768.9316614,47669,88.73187255859375
1597157777.7474768,47705,77.35367584228516
1597157787.1945856,47744,85.61909484863281
1597157829.8738048,47882,71.42444610595703
1597157845.7960484,47947,77.98933410644531
1597157851.4197505,47970,84.36811065673828
1597157877.3228056,48076,83.47264099121094
1597157903.0480034,48181,85.58548736572266
1597157923.2788265,48227,87.03268432617188
1597157995.4062357,48522,79.2676010131836
1597158082.7640426,48844,77.90916442871094
1597158196.5682487,49272,85.79334259033203
1597158224.788033,49351,73.33905029296875
1597158255.573461,49477,83.65740966796875
1597158402.524454,50006,75.19608306884766
1597158414.701069,50056,82.39006805419922
1597158437.531364,50149,75.03450775146484
1597158441.4069898,50165,87.03926849365234
1597158448.7052128,50195,83.78072357177734
1597158466.4209182,50268,85.33482360839844
1597158563.3951566,50629,87.94912719726562
1597158618.6677403,50819,89.9168701171875
1597158657.6809955,50979,85.93063354492188
1597158704.6152384,51134,78.8695068359375
1597158727.2880921,51227,84.83223724365234
1597158740.6969275,51282,83.98920440673828
1597158884.466233,51798,83.16897583007812
1597158886.433259,51806,83.44062042236328
1597158922.9887562,51954,83.62149047851562
1597158934.2527168,52001,80.35682678222656
1597159014.161961,52292,87.44717407226562
1597159028.9386735,52353,64.8591079711914
1597159076.2042844,52510,80.17813873291016
1597159118.263427,52682,88.59036254882812
1597159182.2600589,52906,82.62397766113281
1597159190.3446577,52939,86.37199401855469
1597159227.6522138,53092,81.79419708251953
1597159231.3421729,53107,85.8062515258789
1597159328.4104755,53468,77.52787780761719
1597159395.4053948,53706,80.783447265625
1597159397.1330974,53713,80.58155822753906
1597159398.1095564,53717,94.1051254272461
1597159399.087414,53721,85.06143951416016
1597159442.906303,53862,86.88240814208984
1597159453.7120905,53906,78.5290756225586
1597159494.0095522,54072,77.03458404541016
1597159502.7931402,54108,82.61836242675781
1597159506.5171695,54123,87.88211059570312
1597159544.4492877,54241,83.19237518310547
1597159663.1625812,54691,75.97421264648438
1597159691.6971323,54807,78.8837661743164
1597159732.5273778,54937,83.58000946044922
1597159743.563182,54982,84.4511947631836
1597159795.2199438,55193,87.11116790771484
1597159830.0772038,55299,80.90663146972656
1597159889.490357,55543,81.47579193115234
1597159891.4586198,55551,79.96239471435547
1597159940.2934792,55713,69.2920150756836
1597159953.1244678,55766,82.02434539794922
1597160110.412276,56337,79.4520034790039
1597160151.832712,56507,84.64855194091797
1597160155.2739,56521,87.02440643310547
1597160176.7388308,56608,81.75118255615234
1597160229.4550447,56787,66.46803283691406
1597160237.511912,56820,80.43865966796875
1597160281.0208166,56999,83.33409881591797
1597160362.9386568,57299,88.1490707397461
1597160364.4138682,57305,82.0416259765625
1597160417.2410464,57484,75.06226348876953
1597160494.010863,57760,81.88526916503906
1597160633.3579106,58295,84.07032012939453
1597160677.5828602,58440,81.4091796875
1597160706.1538448,58556,80.07164001464844
1597160726.8796122,58641,77.43268585205078
1597160745.967871,58719,80.96572875976562
1597160752.5504384,58746,83.68482208251953
1597160756.6494324,58763,72.70013427734375
1597160896.8073947,59264,77.01113891601562
1597160908.1849012,59311,84.18401336669922
1597160938.168982,59432,75.8538818359375
1597160998.1070127,59640,84.44780731201172
1597161005.2894206,59670,73.80591583251953
1597161138.6191905,60179,71.67247772216797
1597161140.0498357,60185,86.71088409423828
1597161154.3217237,60207,89.96102905273438
1597161176.3088663,60297,81.61531066894531
1597161219.9435382,60475,90.07390594482422
1597161415.9270594,61205,86.6489028930664
1597161442.4565086,61276,79.65612030029297
1597161482.0252264,61438,86.65177917480469
1597161505.5661852,61534,80.8774185180664
1597161550.058382,61680,82.68243408203125
1597161671.0778744,62139,86.86035919189453
1597161690.9912508,62219,82.88377380371094
1597161772.3096325,62516,80.47852325439453
1597161779.956896,62547,87.04009246826172
1597161868.744247,62874,88.5165023803711
1597161914.2346437,63024,85.33787536621094
1597161962.457588,63220,88.77745819091797
1597161995.9780593,63358,86.92938232421875
1597162022.0304718,63428,86.78194427490234
1597162022.275067,63429,82.28244018554688
1597162042.8297446,63513,94.02291870117188
1597162081.195704,63671,69.81710052490234
1597162137.7664974,63865,83.62266540527344
1597162167.7616751,63988,78.89224243164062
1597162204.0362206,64098,82.82096862792969
1597162235.1362045,64225,74.1373519897461
1597162314.24742,64511,78.38963317871094
1597162316.7025821,64521,86.72905731201172
1597162357.2849956,64687,84.53317260742188
1597162415.7997596,64889,81.08949279785156
1597162512.1631358,65245,87.38209533691406
1597162523.7968569,65292,88.00262451171875
1597162562.426965,65450,85.61280822753906
1597162578.9087093,65481,78.64298248291016
1597162608.1351376,65601,83.60466003417969
1597162618.4733322,65643,84.9408187866211
1597162634.4992542,65709,91.30067443847656
1597162692.1862354,65907,81.37393188476562
1597162726.8177156,66049,84.32477569580078
1597162796.6217926,66298,73.24527740478516
1597162890.8816524,66647,84.27326202392578
1597162925.08082,66787,85.66507720947266
1597162973.6559691,66948,87.71803283691406
1597162980.499331,66976,84.05929565429688
1597162991.4042704,67021,80.40975189208984
1597163102.6766534,67440,77.81165313720703
1597163321.9057834,68263,88.86811828613281
1597163326.332503,68281,81.496337890625
1597163359.0782006,68378,85.71360778808594
1597163371.415865,68429,73.0390853881836
1597163410.8208306,68590,84.6029052734375
1597163502.9474564,68929,85.22734069824219
1597163517.385411,68988,85.82823181152344
1597163571.4216754,69171,85.88996124267578
1597163574.83174,69185,85.48002624511719
1597163649.8202715,69455,80.58414459228516
1597163654.982104,69476,88.1341323852539
1597163723.6668649,69719,78.16780090332031
1597163742.770901,69798,86.88652038574219
1597163771.168068,69915,88.1561279296875
1597163922.8509362,70462,84.65408325195312
1597163952.0297942,70580,83.36492919921875
1597163970.574087,70656,85.7634506225586
1597164042.6579137,70915,78.95362854003906
1597164062.5021977,70996,90.25456237792969
1597164177.0466022,71428,73.42802429199219
1597164217.2718766,71554,82.04191589355469
1597164223.4940076,71580,85.11817932128906
1597164251.9117506,71696,80.66773986816406
1597164298.555441,71850,81.11515808105469
1597164312.2269669,71906,84.52234649658203
1597164324.552784,71957,87.30680847167969
1597164330.025396,71979,83.68419647216797
1597164338.2063456,72012,79.49862670898438
1597164344.2765799,72037,83.87516784667969
1597164416.7641323,72297,83.7791748046875
1597164417.269032,72299,87.10821533203125
1597164442.1989548,72401,82.33796691894531
1597164442.9231071,72404,78.09874725341797
1597164490.060878,72558,84.43944549560547
1597164530.1706328,72723,86.21837615966797
1597164575.979251,72873,80.80826568603516
1597164609.0748975,73009,90.46218872070312
1597164650.766915,73179,78.9676284790039
1597164693.517193,73318,83.78628540039062
1597164817.6191416,73789,82.80986785888672
1597164818.8350117,73794,83.80386352539062
1597164830.3596299,73841,83.53864288330078
1597164844.8765213,73901,86.53555297851562
1597164859.6769423,73924,79.92057800292969
1597164923.889448,74187,86.21147918701172
1597164925.5933516,74194,88.93916320800781
1597165116.722479,74901,80.57575988769531
1597165191.887805,75171,88.79084777832031
1597165274.2913177,75469,84.17625427246094
1597165278.7120547,75487,83.96186828613281
1597165298.4339976,75567,86.5097885131836
1597165395.6810942,75928,84.06977844238281
1597165436.0375872,76056,86.54388427734375
1597165446.5861995,76099,81.70279693603516
1597165476.0019565,76218,88.20851135253906
1597165537.0197322,76431,90.27288055419922
1597165549.353336,76482,87.38566589355469
1597165584.6010287,76626,73.2447738647461
1597165596.2333052,76673,80.44182586669922
1597165633.9070165,76790,78.27716064453125
1597165662.341209,76906,82.22682189941406
1597165664.0506682,76913,89.15626525878906
1597165743.0568993,77198,79.27969360351562
1597165773.7447667,77324,86.14171600341797
1597165833.190943,77530,82.28192138671875
1597165908.4932175,77802,89.89649200439453
1597165932.6644082,77901,87.57453918457031
1597165989.895715,78135,83.16500091552734
1597166016.6322446,78208,89.12030792236328
1597166030.5591543,78265,84.43312072753906
1597166163.8246362,78775,86.92173767089844
1597166180.4537804,78843,87.10216522216797
1597166208.545987,78920,89.39983367919922
1597166211.997786,78934,89.79656982421875
1597166221.6278746,78973,88.59944152832031
1597166229.5896986,79005,85.97258758544922
1597166312.946158,79309,88.12469482421875
1597166339.2741747,79418,83.72322845458984
1597166392.180906,79597,87.14359283447266
1597166493.5195377,79975,86.05998992919922
1597166507.014271,80031,89.27659606933594
1597166507.973556,80035,81.15965270996094
1597166523.815812,80100,87.6725082397461
1597166539.7391434,80165,83.46949768066406
1597166603.7689588,80390,88.75981903076172
1597166607.7436066,80406,89.4844741821289
1597166642.7537603,80550,79.18043518066406
1597166649.1035547,80576,88.24124908447266
1597166667.4565182,80613,85.11062622070312
1597166770.2124884,80996,81.47306823730469
1597166774.8935463,81015,89.70793914794922
1597166799.664331,81117,87.96550750732422
1597166873.3693233,81381,85.45077514648438
1597166900.7337422,81494,84.88307189941406
1597166909.2232895,81529,85.97696685791016
1597167021.7485068,81952,90.27483367919922
1597167240.8676887,82736,82.77618408203125
1597167249.3756611,82770,84.11925506591797
1597167268.5797324,82849,80.40756225585938
1597167333.1276436,83075,79.85328674316406
1597167345.5811496,83127,83.91122436523438
1597167379.4884346,83267,88.40753173828125
1597167447.872418,83510,76.97745513916016
1597167509.7685945,83762,90.13582611083984
1597167558.0885866,83923,86.6448745727539
1597167626.3720636,84165,87.24622344970703
1597167634.083029,84197,83.11051940917969
1597167682.3552325,84394,89.7160873413086
1597167686.0623612,84409,89.38648986816406
1597167741.90415,84601,84.74942779541016
1597167763.08832,84686,65.99918365478516
1597167776.3901427,84740,88.58429718017578
1597167795.5816863,84818,82.094970703125
1597167854.144025,85020,88.88276672363281
1597167861.933449,85052,87.49954223632812
1597167870.8617463,85089,88.98760986328125
1597167890.4004505,85169,81.83721160888672
1597167936.4335747,85320,87.6108169555664
1597167982.3647473,85508,87.06312561035156
1597167999.053487,85539,79.76121520996094
1597168007.4718404,85572,87.65277862548828
1597168035.3299203,85686,85.68743133544922
1597168050.7797058,85749,90.00385284423828
1597168117.4086187,85985,79.93360137939453
1597168124.563666,86014,87.82323455810547
1597168240.446398,86452,87.39901733398438
1597168330.0653267,86780,89.0508804321289
1597168333.2710176,86793,89.42548370361328
1597168351.1005118,86865,71.32860565185547
1597168394.704776,87008,89.96818542480469
1597168497.8688936,87393,80.28575897216797
1597168512.1958196,87450,87.92044830322266
1597168538.1376393,87556,85.41725158691406
1597168553.6643665,87621,68.66352081298828
1597168573.8704972,87666,84.75787353515625
1597168613.7839067,87829,84.4199447631836
1597168697.965238,88137,88.48966217041016
1597168781.6447134,88441,86.45419311523438
1597168838.4602342,88674,88.31304931640625
1597168882.4105215,88815,83.70404815673828
1597169000.5799475,89262,84.4817886352539
1597169021.3534567,89347,81.14303588867188
1597169025.1890004,89363,86.6783447265625
1597169128.0926075,89745,89.83699035644531
1597169141.5468912,89762,84.78926849365234
1597169173.5426238,89892,81.8642349243164
1597169193.2577748,89973,85.02229309082031
1597169208.332166,90035,83.78927612304688
1597169267.1796134,90237,85.82723236083984
1597169318.988261,90450,77.67144012451172
1597169489.75251,91074,89.14122772216797
1597169494.6744425,91094,81.5216064453125
1597169554.7446575,91300,86.33099365234375
1597169597.070343,91474,85.45346069335938
1597169643.2398455,91624,88.57122802734375
1597169648.0291245,91644,88.76576232910156
1597169648.747053,91647,84.52566528320312
1597169669.2972698,91732,85.27989196777344
1597169670.040933,91735,85.00569152832031
1597169766.807127,92094,89.02485656738281
1597169773.1473143,92120,89.33697509765625
1597169940.3940558,92729,83.0651626586914
1597169954.9542887,92788,84.36219024658203
1597170046.9666758,93126,88.6791763305664
1597170070.6316519,93223,91.72793579101562
1597170140.5180743,93471,83.09996032714844
1597170255.066819,93901,83.51538848876953
1597170391.2577612,94380,80.1782455444336
1597170401.9201298,94424,86.89421081542969
1597170429.2441757,94536,87.26929473876953
1597170499.0517004,94784,79.31380462646484
1597170525.2967243,94891,88.37698364257812
1597170575.576193,95057,88.68464660644531
1597170606.517228,95184,88.3970947265625
1597170640.0749571,95321,81.54718780517578
1597170653.771809,95377,86.01889038085938
1597170670.9130092,95409,85.51708984375
1597170688.2322216,95480,82.397216796875
1597170790.4705625,95860,89.88270568847656
1597170812.4473922,95949,87.46403503417969
1597170818.0975845,95972,85.13531494140625
1597170907.8651342,96301,79.54602813720703
1597170974.4552586,96535,85.19380950927734
1597170990.431496,96600,86.57620239257812
1597171102.349701,97018,88.35005187988281
1597171145.3693092,97156,88.15701293945312
1597171162.5581028,97226,81.22225189208984
1597171179.8448653,97296,89.36431121826172
1597171209.1618822,97416,87.84015655517578
1597171219.996468,97460,87.55847930908203
1597171262.5343041,97596,82.7198486328125
1597171276.4407356,97653,89.38848114013672
1597171298.2609365,97742,88.92708587646484
1597171311.4629312,97796,86.62566375732422
1597171340.6374037,97876,88.99915313720703
1597171367.5724657,97986,81.49282836914062
1597171405.0306628,98139,84.02547454833984
1597171432.3159385,98212,89.19012451171875
1597171479.364347,98404,87.59333038330078
1597171496.5494432,98474,89.32148742675781
1597171508.3910828,98523,84.6439208984375
1597171657.4295592,99055,83.14390563964844
1597171776.966727,99506,87.79290771484375
1597171802.847023,99612,87.84952545166016
1597171803.3277624,99614,86.68914031982422
1597171878.948185,99884,89.3100357055664
1597171986.3017535,100284,88.34248352050781
1597172064.2180188,100566,84.2434310913086
1597172069.8900003,100589,80.48077392578125
1597172119.1599505,100751,88.35134887695312
1597172145.1877086,100858,87.94249725341797
1597172159.5939932,100917,67.36666107177734
1597172161.8106058,100926,88.40978240966797
1597172179.262241,100997,87.9012451171875
1597172206.9888904,101072,88.61722564697266
1597172227.173522,101155,79.66397857666016
1597172246.273446,101234,80.19547271728516
1597172271.1236694,101335,86.62118530273438
1597172276.0190096,101355,85.1617202758789
1597172303.9080603,101431,80.88157653808594
1597172318.0079978,101488,89.64330291748047
1597172320.6719682,101499,86.35810089111328
1597172433.640437,101923,82.92378997802734
1597172438.4799676,101943,89.84053802490234
1597172536.7354674,102307,89.04801940917969
1597172595.5665255,102509,85.88737487792969
1597172603.5835338,102541,90.30183410644531
1597172616.6225598,102595,86.39511108398438
1597172638.667142,102685,87.1595687866211
1597172695.7951694,102880,80.34555053710938
1597172703.2094977,102911,88.01197052001953
1597172716.6427002,102966,86.4687728881836
1597172725.1485023,103001,83.32892608642578
1597172727.6283722,103011,88.12548828125
1597172784.7616768,103206,82.92503356933594
1597172847.2229836,103462,85.14997863769531
1597172870.339026,103517,87.95269012451172
1597172984.2227714,103947,91.63671875
1597173073.7186012,104276,84.4892349243164
1597173087.8978062,104334,81.52012634277344
1597173187.3833196,104704,88.91357421875
1597173212.934163,104808,82.7310791015625
1597173216.3858862,104822,82.69664001464844
1597173221.0274658,104841,87.98368835449219
1597173231.0934396,104882,86.75879669189453
1597173243.7333548,104896,88.40451049804688
1597173247.3208025,104911,89.36215209960938
1597173250.4137788,104924,87.71537780761719
1597173259.7333658,104963,86.54368591308594
1597173291.5403352,105093,86.42015075683594
1597173342.939497,105265,88.19933319091797
1597173384.3947022,105434,83.78034210205078
1597173436.8066049,105610,89.17216491699219
1597173459.0876675,105702,87.75874328613281
1597173476.7903328,105774,86.3946762084961
1597173480.2073705,105788,88.47785949707031
1597173592.8260431,106210,83.75838470458984
1597173606.655486,106267,87.14227294921875
1597173646.0267851,106390,87.88968658447266
1597173689.2314308,106566,86.80518341064453
1597173722.824519,106666,80.38134765625
1597173748.0118322,106769,90.54786682128906
1597173838.7616441,107103,90.86085510253906
1597174019.1437457,107764,86.91548156738281
1597174029.030153,107804,88.21332550048828
1597174037.081652,107837,86.48416137695312
1597174081.8028042,108021,85.96472930908203
1597174204.9160228,108449,85.92655944824219
1597174238.4039664,108586,77.3621826171875
1597174372.3153527,109098,87.39006042480469
1597174417.3167856,109242,79.10672760009766
1597174417.5586152,109243,84.55046844482422
1597174431.715684,109301,87.02507019042969
1597174489.6452549,109501,87.74089813232422
1597174508.8988786,109580,86.74966430664062
1597174567.7337584,109822,83.70158386230469
1597174635.926586,110063,88.64759826660156
1597174676.756784,110191,89.39068603515625
1597174684.8848443,110224,90.79010772705078
1597174732.017492,110418,87.83489227294922
1597174746.5264554,110478,88.78146362304688
1597174782.5527003,110586,84.72648620605469
1597174791.4171636,110622,87.21488952636719
1597174796.0333636,110641,83.71699523925781
1597174819.397409,110737,91.0222396850586
1597174940.5951245,111194,78.51325225830078
1597174960.1079884,111235,83.75811767578125
1597174981.5448453,111323,85.31459045410156
1597175035.7202141,111545,89.3755111694336
1597175082.4590383,111698,87.19943237304688
1597175128.543707,111887,94.35087585449219
1597175135.4493394,111915,89.4063491821289
1597175289.673281,112470,89.86032104492188
1597175346.358857,112664,88.27110290527344
1597175355.8042018,112703,88.59553527832031
1597175404.1680598,112902,88.88972473144531
1597175515.9510212,113322,81.2441635131836
1597175559.8109734,113463,86.74932098388672
1597175590.4662564,113589,86.25969696044922
1597175637.0226226,113741,82.3761215209961
1597175695.5727398,113980,87.98567199707031
1597175780.7419171,114292,84.0992431640625
1597175830.868657,114459,87.4616928100586
1597175832.7901404,114467,86.34140014648438
1597175928.1554313,114820,81.12799835205078
1597175995.8079875,115096,89.98851013183594
1597176018.0370076,115149,87.6767807006836
1597176114.4556048,115506,83.97294616699219
1597176117.4219458,115518,86.21233367919922
1597176177.8755584,115765,85.83360290527344
1597176179.5928707,115772,85.42529296875
1597176215.1939378,115878,88.43949127197266
1597176254.3232646,116039,87.46002197265625
1597176276.2649007,116129,85.39334869384766
1597176364.5280252,116453,84.62738037109375
1597176415.5070777,116624,83.82325744628906
1597176427.5148401,116673,88.1766357421875
1597176436.7824783,116711,84.99088287353516
1597176445.3597016,116745,89.78099822998047
1597176454.7263348,116783,87.8525619506836
1597176464.3953395,116822,76.88481140136719
1597176501.9457374,116938,87.0787353515625
1597176511.4348755,116977,85.725830078125
1597176520.9651916,117016,84.66291809082031
1597176524.3826296,117030,86.1714096069336
1597176528.5475764,117047,87.36290740966797
1597176555.0636969,117155,87.3071060180664
1597176568.286201,117209,87.74472045898438
1597176691.1121457,117635,87.17160034179688
1597176737.7831223,117825,84.95381164550781
1597176775.3808246,117941,81.9384765625
1597176829.0601625,118161,91.23905944824219
1597176836.0905693,118190,87.75453186035156
1597176967.4631953,118651,87.74335479736328
1597177030.6315928,118908,88.96440124511719
1597177037.5807292,118937,84.48406982421875
1597177061.7422483,118998,91.17938995361328
1597177136.1946037,119302,84.25723266601562
1597177186.7069547,119470,86.04786682128906
1597177320.7913349,119979,82.8882827758789
1597177324.451524,119994,88.1381607055664
1597177406.349483,120291,88.49220275878906
1597177562.7346365,120854,85.84196472167969
1597177577.36844,120914,85.62906646728516
1597177654.549404,121192,89.82379913330078
1597177654.7946005,121193,84.17100524902344
1597177682.0093107,121304,79.02777099609375
1597177688.8530972,121332,80.42837524414062
1597177696.1267257,121362,87.56597137451172
1597177706.0351098,121403,84.97440338134766
1597177744.1382468,121519,83.44544219970703
1597177830.8258972,121835,87.3215103149414
1597177841.0743318,121877,91.27012634277344
1597177849.8229258,121913,90.30074310302734
1597177930.5738308,122205,84.75835418701172
1597177938.1997464,122236,86.44076538085938
1597178019.5028126,122529,84.89385223388672
1597178042.319037,122622,89.79800415039062
1597178045.239302,122634,88.88320922851562
1597178070.7194688,122739,81.33987426757812
1597178160.2482347,123068,81.6937255859375
1597178311.8239672,123609,84.30685424804688
1597178317.675469,123633,85.87741088867188
1597178325.6569684,123666,86.11168670654297
1597178441.9677126,124103,86.52212524414062
1597178457.9400644,124169,88.87186431884766
1597178464.7548857,124197,86.62983703613281
1597178556.077835,124532,81.05815124511719
1597178609.243771,124711,86.17791748046875
1597178621.260781,124760,84.02883911132812
1597178622.0013049,124763,87.43794250488281
1597178624.664165,124774,87.06425476074219
1597178635.3023574,124818,83.53968048095703
1597178699.5920653,125043,80.80195617675781
1597178760.1011617,125290,87.00154876708984
1597179079.8219414,126444,88.32079315185547
1597179139.510271,126687,88.98892974853516
1597179209.830556,126935,87.32511901855469
1597179222.8848674,126988,87.17948150634766
1597179259.0459657,127097,86.281494140625
1597179292.148798,127230,90.63957977294922
1597179337.131013,127414,82.59226989746094
1597179377.9243329,127542,87.68268585205078
1597179390.9141498,127595,85.67146301269531
1597179401.2529948,127637,90.70295715332031
1597179428.08235,127746,84.41477966308594
1597179429.7872696,127753,88.62619018554688
1597179447.0481806,127785,83.40887451171875
1597179454.9185765,127817,89.66082763671875
1597179469.7690375,127878,88.14189147949219
1597179474.1192567,127896,91.90269470214844
1597179527.090751,128112,84.69187927246094
1597179583.6052506,128304,86.62907409667969
1597179609.0200238,128408,88.31565856933594
1597179623.99424,128470,89.81181335449219
1597179676.0414026,128644,79.87982940673828
1597179736.458891,128852,89.65495300292969
1597179808.5368576,129146,82.9723129272461
1597179827.8132389,129186,87.7126693725586
1597179860.0855799,129318,88.03532409667969
1597179879.2528718,129396,88.5129165649414
1597179881.6866949,129406,87.89012145996094
1597179884.6521685,129418,86.55208587646484
1597179886.57225,129426,77.91059112548828
1597179893.3524613,129454,84.0123062133789
1597179905.0359907,129502,87.55723571777344
1597179925.0866067,129545,89.59495544433594
1597179956.1515567,129672,87.56217193603516
1597179993.2401786,129824,87.76569366455078
1597180027.3192267,129925,84.16188049316406
1597180062.6734467,130068,89.90602111816406
1597180063.4126184,130071,89.46150207519531
1597180086.1597393,130165,86.46662139892578
1597180132.2747953,130316,88.16448211669922
1597180236.391512,130703,79.65007781982422
1597180243.7497952,130733,85.648193359375
1597180251.576548,130765,88.93329620361328
1597180290.9682617,130926,86.09878540039062
1597180314.8707323,130986,77.92799377441406
1597180321.3160357,131011,92.21209716796875
1597180448.047544,131491,87.5629653930664
1597180450.6734622,131502,77.7841796875
1597180503.6867566,131680,88.93545532226562
1597180509.3112676,131703,91.33218383789062
1597180516.8765314,131734,86.37472534179688
1597180551.4498096,131876,86.9444580078125
1597180554.8955958,131890,89.81130981445312
1597180724.71679,132506,82.93063354492188
1597180766.1494257,132676,86.3831558227539
1597180834.5221744,132916,88.4493179321289
1597180838.5138912,132932,88.63043212890625
1597180880.8991096,133067,75.18562316894531
1597180914.9870822,133206,87.22398376464844
1597180942.2887752,133318,87.47759246826172
1597180995.3589923,133496,81.71764373779297
1597181003.1066923,133528,85.21746826171875
1597181020.7176752,133600,86.9938735961914
1597181093.627385,133860,78.70111083984375
1597181129.8965774,134007,88.20826721191406
1597181229.4963064,134376,85.38351440429688
1597181232.618947,134389,90.71736907958984
1597181262.8519368,134474,89.5787124633789
1597181304.493102,134645,95.5492172241211
1597181359.2456925,134829,81.2596435546875
1597181364.8752968,134852,81.30286407470703
1597181366.120277,134857,90.74322509765625
1597181371.008157,134877,84.29842376708984
1597181397.02432,134983,92.65705108642578
1597181490.346174,135327,88.68428802490234
1597181569.8756232,135615,89.86598205566406
1597181642.6460018,135872,85.39588928222656
1597181724.8768024,136209,88.35564422607422
1597181751.3713295,136280,86.99360656738281
1597181770.527507,136358,91.84915161132812
1597181857.1682832,136673,87.66230773925781
1597181858.3912385,136678,87.49774169921875
1597181862.0537834,136693,90.18451690673828
1597181952.203191,137023,89.1605224609375
1597181960.013573,137055,88.93084716796875
1597182008.2386234,137252,90.78282928466797
1597182073.7317898,137482,87.42967987060547
1597182094.085181,137565,85.44017028808594
1597182098.7250562,137584,86.27903747558594
1597182133.359523,137687,83.13249206542969
1597182147.6400344,137744,90.49143981933594
1597182201.7353773,137966,91.54788208007812
1597182257.2761676,138156,90.59942626953125
1597182337.0579236,138444,83.6493911743164
1597182343.9417052,138472,74.91265106201172
1597182364.995695,138558,88.56470489501953
1597182467.5554943,138939,86.9055404663086
1597182472.9749334,138961,86.86473083496094
1597182554.5603607,139258,81.50658416748047
1597182599.3387806,139403,88.39225769042969
1597182610.565134,139449,86.54714965820312
1597182748.7542655,139975,82.11481475830078
1597182758.4420764,140015,86.62006378173828
1597182760.3547366,140023,85.16619110107422
1597182765.6664817,140045,82.23478698730469
1597182768.1295927,140055,86.97358703613281
1597182796.006586,140131,84.00338745117188
1597182804.4375503,140165,89.51690673828125
1597182825.5176935,140252,84.5123062133789
1597182833.1575427,140283,87.04298400878906
1597182956.8656905,140750,85.8279800415039
1597183009.4101262,140927,88.42354583740234
1597183024.6240823,140989,82.59395599365234
1597183090.9154642,141222,87.38113403320312
1597183092.3506672,141228,88.00955200195312
1597183249.8501875,141834,84.70830535888672
1597183254.5522063,141853,87.30833435058594
1597183272.7715464,141889,86.0810775756836
1597183296.3871315,141986,87.53655242919922
1597183343.6851373,142179,90.52973175048828
1597183347.85104,142196,83.93309783935547
1597183348.102924,142197,87.73828887939453
1597183430.6631489,142496,88.1035385131836
1597183439.4434056,142532,86.2228775024414
1597183502.4447987,142751,90.8682632446289
1597183536.9898365,142892,87.14130401611328
1597183618.3700235,143186,75.46463775634766
1597183666.10095,143342,83.79882049560547
1597183701.4610023,143485,89.49649810791016
1597183722.636484,143571,89.78607940673828
1597183725.0810745,143581,81.05719757080078
1597183769.0618317,143722,80.97977447509766
1597183780.0161364,143767,88.84370422363281
1597183786.0452533,143792,87.19319152832031
1597183816.843445,143918,90.36077880859375
1597183843.554866,143988,86.93911743164062
1597183884.7837667,144157,90.35371398925781
1597183901.6392152,144226,87.83650207519531
1597183916.01311,144285,84.83326721191406
1597183954.1033611,144404,90.15375518798828
1597183983.8473692,144528,88.14939880371094
1597183988.9531894,144549,85.017822265625
1597184184.006288,145280,90.61822509765625
1597184274.2620294,145612,86.64423370361328
1597184276.9671977,145623,84.80613708496094
1597184298.3684707,145711,77.48773956298828
1597184316.6571565,145750,90.3194351196289
1597184326.557086,145791,91.13141632080078
1597184361.9573314,145932,85.78276062011719
1597184465.5148659,146312,84.80965423583984
1597184487.428709,146399,85.83164978027344
1597184570.3639634,146696,86.9576187133789
1597184738.2418141,147296,88.4269027709961
1597184753.1342928,147356,87.73741912841797
1597184755.611323,147366,85.52043914794922
1597184795.6627316,147491,89.33280944824219
1597184946.8145034,148063,81.68045806884766
1597184978.3804915,148189,86.92665100097656
1597185012.173061,148288,86.28475952148438
1597185046.0403068,148424,90.45753479003906
1597185085.6022553,148546,79.1131820678711
1597185099.9198146,148604,79.75702667236328
1597185117.003457,148673,87.31278228759766
1597185118.001914,148677,83.81465148925781
1597185143.2518091,148778,87.77815246582031
1597185164.722104,148864,90.37525177001953
1597185168.525117,148879,86.86235809326172
1597185327.4678376,149442,87.85637664794922
1597185355.5200346,149555,85.53277587890625
1597185396.7439609,149683,87.24513244628906
1597185400.4611757,149698,86.87823486328125
1597185417.8065197,149768,87.87303924560547
1597185447.1700096,149886,88.91830444335938
1597185459.7966886,149937,83.09265899658203
1597185484.3326364,149999,84.80474853515625


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/angle_data/cifar10/run-MOBILENETV2_models_PAL_1_PAL_45000_150000_128_0.1_0_0.8_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1597144966.4651487,42,96.4340591430664
1597144997.87716,167,92.76165771484375
1597145013.4263225,229,95.05564880371094
1597145082.1430058,474,97.73881530761719
1597145097.7324653,536,89.52501678466797
1597145108.5823722,579,91.13603210449219
1597145110.3509028,586,91.2149429321289
1597145122.4492087,634,86.42349243164062
1597145125.6900837,647,92.9801025390625
1597145148.7182333,714,91.55729675292969
1597145172.3927555,808,92.226806640625
1597145224.2589693,1014,93.5472412109375
1597145311.0361214,1333,95.25674438476562
1597145324.0883734,1385,89.62860870361328
1597145325.8405037,1392,89.47750091552734
1597145343.3770475,1436,95.0247573852539
1597145407.3880215,1691,92.3750991821289
1597145418.2725823,1734,91.7466049194336
1597145419.0283513,1737,92.14543914794922
1597145460.8165894,1877,94.23548889160156
1597145470.834373,1917,93.01537322998047
1597145500.8284862,2036,91.49036407470703
1597145575.5708148,2307,91.8094482421875
1597145596.185253,2389,90.58116149902344
1597145627.0829532,2485,94.23777770996094
1597145627.3376088,2486,90.28137969970703
1597145677.4514432,2685,88.48522186279297
1597145773.122844,3038,90.2082290649414
1597145828.2568347,3230,93.18830871582031
1597145832.2682068,3246,93.83443450927734
1597145847.2002573,3305,93.49839782714844
1597145933.0909522,3618,91.15077209472656
1597145933.5975323,3620,90.5758285522461
1597145946.2805603,3670,88.96929931640625
1597145984.5658906,3821,91.90789794921875
1597146025.716776,3956,94.00946044921875
1597146124.1443584,4317,87.11116790771484
1597146145.1314135,4400,88.48200988769531
1597146168.3772614,4492,85.99473571777344
1597146172.6737099,4509,87.89310455322266
1597146221.67593,4676,87.99247741699219
1597146249.8633268,4788,88.59892272949219
1597146302.883177,4971,88.08946228027344
1597146344.0651083,5134,88.45902252197266
1597146404.1551082,5345,86.81233978271484
1597146407.6977286,5359,86.82852935791016
1597146506.4434907,5723,85.15785217285156
1597146542.0992553,5864,84.42484283447266
1597146553.0044005,5907,86.76885986328125
1597146580.849428,5990,84.10603332519531
1597146633.877675,6200,82.17244720458984
1597146638.7052908,6219,79.7982406616211
1597146735.4508228,6574,82.86286163330078
1597146773.7357602,6699,82.81303405761719
1597146776.8086054,6711,81.02713012695312
1597146813.170069,6854,80.02587890625
1597146841.5362864,6966,81.7520751953125
1597146896.4428222,7155,76.54043579101562
1597146953.7952938,7382,81.58492279052734
1597146980.4079232,7460,78.1861801147461
1597146981.1669588,7463,78.17449951171875
1597147072.7036617,7798,77.58528900146484
1597147081.5736542,7833,76.97760009765625
1597147140.370284,8066,78.72638702392578
1597147176.1951108,8180,80.17350769042969
1597147186.5996227,8221,75.61312866210938
1597147222.3582203,8363,82.70693969726562
1597147263.4852571,8498,80.51227569580078
1597147266.016139,8508,75.00032043457031
1597147289.6521807,8601,70.23243713378906
1597147367.0615258,8878,73.16515350341797
1597147381.5733464,8935,71.589111328125
1597147471.3104439,9260,70.25932312011719
1597147524.4789047,9468,70.21339416503906
1597147553.5016758,9554,73.59362030029297
1597147556.836512,9567,71.04007720947266
1597147590.372242,9698,70.10281372070312
1597147783.0627232,10399,72.13838195800781
1597147803.2484472,10479,72.78463745117188
1597147814.1675355,10522,76.73655700683594
1597147842.721305,10607,65.8423843383789
1597147886.5087981,10780,64.52569580078125
1597147917.2278256,10902,66.33406066894531
1597147917.9928455,10905,67.1741714477539
1597147940.434735,10966,69.05888366699219
1597147954.102025,11020,76.08242797851562
1597147974.9661827,11102,71.6384506225586
1597148090.6467884,11532,68.68879699707031
1597148099.194569,11566,69.3151626586914
1597148136.278732,11685,64.8607177734375
1597148154.9438827,11759,64.80267333984375
1597148215.1887717,11969,61.9381103515625
1597148216.4546676,11974,68.76734161376953
1597148264.5915332,12164,74.12274932861328
1597148296.4062014,12290,60.448448181152344
1597148458.8596232,12877,67.10126495361328
1597148505.6612902,13034,62.44222640991211
1597148512.4804103,13061,72.4937515258789
1597148654.7387552,13597,66.92650604248047
1597148660.5148566,13620,66.4581298828125
1597148715.6099458,13810,71.98514556884766
1597148826.3228707,14221,65.09872436523438
1597148844.630793,14294,64.99292755126953
1597148855.783281,14338,58.93022537231445
1597148890.486257,14447,62.389156341552734
1597148938.763761,14638,60.488548278808594
1597148946.3669586,14668,59.24433898925781
1597148974.5720003,14779,60.456092834472656
1597149005.3454173,14873,65.73023986816406
1597149164.4154992,15473,61.60927200317383
1597149180.217635,15507,61.0413703918457
1597149245.1311553,15764,62.833045959472656
1597149340.874949,16116,63.594181060791016
1597149399.5667474,16321,65.40008544921875
1597149541.6845229,16857,67.93679809570312
1597149601.5666058,17066,65.89244079589844
1597149609.4281437,17097,70.72709655761719
1597149672.2420957,17317,70.72663879394531
1597149677.7983844,17339,65.45231628417969
1597149729.491538,17543,67.18952178955078
1597149733.0622137,17557,61.4627571105957
1597149980.7786496,18451,67.83898162841797
1597150163.1400092,19116,61.559120178222656
1597150176.4780705,19169,65.49891662597656
1597150274.9869232,19531,65.13470458984375
1597150302.5290391,19640,67.75475311279297
1597150306.0696921,19654,62.71012878417969
1597150332.6988366,19731,63.89656066894531
1597150399.5297394,19995,64.87855529785156
1597150414.3081925,20053,68.62290954589844
1597150416.5913506,20062,64.90845489501953
1597150443.0632048,20138,76.010986328125
1597150469.9155824,20244,68.84952545166016
1597150471.9457657,20252,61.77452850341797
1597150490.0094526,20323,69.08329772949219
1597150526.903379,20440,61.84164810180664
1597150551.954055,20539,69.95366668701172
1597150561.9494536,20578,65.58943939208984
1597150620.1295786,20779,67.44638061523438
1597150620.8974602,20782,67.41988372802734
1597150639.4493449,20855,74.99118041992188
1597150696.585346,21080,62.30562973022461
1597150720.0433984,21144,68.20951843261719
1597150742.2232525,21232,66.77645111083984
1597150764.2098396,21319,67.10458374023438
1597150822.9885283,21523,70.05638885498047
1597150912.3119974,21848,66.821044921875
1597151019.5834203,22245,64.75009155273438
1597151041.0490758,22330,69.11278533935547
1597151048.1939332,22358,64.58557891845703
1597151259.4874768,23138,72.23143005371094
1597151262.020047,23148,75.24087524414062
1597151273.1563048,23192,68.37749481201172
1597151279.7281337,23218,67.69808959960938
1597151304.0509894,23286,69.22333526611328
1597151322.9071653,23361,65.116455078125
1597151339.6150422,23427,66.89915466308594
1597151368.1654363,23540,62.70008087158203
1597151407.9508457,23670,68.61898040771484
1597151410.7165594,23681,65.65802764892578
1597151415.7594695,23701,69.40296936035156
1597151482.8457556,23938,64.58551025390625
1597151535.4719732,24147,69.79612731933594
1597151569.6095433,24282,67.23873138427734
1597151570.1163337,24284,67.59062194824219
1597151586.8064778,24322,66.60665893554688
1597151662.2255347,24621,64.6427230834961
1597151694.0063872,24719,64.921630859375
1597151696.020238,24727,73.31538391113281
1597151739.8949666,24901,74.79886627197266
1597151748.2446744,24934,73.94209289550781
1597151835.8834398,25253,76.25359344482422
1597151855.7440286,25332,73.418701171875
1597151877.6092362,25391,68.73662567138672
1597151991.36945,25812,77.47909545898438
1597152000.2438066,25847,77.27159881591797
1597152018.9550002,25921,65.59515380859375
1597152123.1039033,26303,71.1511459350586
1597152263.0146759,26797,66.22865295410156
1597152263.269052,26798,69.94074249267578
1597152271.126873,26829,76.22200775146484
1597152357.6800556,27142,76.65093231201172
1597152360.7140186,27154,75.8709716796875
1597152362.0022612,27159,72.43004608154297
1597152391.1363394,27274,76.10279083251953
1597152456.6826637,27505,72.19595336914062
1597152481.4802954,27603,76.64879608154297
1597152490.3134704,27638,87.81356811523438
1597152544.659823,27825,76.70836639404297
1597152567.7809129,27916,72.07304382324219
1597152707.2731524,28438,77.06816101074219
1597152741.0846782,28543,80.25816345214844
1597152856.5464346,28970,73.48921966552734
1597152863.165352,28996,73.7504653930664
1597152880.015532,29062,71.83291625976562
1597152915.2109053,29201,75.43180084228516
1597152938.011568,29263,69.57145690917969
1597152990.8295887,29471,77.97875213623047
1597152994.8612301,29487,78.23240661621094
1597153033.3570821,29611,80.275146484375
1597153088.5239122,29829,73.86824798583984
1597153140.1563375,30005,68.27371978759766
1597153146.7331772,30031,68.13436889648438
1597153182.953224,30174,70.48229217529297
1597153228.7818701,30327,80.45770263671875
1597153264.9200099,30470,76.45861053466797
1597153300.75747,30612,70.51142883300781
1597153331.681466,30706,71.61473083496094
1597153335.2190077,30720,68.55459594726562
1597153523.9608083,31406,73.11653137207031
1597153533.4207141,31443,69.64393615722656
1597153605.205302,31696,77.15316772460938
1597153652.4127085,31880,71.45423889160156
1597153666.7725713,31936,76.2469482421875
1597153684.200029,32004,83.95603942871094
1597153743.5482757,32207,76.78323364257812
1597153809.1545193,32435,76.27262878417969
1597153836.572478,32542,75.20283508300781
1597153866.0098484,32657,72.45003509521484
1597153899.8503852,32762,74.46870422363281
1597153933.567806,32894,82.41325378417969
1597153935.5972326,32902,86.5833969116211
1597153969.135666,33034,82.54063415527344
1597154013.6479752,33181,77.69276428222656
1597154036.4754145,33271,78.64517211914062
1597154054.189216,33341,76.5401840209961
1597154062.709209,33375,80.70854949951172
1597154069.72437,33403,85.10218048095703
1597154161.3541813,33737,75.87185668945312
1597154164.3396235,33749,84.63058471679688
1597154169.1506612,33768,77.13108825683594
1597154173.4362524,33785,77.96199035644531
1597154194.3540297,33839,81.34468841552734
1597154203.7139587,33876,83.13738250732422
1597154213.1099932,33913,81.06050109863281
1597154244.2739148,34036,76.88897705078125
1597154270.725925,34141,77.63129425048828
1597154333.8214436,34362,81.9754638671875
1597154339.1327674,34383,80.83455657958984
1597154382.072238,34525,86.03559112548828
1597154400.8004992,34599,80.22274780273438
1597154447.196136,34783,81.21549224853516
1597154600.518992,35333,83.67759704589844
1597154605.8625731,35354,80.3093490600586
1597154611.6482573,35377,85.83658599853516
1597154638.3653638,35483,75.4732894897461
1597154668.2985055,35573,84.10884857177734
1597154718.2455418,35771,85.08403015136719
1597154737.8388238,35849,74.02670288085938
1597154771.3536155,35953,84.41899108886719
1597154775.6395278,35970,84.05583190917969
1597154792.5925443,36037,82.22217559814453
1597154845.308172,36246,83.15087127685547
1597154859.8890126,36275,77.69031524658203
1597154956.4923627,36629,80.19352722167969
1597154964.087204,36659,77.11095428466797
1597154991.4429932,36767,83.93081665039062
1597155012.5040996,36850,78.33769989013672
1597155026.94881,36907,88.19599151611328
1597155108.977531,37202,78.18869018554688
1597155189.1091225,37489,90.37254333496094
1597155265.9941916,37764,86.92997741699219
1597155294.2990105,37876,79.40818786621094
1597155381.470926,38192,85.51280212402344
1597155451.0536628,38439,75.41059112548828
1597155455.1063306,38455,84.2726058959961
1597155529.1116061,38720,87.69610595703125
1597155559.4160168,38840,75.02501678466797
1597155594.7462456,38981,88.24230194091797
1597155681.5935318,39296,83.59635162353516
1597155791.2565482,39702,81.71723937988281
1597155798.317565,39730,85.69740295410156
1597155818.469586,39781,80.74995422363281
1597155843.17082,39878,87.80986022949219
1597155851.029159,39909,82.35685729980469
1597155878.9478672,40020,85.59391021728516
1597155955.9318118,40296,77.62638092041016
1597156014.7271004,40500,75.9494857788086
1597156052.0199742,40647,77.82192993164062
1597156056.037658,40663,82.80664825439453
1597156057.0425684,40667,81.90798950195312
1597156065.2921424,40700,81.38182067871094
1597156070.3504345,40720,82.28690338134766
1597156088.8540971,40793,85.43771362304688
1597156158.5394275,41040,83.4891357421875
1597156217.6926222,41244,81.7226791381836
1597156224.5465486,41271,84.20899963378906
1597156242.2314305,41341,77.09920501708984
1597156299.5885847,41539,84.34894561767578
1597156303.6433973,41555,82.16703033447266
1597156457.4684703,42134,81.70698547363281
1597156544.7042005,42450,78.26410675048828
1597156549.2616413,42468,84.86174774169922
1597156609.85667,42678,80.51809692382812
1597156837.5344167,43518,83.49500274658203
1597156860.1892843,43607,86.57940673828125
1597156868.3092687,43639,84.55406951904297
1597156893.9225686,43711,83.53047943115234
1597156900.7819746,43738,74.47773742675781
1597156901.78654,43742,79.24005889892578
1597156917.731333,43805,85.25177764892578
1597156965.5273123,43993,83.23616027832031
1597156993.0462325,44073,84.90510559082031
1597157025.1349273,44200,82.77799987792969
1597157026.9174137,44207,84.80826568603516
1597157038.141925,44251,85.68949890136719
1597157051.5379064,44304,85.29206085205078
1597157129.792606,44585,87.31010437011719
1597157195.554692,44816,81.74956512451172
1597157232.8881326,44964,95.5804214477539
1597157327.7694077,45310,83.6683349609375
1597157330.0447984,45319,80.56523895263672
1597157343.4680803,45372,84.13739013671875
1597157385.0684772,45507,81.6917495727539
1597157423.2776327,45658,81.04241943359375
1597157605.266063,46318,84.89134979248047
1597157609.3415022,46334,79.30931854248047
1597157629.4086802,46413,87.67325592041016
1597157658.5425887,46499,90.81553649902344
1597157860.4228745,47241,85.11822509765625
1597157875.4284644,47301,83.22642517089844
1597157954.517644,47585,84.00569915771484
1597157967.7447674,47638,84.46994018554688
1597157975.577917,47669,83.8664779663086
1597157984.7492368,47705,84.87261962890625
1597157994.5943244,47744,85.81167602539062
1597158036.7093244,47882,86.87456512451172
1597158053.1150472,47947,68.42833709716797
1597158058.8474388,47970,85.37715148925781
1597158085.7362044,48076,87.35842895507812
1597158112.2200534,48181,85.6927719116211
1597158131.1570964,48227,85.48081970214844
1597158205.4400775,48522,87.84534454345703
1597158294.0580285,48844,84.04732513427734
1597158409.42981,49272,86.32691192626953
1597158436.6860325,49351,84.70779418945312
1597158468.4298038,49477,81.3706283569336
1597158616.6684914,50006,86.09164428710938
1597158629.1617646,50056,86.14251708984375
1597158652.5377927,50149,84.98075103759766
1597158656.574989,50165,81.9741439819336
1597158664.1937895,50195,84.63433837890625
1597158682.6299944,50268,85.03690338134766
1597158781.179591,50629,87.05860137939453
1597158836.4232295,50819,85.73485565185547
1597158876.9561255,50979,84.42080688476562
1597158923.3851795,51134,83.33446502685547
1597158946.9368138,51227,83.72396850585938
1597158960.824709,51282,90.5363540649414
1597159106.142772,51798,86.41371154785156
1597159108.1613624,51806,88.48866271972656
1597159145.6021605,51954,76.90351104736328
1597159157.5089767,52001,83.52886962890625
1597159238.6185625,52292,84.260498046875
1597159254.0884938,52353,84.844970703125
1597159301.1151223,52510,82.75437927246094
1597159344.6394444,52682,88.75275421142578
1597159408.7678416,52906,82.15010833740234
1597159417.1824088,52939,86.63101196289062
1597159455.9960022,53092,84.56440734863281
1597159459.7965906,53107,82.05807495117188
1597159558.6142373,53468,84.67994689941406
1597159626.2304316,53706,85.68258666992188
1597159628.00602,53713,84.73133087158203
1597159629.0251753,53717,87.38742065429688
1597159630.03673,53721,84.39215087890625
1597159673.039606,53862,80.94612121582031
1597159684.013883,53906,88.41314697265625
1597159726.1474526,54072,85.7369155883789
1597159735.236266,54108,91.66085052490234
1597159739.0228953,54123,85.68627166748047
1597159776.2382712,54241,86.03022766113281
1597159897.7780004,54691,80.35858154296875
1597159927.2567465,54807,84.47801208496094
1597159967.5689633,54937,86.76734924316406
1597159979.0050285,54982,87.9551010131836
1597160032.6743867,55193,86.96344757080078
1597160066.7832928,55299,88.24566650390625
1597160128.7313726,55543,86.1505355834961
1597160130.7604022,55551,86.73519897460938
1597160179.0812159,55713,83.66671752929688
1597160192.5040412,55766,90.40667724609375
1597160351.3345604,56337,84.60830688476562
1597160394.7411206,56507,86.05020141601562
1597160398.2888243,56521,82.54459381103516
1597160420.472369,56608,86.22933959960938
1597160473.136812,56787,87.41577911376953
1597160481.5196953,56820,87.09758758544922
1597160527.2298598,56999,89.05894470214844
1597160610.868046,57299,86.64641571044922
1597160612.3945456,57305,87.28482818603516
1597160665.083474,57484,90.20313262939453
1597160742.361343,57760,85.53044128417969
1597160885.1767032,58295,82.57070922851562
1597160929.098233,58440,84.54345703125
1597160958.4792755,58556,85.7544174194336
1597160979.9443047,58641,87.6268539428711
1597160999.7489166,58719,81.8823013305664
1597161006.5991306,58746,83.71318817138672
1597161010.872182,58763,87.67728424072266
1597161152.1388884,59264,82.22340393066406
1597161164.0516565,59311,79.7942123413086
1597161194.743067,59432,85.51092529296875
1597161254.6106505,59640,86.10092163085938
1597161262.2389593,59670,82.87443542480469
1597161399.1577704,60179,86.68733215332031
1597161400.687442,60185,87.8573226928711
1597161413.654154,60207,86.5643539428711
1597161436.6039,60297,85.3880844116211
1597161482.0523505,60475,91.20475006103516
1597161682.3832588,61205,84.77970123291016
1597161707.6857247,61276,85.06706237792969
1597161748.6059718,61438,84.12474060058594
1597161772.8285835,61534,87.65815734863281
1597161816.9905028,61680,82.46646881103516
1597161940.6015065,62139,77.18041229248047
1597161960.8554454,62219,86.63801574707031
1597162043.5044966,62516,80.90946960449219
1597162051.3760648,62547,84.5752944946289
1597162141.7740726,62874,86.6236343383789
1597162187.2655447,63024,88.62271881103516
1597162237.3969507,63220,87.36748504638672
1597162272.4647584,63358,86.28157043457031
1597162297.8134553,63428,84.76250457763672
1597162298.072033,63429,82.560302734375
1597162319.4323292,63513,86.74755859375
1597162359.5584157,63671,88.01885223388672
1597162416.4666421,63865,84.18486785888672
1597162447.7170784,63988,85.68019104003906
1597162482.9102907,64098,86.6495361328125
1597162515.1063097,64225,87.37564849853516
1597162594.7722092,64511,83.02601623535156
1597162597.315174,64521,83.16666412353516
1597162639.436726,64687,88.7972183227539
1597162697.7105217,64889,87.13710021972656
1597162795.1099782,65245,82.2167739868164
1597162807.0427232,65292,84.5876693725586
1597162846.867248,65450,89.35003662109375
1597162862.1296911,65481,86.46976470947266
1597162892.5512764,65601,85.68758392333984
1597162903.220685,65643,86.86898803710938
1597162919.807543,65709,86.65705871582031
1597162977.3357155,65907,90.80508422851562
1597163013.23904,66049,87.99024200439453
1597163083.907927,66298,86.13427734375
1597163179.7661817,66647,90.6847152709961
1597163215.2513323,66787,85.86563110351562
1597163263.2782805,66948,90.04108428955078
1597163270.363554,66976,87.7491226196289
1597163281.8098586,67021,87.7617416381836
1597163395.1029706,67440,87.16332244873047
1597163618.8715987,68263,87.93708038330078
1597163623.445763,68281,88.02864074707031
1597163655.5487332,68378,89.87372589111328
1597163668.5502706,68429,87.48805236816406
1597163709.5862458,68590,79.69305419921875
1597163803.662466,68929,86.41117095947266
1597163818.6960695,68988,89.34178161621094
1597163872.6431189,69171,87.21701049804688
1597163876.1923294,69185,87.93719482421875
1597163952.177368,69455,82.47554779052734
1597163957.4788477,69476,89.56596374511719
1597164026.3506567,69719,87.63867950439453
1597164046.3286142,69798,85.96731567382812
1597164075.7685144,69915,83.65733337402344
1597164228.684649,70462,90.03971862792969
1597164258.5715256,70580,87.31745147705078
1597164277.6843495,70656,84.45179748535156
1597164350.540055,70915,84.53363800048828
1597164370.897719,70996,87.91719055175781
1597164487.7555566,71428,87.00755310058594
1597164527.0044034,71554,87.65128326416016
1597164533.5384185,71580,84.87828063964844
1597164563.0044491,71696,86.99626159667969
1597164609.4186525,71850,88.76908111572266
1597164623.6153822,71906,82.79927825927734
1597164636.5213783,71957,90.69953918457031
1597164642.0922534,71979,88.07855987548828
1597164650.4102275,72012,94.0219955444336
1597164656.7080204,72037,87.75071716308594
1597164729.736048,72297,84.36005401611328
1597164730.2402043,72299,87.61410522460938
1597164755.9542036,72401,83.6768798828125
1597164756.7189806,72404,85.96508026123047
1597164803.1817098,72558,88.32221984863281
1597164844.7774458,72723,90.0862045288086
1597164890.098999,72873,84.6762466430664
1597164924.449681,73009,82.83550262451172
1597164967.2972188,73179,86.17728424072266
1597165009.7332125,73318,85.50801086425781
1597165136.2713666,73789,88.98090362548828
1597165137.5233548,73794,83.89985656738281
1597165149.440825,73841,89.75935363769531
1597165164.6361244,73901,85.07411193847656
1597165177.85128,73924,87.79345703125
1597165244.380337,74187,86.25817108154297
1597165246.1569529,74194,86.56011962890625
1597165440.1073487,74901,88.666748046875
1597165515.9464254,75171,87.32383728027344
1597165598.8592036,75469,85.98885345458984
1597165603.4152114,75487,93.89568328857422
1597165623.7003784,75567,89.07066345214844
1597165722.478919,75928,85.32588195800781
1597165762.4643033,76056,78.6709213256836
1597165773.2759945,76099,86.31839752197266
1597165803.2856905,76218,87.24996185302734
1597165864.6580174,76431,80.32598114013672
1597165877.5614824,76482,88.46540069580078
1597165913.912389,76626,86.32376098632812
1597165925.8113468,76673,86.36361694335938
1597165962.9442348,76790,92.16060638427734
1597165992.2987776,76906,88.11656951904297
1597165994.0885017,76913,86.955078125
1597166073.8405216,77198,87.71964263916016
1597166105.723186,77324,89.26988983154297
1597166165.4349284,77530,83.95125579833984
1597166241.7366686,77802,88.83666229248047
1597166266.784667,77901,87.05330657958984
1597166326.1243608,78135,84.70348358154297
1597166351.8610098,78208,87.53715515136719
1597166366.382106,78265,91.01410675048828
1597166502.8815527,78775,87.93219757080078
1597166520.1072614,78843,85.82051086425781
1597166547.0616558,78920,87.9541015625
1597166550.6412613,78934,87.21456146240234
1597166560.57377,78973,89.62876892089844
1597166568.6842432,79005,86.90015411376953
1597166653.4093585,79309,85.4458236694336
1597166681.02299,79418,85.46813201904297
1597166734.136113,79597,87.49200439453125
1597166837.475331,79975,82.73480987548828
1597166851.6172137,80031,86.41780853271484
1597166852.6408412,80035,85.89649200439453
1597166869.1409378,80100,85.0934066772461
1597166885.6805756,80165,90.28263854980469
1597166950.0674183,80390,88.55558013916016
1597166954.1150768,80406,87.01461029052734
1597166990.649797,80550,84.74554443359375
1597166997.2267802,80576,87.67273712158203
1597167013.9799032,80613,85.1620864868164
1597167118.2478218,80996,87.8526611328125
1597167123.074531,81015,85.92324829101562
1597167148.8956416,81117,88.4780044555664
1597167223.002844,81381,86.84296417236328
1597167251.671989,81494,86.14347076416016
1597167260.5230422,81529,84.00833129882812
1597167375.0304766,81952,88.93436431884766
1597167596.6842625,82736,88.51046752929688
1597167605.3003583,82770,87.14550018310547
1597167625.298884,82849,93.20658874511719
1597167690.3795748,83075,90.11724853515625
1597167703.61211,83127,81.9058609008789
1597167739.125285,83267,92.0970687866211
1597167808.260253,83510,84.61550903320312
1597167872.425532,83762,85.69649505615234
1597167920.498841,83923,90.62049102783203
1597167989.1985178,84165,87.19620513916016
1597167997.223119,84197,87.66126251220703
1597168047.1584175,84394,84.0857925415039
1597168050.9419844,84409,86.74097442626953
1597168106.9573143,84601,86.21633911132812
1597168128.4961424,84686,89.20274353027344
1597168142.1733115,84740,85.35433197021484
1597168161.8913832,84818,86.1884765625
1597168220.518594,85020,86.80577850341797
1597168228.631857,85052,88.08937072753906
1597168238.0433009,85089,88.3193130493164
1597168258.3981414,85169,85.91874694824219
1597168304.2457786,85320,84.69425964355469
1597168352.315119,85508,83.99942016601562
1597168367.6307993,85539,87.14563751220703
1597168376.0936537,85572,85.69014739990234
1597168405.265707,85686,84.24435424804688
1597168421.4148684,85749,86.9373550415039
1597168489.091343,85985,84.98565673828125
1597168496.4904299,86014,87.03740692138672
1597168615.5701122,86452,87.39647674560547
1597168706.3932285,86780,87.14698791503906
1597168709.7050333,86793,86.50556182861328
1597168727.875824,86865,87.95823669433594
1597168771.5133944,87008,90.07877349853516
1597168876.5388944,87393,88.18244934082031
1597168891.0720286,87450,87.28504180908203
1597168917.908012,87556,87.64754486083984
1597168934.3886867,87621,87.22721099853516
1597168953.2168512,87666,85.27711486816406
1597168994.5222468,87829,85.78999328613281
1597169080.1051314,88137,87.95703125
1597169164.723164,88441,88.1732406616211
1597169223.9526186,88674,86.64920806884766
1597169267.1320384,88815,88.0657730102539
1597169388.0709288,89262,87.40660095214844
1597169409.5288322,89347,88.86591339111328
1597169413.5678952,89363,86.94813537597656
1597169517.8596878,89745,87.19593811035156
1597169529.6250744,89762,81.40609741210938
1597169562.7267933,89892,85.59490966796875
1597169583.285591,89973,84.89132690429688
1597169598.955156,90035,86.30960845947266
1597169657.7783742,90237,90.27487182617188
1597169711.8489707,90450,86.1420669555664
1597169886.0672534,91074,84.40584564208984
1597169891.1592479,91094,91.4305648803711
1597169951.2781487,91300,89.15457916259766
1597169995.925467,91474,85.54313659667969
1597170041.5954685,91624,85.0546875
1597170046.6862614,91644,86.68729400634766
1597170047.4575543,91647,83.2892074584961
1597170069.2309601,91732,89.20104217529297
1597170069.9896193,91735,87.91091918945312
1597170168.8725393,92094,87.40528106689453
1597170175.4839106,92120,86.54488372802734
1597170344.4482255,92729,89.08187866210938
1597170359.4422648,92788,89.6956558227539
1597170452.3799512,93126,90.72032928466797
1597170476.9790099,93223,85.77523040771484
1597170547.250792,93471,91.23737335205078
1597170663.605399,93901,85.82209777832031
1597170799.8108523,94380,86.72563171386719
1597170811.0184915,94424,74.36756134033203
1597170839.2858455,94536,85.9131851196289
1597170909.5632465,94784,88.58342742919922
1597170936.5558538,94891,88.30120849609375
1597170985.9852624,95057,90.43605041503906
1597171018.0096512,95184,90.201904296875
1597171052.647212,95321,87.47164916992188
1597171066.7797616,95377,88.21398162841797
1597171082.408281,95409,86.97773742675781
1597171100.3407454,95480,86.00811004638672
1597171204.0859947,95860,89.54674530029297
1597171226.605378,95949,89.74800109863281
1597171232.4410982,95972,88.06926727294922
1597171323.065521,96301,80.3335189819336
1597171389.866254,96535,87.63563537597656
1597171406.2829373,96600,85.68179321289062
1597171519.7280366,97018,87.68330383300781
1597171562.1455426,97156,86.67520141601562
1597171579.9306607,97226,86.23251342773438
1597171597.5924551,97296,85.2152099609375
1597171628.2084262,97416,92.79942321777344
1597171639.334209,97460,87.88374328613281
1597171681.3753424,97596,91.49832916259766
1597171695.7530053,97653,87.8763656616211
1597171718.438902,97742,81.30956268310547
1597171732.1190548,97796,85.49021911621094
1597171759.9185994,97876,87.35710144042969
1597171787.706207,97986,86.97188568115234
1597171826.672629,98139,86.18717193603516
1597171852.6448662,98212,89.23985290527344
1597171901.4100523,98404,85.23641967773438
1597171919.138932,98474,90.96874237060547
1597171931.490603,98523,90.50004577636719
1597172081.272201,99055,86.37432861328125
1597172203.0229359,99506,89.55689239501953
1597172229.9755104,99612,87.90290069580078
1597172230.482162,99614,86.20480346679688
1597172306.4287179,99884,84.20157623291016
1597172415.385529,100284,89.59652709960938
1597172494.0580556,100566,86.79638671875
1597172499.867559,100589,93.32341003417969
1597172548.384632,100751,90.91627502441406
1597172575.4602983,100858,88.9184341430664
1597172590.3678765,100917,87.72769927978516
1597172592.6421778,100926,84.11888122558594
1597172610.7409756,100997,84.78624725341797
1597172637.2635734,101072,87.79633331298828
1597172658.2525337,101155,89.89583587646484
1597172678.2709444,101234,88.60670471191406
1597172703.9213793,101335,89.1417465209961
1597172709.0152314,101355,86.7198486328125
1597172735.7648838,101431,86.9544906616211
1597172750.2857723,101488,80.52703094482422
1597172753.0850785,101499,88.57670593261719
1597172868.4498131,101923,90.45706939697266
1597172873.5696383,101943,84.43865203857422
1597172973.510209,102307,91.21868896484375
1597173032.4783251,102509,89.22012329101562
1597173040.5796819,102541,91.55165100097656
1597173054.3216226,102595,85.32182312011719
1597173077.0169184,102685,86.1695556640625
1597173133.939319,102880,84.53888702392578
1597173141.7867672,102911,85.21871185302734
1597173155.7152643,102966,86.3091812133789
1597173164.504214,103001,90.61959838867188
1597173167.0022132,103011,88.45296478271484
1597173223.8845167,103206,84.57315063476562
1597173288.7153175,103462,90.81184387207031
1597173310.1151502,103517,86.63677978515625
1597173426.4403965,103947,88.53031158447266
1597173516.9861648,104276,94.09967041015625
1597173531.675222,104334,88.05840301513672
1597173632.9690301,104704,88.92259979248047
1597173659.2849705,104808,89.20269012451172
1597173662.8348646,104822,89.11695861816406
1597173667.6432428,104841,88.64537048339844
1597173678.050747,104882,85.05526733398438
1597173689.0316772,104896,84.26620483398438
1597173692.824507,104911,84.95417022705078
1597173696.13851,104924,89.7275390625
1597173706.1400445,104963,86.84844970703125
1597173739.2553833,105093,86.35688018798828
1597173790.5108895,105265,96.28726959228516
1597173833.5105813,105434,89.02550506591797
1597173885.8268332,105610,87.27629852294922
1597173909.2612472,105702,89.58092498779297
1597173927.5827265,105774,89.71721649169922
1597173931.091932,105788,85.1886978149414
1597174046.0371141,106210,88.85799407958984
1597174060.5669425,106267,88.254638671875
1597174098.9441419,106390,93.93531799316406
1597174143.5460498,106566,90.74482727050781
1597174176.129811,106666,83.77098846435547
1597174202.1502826,106769,86.68981170654297
1597174294.129584,107103,85.59638977050781
1597174477.0442617,107764,88.62408447265625
1597174487.3059754,107804,88.24787139892578
1597174495.766207,107837,91.45439910888672
1597174542.5348365,108021,88.82282257080078
1597174666.8234398,108449,87.3880386352539
1597174701.912006,108586,91.35027313232422
1597174839.956295,109098,86.27745819091797
1597174884.0721157,109242,87.29080963134766
1597174884.3260937,109243,86.7242660522461
1597174898.9715157,109301,85.28675079345703
1597174957.1162581,109501,87.53984069824219
1597174977.1402326,109580,86.40032958984375
1597175038.4447486,109822,90.16316223144531
1597175106.911001,110063,88.75371551513672
1597175146.8572795,110191,82.947265625
1597175155.1996827,110224,90.45655822753906
1597175204.3213143,110418,88.75376892089844
1597175219.5344734,110478,85.85218811035156
1597175254.5340986,110586,92.27629089355469
1597175263.6999254,110622,89.50679779052734
1597175268.4964874,110641,90.18401336669922
1597175292.8822982,110737,89.85358428955078
1597175416.459406,111194,86.82006072998047
1597175434.3743982,111235,88.46770477294922
1597175456.7152605,111323,87.13278198242188
1597175513.0825489,111545,88.70726013183594
1597175559.2396832,111698,85.64817810058594
1597175607.1338902,111887,87.77922821044922
1597175614.2503295,111915,87.45384979248047
1597175770.014441,112470,88.18344116210938
1597175826.7953598,112664,87.0714111328125
1597175836.6624022,112703,87.27891540527344
1597175887.2053556,112902,87.00065612792969
1597176001.7733662,113322,88.8963623046875
1597176045.3022869,113463,92.0543212890625
1597176077.5542557,113589,85.36595916748047
1597176123.8220477,113741,89.35807037353516
1597176184.9252138,113980,83.1744384765625
1597176271.9397693,114292,88.33199310302734
1597176322.150134,114459,87.46669006347656
1597176324.1748438,114467,87.70748901367188
1597176421.2317016,114820,87.14832305908203
1597176490.8821268,115096,86.48633575439453
1597176511.8101547,115149,88.14542388916016
1597176609.6661823,115506,90.177490234375
1597176612.6687984,115518,86.40653228759766
1597176675.0501864,115765,87.45758819580078
1597176676.8336885,115772,87.01861572265625
1597176711.021069,115878,85.88179779052734
1597176751.698764,116039,84.32091522216797
1597176774.6285028,116129,90.49920654296875
1597176864.2210464,116453,86.79005432128906
1597176915.0134797,116624,90.57140350341797
1597176927.513951,116673,87.5814208984375
1597176937.1491723,116711,92.84798431396484
1597176945.7119563,116745,86.15560913085938
1597176955.3397756,116783,89.06829071044922
1597176965.2122998,116822,88.64183807373047
1597177002.0060787,116938,83.7120590209961
1597177011.8547115,116977,87.47818756103516
1597177021.7784107,117016,89.57691192626953
1597177025.3571217,117030,85.08668518066406
1597177029.6602175,117047,87.96420288085938
1597177056.9433491,117155,89.25320434570312
1597177070.5751555,117209,92.31116485595703
1597177193.2023823,117635,88.99253845214844
1597177241.3901951,117825,87.88569641113281
1597177278.2928092,117941,90.51628875732422
1597177333.950811,118161,91.24066925048828
1597177341.291815,118190,87.37596893310547
1597177472.841509,118651,85.9418716430664
1597177537.947752,118908,88.9228744506836
1597177545.3085291,118937,100.5413589477539
1597177568.2689865,118998,86.42142486572266
1597177645.5327163,119302,88.16722106933594
1597177695.823957,119470,84.724853515625
1597177832.7554262,119979,88.6874771118164
1597177836.5735242,119994,88.20531463623047
1597177919.4822628,120291,85.20016479492188
1597178077.5334232,120854,87.70188903808594
1597178092.6677668,120914,87.72716522216797
1597178170.890281,121192,84.8445816040039
1597178171.1450672,121193,88.07444763183594
1597178199.1821055,121304,83.52079010009766
1597178206.309859,121332,86.69874572753906
1597178213.9792447,121362,87.74974822998047
1597178224.397089,121403,88.93968963623047
1597178261.2540755,121519,87.91513061523438
1597178348.8860142,121835,89.58333587646484
1597178359.602266,121877,86.55884552001953
1597178368.7818973,121913,87.36018371582031
1597178450.3943334,122205,91.33647918701172
1597178458.243764,122236,86.72260284423828
1597178540.2787964,122529,89.9037094116211
1597178563.740267,122622,89.4443588256836
1597178566.7305555,122634,89.62149047851562
1597178593.3762648,122739,89.20658874511719
1597178684.346587,123068,85.9982681274414
1597178836.560674,123609,87.37565612792969
1597178842.6389563,123633,85.89935302734375
1597178850.912885,123666,91.06472778320312
1597178969.3039641,124103,90.52838897705078
1597178986.1769829,124169,87.88849639892578
1597178993.2874746,124197,88.86239624023438
1597179085.9781468,124532,89.27594757080078
1597179138.939765,124711,92.37439727783203
1597179151.4586308,124760,89.25575256347656
1597179152.2268274,124763,85.17264556884766
1597179155.0093367,124774,88.61243438720703
1597179166.3144825,124818,89.3010482788086
1597179231.08912,125043,92.62362670898438
1597179294.0005815,125290,85.86570739746094
1597179616.3196828,126444,90.95123291015625
1597179677.6799123,126687,88.99568176269531
1597179747.9090912,126935,89.38186645507812
1597179761.3260014,126988,87.38175964355469
1597179796.3783545,127097,89.49019622802734
1597179830.061743,127230,86.09764862060547
1597179876.600349,127414,87.74882507324219
1597179916.7078762,127542,88.5908203125
1597179930.2606664,127595,86.65160369873047
1597179941.005603,127637,87.2635498046875
1597179968.7071645,127746,86.14753723144531
1597179970.4552548,127753,88.7592544555664
1597179986.1532452,127785,88.68415832519531
1597179994.2478075,127817,88.11064910888672
1597180009.798608,127878,90.2406997680664
1597180014.4483306,127896,84.7886962890625
1597180069.3253176,128112,86.29338073730469
1597180125.8532155,128304,98.5229263305664
1597180152.2576993,128408,86.2010269165039
1597180167.8972805,128470,83.29291534423828
1597180219.813955,128644,89.68169403076172
1597180280.0340216,128852,86.40064239501953
1597180354.2895756,129146,87.34687805175781
1597180371.9643521,129186,85.40597534179688
1597180405.4240885,129318,88.30885314941406
1597180425.2002702,129396,91.47054290771484
1597180427.7277405,129406,89.78359985351562
1597180430.7912116,129418,86.4254379272461
1597180432.8162513,129426,88.7103042602539
1597180439.9149058,129454,89.8970718383789
1597180451.9391623,129502,91.9727554321289
1597180470.39856,129545,87.62452697753906
1597180502.651758,129672,89.15067291259766
1597180541.209614,129824,86.6129379272461
1597180574.2322195,129925,87.05018615722656
1597180610.7636373,130068,89.69747924804688
1597180611.5229652,130071,89.42408752441406
1597180635.412343,130165,86.0509033203125
1597180681.355787,130316,87.27161407470703
1597180787.6076164,130703,90.21766662597656
1597180795.2416523,130733,88.50145721435547
1597180803.4134731,130765,86.39007568359375
1597180844.3679307,130926,87.40736389160156
1597180867.2170997,130986,88.24654388427734
1597180873.6282504,131011,80.69093322753906
1597181003.6156404,131491,88.48762512207031
1597181006.4066362,131502,87.92676544189453
1597181059.2195826,131680,88.42400360107422
1597181065.095394,131703,89.92717742919922
1597181072.9996934,131734,90.22595977783203
1597181109.0284886,131876,87.43868255615234
1597181112.5712821,131890,87.90619659423828
1597181284.0820282,132506,86.51383209228516
1597181327.2312067,132676,88.39800262451172
1597181396.1949008,132916,80.14405059814453
1597181400.278687,132932,87.97408294677734
1597181442.2398996,133067,85.44969177246094
1597181477.9249334,133206,86.84192657470703
1597181506.3601382,133318,86.04238891601562
1597181559.2849534,133496,89.0645523071289
1597181567.5001106,133528,86.16316986083984
1597181585.8847277,133600,88.70433807373047
1597181659.5363674,133860,90.44941711425781
1597181696.8889127,134007,82.96298217773438
1597181798.1692202,134376,85.03516387939453
1597181801.475595,134389,89.05274963378906
1597181830.5234704,134474,90.14176177978516
1597181874.0682137,134645,88.66877746582031
1597181928.1174743,134829,90.79196166992188
1597181933.9481263,134852,89.2708969116211
1597181935.2134185,134857,87.12633514404297
1597181940.292023,134877,91.49330139160156
1597181967.3113337,134983,80.80345153808594
1597182062.1221006,135327,88.09967041015625
1597182142.8397005,135615,86.90184783935547
1597182215.7516727,135872,89.00003051757812
1597182301.8913934,136209,93.45502471923828
1597182327.740361,136280,89.01403045654297
1597182347.5430286,136358,89.24751281738281
1597182435.5785258,136673,89.68354797363281
1597182436.8640358,136678,88.90752410888672
1597182440.7216468,136693,86.4273910522461
1597182532.679597,137023,88.50836944580078
1597182540.851029,137055,88.92475128173828
1597182590.9691155,137252,90.89021301269531
1597182656.9249537,137482,87.27869415283203
1597182677.992586,137565,86.71635437011719
1597182682.7482793,137584,88.36839294433594
1597182716.4061344,137687,88.4248275756836
1597182730.8025336,137744,91.7670669555664
1597182787.0196106,137966,90.74640655517578
1597182842.85346,138156,87.94664764404297
1597182923.5973063,138444,87.89929962158203
1597182930.7107604,138472,89.09872436523438
1597182952.5797863,138558,86.5212631225586
1597183057.531061,138939,87.71882629394531
1597183063.0998118,138961,85.75017547607422
1597183146.7103195,139258,89.88114166259766
1597183191.3067603,139403,90.30274963378906
1597183203.0169706,139449,91.56302642822266
1597183344.7646863,139975,88.43479919433594
1597183354.852482,140015,86.55268096923828
1597183356.8851388,140023,87.4638900756836
1597183362.4744375,140045,88.5868911743164
1597183365.0272472,140055,87.92124938964844
1597183391.861801,140131,91.61739349365234
1597183400.4725933,140165,87.15111541748047
1597183422.5507839,140252,86.93682098388672
1597183430.3661294,140283,84.40743255615234
1597183556.1435513,140750,86.01139831542969
1597183608.793369,140927,85.08012390136719
1597183624.5887432,140989,94.06216430664062
1597183691.3653667,141222,86.94664001464844
1597183692.9006917,141228,85.7311019897461
1597183854.8440259,141834,88.52772521972656
1597183859.6807816,141853,85.3398208618164
1597183876.5599442,141889,88.24104309082031
1597183901.1670554,141986,86.55370330810547
1597183950.0579026,142179,89.3135757446289
1597183954.4073877,142196,78.56510925292969
1597183954.6618752,142197,87.01734924316406
1597184038.2295077,142496,86.5224380493164
1597184047.446553,142532,86.62255859375
1597184110.667576,142751,88.85459899902344
1597184146.4553955,142892,90.28018188476562
1597184228.49367,143186,85.63623809814453
1597184275.8468096,143342,88.92991638183594
1597184311.8844025,143485,87.96524810791016
1597184333.7076108,143571,87.88105773925781
1597184336.2689207,143581,87.07862091064453
1597184379.6562357,143722,89.20851135253906
1597184391.015759,143767,78.2038803100586
1597184397.366562,143792,89.12226867675781
1597184429.4372241,143918,89.62903594970703
1597184454.8086956,143988,88.22613525390625
1597184497.7782416,144157,90.26219177246094
1597184515.32248,144226,90.37928009033203
1597184530.3627,144285,88.84471130371094
1597184568.2166412,144404,88.56570434570312
1597184599.877968,144528,89.14521026611328
1597184605.262244,144549,89.45500183105469
1597184807.1725695,145280,92.6812515258789
1597184899.4514673,145612,86.8538589477539
1597184902.2249186,145623,86.43866729736328
1597184924.6297235,145711,87.83808898925781
1597184942.268673,145750,88.70002746582031
1597184952.6847024,145791,87.55828857421875
1597184988.3709528,145932,93.02030944824219
1597185092.1922586,146312,86.73848724365234
1597185114.2236602,146399,88.79559326171875
1597185197.1136818,146696,88.45992279052734
1597185364.1825786,147296,88.2164077758789
1597185379.363582,147356,85.56855010986328
1597185381.897302,147366,87.9256591796875
1597185421.3590808,147491,87.09200286865234
1597185573.730206,148063,90.5552978515625
1597185605.7696033,148189,88.33349609375
1597185638.4377687,148288,89.38421630859375
1597185672.9814065,148424,89.50712585449219
1597185711.5390687,148546,88.88088989257812
1597185726.2468522,148604,89.75012969970703
1597185743.7657766,148673,88.30793762207031
1597185744.7963512,148677,90.65262603759766
1597185770.450925,148778,86.67218017578125
1597185792.257948,148864,87.85952758789062
1597185796.054693,148879,88.55390167236328
1597185953.5564103,149442,90.97396087646484
1597185982.099506,149555,85.33405303955078
1597186021.6991465,149683,86.61176300048828
1597186025.5094275,149698,85.81816864013672
1597186043.2692847,149768,88.03366088867188
1597186073.098947,149886,87.5032730102539
1597186085.9954197,149937,94.49452209472656
1597186108.9323225,149999,88.7323989868164


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/angle_data/cifar10/run-RESNET32_models_PAL_1_PAL_45000_150000_128_0.1_0_0.8_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1597144940.1977844,42,77.6273193359375
1597144951.6994426,167,87.18081665039062
1597144957.4412582,229,84.40926361083984
1597144985.346652,474,80.33134460449219
1597144991.0847464,536,86.30642700195312
1597144995.0803447,579,84.81432342529297
1597144995.734039,586,89.38047790527344
1597145000.1575046,634,80.20137023925781
1597145001.3527381,647,65.23683166503906
1597145012.3505464,714,85.33955383300781
1597145021.0370753,808,90.44194793701172
1597145040.2032735,1014,80.11856079101562
1597145074.673566,1333,86.3105697631836
1597145079.5180235,1385,77.4608383178711
1597145080.1770134,1392,86.17005920410156
1597145089.1679084,1436,75.15330505371094
1597145112.8663769,1691,89.5726318359375
1597145116.8775249,1734,76.45539855957031
1597145117.156948,1737,96.07075500488281
1597145135.0186486,1877,83.78753662109375
1597145138.7561054,1917,84.88429260253906
1597145149.8053174,2036,69.38459777832031
1597145179.741064,2307,87.74674224853516
1597145187.333087,2389,71.7198715209961
1597145201.1026163,2485,70.68943786621094
1597145201.199367,2486,79.30073547363281
1597145219.7037113,2685,71.27267456054688
1597145257.4148319,3038,90.58285522460938
1597145280.1351674,3230,82.72623443603516
1597145281.637914,3246,83.42503356933594
1597145287.1327274,3305,64.98204803466797
1597145320.9851482,3618,73.47282409667969
1597145321.1712136,3620,77.0045166015625
1597145325.797677,3670,75.48184967041016
1597145339.7763474,3821,72.1888427734375
1597145357.1427755,3956,64.5716552734375
1597145395.602577,4317,55.95358657836914
1597145403.3284914,4400,62.10587692260742
1597145411.8945582,4492,78.9419937133789
1597145413.468439,4509,67.33739471435547
1597145433.7975724,4676,60.81563186645508
1597145444.2271795,4788,64.4819107055664
1597145466.0525675,4971,49.45012664794922
1597145481.1801183,5134,75.20589447021484
1597145505.6802592,5345,60.55695343017578
1597145506.9786518,5359,76.473388671875
1597145545.6076279,5723,59.43403625488281
1597145558.8170445,5864,56.74375534057617
1597145562.8435638,5907,56.43810272216797
1597145575.4071531,5990,74.35584259033203
1597145594.8613527,6200,67.38846588134766
1597145596.6047719,6219,57.97920608520508
1597145634.3057191,6574,60.541748046875
1597145650.6346662,6699,48.562400817871094
1597145651.7567596,6711,67.16426086425781
1597145665.0491269,6854,67.13880157470703
1597145675.4786747,6966,71.33440399169922
1597145697.9184685,7155,55.741756439208984
1597145718.8137271,7382,51.81410598754883
1597145731.0524676,7460,54.210628509521484
1597145731.3354194,7463,61.10009765625
1597145767.2285683,7798,57.10357666015625
1597145770.5029688,7833,61.86762619018555
1597145792.0238845,8066,51.52009201049805
1597145807.5053864,8180,56.24925994873047
1597145811.3311028,8221,58.72275161743164
1597145824.4030817,8363,51.37683868408203
1597145841.837597,8498,79.66291809082031
1597145842.7732553,8508,61.95621871948242
1597145851.3850026,8601,49.91062927246094
1597145881.7722979,8878,58.314361572265625
1597145887.0140378,8935,57.09666442871094
1597145922.056587,9260,64.52959442138672
1597145941.2361004,9468,57.29853439331055
1597145954.200061,9554,60.034156799316406
1597145955.420982,9567,52.51472473144531
1597145967.523943,9698,58.04976272583008
1597146042.1565397,10399,55.61843490600586
1597146049.49,10479,53.59274673461914
1597146053.3783426,10522,68.73763275146484
1597146066.2780461,10607,60.22852325439453
1597146082.190252,10780,52.510711669921875
1597146093.4182403,10902,54.32666778564453
1597146093.6976185,10905,63.11240768432617
1597146104.4010801,10966,52.12017059326172
1597146109.4024801,11020,54.58805465698242
1597146116.8753765,11102,59.421688079833984
1597146161.5631378,11532,51.52730178833008
1597146164.6301005,11566,53.2067985534668
1597146180.5900471,11685,57.346168518066406
1597146187.4474716,11759,64.76078033447266
1597146211.722262,11969,57.47833251953125
1597146212.1910694,11974,54.11405563354492
1597146229.8657036,12164,58.007835388183594
1597146241.3927808,12290,54.816566467285156
1597146305.723396,12877,55.73330307006836
1597146325.2450895,13034,57.06715774536133
1597146327.7489872,13061,63.506351470947266
1597146382.4736912,13597,58.14456558227539
1597146384.5957325,13620,62.855262756347656
1597146407.227247,13810,64.36932373046875
1597146449.849012,14221,57.29288101196289
1597146456.6002817,14294,55.76642608642578
1597146460.6792235,14338,59.32027053833008
1597146475.7217128,14447,62.09905242919922
1597146493.303444,14638,63.159706115722656
1597146496.086717,14668,54.74900436401367
1597146506.2725394,14779,54.74745559692383
1597146520.0398772,14873,56.610050201416016
1597146580.2181458,15473,60.9135627746582
1597146588.493053,15507,58.902591705322266
1597146612.1554804,15764,60.10042190551758
1597146649.659548,16116,57.94405746459961
1597146673.6497169,16321,60.69694519042969
1597146728.168401,16857,65.37663269042969
1597146752.5325508,17066,52.254722595214844
1597146755.3846505,17097,72.19855499267578
1597146780.7102356,17317,61.91620635986328
1597146782.7422795,17339,56.171321868896484
1597146801.554136,17543,61.10226821899414
1597146802.8578224,17557,68.4200439453125
1597146900.5816953,18451,68.64844512939453
1597146972.1979544,19116,64.76246643066406
1597146977.1125402,19169,63.587520599365234
1597147015.7714612,19531,70.82655334472656
1597147025.9202516,19640,63.96372604370117
1597147027.2185984,19654,56.402889251708984
1597147039.4946718,19731,62.224578857421875
1597147063.8972905,19995,67.65287780761719
1597147069.320551,20053,63.87073516845703
1597147070.167783,20062,63.7354850769043
1597147082.2224562,20138,57.84566116333008
1597147092.1661134,20244,64.55413055419922
1597147092.9117205,20252,60.44969177246094
1597147099.492837,20323,69.15760803222656
1597147115.301346,20440,71.10667419433594
1597147124.4497373,20539,61.924198150634766
1597147128.0778446,20578,57.449119567871094
1597147151.824843,20779,75.45074462890625
1597147152.1035655,20782,58.59599685668945
1597147158.8847795,20855,69.1818618774414
1597147179.6794271,21080,60.06638717651367
1597147190.7704673,21144,66.37442779541016
1597147198.9299743,21232,64.44096374511719
1597147206.9746327,21319,75.6552505493164
1597147230.9552605,21523,57.17761993408203
1597147266.1101665,21848,65.87642669677734
1597147308.0724773,22245,67.08607482910156
1597147315.9822102,22330,68.75142669677734
1597147318.6090078,22358,66.15154266357422
1597147400.7617772,23138,65.30501556396484
1597147401.6841145,23148,66.1100082397461
1597147405.7705243,23192,74.33789825439453
1597147408.1284988,23218,76.08816528320312
1597147419.4932077,23286,70.74498748779297
1597147426.4531994,23361,66.12200927734375
1597147432.6421397,23427,68.29669952392578
1597147443.0445666,23540,69.38160705566406
1597147460.0653968,23670,62.04671096801758
1597147461.0717778,23681,77.96269226074219
1597147462.936558,23701,81.29978942871094
1597147489.8740995,23938,62.653404235839844
1597147509.3412223,24147,71.75790405273438
1597147521.7386687,24282,60.496307373046875
1597147521.9190319,24284,68.87425231933594
1597147530.539023,24322,62.108585357666016
1597147558.0418048,24621,64.86187744140625
1597147572.2292285,24719,74.54182434082031
1597147572.9736898,24727,72.60566711425781
1597147589.0135589,24901,69.04411315917969
1597147592.049068,24934,71.8286361694336
1597147626.6630683,25253,71.85558319091797
1597147633.9775515,25332,68.8893814086914
1597147644.5465503,25391,67.25501251220703
1597147688.6021152,25812,63.5527229309082
1597147691.87187,25847,68.539794921875
1597147698.6576045,25921,67.51103210449219
1597147738.9223814,26303,69.51299285888672
1597147794.4022405,26797,59.93815231323242
1597147794.5006392,26798,60.625125885009766
1597147797.4373116,26829,67.4913101196289
1597147831.4524574,27142,64.205810546875
1597147832.570672,27154,68.94014739990234
1597147833.033556,27159,68.17191314697266
1597147843.6556373,27274,78.88233947753906
1597147870.0123818,27505,74.50431060791016
1597147879.1626496,27603,65.23528289794922
1597147882.4165385,27638,75.77367401123047
1597147904.6713994,27825,74.44275665283203
1597147913.1189802,27916,74.22726440429688
1597147966.382963,28438,78.48329162597656
1597147981.2090774,28543,63.010955810546875
1597148025.780048,28970,64.36363983154297
1597148028.1918628,28996,76.27591705322266
1597148034.3241055,29062,78.63880157470703
1597148047.06754,29201,75.432861328125
1597148057.994383,29263,73.9861068725586
1597148077.247917,29471,75.06434631347656
1597148078.710112,29487,68.90654754638672
1597148095.5196297,29611,74.44195556640625
1597148115.5718613,29829,70.19185638427734
1597148137.2239277,30005,79.4735107421875
1597148139.632491,30031,88.46672058105469
1597148152.7106085,30174,73.627197265625
1597148172.0861175,30327,74.8070068359375
1597148185.3289983,30470,71.79496002197266
1597148198.4789429,30612,64.26588439941406
1597148212.3144426,30706,73.56924438476562
1597148213.62564,30720,73.84734344482422
1597148287.1051917,31406,68.17399597167969
1597148290.5662732,31443,88.05716705322266
1597148319.1974716,31696,72.92436981201172
1597148336.1353295,31880,74.63115692138672
1597148341.179989,31936,70.96084594726562
1597148347.475852,32004,75.56045532226562
1597148371.5328722,32207,62.87364959716797
1597148397.730428,32435,74.07489013671875
1597148407.762201,32542,79.54198455810547
1597148418.2970269,32657,79.48587036132812
1597148433.2554271,32762,77.37359619140625
1597148445.4496322,32894,65.8647232055664
1597148446.1777296,32902,74.80493927001953
1597148458.2957304,33034,76.66620635986328
1597148477.127261,33181,71.33724975585938
1597148485.3539498,33271,76.12644958496094
1597148491.7556872,33341,80.46755981445312
1597148494.8885088,33375,65.64264678955078
1597148497.4700284,33403,74.53291320800781
1597148533.3666968,33737,79.59539031982422
1597148534.4861176,33749,76.50221252441406
1597148536.2540493,33768,75.31358337402344
1597148537.838587,33785,83.32642364501953
1597148547.9670599,33839,73.06829071044922
1597148551.3913372,33876,79.83002471923828
1597148554.8235176,33913,77.83936309814453
1597148565.9592102,34036,79.68660736083984
1597148575.715502,34141,77.27130889892578
1597148601.2190812,34362,74.06372833251953
1597148603.1788561,34383,73.78692626953125
1597148621.426061,34525,72.69721984863281
1597148628.2775016,34599,73.16270446777344
1597148645.1494749,34783,77.14557647705078
1597148706.1770272,35333,69.6998062133789
1597148708.063054,35354,76.51156616210938
1597148710.1344378,35377,73.21017456054688
1597148719.85648,35483,83.62149810791016
1597148733.3511305,35573,74.76880645751953
1597148751.4107552,35771,77.0710220336914
1597148758.6327748,35849,68.74836730957031
1597148773.5500364,35953,70.4782943725586
1597148775.1063228,35970,74.59899139404297
1597148781.225742,36037,67.86937713623047
1597148800.4401762,36246,67.39619445800781
1597148808.4074337,36275,81.57054901123047
1597148846.357308,36629,80.67271423339844
1597148849.1334083,36659,73.46733093261719
1597148859.0992649,36767,85.46836853027344
1597148866.7227933,36850,77.87113189697266
1597148872.0268753,36907,63.77523422241211
1597148904.3663259,37202,78.40693664550781
1597148936.078766,37489,84.74224090576172
1597148966.6674426,37764,67.35206604003906
1597148976.8852901,37876,73.9698257446289
1597149011.286521,38192,78.19951629638672
1597149039.3689818,38439,83.15923309326172
1597149040.8489256,38455,68.86348724365234
1597149070.457103,38720,79.0015869140625
1597149081.4852877,38840,67.64710235595703
1597149094.4581852,38981,89.47076416015625
1597149128.7231982,39296,81.0106201171875
1597149171.408908,39702,77.05867767333984
1597149174.0185575,39730,76.16520690917969
1597149184.05797,39781,76.98933410644531
1597149192.934719,39878,78.95004272460938
1597149195.7909255,39909,80.32503509521484
1597149205.9734128,40020,70.62171936035156
1597149236.6076078,40296,71.64874267578125
1597149260.5989118,40500,75.25582885742188
1597149274.150094,40647,70.13941192626953
1597149275.5848508,40663,81.29032897949219
1597149275.945905,40667,80.38847351074219
1597149279.0107493,40700,83.91626739501953
1597149280.8905244,40720,85.14676666259766
1597149287.6445496,40793,72.79241943359375
1597149315.5064428,41040,79.10832214355469
1597149339.4899173,41244,80.51419067382812
1597149341.9991624,41271,72.66284942626953
1597149348.5744948,41341,85.94769287109375
1597149372.1331842,41539,80.4914779663086
1597149373.5718603,41555,71.30155181884766
1597149432.2070942,42134,80.38743591308594
1597149466.637542,42450,80.70846557617188
1597149468.3162973,42468,81.48776245117188
1597149492.8980117,42678,80.09261322021484
1597149580.8766296,43518,82.59465026855469
1597149589.1428819,43607,76.12322235107422
1597149592.0941768,43639,80.6297836303711
1597149603.924507,43711,78.99476623535156
1597149606.4737456,43738,67.83843231201172
1597149606.8516028,43742,70.23922729492188
1597149612.6251082,43805,76.9205093383789
1597149630.1694858,43993,83.41584777832031
1597149642.826391,44073,72.03876495361328
1597149654.5160117,44200,83.42576599121094
1597149655.160205,44207,77.62857055664062
1597149659.2565758,44251,81.58409881591797
1597149664.17727,44304,85.89424133300781
1597149695.4891312,44585,76.05492401123047
1597149722.1476717,44816,75.27050018310547
1597149735.7670834,44964,85.66758728027344
1597149772.931298,45310,68.79911041259766
1597149773.757903,45319,81.7684555053711
1597149778.674798,45372,79.5582504272461
1597149796.3720658,45507,80.1424789428711
1597149810.267092,45658,76.84801483154297
1597149881.4163387,46318,73.66925811767578
1597149882.890375,46334,79.23955535888672
1597149890.1951747,46413,81.5970458984375
1597149903.3021724,46499,83.03901672363281
1597149981.9832919,47241,76.25421905517578
1597149987.4779165,47301,81.03193664550781
1597150018.9110973,47585,71.2185287475586
1597150023.7855983,47638,85.63863372802734
1597150026.5857716,47669,85.0740737915039
1597150029.9168878,47705,76.49842834472656
1597150033.5577204,47744,79.7888412475586
1597150051.4384985,47882,81.7667007446289
1597150057.453263,47947,74.0759506225586
1597150059.5788999,47970,80.91718292236328
1597150069.363055,48076,83.19219207763672
1597150079.0468948,48181,84.82146453857422
1597150088.5328007,48227,83.1668701171875
1597150115.7743595,48522,79.45838928222656
1597150150.7212286,48844,73.33647918701172
1597150195.403981,49272,80.71334838867188
1597150208.0166154,49351,83.41990661621094
1597150219.5742652,49477,87.06231689453125
1597150279.009104,50006,83.1017837524414
1597150283.6699827,50056,74.61642456054688
1597150292.1944396,50149,74.37593841552734
1597150293.683921,50165,87.40094757080078
1597150296.450075,50195,78.59744262695312
1597150303.2717772,50268,92.06816864013672
1597150341.7411447,50629,80.56761169433594
1597150364.732883,50819,82.23551177978516
1597150379.6228015,50979,79.89839935302734
1597150399.2387922,51134,84.86668395996094
1597150407.801853,51227,80.82630157470703
1597150412.8697555,51282,89.61404418945312
1597150471.164902,51798,65.93522644042969
1597150471.9233441,51806,83.66374206542969
1597150485.510772,51954,87.47754669189453
1597150489.8340373,52001,82.39830017089844
1597150522.0373416,52292,80.90312957763672
1597150527.6008286,52353,83.19448852539062
1597150547.4222882,52510,78.04174041748047
1597150563.209803,52682,84.75826263427734
1597150589.2054446,52906,79.86860656738281
1597150592.1967044,52939,80.37930297851562
1597150606.2677083,53092,80.34664916992188
1597150607.6560209,53107,79.80057525634766
1597150646.1878843,53468,82.43846130371094
1597150673.4101062,53706,86.28642272949219
1597150674.0503457,53713,83.95699310302734
1597150674.42411,53717,83.72047424316406
1597150674.8048768,53721,82.74981689453125
1597150693.2036579,53862,76.2343521118164
1597150697.28649,53906,75.8853530883789
1597150712.4125683,54072,85.79408264160156
1597150715.7571921,54108,84.19145202636719
1597150717.1596406,54123,80.67916870117188
1597150733.3808537,54241,78.55265045166016
1597150780.0488603,54691,95.24385070800781
1597150790.71255,54807,83.287841796875
1597150808.1159916,54937,80.40052032470703
1597150812.3103564,54982,86.44593811035156
1597150831.7079368,55193,76.7877426147461
1597150846.763163,55299,85.62374877929688
1597150869.1554165,55543,83.06481170654297
1597150869.8978589,55551,84.58714294433594
1597150890.080354,55713,83.25287628173828
1597150894.8889923,55766,79.54319763183594
1597150958.1645396,56337,78.9723892211914
1597150973.6570878,56507,73.9388427734375
1597150974.9233885,56521,88.08958435058594
1597150983.0053537,56608,81.22975158691406
1597151004.7219932,56787,78.32164001464844
1597151007.7494426,56820,79.44666290283203
1597151024.4089756,56999,82.75381469726562
1597151057.2747602,57299,83.42069244384766
1597151057.8373468,57305,82.19638061523438
1597151079.5701034,57484,84.7822036743164
1597151110.318599,57760,74.15445709228516
1597151164.799818,58295,83.48307800292969
1597151183.528808,58440,90.36827087402344
1597151194.1910028,58556,90.5123519897461
1597151202.1121964,58641,81.8406982421875
1597151209.3296967,58719,78.63919067382812
1597151211.821339,58746,84.46185302734375
1597151213.4101114,58763,77.36319732666016
1597151270.1250448,59264,83.7144546508789
1597151274.5117087,59311,81.85374450683594
1597151285.747528,59432,84.37089538574219
1597151310.2226665,59640,80.05510711669922
1597151313.012318,59670,82.01464080810547
1597151365.4433188,60179,88.28634643554688
1597151365.9958386,60185,83.40900421142578
1597151373.276423,60207,85.78758239746094
1597151381.4586234,60297,81.72213745117188
1597151397.923107,60475,84.8514633178711
1597151476.1176841,61205,84.97393798828125
1597151488.0247288,61276,81.2042465209961
1597151502.889381,61438,85.08577728271484
1597151511.8855257,61534,80.04243469238281
1597151530.509518,61680,83.65475463867188
1597151578.440611,62139,82.89103698730469
1597151585.8388703,62219,87.6060562133789
1597151618.6629145,62516,85.36849212646484
1597151621.557284,62547,80.22175598144531
1597151657.0767474,62874,83.01891326904297
1597151676.371544,63024,83.17301940917969
1597151694.5198147,63220,79.34677124023438
1597151707.2922795,63358,81.5536880493164
1597151719.0180476,63428,80.819091796875
1597151719.1093137,63429,83.72623443603516
1597151726.809056,63513,81.20321655273438
1597151741.5306172,63671,84.91449737548828
1597151764.6579401,63865,87.07678985595703
1597151776.0848548,63988,83.24507141113281
1597151791.7259836,64098,78.33686828613281
1597151803.4992304,64225,84.56681060791016
1597151835.3382952,64511,81.35324096679688
1597151836.2408416,64521,86.2873764038086
1597151851.6744301,64687,83.52908325195312
1597151875.7256927,64889,84.51215362548828
1597151914.0483391,65245,87.02603912353516
1597151918.4331558,65292,78.80853271484375
1597151933.165678,65450,82.58435821533203
1597151941.22536,65481,79.99375915527344
1597151952.349935,65601,85.2701644897461
1597151956.2867146,65643,83.18267822265625
1597151962.4191954,65709,79.01929473876953
1597151986.0275753,65907,88.48408508300781
1597151999.2483535,66049,78.33203887939453
1597152027.5579755,66298,84.1892318725586
1597152064.9987044,66647,81.2216567993164
1597152078.0716777,66787,85.02796936035156
1597152098.2456553,66948,83.19638061523438
1597152100.8315666,66976,82.54701232910156
1597152105.011177,67021,82.41267395019531
1597152148.6585882,67440,80.72925567626953
1597152235.2938373,68263,80.39375305175781
1597152236.9476347,68281,81.08491516113281
1597152251.0785394,68378,84.5304946899414
1597152255.8253257,68429,82.74212646484375
1597152270.6508207,68590,78.28079986572266
1597152307.2665296,68929,88.2588119506836
1597152312.6113677,68988,80.89476013183594
1597152334.758898,69171,83.58462524414062
1597152336.0612943,69185,82.01480102539062
1597152366.2360415,69455,80.93437957763672
1597152368.1862485,69476,82.7242431640625
1597152395.9043615,69719,83.45824432373047
1597152403.137347,69798,75.24637603759766
1597152414.0029511,69915,89.4773941040039
1597152474.9382327,70462,86.91758728027344
1597152485.8471782,70580,87.23902130126953
1597152492.8192205,70656,82.1246566772461
1597152522.0786374,70915,85.43084716796875
1597152529.5346274,70996,79.9686508178711
1597152574.5957522,71428,77.08628845214844
1597152591.5051217,71554,80.59857940673828
1597152593.9223318,71580,87.2690658569336
1597152604.6173341,71696,86.76789855957031
1597152624.0294108,71850,83.87223815917969
1597152629.1946628,71906,87.21658325195312
1597152633.9694862,71957,80.79886627197266
1597152636.0206432,71979,90.92399597167969
1597152639.1135838,72012,86.25331115722656
1597152641.3672075,72037,81.5093002319336
1597152670.6882899,72297,80.44966888427734
1597152670.8738494,72299,84.60919952392578
1597152680.3201513,72401,83.23219299316406
1597152680.5902772,72404,90.45918273925781
1597152700.0656345,72558,83.95209503173828
1597152715.3526912,72723,84.4295654296875
1597152734.4965222,72873,82.8411865234375
1597152747.02712,73009,83.65142822265625
1597152762.6217277,73179,83.05267333984375
1597152780.7635818,73318,86.82776641845703
1597152829.475663,73789,81.83872985839844
1597152829.9214642,73794,84.07538604736328
1597152834.296339,73841,78.31468200683594
1597152839.9420693,73901,81.3461685180664
1597152847.371064,73924,83.47854614257812
1597152871.645033,74187,85.09713745117188
1597152872.2955427,74194,76.64012145996094
1597152948.3864956,74901,87.78616333007812
1597152978.799116,75171,84.85655212402344
1597153011.7130554,75469,86.82210540771484
1597153013.3664186,75487,86.82872009277344
1597153020.7829819,75567,85.11163330078125
1597153059.5037134,75928,89.27130126953125
1597153076.6596394,76056,81.75613403320312
1597153080.61045,76099,88.84037017822266
1597153091.577479,76218,88.89241027832031
1597153116.6616108,76431,86.14154815673828
1597153121.4267,76482,81.96784210205078
1597153134.646195,76626,81.48051452636719
1597153139.0154092,76673,80.47138214111328
1597153155.053163,76790,79.41392517089844
1597153165.739218,76906,82.20394897460938
1597153166.3796513,76913,86.34745025634766
1597153198.179984,77198,84.85354614257812
1597153209.7389734,77324,81.81424713134766
1597153234.173186,77530,84.67953491210938
1597153264.617262,77802,81.74746704101562
1597153273.7300234,77901,82.29483795166016
1597153295.424381,78135,82.7907485961914
1597153307.4985156,78208,79.3454818725586
1597153312.7214184,78265,79.93000793457031
1597153365.2284212,78775,87.52458953857422
1597153371.5219321,78843,84.49862670898438
1597153383.970092,78920,84.58567810058594
1597153385.2448707,78934,83.32798767089844
1597153388.7793968,78973,82.6233901977539
1597153391.7346764,79005,84.15290832519531
1597153425.099032,79309,84.73310852050781
1597153435.1490755,79418,84.34313201904297
1597153457.0184805,79597,83.29885864257812
1597153497.3387396,79975,86.33468627929688
1597153502.415795,80031,82.80551147460938
1597153502.7846227,80035,87.50247192382812
1597153508.8529482,80100,87.14521789550781
1597153514.8757882,80165,86.29246520996094
1597153540.9219627,80390,86.98358154296875
1597153542.4321737,80406,85.63947296142578
1597153555.8484635,80550,82.85812377929688
1597153558.2661214,80576,90.56784057617188
1597153567.0652325,80613,83.9527359008789
1597153607.7705731,80996,83.36522674560547
1597153609.4887602,81015,80.7999267578125
1597153618.9308603,81117,90.56172180175781
1597153648.7165992,81381,84.3482437133789
1597153659.1776373,81494,87.88562774658203
1597153662.432195,81529,86.36094665527344
1597153706.9248269,81952,83.6677474975586
1597153795.4223018,82736,72.66991424560547
1597153798.5397286,82770,86.5280990600586
1597153805.8928812,82849,86.7575912475586
1597153832.3553994,83075,82.65154266357422
1597153837.0487547,83127,83.81878662109375
1597153850.06388,83267,82.35845947265625
1597153877.9422572,83510,82.08723449707031
1597153901.3340058,83762,83.55783081054688
1597153921.566165,83923,85.64189147949219
1597153949.3974447,84165,96.1590805053711
1597153952.382545,84197,85.49966430664062
1597153970.685255,84394,80.05254364013672
1597153972.0828564,84409,80.19446563720703
1597153995.248825,84601,87.18203735351562
1597154003.1791382,84686,81.93696594238281
1597154008.2140124,84740,84.18962097167969
1597154015.4622657,84818,82.94715881347656
1597154039.4588492,85020,77.74513244628906
1597154042.4520407,85052,87.06300354003906
1597154045.9042761,85089,94.59066772460938
1597154053.3045416,85169,85.40674591064453
1597154072.6287637,85320,83.39972686767578
1597154090.127065,85508,87.37814331054688
1597154098.3464572,85539,83.2811508178711
1597154101.4150178,85572,85.0615234375
1597154112.06741,85686,83.23668670654297
1597154117.9174333,85749,80.4255599975586
1597154145.2750914,85985,80.18412780761719
1597154147.9666314,86014,87.51698303222656
1597154194.113983,86452,82.73674011230469
1597154229.9812088,86780,83.69989776611328
1597154231.1927655,86793,88.47126770019531
1597154237.8570342,86865,85.29122924804688
1597154256.374146,87008,83.22611999511719
1597154297.5312264,87393,86.53520202636719
1597154302.8233285,87450,78.39778900146484
1597154312.668584,87556,85.44522094726562
1597154318.6606882,87621,86.91112518310547
1597154328.148617,87666,81.48057556152344
1597154343.343059,87829,86.60922241210938
1597154377.282551,88137,84.05479431152344
1597154410.8183875,88441,83.41459655761719
1597154432.5411253,88674,85.52427673339844
1597154450.763706,88815,83.4908447265625
1597154497.6687558,89262,88.8762435913086
1597154505.560915,89347,85.74246215820312
1597154507.0031066,89363,79.21839904785156
1597154547.6742964,89745,89.1568832397461
1597154554.5690844,89762,84.99041748046875
1597154566.648751,89892,81.02577209472656
1597154574.2022576,89973,79.0941390991211
1597154579.9651248,90035,83.36445617675781
1597154604.0786288,90237,84.04806518554688
1597154623.792877,90450,90.69828033447266
1597154692.441325,91074,89.21199035644531
1597154694.2521122,91094,84.45503997802734
1597154718.43427,91300,85.78160095214844
1597154734.3797653,91474,82.20582580566406
1597154753.626999,91624,86.5342025756836
1597154755.4782333,91644,87.45634460449219
1597154755.7556207,91647,81.81482696533203
1597154763.658188,91732,84.29792022705078
1597154763.9399092,91735,81.320068359375
1597154802.552089,92094,83.8011245727539
1597154804.9532936,92120,82.04622650146484
1597154871.868792,92729,84.5949478149414
1597154877.338719,92788,85.0480728149414
1597154913.844598,93126,81.05618286132812
1597154922.7810705,93223,87.3125
1597154951.0857155,93471,84.38264465332031
1597154996.0035214,93901,79.60365295410156
1597155050.6712103,94380,80.70913696289062
1597155054.7807384,94424,89.5596694946289
1597155065.1910884,94536,89.54356384277344
1597155093.3854916,94784,80.69246673583984
1597155103.3143628,94891,84.0612564086914
1597155124.0367737,95057,83.9381332397461
1597155135.8566465,95184,80.7703857421875
1597155148.4102767,95321,82.70159912109375
1597155153.5219333,95377,75.6280746459961
1597155161.7934859,95409,86.02804565429688
1597155168.3924248,95480,84.97366333007812
1597155208.9370337,95860,83.43128967285156
1597155217.077255,95949,82.12622833251953
1597155219.1619382,95972,85.44328308105469
1597155254.8383,96301,86.98094177246094
1597155281.838065,96535,78.8765869140625
1597155287.8587534,96600,86.75033569335938
1597155331.6549017,97018,83.78068542480469
1597155349.8109977,97156,85.74382781982422
1597155356.2571669,97226,82.66297149658203
1597155362.7669826,97296,86.13232421875
1597155373.7176585,97416,83.89275360107422
1597155377.8201013,97460,87.61443328857422
1597155395.6934917,97596,86.61927795410156
1597155401.0351498,97653,87.26014709472656
1597155409.2333531,97742,84.47191619873047
1597155414.2804124,97796,90.83285522460938
1597155426.9094563,97876,86.83488464355469
1597155437.0941007,97986,81.26276397705078
1597155451.2326035,98139,86.65585327148438
1597155463.2855582,98212,87.16295623779297
1597155481.0683553,98404,87.17914581298828
1597155487.6166842,98474,85.56838989257812
1597155492.1290007,98523,83.12590789794922
1597155552.0941677,99055,87.66712951660156
1597155599.0625563,99506,80.81477355957031
1597155608.7812514,99612,85.08370971679688
1597155608.9653397,99614,87.67717742919922
1597155639.3581533,99884,81.80744934082031
1597155681.7677858,100284,85.46780395507812
1597155713.2635481,100566,84.86241912841797
1597155715.4236085,100589,84.43083953857422
1597155735.6857235,100751,85.0988998413086
1597155745.5247529,100858,85.29381561279297
1597155750.9670177,100917,84.19932556152344
1597155751.808318,100926,86.09937286376953
1597155758.3443403,100997,87.6334228515625
1597155770.6896987,101072,80.52948760986328
1597155778.3472757,101155,85.74561309814453
1597155785.725109,101234,80.00057983398438
1597155795.0442772,101335,82.99015808105469
1597155796.838489,101355,83.99868774414062
1597155809.29595,101431,78.48505401611328
1597155814.5394678,101488,85.68647003173828
1597155815.5593164,101499,85.50965118408203
1597155860.171529,101923,80.00227355957031
1597155862.0282257,101943,80.74903106689453
1597155900.9946945,102307,84.39154815673828
1597155925.0259042,102509,78.57122039794922
1597155927.9059472,102541,81.35720825195312
1597155932.9568944,102595,82.24551391601562
1597155941.2927272,102685,90.06227111816406
1597155964.464683,102880,86.15396118164062
1597155967.3596635,102911,79.86260986328125
1597155972.4603312,102966,83.48934173583984
1597155975.7016628,103001,81.56585693359375
1597155976.6234436,103011,81.86933898925781
1597155999.962286,103206,86.69222259521484
1597156023.513694,103462,87.1976547241211
1597156034.0842927,103517,85.71583557128906
1597156079.033632,103947,86.91580200195312
1597156114.8566217,104276,84.15101623535156
1597156120.2834537,104334,77.7495346069336
1597156159.8412595,104704,86.92178344726562
1597156169.4938598,104808,86.70765686035156
1597156170.7764978,104822,86.43352508544922
1597156172.5045214,104841,84.77379608154297
1597156176.2389274,104882,80.18186950683594
1597156182.9828925,104896,88.51287841796875
1597156184.360229,104911,82.51620483398438
1597156185.5317488,104924,84.95390319824219
1597156189.0864332,104963,93.37075805664062
1597156201.206422,105093,88.8199691772461
1597156222.4497275,105265,81.71327209472656
1597156238.043146,105434,87.27001953125
1597156259.556582,105610,84.5692367553711
1597156268.0431883,105702,87.54209899902344
1597156274.754351,105774,86.88253784179688
1597156276.0657442,105788,83.67961883544922
1597156320.3997386,106210,87.51295471191406
1597156325.5737011,106267,86.99736785888672
1597156342.367115,106390,77.65570068359375
1597156358.6169639,106566,81.91535949707031
1597156373.1344998,106666,78.97686767578125
1597156382.6418715,106769,89.27964782714844
1597156419.0502703,107103,88.46800994873047
1597156490.9783893,107764,87.14685821533203
1597156494.7179463,107804,89.47956085205078
1597156497.775823,107837,87.07756805419922
1597156514.7519584,108021,80.94532012939453
1597156565.2841828,108449,83.81910705566406
1597156577.9994311,108586,87.14554595947266
1597156630.6256225,109098,84.95653533935547
1597156649.492768,109242,79.40108489990234
1597156649.5866063,109243,87.68798065185547
1597156655.0027766,109301,86.3138656616211
1597156678.8204787,109501,82.63502502441406
1597156686.1202223,109580,86.13121795654297
1597156708.3970654,109822,84.25534057617188
1597156736.2587297,110063,82.98441314697266
1597156753.3248918,110191,84.78782653808594
1597156756.418187,110224,85.59784698486328
1597156774.485489,110418,85.6137924194336
1597156779.953087,110478,86.58364868164062
1597156795.1845078,110586,82.82160186767578
1597156798.5032995,110622,85.96036529541016
1597156800.2469263,110641,84.83271026611328
1597156809.191863,110737,84.79425811767578
1597156856.7430725,111194,85.7860336303711
1597156865.8681293,111235,84.55301666259766
1597156874.0530703,111323,86.98314666748047
1597156894.6323695,111545,87.13025665283203
1597156914.0961285,111698,80.81904602050781
1597156931.5737925,111887,86.60626220703125
1597156934.107397,111915,88.99688720703125
1597156996.3868217,112470,84.57618713378906
1597157019.8780894,112664,86.74093627929688
1597157023.5048873,112703,89.04695892333984
1597157042.0085294,112902,83.697998046875
1597157086.25677,113322,84.63641357421875
1597157104.7359755,113463,90.25621795654297
1597157116.3829744,113589,88.5227279663086
1597157135.8281717,113741,82.51753997802734
1597157158.0249841,113980,83.72846984863281
1597157192.5387578,114292,81.18343353271484
1597157213.378735,114459,83.68858337402344
1597157214.1107233,114467,84.85358428955078
1597157252.4918942,114820,72.7396240234375
1597157277.863403,115096,87.8489990234375
1597157288.1614907,115149,83.44535827636719
1597157326.8381374,115506,84.89793395996094
1597157327.9500263,115518,83.09080505371094
1597157350.6702044,115765,81.46068572998047
1597157351.3143785,115772,87.46548461914062
1597157366.6906142,115878,84.50647735595703
1597157381.5853353,116039,88.87899780273438
1597157389.8025727,116129,87.84346771240234
1597157425.1117234,116453,85.25495910644531
1597157446.518367,116624,85.13485717773438
1597157451.0852318,116673,83.78160858154297
1597157454.5668397,116711,82.7780990600586
1597157457.617025,116745,84.37126922607422
1597157461.058886,116783,84.75782012939453
1597157464.672983,116822,85.85299682617188
1597157480.8850899,116938,84.68939971923828
1597157484.494749,116977,86.23609161376953
1597157488.130217,117016,86.46285247802734
1597157489.4350808,117030,88.20045471191406
1597157491.0489788,117047,84.6619644165039
1597157500.9083197,117155,86.61373901367188
1597157505.9419901,117209,87.62152099609375
1597157556.1217976,117635,88.49845886230469
1597157573.6793406,117825,85.0098876953125
1597157589.7849536,117941,87.11748504638672
1597157610.0748496,118161,90.37379455566406
1597157612.6813257,118190,98.18055725097656
1597157666.2557325,118651,84.37120819091797
1597157689.8395274,118908,84.62347412109375
1597157692.5487654,118937,84.84806060791016
1597157703.6235874,118998,84.28923797607422
1597157731.8265123,119302,83.28329467773438
1597157752.8047433,119470,89.96023559570312
1597157804.964144,119979,84.7411117553711
1597157806.3797982,119994,86.62825775146484
1597157839.2179923,120291,88.1937255859375
1597157902.2927935,120854,90.26904296875
1597157907.744137,120914,85.05196380615234
1597157938.9600215,121192,87.9693374633789
1597157939.0533373,121193,84.1324234008789
1597157949.2182844,121304,85.67533874511719
1597157951.740891,121332,87.17562866210938
1597157954.471313,121362,84.63943481445312
1597157958.2844186,121403,90.64412689208984
1597157974.4435387,121519,80.52993774414062
1597158009.0715945,121835,84.91576385498047
1597158012.9554226,121877,82.20120239257812
1597158016.261841,121913,88.0008316040039
1597158048.6634152,122205,87.30265045166016
1597158051.538677,122236,87.64596557617188
1597158083.9490561,122529,91.61619567871094
1597158092.5003314,122622,93.0644302368164
1597158093.5848851,122634,86.0867691040039
1597158103.214839,122739,81.51964569091797
1597158139.1153235,123068,85.28150939941406
1597158200.090328,123609,85.18899536132812
1597158202.2739134,123633,88.81607818603516
1597158205.208409,123666,83.4457015991211
1597158251.0142696,124103,79.54088592529297
1597158256.9649856,124169,87.12645721435547
1597158259.5441837,124197,88.76825714111328
1597158296.0590463,124532,88.65116882324219
1597158318.0373511,124711,89.16622161865234
1597158322.5630846,124760,91.13682556152344
1597158322.8398483,124763,85.82362365722656
1597158323.8754077,124774,84.97796630859375
1597158327.8988829,124818,86.76295471191406
1597158354.2703876,125043,84.50476837158203
1597158377.0065842,125290,83.77010345458984
1597158505.762555,126444,84.33547973632812
1597158528.0656288,126687,86.79491424560547
1597158556.3808138,126935,85.70529174804688
1597158561.2586055,126988,84.26458740234375
1597158576.9060628,127097,90.2713623046875
1597158589.264102,127230,84.11424255371094
1597158606.2254517,127414,82.89067077636719
1597158623.5371149,127542,86.75372314453125
1597158628.490674,127595,81.80458068847656
1597158632.3190634,127637,83.61341094970703
1597158642.4017887,127746,88.3960189819336
1597158643.0571527,127753,89.10822296142578
1597158651.5004008,127785,88.10389709472656
1597158654.397064,127817,86.08496856689453
1597158660.0103793,127878,82.98612976074219
1597158661.677976,127896,81.09526824951172
1597158681.6789453,128112,83.51993560791016
1597158704.9263797,128304,88.4367904663086
1597158714.4615755,128408,86.35106658935547
1597158720.2315633,128470,85.23017120361328
1597158741.7808156,128644,83.55384063720703
1597158766.511314,128852,87.35066223144531
1597158793.6818893,129146,87.26358032226562
1597158802.8141124,129186,85.89592742919922
1597158815.1463585,129318,84.1788330078125
1597158822.3377335,129396,83.74266052246094
1597158823.255889,129406,85.82103729248047
1597158824.3610604,129418,85.697998046875
1597158825.1086552,129426,86.98368072509766
1597158827.7381315,129454,81.92759704589844
1597158832.2258282,129502,87.68121337890625
1597158841.7538152,129545,82.66102600097656
1597158853.541068,129672,89.80167388916016
1597158867.596874,129824,84.10587310791016
1597158882.4724758,129925,85.91059112548828
1597158895.7374225,130068,86.36014556884766
1597158896.0057611,130071,87.72450256347656
1597158904.634736,130165,77.52446746826172
1597158924.2056584,130316,87.26781463623047
1597158965.7186823,130703,86.36441802978516
1597158968.4837933,130733,93.17007446289062
1597158971.4192605,130765,86.19078063964844
1597158986.2932649,130926,90.52999877929688
1597158997.2726731,130986,87.36229705810547
1597158999.6238942,131011,89.7551040649414
1597159049.7420013,131491,88.58048248291016
1597159050.7329633,131502,88.43348693847656
1597159072.7089322,131680,83.96472930908203
1597159074.8387744,131703,84.54206085205078
1597159077.7414072,131734,87.52271270751953
1597159090.836359,131876,85.3039321899414
1597159092.1275063,131890,85.64774322509766
1597159160.3190563,132506,85.18997192382812
1597159176.0445857,132676,84.96907806396484
1597159203.6175635,132916,84.00062561035156
1597159205.1048212,132932,89.75360870361328
1597159223.061052,133067,85.23833465576172
1597159236.105258,133206,88.380615234375
1597159246.4639897,133318,88.16621398925781
1597159268.4018044,133496,84.43282318115234
1597159271.3655467,133528,86.99411010742188
1597159278.0479436,133600,81.2348861694336
1597159307.66926,133860,88.35196685791016
1597159321.2665832,134007,85.77083587646484
1597159361.0501056,134376,86.31649017333984
1597159362.2585897,134389,83.5458755493164
1597159375.5434716,134474,86.6690673828125
1597159391.3801684,134645,77.22467041015625
1597159413.9059768,134829,84.67416381835938
1597159416.0334744,134852,91.44124603271484
1597159416.4925363,134857,82.87711334228516
1597159418.390929,134877,88.85064697265625
1597159428.2532012,134983,89.32331085205078
1597159465.3901942,135327,83.1123046875
1597159497.5865788,135615,84.09832763671875
1597159526.697,135872,87.99263763427734
1597159557.9301236,136209,88.03057098388672
1597159570.036048,136280,85.63179779052734
1597159577.2503672,136358,82.89682006835938
1597159611.9261234,136673,87.630615234375
1597159612.3857744,136678,85.30169677734375
1597159613.7911096,136693,90.16673278808594
1597159649.70996,137023,86.09186553955078
1597159652.680095,137055,82.79972839355469
1597159670.6858144,137252,88.2384262084961
1597159697.6348474,137482,86.29708862304688
1597159705.2331915,137565,85.30968475341797
1597159706.9988923,137584,90.50438690185547
1597159722.1012046,137687,85.6467514038086
1597159727.3890674,137744,86.79959869384766
1597159747.888977,137966,84.74867248535156
1597159771.0304816,138156,87.6642837524414
1597159803.2240305,138444,85.68470764160156
1597159805.7636242,138472,87.15472412109375
1597159813.680271,138558,86.7123031616211
1597159854.499492,138939,86.5060806274414
1597159856.5703068,138961,88.5164794921875
1597159889.7688072,139258,85.76396942138672
1597159908.7986662,139403,85.95849609375
1597159913.0955925,139449,86.11357879638672
1597159967.1375053,139975,88.7209243774414
1597159970.8328257,140015,82.40345001220703
1597159971.584265,140023,87.52012634277344
1597159973.6442423,140045,88.77446746826172
1597159974.5701933,140055,84.7326889038086
1597159987.1260378,140131,85.2554702758789
1597159990.2592363,140165,86.1966552734375
1597159998.2125678,140252,86.3830337524414
1597160001.0383818,140283,85.79209899902344
1597160049.704176,140750,87.92142486572266
1597160071.5289562,140927,85.31825256347656
1597160077.1525602,140989,82.92192077636719
1597160104.4230952,141222,72.09320068359375
1597160104.9801376,141228,85.34982299804688
1597160166.3465958,141834,88.19192504882812
1597160168.1098084,141853,83.80247497558594
1597160177.0209522,141889,87.53590393066406
1597160185.9427295,141986,89.18458557128906
1597160203.7817128,142179,86.50341033935547
1597160205.3542306,142196,88.87029266357422
1597160205.4462543,142197,86.29168701171875
1597160238.6955862,142496,86.25292205810547
1597160242.0334907,142532,82.88154602050781
1597160267.6149743,142751,84.50311279296875
1597160280.6896856,142892,89.63516998291016
1597160313.383359,143186,84.89217376708984
1597160333.3453588,143342,90.6684341430664
1597160346.444452,143485,97.22627258300781
1597160354.5332615,143571,85.42025756835938
1597160355.4787285,143581,91.2573013305664
1597160374.0610058,143722,88.01367950439453
1597160378.1340415,143767,85.7559585571289
1597160380.4547553,143792,82.2391357421875
1597160392.1766531,143918,82.72151947021484
1597160404.2787194,143988,94.31688690185547
1597160419.875028,144157,92.38030242919922
1597160426.3259323,144226,88.93184661865234
1597160431.8648388,144285,97.35993957519531
1597160448.4480689,144404,82.05247497558594
1597160459.784914,144528,81.70146942138672
1597160461.7411053,144549,91.73675537109375
1597160540.594495,145280,86.95330047607422
1597160576.9065058,145612,95.68263244628906
1597160577.9497051,145623,81.16193389892578
1597160586.1195025,145711,77.92926788330078
1597160595.201704,145750,89.17417907714844
1597160599.0187888,145791,83.02021026611328
1597160612.0624437,145932,84.2252426147461
1597160652.555425,146312,79.00727081298828
1597160660.5844364,146399,83.19671630859375
1597160693.3704574,146696,88.37799072265625
1597160759.7925575,147296,82.45243072509766
1597160765.4169812,147356,86.27072143554688
1597160766.3398287,147366,87.71112823486328
1597160783.5367491,147491,82.9342269897461
1597160841.6822033,148063,84.65340423583984
1597160853.4252505,148189,89.45862579345703
1597160868.0635147,148288,81.65592956542969
1597160880.7540393,148424,85.73804473876953
1597160897.6682234,148546,83.8667984008789
1597160902.9738271,148604,87.59928894042969
1597160909.3428204,148673,85.89906311035156
1597160909.714003,148677,82.78202819824219
1597160919.0973642,148778,82.91769409179688
1597160927.1225088,148864,88.48821258544922
1597160928.5313098,148879,85.26285552978516
1597160991.519425,149442,86.37146759033203
1597161002.0488424,149555,86.76383209228516
1597161019.555932,149683,85.02984619140625
1597161020.9560971,149698,88.3448257446289
1597161027.5479271,149768,89.29621124267578
1597161038.6140893,149886,94.17798614501953
1597161043.3539202,149937,81.0831527709961
1597161054.8112655,149999,86.99292755126953


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/angle_data/cifar10/vgg_run-PAL_1_PAL_45000_150000_128_1_0_1_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1602304494.1853683,42,80.85975646972656
1602304505.956239,167,87.80082702636719
1602304512.472807,229,79.45333862304688
1602304540.2206416,474,93.52063751220703
1602304546.0746248,536,114.79022979736328
1602304550.1237314,579,97.4615249633789
1602304550.7854917,586,107.31127166748047
1602304556.0096521,634,83.46430206298828
1602304557.2534337,647,89.57587432861328
1602304567.4604652,714,46.14253234863281
1602304577.0272148,808,90.8099365234375
1602304597.10106,1014,75.60726165771484
1602304631.9271362,1333,98.55229949951172
1602304636.8511345,1385,84.67427062988281
1602304637.51204,1392,90.52108764648438
1602304646.2318406,1436,94.28699493408203
1602304671.045644,1691,92.76818084716797
1602304675.106764,1734,90.68054962158203
1602304675.3891566,1737,80.5361099243164
1602304693.2752235,1877,83.42720794677734
1602304697.0637321,1917,92.19683837890625
1602304708.9455285,2036,79.90496826171875
1602304739.193783,2307,94.4898681640625
1602304746.946002,2389,86.92160034179688
1602304760.5368173,2485,94.65266418457031
1602304760.6292002,2486,67.61815643310547
1602304780.1395159,2685,89.25698852539062
1602304818.7316449,3038,90.4459457397461
1602304841.3780587,3230,71.18583679199219
1602304842.885676,3246,71.00547790527344
1602304848.4737039,3305,79.41506958007812
1602304883.314101,3618,93.16642761230469
1602304883.5046651,3620,87.97256469726562
1602304888.2820346,3670,115.94889068603516
1602304903.224726,3821,88.39695739746094
1602304919.7801244,3956,90.53645324707031
1602304959.1493878,4317,87.42821502685547
1602304967.705846,4400,60.247108459472656
1602304976.4118266,4492,91.36991882324219
1602304978.0253012,4509,85.92572784423828
1602304998.4196968,4676,92.41700744628906
1602305009.023476,4788,91.61563873291016
1602305031.1099982,4971,100.9555435180664
1602305047.199266,5134,93.66128540039062
1602305071.8983157,5345,88.43113708496094
1602305073.218945,5359,90.67176055908203
1602305112.9878817,5723,60.20153045654297
1602305127.0092216,5864,90.58980560302734
1602305131.0605326,5907,113.00992584228516
1602305142.9939568,5990,87.7038345336914
1602305164.2134209,6200,74.15835571289062
1602305166.0181239,6219,76.99632263183594
1602305204.3867023,6574,62.45840072631836
1602305220.8021975,6699,69.6180648803711
1602305221.9348476,6711,124.16545867919922
1602305236.083071,6854,98.46794891357422
1602305246.6523163,6966,93.50775909423828
1602305269.2291589,7155,115.14566040039062
1602305291.3868496,7382,99.84585571289062
1602305303.5021966,7460,86.79054260253906
1602305303.7856822,7463,94.07874298095703
1602305340.2255557,7798,105.53145599365234
1602305344.2203276,7833,97.19880676269531
1602305366.910322,8066,86.2797622680664
1602305381.7730978,8180,89.67497253417969
1602305386.3200798,8221,89.89263153076172
1602305399.6990788,8363,86.66655731201172
1602305417.222908,8498,80.16848754882812
1602305418.174149,8508,62.3078498840332
1602305427.6274376,8601,85.1825180053711
1602305458.5497038,8878,83.55230712890625
1602305463.9257224,8935,106.4843978881836
1602305500.0844827,9260,95.433349609375
1602305520.3678293,9468,61.899658203125
1602305532.6451008,9554,93.13211059570312
1602305533.8719728,9567,90.11510467529297
1602305546.928169,9698,103.94773864746094
1602305623.1527195,10399,49.60047149658203
1602305631.402192,10479,100.52252197265625
1602305635.4590142,10522,78.7847900390625
1602305648.2253578,10607,87.75978088378906
1602305664.6219668,10780,86.68551635742188
1602305676.7837121,10902,75.414306640625
1602305677.0641072,10905,70.57708740234375
1602305686.948229,10966,80.43130493164062
1602305692.7199812,11020,116.40467834472656
1602305700.4392593,11102,79.16241455078125
1602305746.3996575,11532,113.00938415527344
1602305749.6153135,11566,90.7352294921875
1602305765.6100247,11685,97.38909912109375
1602305772.5942385,11759,88.61919403076172
1602305797.136641,11969,94.94584655761719
1602305797.619344,11974,118.73545837402344
1602305816.2290795,12164,85.81207275390625
1602305828.8621557,12290,114.6192855834961
1602305894.4548573,12877,70.51604461669922
1602305913.982949,13034,96.4493179321289
1602305916.5391686,13061,88.96529388427734
1602305972.6317856,13597,85.70616149902344
1602305975.493551,13620,99.42974853515625
1602305998.1568575,13810,102.05290985107422
1602306042.427751,14221,73.9593505859375
1602306049.330018,14294,75.80692291259766
1602306053.4886029,14338,84.65849304199219
1602306068.5238416,14447,84.34558868408203
1602306087.224959,14638,78.08942413330078
1602306090.052225,14668,71.67506408691406
1602306100.5804088,14779,89.92848205566406
1602306114.221913,14873,71.74437713623047
1602306177.1189048,15473,86.09764099121094
1602306184.5200617,15507,73.50788879394531
1602306209.5339847,15764,93.8892822265625
1602306248.3323112,16116,77.83656311035156
1602306272.5463502,16321,116.52558898925781
1602306329.488959,16857,87.1541976928711
1602306354.103659,17066,91.02568054199219
1602306357.0268526,17097,83.705322265625
1602306382.6606183,17317,71.09972381591797
1602306384.7413173,17339,78.64530944824219
1602306404.7437973,17543,94.04586791992188
1602306406.077258,17557,134.88719177246094
1602306506.4884803,18451,90.17308044433594
1602306579.7153971,19116,133.89268493652344
1602306584.7225127,19169,82.37960815429688
1602306624.5270538,19531,82.41678619384766
1602306635.541872,19640,78.50233459472656
1602306636.86739,19654,112.8196792602539
1602306648.2383115,19731,85.23442077636719
1602306673.8015802,19995,78.25579833984375
1602306679.9741924,20053,74.47722625732422
1602306680.8223336,20062,91.19363403320312
1602306692.2474976,20138,94.80152130126953
1602306702.965487,20244,94.04978942871094
1602306703.718368,20252,88.01703643798828
1602306710.384672,20323,102.39968872070312
1602306726.428014,20440,72.62086486816406
1602306735.7961907,20539,82.5654296875
1602306739.4732096,20578,89.7627182006836
1602306763.3240197,20779,45.726531982421875
1602306763.6048105,20782,112.4073257446289
1602306771.179377,20855,83.28922271728516
1602306793.0907435,21080,84.62747192382812
1602306803.4420881,21144,125.88459014892578
1602306812.4766624,21232,83.11811828613281
1602306820.6452432,21319,56.5936279296875
1602306844.7582111,21523,88.44892883300781
1602306881.1003141,21848,91.76732635498047
1602306924.1739678,22245,69.64620208740234
1602306932.1640143,22330,90.76702117919922
1602306934.7829983,22358,90.19135284423828
1602307019.6595664,23138,96.99090576171875
1602307020.6058652,23148,94.9977798461914
1602307024.769372,23192,93.93561553955078
1602307027.911633,23218,89.08958435058594
1602307038.4865444,23286,94.55907440185547
1602307045.5808566,23361,61.39670944213867
1602307052.4553354,23427,51.170528411865234
1602307063.1662116,23540,114.61771392822266
1602307080.3786771,23670,91.10442352294922
1602307081.425652,23681,48.24892044067383
1602307083.3098023,23701,98.88446807861328
1602307110.537923,23938,123.33683013916016
1602307130.9542868,24147,101.32317352294922
1602307144.4032176,24282,89.74205780029297
1602307144.593022,24284,96.45066833496094
1602307152.3857837,24322,114.93832397460938
1602307181.9860535,24621,48.34241485595703
1602307195.5116255,24719,89.67088317871094
1602307196.2713265,24727,100.32319641113281
1602307213.4103534,24901,58.132598876953125
1602307216.527912,24934,105.46229553222656
1602307252.2368543,25253,72.27520751953125
1602307259.7184572,25332,70.50226593017578
1602307269.567085,25391,77.38076782226562
1602307315.528332,25812,89.63333892822266
1602307318.8360388,25847,73.64108276367188
1602307325.852873,25921,88.57093811035156
1602307367.5606377,26303,85.83824157714844
1602307423.925877,26797,91.45052337646484
1602307424.019958,26798,88.93414306640625
1602307427.6619031,26829,69.08837127685547
1602307462.0878065,27142,79.59757232666016
1602307463.2226214,27154,59.021240234375
1602307463.696342,27159,90.99552917480469
1602307475.267676,27274,49.60056686401367
1602307502.0385303,27505,90.09222412109375
1602307511.917729,27603,70.7098388671875
1602307515.2225761,27638,108.4936294555664
1602307537.84687,27825,40.56412887573242
1602307546.452056,27916,101.53829193115234
1602307601.9955657,28438,87.25684356689453
1602307616.1071846,28543,103.37245178222656
1602307662.0281096,28970,70.84031677246094
1602307664.4832592,28996,90.30339813232422
1602307671.4058275,29062,87.86869049072266
1602307685.1776972,29201,105.12621307373047
1602307695.1691835,29263,101.87984466552734
1602307715.5318482,29471,90.8684310913086
1602307717.0534601,29487,83.02141571044922
1602307733.6923985,29611,90.91989135742188
1602307754.9529824,29829,79.50341033935547
1602307776.4715493,30005,67.9305191040039
1602307778.9383886,30031,87.37037658691406
1602307792.4509928,30174,79.03578186035156
1602307811.8060844,30327,122.15727233886719
1602307825.9786024,30470,77.03069305419922
1602307840.1077535,30612,91.1605453491211
1602307853.2346861,30706,48.86211013793945
1602307854.5707157,30720,75.5553970336914
1602307930.5652525,31406,94.23833465576172
1602307934.062463,31443,88.2092514038086
1602307962.7989001,31696,103.5588607788086
1602307980.8477175,31880,78.16004180908203
1602307986.1500297,31936,96.52983856201172
1602307993.2659004,32004,78.25300598144531
1602308017.322765,32207,82.3111343383789
1602308043.7580147,32435,49.628047943115234
1602308053.872893,32542,78.7686996459961
1602308065.4644747,32657,87.42858123779297
1602308079.5589473,32762,113.79861450195312
1602308092.6937459,32894,95.98546600341797
1602308093.4473686,32902,77.19397735595703
1602308106.6406481,33034,93.8415756225586
1602308124.7326107,33181,83.08959197998047
1602308133.9383085,33271,74.67748260498047
1602308140.5116858,33341,58.67637634277344
1602308143.7185154,33375,109.53315734863281
1602308147.051188,33403,96.65982055664062
1602308183.618679,33737,91.72462463378906
1602308184.7685199,33749,90.86732482910156
1602308186.5646446,33768,137.1630859375
1602308188.1595526,33785,102.93801879882812
1602308198.103415,33839,73.62126922607422
1602308201.6084015,33876,90.43295288085938
1602308205.1069396,33913,82.26025390625
1602308217.4550543,34036,88.987060546875
1602308227.3680542,34141,90.33590698242188
1602308253.1319132,34362,77.26322174072266
1602308255.0990744,34383,91.66946411132812
1602308273.386754,34525,83.78571319580078
1602308280.4125776,34599,62.27256774902344
1602308298.5372255,34783,66.46984100341797
1602308361.1324503,35333,90.66960144042969
1602308363.107398,35354,54.90454864501953
1602308365.2618487,35377,70.5152816772461
1602308375.9487543,35483,98.06163787841797
1602308388.6182284,35573,66.57366180419922
1602308408.058679,35771,77.08995056152344
1602308416.1385543,35849,121.15384674072266
1602308430.1891391,35953,84.37479400634766
1602308431.7999907,35970,90.16028594970703
1602308438.8097308,36037,56.31122970581055
1602308459.3098543,36246,85.29816436767578
1602308466.2811358,36275,144.3254852294922
1602308505.3885522,36629,90.95683288574219
1602308508.2330723,36659,58.42778396606445
1602308518.4710774,36767,91.31434631347656
1602308527.0032303,36850,79.36433410644531
1602308532.412777,36907,56.02471160888672
1602308565.8926773,37202,93.76432037353516
1602308597.9782152,37489,55.93208312988281
1602308628.9383125,37764,131.15090942382812
1602308640.2639055,37876,94.28752899169922
1602308675.0624552,38192,67.04317474365234
1602308704.1179168,38439,90.87541198730469
1602308705.6299999,38455,79.5872802734375
1602308735.5262012,38720,67.7536392211914
1602308747.5697663,38840,75.51024627685547
1602308760.9478858,38981,73.73776245117188
1602308796.3698263,39296,81.24220275878906
1602308840.2955475,39702,73.38984680175781
1602308842.9529338,39730,130.09400939941406
1602308852.0756824,39781,73.81010437011719
1602308861.9056542,39878,89.25502014160156
1602308864.825954,39909,79.21331024169922
1602308876.0017843,40020,85.78572082519531
1602308906.9525554,40296,84.25859832763672
1602308931.1237297,40500,45.9365348815918
1602308945.613482,40647,57.485382080078125
1602308947.126178,40663,75.42962646484375
1602308947.5000632,40667,88.20092010498047
1602308950.626861,40700,91.79430389404297
1602308952.5322099,40720,78.10171508789062
1602308959.4529815,40793,90.18407440185547
1602308988.4219816,41040,93.31255340576172
1602309012.5279744,41244,93.73857879638672
1602309015.0768375,41271,82.08531188964844
1602309021.67019,41341,93.079345703125
1602309045.264815,41539,49.33758544921875
1602309046.7706943,41555,69.37431335449219
1602309107.8242362,42134,102.48338317871094
1602309143.2579699,42450,77.97699737548828
1602309144.9689968,42468,77.23817443847656
1602309169.6363227,42678,51.311058044433594
1602309260.1034687,43518,125.99030303955078
1602309269.1902838,43607,90.34313201904297
1602309272.2014043,43639,97.135498046875
1602309283.2424042,43711,76.78536224365234
1602309285.8049812,43738,90.43991088867188
1602309286.1807637,43742,94.91020202636719
1602309292.8220887,43805,78.51840209960938
1602309310.6162188,43993,65.32010650634766
1602309323.1250439,44073,52.463130950927734
1602309335.7644248,44200,79.02197265625
1602309336.4396417,44207,88.33531951904297
1602309340.5991795,44251,94.30677795410156
1602309345.6248658,44304,89.53850555419922
1602309377.1114368,44585,94.8587875366211
1602309404.4382672,44816,72.81951904296875
1602309418.445665,44964,94.63697052001953
1602309456.731162,45310,128.30580139160156
1602309457.572175,45319,85.48296356201172
1602309462.6023548,45372,100.10742950439453
1602309480.2682712,45507,46.98336410522461
1602309495.1949267,45658,72.82093811035156
1602309567.9446692,46318,92.86800384521484
1602309569.4497588,46334,70.96624755859375
1602309577.6066964,46413,86.9417724609375
1602309590.0019817,46499,73.65850067138672
1602309671.3515813,47241,133.89169311523438
1602309677.0319793,47301,91.4553451538086
1602309708.7657838,47585,63.757450103759766
1602309714.4584613,47638,73.99129486083984
1602309717.3968182,47669,105.51242065429688
1602309720.7903814,47705,92.42411041259766
1602309724.498582,47744,84.69096374511719
1602309742.4693942,47882,113.07090759277344
1602309748.571055,47947,86.74530029296875
1602309750.747277,47970,81.5983657836914
1602309761.4539254,48076,120.89212799072266
1602309771.3793247,48181,72.11073303222656
1602309780.5685759,48227,73.32040405273438
1602309809.1687572,48522,97.17926025390625
1602309845.2836325,48844,76.64928436279297
1602309891.37933,49272,81.51956176757812
1602309903.058294,49351,105.76644134521484
1602309915.6112542,49477,91.6787109375
1602309976.1222112,50006,84.9881820678711
1602309980.8614454,50056,83.08880615234375
1602309989.6539803,50149,69.41410827636719
1602309991.168086,50165,61.5390739440918
1602309994.0175765,50195,73.32494354248047
1602310001.657941,50268,78.62964630126953
1602310041.3314948,50629,91.36104583740234
1602310064.2338471,50819,102.89897918701172
1602310079.404735,50979,95.42195892333984
1602310098.9336333,51134,88.61825561523438
1602310108.4464185,51227,100.29874420166016
1602310113.6587138,51282,93.00141906738281
1602310172.2112546,51798,63.08096694946289
1602310173.6494427,51806,48.250205993652344
1602310187.6379097,51954,40.706356048583984
1602310192.7475567,52001,105.27365112304688
1602310225.1057293,52292,88.40340423583984
1602310230.868937,52353,40.12884521484375
1602310250.6534853,52510,82.83309936523438
1602310267.5602672,52682,41.508052825927734
1602310293.7359786,52906,105.47538757324219
1602310296.8602948,52939,87.13325500488281
1602310312.0139942,53092,111.6446304321289
1602310313.4226196,53107,96.5958480834961
1602310353.2182672,53468,87.01314544677734
1602310380.6115613,53706,113.78173065185547
1602310381.2834291,53713,84.66014099121094
1602310381.6652474,53717,87.9669189453125
1602310382.0489593,53721,75.506103515625
1602310400.3547494,53862,95.30213928222656
1602310404.504508,53906,94.2403793334961
1602310420.8807728,54072,61.192787170410156
1602310424.2885756,54108,80.53336334228516
1602310425.7108927,54123,63.24802017211914
1602310441.7131982,54241,90.69659423828125
1602310489.875061,54691,54.82680892944336
1602310501.5332458,54807,91.89603424072266
1602310518.1207037,54937,89.13866424560547
1602310522.365308,54982,83.11591339111328
1602310542.9601142,55193,90.21988677978516
1602310557.762478,55299,82.13106536865234
1602310581.5174437,55543,93.7230224609375
1602310582.272961,55551,98.15584564208984
1602310602.4863927,55713,73.53250885009766
1602310607.5079007,55766,78.61634063720703
1602310672.054316,56337,95.88011932373047
1602310688.8166912,56507,83.75401306152344
1602310690.1408913,56521,62.37821578979492
1602310699.0460603,56608,88.42806243896484
1602310720.285566,56787,107.02886962890625
1602310724.0692098,56820,84.67296600341797
1602310740.9967208,56999,86.58970642089844
1602310774.9545915,57299,101.98477935791016
1602310775.516113,57305,87.11063385009766
1602310797.327366,57484,61.975807189941406
1602310828.397535,57760,90.81793975830078
1602310885.364684,58295,95.05691528320312
1602310904.0651045,58440,90.66566467285156
1602310915.0082314,58556,92.53517150878906
1602310923.6918237,58641,93.0083236694336
1602310931.0877702,58719,42.45227813720703
1602310933.6535015,58746,85.2981948852539
1602310935.2804115,58763,78.11453247070312
1602310993.3883429,59264,31.518583297729492
1602310997.8348267,59311,81.4802017211914
1602311009.9425805,59432,92.48906707763672
1602311034.5747502,59640,74.05970764160156
1602311037.4173222,59670,99.04166412353516
1602311091.2179909,60179,93.13172912597656
1602311091.787557,60185,81.96576690673828
1602311098.7420065,60207,68.9645767211914
1602311107.2912824,60297,116.38701629638672
1602311124.7951355,60475,85.00205993652344
1602311205.157929,61205,49.35750198364258
1602311216.1700866,61276,60.845863342285156
1602311232.1582477,61438,91.2771987915039
1602311241.1832922,61534,69.12683868408203
1602311259.983756,61680,108.3280029296875
1602311309.1593187,62139,82.3249740600586
1602311317.4261994,62219,87.97349548339844
1602311350.3995354,62516,92.70619201660156
1602311353.3117657,62547,70.04776763916016
1602311390.0236223,62874,91.18761444091797
1602311409.16333,63024,91.60383605957031
1602311428.4236553,63220,78.10101318359375
1602311441.4849875,63358,88.4174575805664
1602311453.0965006,63428,102.9626235961914
1602311453.1901338,63429,140.5184326171875
1602311461.1194541,63513,104.56096649169922
1602311476.6852221,63671,84.42548370361328
1602311499.872496,63865,57.823204040527344
1602311511.5241876,63988,55.82977294921875
1602311526.7768087,64098,70.46810913085938
1602311539.4526582,64225,90.64926147460938
1602311571.4990816,64511,78.28665161132812
1602311572.4497495,64521,99.84111022949219
1602311588.7343023,64687,83.58959197998047
1602311612.7331154,64889,31.51838493347168
1602311651.963976,65245,105.67300415039062
1602311656.414957,65292,95.74871063232422
1602311672.0368567,65450,44.9223518371582
1602311679.2635517,65481,59.96194076538086
1602311691.3143604,65601,91.94645690917969
1602311695.259189,65643,53.697113037109375
1602311701.4872746,65709,86.89286041259766
1602311725.0912962,65907,78.75830841064453
1602311739.2180955,66049,79.25259399414062
1602311767.74125,66298,104.23213958740234
1602311806.3676221,66647,115.85519409179688
1602311819.5745919,66787,93.98981475830078
1602311839.7916262,66948,80.16389465332031
1602311842.4403145,66976,52.979244232177734
1602311847.3811085,67021,74.67707061767578
1602311892.5400422,67440,43.60736846923828
1602311981.8187327,68263,91.12865447998047
1602311983.5291147,68281,111.15950775146484
1602311997.0123801,68378,80.35869598388672
1602312002.509743,68429,63.865692138671875
1602312017.724563,68590,61.92628860473633
1602312055.3233516,68929,85.95310974121094
1602312060.9188664,68988,52.16219711303711
1602312083.1959815,69171,97.48941802978516
1602312084.517258,69185,81.8990478515625
1602312115.6548424,69455,78.08868408203125
1602312117.646223,69476,90.13545989990234
1602312145.5655892,69719,89.67115783691406
1602312153.037736,69798,104.73137664794922
1602312164.7376592,69915,79.99108123779297
1602312227.091307,70462,51.328834533691406
1602312238.2409475,70580,97.02439880371094
1602312246.1219382,70656,80.78650665283203
1602312275.4178655,70915,70.15791320800781
1602312283.095874,70996,72.24478912353516
1602312330.3621914,71428,86.8603286743164
1602312346.5063791,71554,84.58047485351562
1602312348.9726646,71580,88.84037017822266
1602312360.661609,71696,102.8109130859375
1602312380.2839816,71850,141.1417236328125
1602312385.544142,71906,90.34290313720703
1602312390.3433998,71957,91.29069519042969
1602312392.4318151,71979,69.89994049072266
1602312396.2502317,72012,89.48672485351562
1602312398.6165926,72037,88.2023696899414
1602312428.2335286,72297,145.22048950195312
1602312428.4218636,72299,50.8306999206543
1602312438.7682629,72401,91.62376403808594
1602312439.0526845,72404,95.76296997070312
1602312457.8906522,72558,54.77214431762695
1602312474.2052763,72723,107.66102600097656
1602312493.3191438,72873,83.47917175292969
1602312506.8450956,73009,76.41890716552734
1602312522.9502673,73179,96.76311492919922
1602312541.0885653,73318,84.43791198730469
1602312591.3322875,73789,106.02873992919922
1602312591.806227,73794,90.14470672607422
1602312596.9406106,73841,138.4017333984375
1602312602.616295,73901,91.46153259277344
1602312609.0811896,73924,82.46202087402344
1602312634.5888357,74187,90.00485229492188
1602312635.2684705,74194,96.36896514892578
1602312713.4029157,74901,152.88504028320312
1602312743.895515,75171,98.84491729736328
1602312777.8860116,75469,102.51524353027344
1602312779.5860858,75487,97.03952026367188
1602312787.1509655,75567,78.81755065917969
1602312826.9324653,75928,80.91014099121094
1602312843.904763,76056,82.65442657470703
1602312847.941198,76099,72.06712341308594
1602312859.896767,76218,77.23772430419922
1602312885.0708554,76431,82.83186340332031
1602312889.9071374,76482,86.9150619506836
1602312904.2108767,76626,110.63294219970703
1602312908.633454,76673,94.01128387451172
1602312923.9999695,76790,53.262332916259766
1602312935.6618407,76906,95.70630645751953
1602312936.3209739,76913,95.2729721069336
1602312968.1688144,77198,103.94707489013672
1602312980.7580845,77324,66.12657928466797
1602313005.2872243,77530,84.51146697998047
1602313036.5877926,77802,104.65647888183594
1602313045.9313061,77901,76.57860565185547
1602313068.7550642,78135,99.06197357177734
1602313080.5779123,78208,92.8113021850586
1602313085.977524,78265,96.96630096435547
1602313139.847149,78775,82.14324951171875
1602313146.966051,78843,93.3795166015625
1602313158.5162854,78920,96.97801971435547
1602313159.8454754,78934,92.1604995727539
1602313163.548124,78973,84.57374572753906
1602313167.268211,79005,89.31169891357422
1602313201.0472426,79309,63.41111755371094
1602313212.0543678,79418,94.0458755493164
1602313233.292392,79597,116.32539367675781
1602313274.8011737,79975,66.65277099609375
1602313280.7798715,80031,109.62403869628906
1602313281.1674273,80035,73.15184020996094
1602313287.3169057,80100,107.20772552490234
1602313293.4451404,80165,103.83934020996094
1602313319.5645084,80390,89.14923858642578
1602313321.7564476,80406,95.28092956542969
1602313335.3996964,80550,109.75093841552734
1602313337.8584979,80576,41.80329513549805
1602313346.333434,80613,99.60401153564453
1602313387.483961,80996,127.3230209350586
1602313389.9671185,81015,78.7328109741211
1602313399.628584,81117,79.395751953125
1602313429.6714518,81381,88.20340728759766
1602313441.0224106,81494,84.6893081665039
1602313444.3351746,81529,112.81979370117188
1602313490.0439706,81952,88.74928283691406
1602313579.704712,82736,89.1546401977539
1602313582.931787,82770,94.01273345947266
1602313591.0984511,82849,108.79075622558594
1602313617.415448,83075,90.58018493652344
1602313622.3303077,83127,78.15959930419922
1602313636.3159008,83267,93.14412689208984
1602313664.2900932,83510,113.4947280883789
1602313688.8516138,83762,81.25820922851562
1602313708.9856713,83923,75.46638488769531
1602313736.889955,84165,91.09187316894531
1602313739.9303045,84197,58.60011672973633
1602313759.278794,84394,88.6663818359375
1602313761.3921278,84409,89.72056579589844
1602313784.4540403,84601,87.72467803955078
1602313792.4911377,84686,62.59147262573242
1602313797.6073053,84740,87.702880859375
1602313805.6846178,84818,80.72856140136719
1602313829.6940327,85020,85.78504943847656
1602313832.7268991,85052,62.73945236206055
1602313836.2239835,85089,45.417816162109375
1602313843.7926967,85169,130.14947509765625
1602313863.066571,85320,84.159912109375
1602313881.5472238,85508,68.64625549316406
1602313888.6986358,85539,89.85357666015625
1602313891.8130805,85572,86.16488647460938
1602313903.2787814,85686,92.18370056152344
1602313909.254508,85749,63.49999237060547
1602313936.4658115,85985,55.27626419067383
1602313939.8709216,86014,77.81132507324219
1602313986.9378278,86452,74.29818725585938
1602314022.9331975,86780,84.03607940673828
1602314024.162323,86793,111.03880310058594
1602314031.6787934,86865,65.08573150634766
1602314050.3049512,87008,104.78160858154297
1602314091.599075,87393,77.41571807861328
1602314097.7048712,87450,77.97735595703125
1602314107.7383223,87556,72.10761260986328
1602314114.5392702,87621,71.0037612915039
1602314123.133423,87666,86.49073791503906
1602314139.2773235,87829,91.9562759399414
1602314173.419265,88137,50.98973846435547
1602314207.9242156,88441,54.82709503173828
1602314230.6010668,88674,102.94780731201172
1602314248.8997395,88815,76.60389709472656
1602314296.826828,89262,89.18429565429688
1602314304.871129,89347,105.49070739746094
1602314306.3777928,89363,76.99674224853516
1602314348.1617446,89745,69.64682006835938
1602314354.0087488,89762,52.733612060546875
1602314366.9779987,89892,90.17803955078125
1602314374.6226354,89973,97.4725112915039
1602314381.1660912,90035,102.93788146972656
1602314405.1819122,90237,93.58332061767578
1602314426.0341775,90450,89.31754302978516
1602314495.7378573,91074,69.6201400756836
1602314497.62863,91094,90.7415542602539
1602314522.1364598,91300,76.5819091796875
1602314539.2925994,91474,79.61920928955078
1602314558.497428,91624,88.9494857788086
1602314560.3802955,91644,82.69647979736328
1602314560.661137,91647,101.32351684570312
1602314568.7026913,91732,101.53306579589844
1602314568.9888341,91735,89.26937103271484
1602314608.6251605,92094,88.87548828125
1602314611.0894072,92120,74.42597198486328
1602314679.497423,92729,90.46665954589844
1602314685.1324487,92788,78.07286071777344
1602314722.7646968,93126,81.90632629394531
1602314732.6402,93223,83.81658935546875
1602314760.9845796,93471,91.06678771972656
1602314807.3573756,93901,71.91262817382812
1602314862.8658197,94380,37.72696304321289
1602314867.699909,94424,82.41458892822266
1602314878.2645993,94536,83.2024154663086
1602314906.7436144,94784,107.53540802001953
1602314917.5176613,94891,87.2130126953125
1602314938.243706,95057,76.36683654785156
1602314950.2445414,95184,66.21321868896484
1602314963.9127495,95321,90.13260650634766
1602314969.2136786,95377,90.43824005126953
1602314977.3268385,95409,98.15064239501953
1602314984.030688,95480,86.12378692626953
1602315025.5088933,95860,95.0853271484375
1602315033.8736596,95949,88.57713317871094
1602315036.0379825,95972,101.1596450805664
1602315072.9167044,96301,81.32013702392578
1602315100.0641086,96535,65.18843841552734
1602315106.8914762,96600,56.26605987548828
1602315152.0338972,97018,91.91866302490234
1602315169.4067862,97156,82.54920959472656
1602315176.729332,97226,80.22342681884766
1602315183.363595,97296,97.48834991455078
1602315195.3322587,97416,61.325313568115234
1602315199.502052,97460,86.78754425048828
1602315216.6522706,97596,89.72140502929688
1602315222.7358668,97653,86.89772033691406
1602315231.1684585,97742,90.81880187988281
1602315236.3296835,97796,93.21707916259766
1602315248.8946457,97876,89.5886001586914
1602315259.303738,97986,83.02395629882812
1602315274.45932,98139,101.01182556152344
1602315286.408445,98212,92.34211730957031
1602315305.285556,98404,112.82353973388672
1602315311.9017205,98474,53.448509216308594
1602315316.5343828,98523,70.20097351074219
1602315377.4808261,99055,71.91349792480469
1602315425.7633545,99506,90.87922668457031
1602315436.453267,99612,88.191650390625
1602315436.6389263,99614,87.2132568359375
1602315467.25841,99884,93.12602996826172
1602315510.7717152,100284,90.99439239501953
1602315542.5645924,100566,79.72502136230469
1602315544.7356308,100589,102.49940490722656
1602315565.085737,100751,101.67647552490234
1602315575.9354517,100858,37.04740905761719
1602315581.5213947,100917,70.68164825439453
1602315582.3783278,100926,73.03425598144531
1602315589.0884607,100997,81.71672821044922
1602315601.170675,101072,58.6002197265625
1602315608.9733133,101155,90.3833999633789
1602315617.1037774,101234,77.38508605957031
1602315626.725812,101335,88.43830871582031
1602315628.6202002,101355,92.84283447265625
1602315640.8224466,101431,61.56275177001953
1602315646.2241912,101488,75.28829193115234
1602315647.262553,101499,91.39375305175781
1602315692.9329855,101923,52.69584274291992
1602315694.8438807,101943,128.90370178222656
1602315735.056893,102307,90.97905731201172
1602315759.2204678,102509,88.57342529296875
1602315762.244332,102541,62.65982437133789
1602315767.3726132,102595,78.10193634033203
1602315776.567229,102685,92.27192687988281
1602315799.8621914,102880,77.5906753540039
1602315802.8158677,102911,109.2038345336914
1602315808.0415409,102966,83.45364379882812
1602315812.0499103,103001,85.27864837646484
1602315813.0036714,103011,105.43762969970703
1602315836.5496824,103206,87.48989868164062
1602315861.507643,103462,95.22865295410156
1602315871.0295873,103517,71.2150650024414
1602315917.3925416,103947,84.02598571777344
1602315954.3290417,104276,95.48210144042969
1602315959.7989452,104334,77.21382141113281
1602316000.6341484,104704,91.95768737792969
1602316011.2017555,104808,105.09345245361328
1602316012.5150857,104822,102.18942260742188
1602316014.3074052,104841,62.27427291870117
1602316018.1846662,104882,55.91693115234375
1602316023.8018146,104896,90.09039306640625
1602316025.232725,104911,89.67240142822266
1602316026.462251,104924,90.98017883300781
1602316030.1556108,104963,93.61443328857422
1602316043.1514506,105093,61.89967727661133
1602316064.4291599,105265,114.16382598876953
1602316081.0362995,105434,88.43106079101562
1602316102.719735,105610,129.48760986328125
1602316111.4195445,105702,84.87126922607422
1602316118.2576218,105774,93.95661163330078
1602316119.5925326,105788,53.98047637939453
1602316165.9683433,106210,81.40201568603516
1602316171.408603,106267,87.79572296142578
1602316187.3076005,106390,96.96537780761719
1602316204.6623878,106566,50.824825286865234
1602316219.1761281,106666,101.53900146484375
1602316228.9306676,106769,81.16265106201172
1602316266.2731774,107103,88.8372802734375
1602316339.6573415,107764,70.61042785644531
1602316344.1535122,107804,63.878623962402344
1602316347.2788842,107837,82.85094451904297
1602316365.3775437,108021,34.33864974975586
1602316416.0423713,108449,91.10745239257812
1602316428.9673238,108586,81.43255615234375
1602316483.5804749,109098,70.46866607666016
1602316502.2324176,109242,79.39521789550781
1602316502.326984,109243,92.8831558227539
1602316507.8114297,109301,103.0741195678711
1602316531.7286873,109501,71.11688232421875
1602316539.1752312,109580,92.42676544189453
1602316563.5237117,109822,86.7440414428711
1602316591.354996,110063,70.42552947998047
1602316607.8383515,110191,125.68448638916016
1602316611.6525517,110224,90.166748046875
1602316630.6912322,110418,63.47911834716797
1602316636.3633327,110478,96.60704040527344
1602316650.8483102,110586,94.22931671142578
1602316654.9505384,110622,125.25408172607422
1602316656.738378,110641,95.86446380615234
1602316665.8156536,110737,56.149513244628906
1602316714.8608315,111194,90.42913055419922
1602316723.7995276,111235,129.48672485351562
1602316732.1476886,111323,44.33087158203125
1602316753.835124,111545,41.04336166381836
1602316773.269498,111698,84.40167999267578
1602316791.909957,111887,81.25790405273438
1602316794.5554461,111915,63.918033599853516
1602316857.7574964,112470,70.33715057373047
1602316881.2213318,112664,92.96343231201172
1602316884.928935,112703,90.11726379394531
1602316904.46047,112902,100.3910140991211
1602316949.9599652,113322,84.08161926269531
1602316968.3550332,113463,79.52539825439453
1602316980.3058417,113589,91.8424301147461
1602316999.7518513,113741,90.44357299804688
1602317023.0710087,113980,70.40733337402344
1602317058.3038244,114292,86.5454330444336
1602317079.1594522,114459,55.421085357666016
1602317079.9154556,114467,103.0654067993164
1602317118.928433,114820,89.20831298828125
1602317145.781552,115096,89.89002990722656
1602317155.1454318,115149,96.84463500976562
1602317194.6943917,115506,125.23963928222656
1602317195.8289323,115518,77.41543579101562
1602317219.9096708,115765,85.58710479736328
1602317220.586092,115772,67.23274230957031
1602317235.562049,115878,103.73242950439453
1602317251.458641,116039,88.57975006103516
1602317259.9851086,116129,80.42365264892578
1602317296.41814,116453,104.5433349609375
1602317317.6599088,116624,79.3880844116211
1602317322.3008997,116673,99.33948516845703
1602317325.9240782,116711,77.0914535522461
1602317329.1489189,116745,76.89647674560547
1602317332.7725372,116783,85.3874282836914
1602317337.1708992,116822,79.53190612792969
1602317352.469705,116938,73.74855041503906
1602317356.155395,116977,91.6777572631836
1602317360.5234864,117016,41.792293548583984
1602317361.8581114,117030,77.07176208496094
1602317363.4728432,117047,97.31184387207031
1602317373.7206626,117155,78.76033782958984
1602317379.5331976,117209,91.72392272949219
1602317429.9748802,117635,82.58380889892578
1602317448.6559985,117825,40.56426239013672
1602317464.0209966,117941,72.82074737548828
1602317485.5353286,118161,82.41094207763672
1602317488.2793045,118190,81.6080093383789
1602317542.7038894,118651,88.2283935546875
1602317567.724244,118908,86.81165313720703
1602317570.4713993,118937,90.20744323730469
1602317580.7570925,118998,96.58433532714844
1602317610.9370627,119302,79.98590850830078
1602317631.8487897,119470,78.10111236572266
1602317685.7862556,119979,82.24254608154297
1602317687.1959968,119994,93.7406997680664
1602317721.128765,120291,109.85971069335938
1602317785.0640116,120854,90.46749114990234
1602317790.7631915,120914,121.51202392578125
1602317822.066624,121192,90.17739868164062
1602317822.1633868,121193,107.31937408447266
1602317833.387945,121304,73.46049499511719
1602317836.037973,121332,86.87252807617188
1602317838.869384,121362,95.30029296875
1602317843.437877,121403,78.87503814697266
1602317858.758911,121519,86.50102233886719
1602317894.4387498,121835,81.51605224609375
1602317898.4383974,121877,77.53518676757812
1602317901.8564827,121913,95.27241516113281
1602317935.287125,122205,88.8414535522461
1602317938.2240405,122236,68.83875274658203
1602317970.9636838,122529,68.58026123046875
1602317980.4010675,122622,99.06895446777344
1602317981.5388134,122634,85.92529296875
1602317991.4459534,122739,84.55643463134766
1602318028.357665,123068,94.94611358642578
1602318090.3536289,123609,100.21210479736328
1602318092.6186643,123633,105.58855438232422
1602318095.7387974,123666,92.23228454589844
1602318142.8345726,124103,95.6158447265625
1602318149.037836,124169,56.684635162353516
1602318151.6951826,124197,83.20146179199219
1602318189.1657288,124532,90.6913070678711
1602318211.0549333,124711,80.183349609375
1602318215.6942203,124760,88.68875885009766
1602318215.9742858,124763,81.62260437011719
1602318217.0103552,124774,94.58535766601562
1602318221.8625133,124818,93.18362426757812
1602318248.153871,125043,86.35453796386719
1602318272.236025,125290,79.39490509033203
1602318403.193627,126444,82.88890075683594
1602318426.8684988,126687,93.63687896728516
1602318455.3732646,126935,139.80172729492188
1602318460.3828247,126988,94.10053253173828
1602318475.8257084,127097,73.64310455322266
1602318489.073355,127230,110.67922973632812
1602318507.1980305,127414,82.56490325927734
1602318523.6965544,127542,127.33418273925781
1602318528.7454438,127595,109.41675567626953
1602318533.4033666,127637,88.13204193115234
1602318543.7583673,127746,87.8759536743164
1602318544.4219959,127753,106.988525390625
1602318551.777748,127785,91.21805572509766
1602318555.5102952,127817,120.86660766601562
1602318561.2934024,127878,83.22969818115234
1602318562.9994686,127896,88.41259002685547
1602318584.1374757,128112,96.96791076660156
1602318607.506929,128304,105.28954315185547
1602318618.0195007,128408,93.24412536621094
1602318623.8981125,128470,106.6761474609375
1602318645.4312205,128644,81.27027130126953
1602318670.1888874,128852,88.85321044921875
1602318698.6236749,129146,89.68537139892578
1602318706.8485305,129186,90.60651397705078
1602318720.0673814,129318,69.81989288330078
1602318727.4382553,129396,110.52262115478516
1602318729.0630243,129406,85.04866027832031
1602318730.2098827,129418,102.47907257080078
1602318730.96519,129426,90.36161041259766
1602318733.6142118,129454,90.168212890625
1602318738.1697369,129502,56.00148010253906
1602318746.6827638,129545,96.97772216796875
1602318759.3963535,129672,90.34966278076172
1602318774.5376163,129824,130.30230712890625
1602318788.422798,129925,89.9957275390625
1602318802.649277,130068,128.9044647216797
1602318802.929417,130071,66.21361541748047
1602318811.825158,130165,114.81371307373047
1602318831.2093883,130316,79.4993667602539
1602318873.545679,130703,90.1502914428711
1602318876.4020293,130733,90.35050964355469
1602318879.4433856,130765,83.77080535888672
1602318895.3354006,130926,63.29546356201172
1602318905.466658,130986,97.0333480834961
1602318908.5358124,131011,86.4642105102539
1602318959.5815732,131491,78.80458068847656
1602318960.629369,131502,84.7104263305664
1602318982.5931551,131680,68.90833282470703
1602318984.772182,131703,121.46821594238281
1602318987.689469,131734,81.49383544921875
1602319001.8183315,131876,83.87599182128906
1602319003.1405404,131890,95.48895263671875
1602319072.304555,132506,89.74313354492188
1602319089.0872529,132676,33.005035400390625
1602319117.006286,132916,75.0493392944336
1602319118.5148199,132932,74.26329040527344
1602319136.3752072,133067,87.0304946899414
1602319150.1949232,133206,115.28331756591797
1602319160.7806046,133318,93.35165405273438
1602319182.6679099,133496,50.90388107299805
1602319185.67486,133528,83.61622619628906
1602319193.1594703,133600,65.57302856445312
1602319222.8082604,133860,95.01319885253906
1602319237.363312,134007,89.12700653076172
1602319277.3270698,134376,89.8799057006836
1602319278.5548048,134389,108.39862823486328
1602319291.754003,134474,82.9391860961914
1602319308.5020235,134645,89.82630157470703
1602319330.9482787,134829,71.24539947509766
1602319333.12377,134852,79.16303253173828
1602319333.5974622,134857,58.484432220458984
1602319335.496043,134877,58.870662689208984
1602319345.5406628,134983,92.94284057617188
1602319383.9417129,135327,73.39031219482422
1602319416.9143705,135615,87.72500610351562
1602319446.3682065,135872,89.11791229248047
1602319479.5431137,136209,107.53147888183594
1602319490.6886313,136280,52.83673095703125
1602319498.0401456,136358,90.3554916381836
1602319533.6347182,136673,89.04925537109375
1602319534.1107953,136678,72.00666809082031
1602319535.528186,136693,119.58152770996094
1602319572.5396004,137023,78.0777587890625
1602319575.5586712,137055,96.26158905029297
1602319594.8647273,137252,109.5604248046875
1602319621.6142247,137482,96.59269714355469
1602319629.4327886,137565,88.78763580322266
1602319631.2294886,137584,45.586490631103516
1602319646.0527956,137687,87.77021789550781
1602319651.4581413,137744,84.68927001953125
1602319673.2226546,137966,76.80281066894531
1602319696.3502696,138156,80.79199981689453
1602319729.3674092,138444,84.95548248291016
1602319732.0180497,138472,90.41502380371094
1602319740.1573367,138558,105.08866119384766
1602319782.0124078,138939,85.27986907958984
1602319784.088413,138961,87.19447326660156
1602319818.0899324,139258,90.28787994384766
1602319836.9599206,139403,89.1727523803711
1602319841.3188543,139449,75.80086517333984
1602319896.9265866,139975,94.87146759033203
1602319901.3991246,140015,91.4122085571289
1602319902.153824,140023,49.711158752441406
1602319904.2475452,140045,103.7250747680664
1602319905.2016451,140055,48.669471740722656
1602319916.8430285,140131,94.17231750488281
1602319920.053992,140165,61.540000915527344
1602319928.9822118,140252,93.18348693847656
1602319931.9193757,140283,141.7228546142578
1602319981.8938906,140750,83.88323211669922
1602320003.7279978,140927,106.12938690185547
1602320009.5890353,140989,73.1135025024414
1602320037.4060023,141222,85.83068084716797
1602320037.973611,141228,77.7738265991211
1602320101.8950677,141834,107.52777862548828
1602320103.6807249,141853,90.09425354003906
1602320111.467441,141889,94.05384826660156
1602320120.6454046,141986,82.25010681152344
1602320139.6577554,142179,140.51821899414062
1602320141.272531,142196,127.45621490478516
1602320141.3684363,142197,75.64433288574219
1602320175.3922746,142496,90.44573974609375
1602320178.7849174,142532,108.13958740234375
1602320204.6313589,142751,86.4124526977539
1602320218.7268877,142892,71.21324157714844
1602320251.5623753,143186,81.13587951660156
1602320271.2240734,143342,108.7220230102539
1602320285.4212475,143485,87.04513549804688
1602320293.570938,143571,93.74783325195312
1602320294.5249388,143581,94.2283935546875
1602320312.9394085,143722,74.62940979003906
1602320317.2132113,143767,116.43524169921875
1602320319.5813935,143792,86.3170394897461
1602320332.1720679,143918,89.32988739013672
1602320343.169509,143988,92.3678970336914
1602320359.8222556,144157,71.914306640625
1602320367.0383594,144226,97.95826721191406
1602320372.629244,144285,63.19464874267578
1602320388.9554522,144404,89.53441619873047
1602320400.6100996,144528,110.05744171142578
1602320402.595958,144549,102.9522933959961
1602320483.156413,145280,78.76216888427734
1602320520.2405286,145612,60.72999572753906
1602320521.282935,145623,49.580055236816406
1602320529.6066227,145711,92.2821044921875
1602320537.7520387,145750,92.45333862304688
1602320541.6567671,145791,77.26576232910156
1602320555.6871464,145932,94.56798553466797
1602320597.3495972,146312,104.82708740234375
1602320605.6111727,146399,84.01762390136719
1602320639.4436474,146696,103.16693115234375
1602320706.9779615,147296,32.479366302490234
1602320712.66523,147356,70.67791748046875
1602320713.6064646,147366,113.9990005493164
1602320730.5447295,147491,90.4427490234375
1602320791.1495292,148063,131.17848205566406
1602320802.996876,148189,73.29859924316406
1602320817.4825816,148288,88.70082092285156
1602320831.0684044,148424,146.2131805419922
1602320847.0679986,148546,69.4683609008789
1602320853.2437904,148604,49.42715835571289
1602320859.7081878,148673,89.87984466552734
1602320860.082257,148677,100.4681167602539
1602320869.6477623,148778,87.81957244873047
1602320878.4804916,148864,78.54016876220703
1602320879.8921547,148879,85.87295532226562
1602320944.1593437,149442,99.2826919555664
1602320954.8249364,149555,79.41580963134766
1602320972.099154,149683,73.15575408935547
1602320973.5014977,149698,102.40058135986328
1602320980.1324914,149768,78.374755859375
1602320992.0102735,149886,90.49057006835938
1602320996.8394833,149937,92.61581420898438
1602321007.0880406,149999,76.90837860107422


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/angle_data/cifar10_mom/resnet-run-models_PAL_1_PAL_45000_150000_128_0.316_0.4_1_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1602313011.6113758,42,81.10076904296875
1602313023.7220318,167,87.03959655761719
1602313029.8745904,229,87.37984466552734
1602313059.4264498,474,75.44134521484375
1602313065.6193907,536,72.17024993896484
1602313069.8868296,579,78.7840805053711
1602313070.5593257,586,78.70623779296875
1602313075.1673791,634,72.07632446289062
1602313076.4412234,647,77.84814453125
1602313087.9378624,714,72.81768798828125
1602313097.070211,808,70.99430847167969
1602313117.5248015,1014,70.04087829589844
1602313154.05087,1333,68.36827087402344
1602313159.0738094,1385,76.60828399658203
1602313159.719251,1392,79.16094207763672
1602313169.094609,1436,72.85891723632812
1602313194.3115406,1691,75.64883422851562
1602313198.5540538,1734,66.23391723632812
1602313198.8596985,1737,85.95465850830078
1602313217.8432949,1877,70.36981964111328
1602313221.7418106,1917,74.56990051269531
1602313233.5321894,2036,62.84064483642578
1602313265.251013,2307,59.67570114135742
1602313273.4219868,2389,66.91878509521484
1602313288.003189,2485,64.67169189453125
1602313288.1113296,2486,61.64323425292969
1602313307.733918,2685,61.007076263427734
1602313347.8710656,3038,59.90288543701172
1602313371.8002415,3230,61.877952575683594
1602313373.3362696,3246,60.42062759399414
1602313379.051124,3305,60.520896911621094
1602313415.1620173,3618,56.12806701660156
1602313415.3716426,3620,72.11260986328125
1602313420.3405309,3670,62.533164978027344
1602313435.0595307,3821,55.02388000488281
1602313453.4864962,3956,59.835357666015625
1602313494.3721209,4317,62.80344772338867
1602313502.6089995,4400,63.2780647277832
1602313511.531657,4492,52.663082122802734
1602313513.2223227,4509,54.9332275390625
1602313534.885519,4676,52.39030456542969
1602313545.9132235,4788,51.87284851074219
1602313569.0918174,4971,62.97608947753906
1602313585.0222206,5134,57.83855056762695
1602313611.1709495,5345,56.491458892822266
1602313612.5835521,5359,51.7037467956543
1602313653.7190304,5723,61.882652282714844
1602313667.4213004,5864,61.25492858886719
1602313671.7283428,5907,57.118751525878906
1602313685.2525291,5990,58.52878189086914
1602313705.8798678,6200,61.15110397338867
1602313707.7433813,6219,56.2252082824707
1602313747.9695992,6574,62.93166732788086
1602313765.6780665,6699,54.61496353149414
1602313766.867267,6711,56.88902282714844
1602313780.966055,6854,56.57915115356445
1602313791.970288,6966,58.871280670166016
1602313815.9065776,7155,61.440879821777344
1602313838.310358,7382,57.073551177978516
1602313851.1596625,7460,60.134090423583984
1602313851.4640539,7463,63.24347686767578
1602313889.9403625,7798,58.98261260986328
1602313893.4421422,7833,57.98430633544922
1602313916.473367,8066,53.74533462524414
1602313932.8998752,8180,65.20099639892578
1602313936.9150672,8221,57.85540008544922
1602313951.0978458,8363,62.051719665527344
1602313969.6414037,8498,74.3698959350586
1602313970.6501205,8508,55.053096771240234
1602313979.8827736,8601,60.786468505859375
1602314012.5694997,8878,53.685367584228516
1602314018.271086,8935,53.51129150390625
1602314055.6284578,9260,54.21314239501953
1602314075.9398344,9468,63.09814453125
1602314089.8837879,9554,61.56922912597656
1602314091.1809583,9567,60.104034423828125
1602314104.242398,9698,62.99208450317383
1602314183.9165332,10399,58.52775192260742
1602314191.6495068,10479,63.717098236083984
1602314195.8443034,10522,61.50530242919922
1602314209.3884459,10607,69.82554626464844
1602314226.3555408,10780,60.518409729003906
1602314238.3216324,10902,67.145751953125
1602314238.6211212,10905,62.34532165527344
1602314249.9784393,10966,60.3104362487793
1602314255.2055888,11020,64.62680053710938
1602314262.9838357,11102,62.92721176147461
1602314310.7574115,11532,61.81306457519531
1602314314.1602395,11566,62.70493698120117
1602314331.235407,11685,63.95766830444336
1602314338.329892,11759,66.45951080322266
1602314364.3265676,11969,58.2311897277832
1602314364.8217409,11974,64.30899810791016
1602314383.3115382,12164,66.08396911621094
1602314395.8174539,12290,59.97357940673828
1602314464.2866595,12877,59.39583969116211
1602314485.1903005,13034,58.11245346069336
1602314487.7364182,13061,66.84477996826172
1602314546.0889807,13597,64.8010482788086
1602314548.3584368,13620,61.437618255615234
1602314572.301256,13810,68.06304931640625
1602314618.4739027,14221,70.78701782226562
1602314625.6794472,14294,64.98941802978516
1602314629.8554206,14338,59.8680305480957
1602314645.660636,14447,70.22618865966797
1602314664.6805224,14638,67.46833038330078
1602314667.6676328,14668,64.184326171875
1602314678.4846177,14779,66.90563201904297
1602314693.1157353,14873,59.463829040527344
1602314757.2390137,15473,70.11505889892578
1602314766.0111775,15507,67.91722106933594
1602314791.2115414,15764,70.19062805175781
1602314831.7375112,16116,68.89116668701172
1602314857.3010018,16321,69.08507537841797
1602314915.4800277,16857,67.80101013183594
1602314941.4751751,17066,70.92628479003906
1602314944.4990497,17097,69.75733184814453
1602314971.4671519,17317,74.67913818359375
1602314973.6432006,17339,67.18575286865234
1602314993.6533318,17543,69.32575988769531
1602314995.0392394,17557,73.4442367553711
1602315099.2847621,18451,64.01057434082031
1602315175.5639613,19116,71.96512603759766
1602315180.7176929,19169,69.5796127319336
1602315221.7340093,19531,67.24677276611328
1602315232.5573432,19640,65.01506805419922
1602315233.94997,19654,70.80563354492188
1602315246.9693475,19731,69.31241607666016
1602315272.9481647,19995,84.3928451538086
1602315278.5882833,20053,64.2094497680664
1602315279.449228,20062,69.8148422241211
1602315292.4495482,20138,67.34188842773438
1602315302.7371376,20244,75.83078002929688
1602315303.503786,20252,77.27645874023438
1602315310.503268,20323,63.74699401855469
1602315327.2057462,20440,75.77809143066406
1602315336.9612644,20539,64.54696655273438
1602315340.8316057,20578,75.22298431396484
1602315365.9711056,20779,74.19297790527344
1602315366.2584918,20782,67.55936431884766
1602315373.3903906,20855,79.2603988647461
1602315395.3398597,21080,71.99128723144531
1602315407.0945008,21144,65.08100128173828
1602315415.825297,21232,72.77031707763672
1602315424.4883275,21319,69.80917358398438
1602315449.9196343,21523,69.716552734375
1602315487.559085,21848,72.172607421875
1602315532.04228,22245,76.76775360107422
1602315540.4138324,22330,71.42852020263672
1602315543.1455402,22358,64.89002990722656
1602315630.3891373,23138,74.88066101074219
1602315631.3508778,23148,78.99223327636719
1602315635.8025265,23192,75.04571533203125
1602315638.4703958,23218,73.52366638183594
1602315650.6580806,23286,73.9151611328125
1602315657.9305093,23361,73.78118896484375
1602315664.3880732,23427,74.27305603027344
1602315675.2554207,23540,76.69796752929688
1602315693.527488,23670,68.14939880371094
1602315694.5489864,23681,74.95648193359375
1602315696.4951346,23701,72.21810150146484
1602315725.360696,23938,67.6811752319336
1602315745.7570486,24147,74.21563720703125
1602315759.1046743,24282,63.25680923461914
1602315759.303264,24284,67.1322250366211
1602315768.467328,24322,72.63777923583984
1602315798.0812967,24621,68.11997985839844
1602315812.9537992,24719,77.03399658203125
1602315813.7568727,24727,71.17277526855469
1602315831.0384407,24901,70.79357147216797
1602315834.284006,24934,73.87887573242188
1602315871.4683874,25253,78.98750305175781
1602315879.209085,25332,79.40377044677734
1602315890.5525892,25391,73.61853790283203
1602315937.6591332,25812,69.94660949707031
1602315941.1668282,25847,78.24797821044922
1602315948.6059918,25921,71.7355728149414
1602315991.9130251,26303,72.41743469238281
1602316051.5028086,26797,70.5545654296875
1602316051.600935,26798,72.97175598144531
1602316054.648906,26829,79.8228759765625
1602316090.9130983,27142,74.84443664550781
1602316092.0765197,27154,85.69686126708984
1602316092.5848832,27159,76.8173599243164
1602316103.735472,27274,77.96513366699219
1602316131.9656436,27505,73.87932586669922
1602316141.8149507,27603,79.05646514892578
1602316145.260704,27638,75.7833251953125
1602316169.3176723,27825,71.0579605102539
1602316178.2919986,27916,71.63739013671875
1602316235.275474,28438,82.2105712890625
1602316251.2058847,28543,82.947509765625
1602316299.077543,28970,74.26932525634766
1602316301.6385584,28996,76.36013793945312
1602316308.1627865,29062,75.94169616699219
1602316321.90709,29201,77.98534393310547
1602316333.5204022,29263,73.38040161132812
1602316354.2081172,29471,73.93858337402344
1602316355.831221,29487,76.60758209228516
1602316373.5572646,29611,82.38809204101562
1602316395.1191301,29829,74.38228607177734
1602316417.7737725,30005,68.7790756225586
1602316420.355109,30031,76.3973159790039
1602316434.5243905,30174,77.56006622314453
1602316455.2715626,30327,70.41622924804688
1602316469.4272494,30470,82.90850067138672
1602316483.2709148,30612,69.47589874267578
1602316498.054965,30706,73.34699249267578
1602316499.3862267,30720,73.92440795898438
1602316577.7606778,31406,75.12006378173828
1602316581.4310553,31443,69.8636703491211
1602316611.9435866,31696,70.75942993164062
1602316630.2760286,31880,74.5780258178711
1602316635.5973256,31936,74.8987045288086
1602316642.2952058,32004,86.67120361328125
1602316667.7970781,32207,81.45401000976562
1602316695.6017265,32435,74.89128875732422
1602316706.252204,32542,72.58717346191406
1602316717.5276542,32657,81.89517211914062
1602316733.2896526,32762,74.03614807128906
1602316746.3860414,32894,84.88484954833984
1602316747.1903517,32902,78.32942199707031
1602316760.1653821,33034,75.9264907836914
1602316780.123375,33181,80.93115234375
1602316789.0102522,33271,75.23914337158203
1602316795.9775846,33341,76.37953186035156
1602316799.4119582,33375,79.63172912597656
1602316802.174992,33403,78.32963562011719
1602316840.628436,33737,79.90850067138672
1602316841.8243084,33749,73.39678192138672
1602316843.721904,33768,79.02923583984375
1602316845.4083436,33785,79.75281524658203
1602316856.171051,33839,74.80470275878906
1602316859.802607,33876,80.63482666015625
1602316863.3915153,33913,76.09890747070312
1602316875.5671673,34036,77.47947692871094
1602316885.9717991,34141,77.21286010742188
1602316913.2163708,34362,75.94235229492188
1602316915.2971642,34383,77.96382141113281
1602316934.773148,34525,73.19512176513672
1602316942.1653113,34599,81.6978988647461
1602316960.3328493,34783,85.52688598632812
1602317025.365208,35333,81.659423828125
1602317027.4525442,35354,75.8728256225586
1602317029.751823,35377,69.77639770507812
1602317040.1883392,35483,73.76140594482422
1602317054.5977795,35573,84.05126953125
1602317074.164542,35771,85.22835540771484
1602317081.8833663,35849,78.38721466064453
1602317097.5218983,35953,78.02116394042969
1602317099.167157,35970,77.56788635253906
1602317105.8241477,36037,81.33694458007812
1602317126.7057018,36246,76.68447875976562
1602317135.0447094,36275,83.90088653564453
1602317175.1174068,36629,80.386962890625
1602317178.1059654,36659,82.36548614501953
1602317188.8400173,36767,81.57291412353516
1602317196.9128897,36850,76.68645477294922
1602317202.6640804,36907,76.22235870361328
1602317237.0410652,37202,82.65918731689453
1602317271.186661,37489,78.1079330444336
1602317304.0550268,37764,83.90927124023438
1602317315.222634,37876,74.93839263916016
1602317352.165458,38192,80.4960708618164
1602317381.7510922,38439,77.88713073730469
1602317383.3730779,38455,81.56816864013672
1602317415.0842657,38720,87.60436248779297
1602317426.913507,38840,78.53720092773438
1602317440.64333,38981,76.73339080810547
1602317477.1627886,39296,76.49161529541016
1602317522.6803305,39702,83.1806640625
1602317525.4152598,39730,80.5244369506836
1602317535.9034877,39781,85.43457794189453
1602317545.435833,39878,82.26879119873047
1602317548.3943255,39909,80.57801818847656
1602317559.2883184,40020,81.95117950439453
1602317591.7840953,40296,82.23870849609375
1602317617.6088595,40500,83.57960510253906
1602317631.9296963,40647,83.2235336303711
1602317633.5392685,40663,82.2220687866211
1602317633.9552479,40667,82.09391021728516
1602317637.237615,40700,82.76268768310547
1602317639.217064,40720,85.41529846191406
1602317646.4021149,40793,88.73224639892578
1602317676.1611686,41040,79.22742462158203
1602317701.7806165,41244,82.32180786132812
1602317704.4371982,41271,80.11322784423828
1602317711.3581882,41341,81.35006713867188
1602317736.6687472,41539,78.44896697998047
1602317738.1962247,41555,75.70233154296875
1602317801.4077122,42134,73.65219116210938
1602317838.2589042,42450,83.49288177490234
1602317840.0798128,42468,79.103271484375
1602317866.3996017,42678,80.33847045898438
1602317960.5485406,43518,75.29330444335938
1602317969.3824823,43607,79.18527221679688
1602317972.5982523,43639,84.7818603515625
1602317985.2720828,43711,74.69805145263672
1602317987.9535682,43738,72.13777923583984
1602317988.3514721,43742,84.68064880371094
1602317994.4993806,43805,74.6633071899414
1602318013.065327,43993,77.47843933105469
1602318026.4693775,44073,80.58743286132812
1602318039.1039042,44200,83.62286376953125
1602318039.8081465,44207,82.07199096679688
1602318044.190088,44251,77.01708221435547
1602318049.479861,44304,81.3455810546875
1602318082.633988,44585,79.60320281982422
1602318111.2698736,44816,73.76679229736328
1602318125.827866,44964,84.95120239257812
1602318165.8772118,45310,76.69342803955078
1602318166.7801435,45319,71.8604736328125
1602318172.08755,45372,81.09689331054688
1602318191.0224197,45507,82.71823120117188
1602318206.062959,45658,75.62019348144531
1602318282.6148407,46318,76.1613540649414
1602318284.1913435,46334,77.80133819580078
1602318292.1761389,46413,82.06776428222656
1602318306.3457582,46499,82.29676055908203
1602318391.1682005,47241,79.09455871582031
1602318397.0514379,47301,73.95973205566406
1602318430.8436902,47585,85.99295806884766
1602318436.1132274,47638,82.20865631103516
1602318439.2001538,47669,80.9539794921875
1602318442.827208,47705,79.5357437133789
1602318446.7400107,47744,79.39299774169922
1602318465.9819348,47882,80.68433380126953
1602318472.463626,47947,75.10029602050781
1602318474.7446234,47970,74.54108428955078
1602318485.3080454,48076,80.43224334716797
1602318495.532692,48181,83.4765396118164
1602318505.7254922,48227,82.93350982666016
1602318535.0311556,48522,81.6517562866211
1602318572.5038774,48844,76.4511947631836
1602318620.2744758,49272,76.81595611572266
1602318633.6853368,49351,79.65657806396484
1602318646.2403235,49477,78.82318115234375
1602318709.9018414,50006,80.52899169921875
1602318714.9325426,50056,85.69947052001953
1602318724.2002695,50149,89.77032470703125
1602318725.8235424,50165,84.47277069091797
1602318728.8122568,50195,80.28083801269531
1602318736.084551,50268,78.54810333251953
1602318777.259667,50629,81.89415740966797
1602318801.660163,50819,80.51976013183594
1602318817.5603569,50979,81.55811309814453
1602318838.4420974,51134,85.47036743164062
1602318847.6530337,51227,80.50115203857422
1602318853.051646,51282,80.26422119140625
1602318914.714795,51798,83.61550903320312
1602318915.449926,51806,85.54923248291016
1602318929.8369017,51954,77.95947265625
1602318934.6300118,52001,81.56987762451172
1602318969.3901138,52292,82.0869369506836
1602318975.2525647,52353,76.4633560180664
1602318995.9642463,52510,80.6775894165039
1602319012.8551657,52682,82.82047271728516
1602319040.2777658,52906,84.40752410888672
1602319043.5656903,52939,88.23236083984375
1602319058.5825317,53092,77.08802032470703
1602319060.0767915,53107,82.79756164550781
1602319101.1891673,53468,81.99700927734375
1602319130.2439516,53706,81.29592895507812
1602319130.9473007,53713,88.81004333496094
1602319131.331915,53717,82.56376647949219
1602319131.7297049,53721,85.1118392944336
1602319151.3392177,53862,81.81268310546875
1602319155.7176807,53906,84.03080749511719
1602319172.0369575,54072,85.04730987548828
1602319175.631774,54108,79.71250915527344
1602319177.155346,54123,81.99915313720703
1602319194.5076346,54241,76.74779510498047
1602319244.246924,54691,82.81974792480469
1602319255.7645092,54807,83.12691497802734
1602319274.2738433,54937,81.36454772949219
1602319278.531208,54982,83.525390625
1602319299.3701906,55193,74.76712799072266
1602319315.418245,55299,81.60708618164062
1602319339.506932,55543,81.12836456298828
1602319340.276617,55551,80.47148132324219
1602319361.7652647,55713,84.4442367553711
1602319367.0093794,55766,80.81768798828125
1602319434.4900148,56337,79.01582336425781
1602319451.2416747,56507,80.93638610839844
1602319452.6535203,56521,82.54872131347656
1602319461.3020368,56608,84.70475006103516
1602319484.4151716,56787,82.41256713867188
1602319487.7300467,56820,78.3399887084961
1602319505.442711,56999,81.50704193115234
1602319540.5162818,57299,81.16102600097656
1602319541.1447954,57305,83.2549819946289
1602319564.1004524,57484,81.6084213256836
1602319596.7035978,57760,79.24231719970703
1602319655.201508,58295,83.54766082763672
1602319675.0396898,58440,70.95220947265625
1602319686.7371204,58556,80.07551574707031
1602319695.1336064,58641,84.36365509033203
1602319702.6296258,58719,85.68811798095703
1602319705.3648508,58746,95.6097640991211
1602319707.0366938,58763,86.4084701538086
1602319767.685838,59264,83.13351440429688
1602319772.3304698,59311,78.33780670166016
1602319784.1045702,59432,88.56900787353516
1602319810.3144317,59640,79.73680114746094
1602319813.3388796,59670,74.90424346923828
1602319868.9517,60179,77.63504028320312
1602319869.5398638,60185,78.1694107055664
1602319877.433357,60207,88.26535034179688
1602319886.2831247,60297,76.66680908203125
1602319903.7582526,60475,86.1525650024414
1602319987.3599114,61205,83.84107208251953
1602320000.0011907,61276,83.44415283203125
1602320015.9993885,61438,85.15740966796875
1602320025.6671743,61534,84.55199432373047
1602320045.742535,61680,74.22332000732422
1602320097.0110219,62139,83.1650619506836
1602320104.998816,62219,85.91155242919922
1602320139.9178214,62516,77.33007049560547
1602320143.0626106,62547,75.79071807861328
1602320180.9731019,62874,88.36165618896484
1602320201.2491088,63024,85.63057708740234
1602320220.5620136,63220,82.5176010131836
1602320234.0170877,63358,78.8406982421875
1602320246.6137474,63428,81.67863464355469
1602320246.7127438,63429,83.32696533203125
1602320255.0002968,63513,84.86427307128906
1602320270.4397204,63671,81.36894989013672
1602320295.200052,63865,87.47015380859375
1602320307.32242,63988,74.54225158691406
1602320323.6782238,64098,81.41140747070312
1602320336.3743522,64225,82.33995056152344
1602320370.1510906,64511,82.47872161865234
1602320371.1659355,64521,82.71466827392578
1602320387.3460972,64687,83.467041015625
1602320412.9380827,64889,83.23174285888672
1602320453.4675505,65245,81.90631103515625
1602320458.0507267,65292,81.9736328125
1602320473.517329,65450,84.34561157226562
1602320482.1722324,65481,82.74728393554688
1602320494.022691,65601,82.09557342529297
1602320498.117569,65643,85.50775146484375
1602320504.553709,65709,78.5321044921875
1602320529.83722,65907,77.30754089355469
1602320543.6677525,66049,80.71263122558594
1602320573.7462046,66298,83.03497314453125
1602320613.5576484,66647,84.37503051757812
1602320627.2959635,66787,77.48384857177734
1602320648.8570063,66948,80.75594329833984
1602320651.4793847,66976,82.01341247558594
1602320655.9437554,67021,76.76758575439453
1602320702.7592485,67440,85.46073150634766
1602320794.7156467,68263,87.86072540283203
1602320796.4999242,68281,75.60881805419922
1602320811.5531976,68378,85.9320068359375
1602320816.635996,68429,84.26237487792969
1602320832.5368764,68590,84.31919860839844
1602320871.7181926,68929,79.18855285644531
1602320877.4482489,68988,80.10462951660156
1602320901.102212,69171,85.75025177001953
1602320902.4373717,69185,85.04682159423828
1602320934.6258733,69455,78.47676849365234
1602320936.7089353,69476,84.01467895507812
1602320966.2002954,69719,83.01268005371094
1602320973.9215763,69798,86.3099365234375
1602320985.4286418,69915,82.04484558105469
1602321050.1797557,70462,79.16617584228516
1602321061.9361484,70580,81.80231475830078
1602321069.2576554,70656,79.48394012451172
1602321100.3986156,70915,80.98368072509766
1602321108.0948672,70996,82.92760467529297
1602321155.967643,71428,84.13543701171875
1602321174.1393895,71554,82.36662292480469
1602321176.680707,71580,86.85697937011719
1602321187.743363,71696,82.14250183105469
1602321208.8357463,71850,80.92091369628906
1602321214.3021169,71906,82.81600952148438
1602321219.1170037,71957,82.67027282714844
1602321221.1961763,71979,83.30330657958984
1602321224.3943875,72012,78.0011215209961
1602321226.826444,72037,80.58766174316406
1602321258.0368707,72297,80.63294219970703
1602321258.2332191,72299,85.21134185791016
1602321268.3517563,72401,77.63695526123047
1602321268.6312442,72404,74.52967834472656
1602321289.6725218,72558,79.5011215209961
1602321305.6697485,72723,80.011962890625
1602321326.3089988,72873,83.44499969482422
1602321339.4761882,73009,80.45709991455078
1602321356.5362988,73179,85.04052734375
1602321375.5780733,73318,85.94084930419922
1602321427.5361845,73789,81.73855590820312
1602321428.0359516,73794,81.19348907470703
1602321432.6740532,73841,82.66493225097656
1602321438.6647131,73901,82.52485656738281
1602321446.4807398,73924,71.88011169433594
1602321472.357204,74187,82.84990692138672
1602321473.0833359,74194,76.93498992919922
1602321553.921285,74901,89.30123901367188
1602321586.1800117,75171,78.3252182006836
1602321621.2319562,75469,82.11321258544922
1602321623.0462887,75487,83.31063079833984
1602321630.9584985,75567,91.3021469116211
1602321671.8404393,75928,83.76158905029297
1602321689.9325309,76056,83.22781372070312
1602321694.2145739,76099,81.09593963623047
1602321705.9727032,76218,84.06535339355469
1602321732.3651803,76431,86.87808990478516
1602321737.466535,76482,85.26567840576172
1602321751.5447922,76626,82.58694458007812
1602321756.0900335,76673,82.70203399658203
1602321773.361248,76790,72.59319305419922
1602321784.7611518,76906,84.94817352294922
1602321785.4375594,76913,80.59519958496094
1602321819.0992887,77198,77.83169555664062
1602321831.341364,77324,76.50547790527344
1602321857.296955,77530,86.44598388671875
1602321889.6840696,77802,86.39581298828125
1602321899.153518,77901,82.93496704101562
1602321921.937249,78135,77.24539184570312
1602321934.8058202,78208,81.6507339477539
1602321940.3557868,78265,85.26993560791016
1602321996.0893414,78775,86.82818603515625
1602322002.8985155,78843,88.65168762207031
1602322015.900906,78920,81.86502075195312
1602322017.3439245,78934,76.39595794677734
1602322021.1243482,78973,83.3251724243164
1602322024.2304382,79005,86.76166534423828
1602322059.5463886,79309,85.294921875
1602322070.2591813,79418,82.24642944335938
1602322093.7228298,79597,85.63150787353516
1602322136.5298865,79975,84.4453353881836
1602322141.9954803,80031,81.90876770019531
1602322142.3830016,80035,82.36903381347656
1602322148.8535285,80100,83.64266204833984
1602322155.3019655,80165,85.32811737060547
1602322182.7873178,80390,85.48389434814453
1602322184.4013321,80406,76.59103393554688
1602322198.5883334,80550,85.16081237792969
1602322201.175934,80576,75.76728057861328
1602322210.344117,80613,77.52365112304688
1602322253.4880044,80996,81.23011016845703
1602322255.354891,81015,80.3241958618164
1602322265.5854023,81117,79.54299926757812
1602322297.3305268,81381,85.10094451904297
1602322308.5868123,81494,84.58766174316406
1602322312.045026,81529,86.385986328125
1602322359.305988,81952,80.5946273803711
1602322453.2488182,82736,78.84678649902344
1602322456.5659697,82770,85.08811950683594
1602322464.3720987,82849,81.4776382446289
1602322492.1818314,83075,79.24537658691406
1602322497.3421912,83127,81.33395385742188
1602322510.998263,83267,76.53466033935547
1602322540.3351402,83510,83.94804382324219
1602322564.9921424,83762,85.16798400878906
1602322586.506446,83923,84.22306060791016
1602322615.9092298,84165,78.06169128417969
1602322619.03836,84197,82.64995574951172
1602322638.1779277,84394,87.6038818359375
1602322639.6500633,84409,84.21810913085938
1602322664.0479808,84601,82.5356216430664
1602322672.1941218,84686,69.73084259033203
1602322677.4706488,84740,87.4901123046875
1602322685.1657455,84818,85.78311920166016
1602322710.4666102,85020,82.79059600830078
1602322713.6512682,85052,84.52679443359375
1602322717.2368987,85089,77.77090454101562
1602322725.2044818,85169,81.96882629394531
1602322745.7041817,85320,83.24539947509766
1602322764.179117,85508,83.77994537353516
1602322772.9364903,85539,81.55734252929688
1602322776.224011,85572,80.10111236572266
1602322787.2905254,85686,76.18226623535156
1602322793.5305917,85749,75.60090637207031
1602322822.4848468,85985,85.03206634521484
1602322825.2908735,86014,83.75064849853516
1602322873.836618,86452,87.08301544189453
1602322911.5177019,86780,82.53654479980469
1602322912.8070254,86793,75.78233337402344
1602322919.9905412,86865,85.75157165527344
1602322939.5253427,87008,81.64913177490234
1602322983.030128,87393,86.7343521118164
1602322988.6530507,87450,77.19428253173828
1602322998.9991984,87556,86.09616088867188
1602323005.3112016,87621,88.61243438720703
1602323015.3382046,87666,80.09127044677734
1602323031.2065146,87829,92.90221405029297
1602323066.9551723,88137,84.17765045166016
1602323102.5612917,88441,84.72464752197266
1602323125.4872482,88674,77.62842559814453
1602323145.092981,88815,84.22371673583984
1602323194.5567534,89262,83.50694274902344
1602323202.9329138,89347,82.33419036865234
1602323204.4437642,89363,82.78507995605469
1602323247.5011277,89745,82.689208984375
1602323254.8562527,89762,78.91236114501953
1602323267.6172168,89892,79.76737213134766
1602323275.6918037,89973,79.88860321044922
1602323281.7428784,90035,78.35020446777344
1602323307.113226,90237,78.75466918945312
1602323327.9508066,90450,87.18296813964844
1602323400.2832947,91074,85.6133041381836
1602323402.1888595,91094,84.20624542236328
1602323428.134521,91300,83.33396911621094
1602323445.072675,91474,81.26087188720703
1602323465.4663975,91624,77.11082458496094
1602323467.4709992,91644,84.0629653930664
1602323467.7577806,91647,85.2696304321289
1602323475.8715165,91732,81.41507720947266
1602323476.163034,91735,77.6202621459961
1602323517.2555573,92094,81.2799301147461
1602323519.8378756,92120,88.03748321533203
1602323590.9531476,92729,87.316650390625
1602323596.8470168,92788,84.1220932006836
1602323635.7577631,93126,77.5792007446289
1602323645.277514,93223,84.13182830810547
1602323675.3283057,93471,78.01663970947266
1602323723.0398815,93901,86.87037658691406
1602323781.5261064,94380,83.51502990722656
1602323785.85835,94424,86.17272186279297
1602323796.880053,94536,78.49005126953125
1602323827.1666782,94784,85.66765594482422
1602323837.6468406,94891,85.64866638183594
1602323859.7268784,95057,80.77240753173828
1602323872.2738347,95184,83.01356506347656
1602323885.801084,95321,83.11998748779297
1602323891.3611958,95377,84.21614074707031
1602323900.2379248,95409,81.1195297241211
1602323907.2250896,95480,79.96956634521484
1602323950.0682647,95860,75.04768371582031
1602323958.835863,95949,75.45452880859375
1602323961.1362786,95972,81.17144775390625
1602323999.2420256,96301,79.51081085205078
1602324027.796182,96535,80.51898193359375
1602324034.3436234,96600,82.28870391845703
1602324081.09912,97018,83.17813110351562
1602324100.3614528,97156,77.40357208251953
1602324107.1673532,97226,85.1639404296875
1602324114.120302,97296,86.13882446289062
1602324125.7105396,97416,82.80738830566406
1602324130.1249268,97460,82.85916137695312
1602324149.2544463,97596,87.5702896118164
1602324154.878988,97653,84.68963623046875
1602324163.515195,97742,85.32354736328125
1602324168.9641895,97796,83.3484878540039
1602324182.7208054,97876,84.8525161743164
1602324193.6108954,97986,75.55232238769531
1602324208.4908392,98139,75.26607513427734
1602324221.2251,98212,86.0851821899414
1602324240.0012524,98404,78.46159362792969
1602324246.96367,98474,91.40955352783203
1602324251.8532789,98523,87.33053588867188
1602324315.0813994,99055,83.46797943115234
1602324365.0319808,99506,83.19636535644531
1602324375.3524806,99612,83.12349700927734
1602324375.5477188,99614,81.9441146850586
1602324407.8109872,99884,84.1003189086914
1602324452.7646887,100284,82.97692108154297
1602324486.048999,100566,82.5135269165039
1602324488.3242023,100589,76.23733520507812
1602324509.886251,100751,84.40583801269531
1602324520.321751,100858,74.61761474609375
1602324526.1150405,100917,82.8066177368164
1602324527.0048494,100926,82.1048355102539
1602324534.1599598,100997,80.46624755859375
1602324547.0214915,101072,84.39527130126953
1602324555.3293283,101155,84.03007507324219
1602324562.9910538,101234,85.28251647949219
1602324572.9487498,101335,81.56722259521484
1602324574.9267187,101355,82.95986938476562
1602324588.227612,101431,85.91097259521484
1602324593.881003,101488,88.64985656738281
1602324594.9180174,101499,85.97276306152344
1602324642.191389,101923,84.65752410888672
1602324644.216488,101943,85.12748718261719
1602324685.8878634,102307,93.26514434814453
1602324711.2746994,102509,80.1691665649414
1602324714.4157176,102541,85.52454376220703
1602324719.824823,102595,84.16783905029297
1602324728.8230228,102685,85.44583892822266
1602324753.469898,102880,77.2076187133789
1602324756.56003,102911,83.64507293701172
1602324761.9795334,102966,84.29309844970703
1602324765.4186084,103001,83.926025390625
1602324766.4240165,103011,82.32288360595703
1602324791.2856407,103206,84.76950073242188
1602324816.5029483,103462,87.74628448486328
1602324827.637572,103517,81.2977066040039
1602324875.9183502,103947,86.91400909423828
1602324913.8989027,104276,87.54179382324219
1602324919.66303,104334,81.54814910888672
1602324961.9350886,104704,87.94432067871094
1602324971.9388626,104808,86.785888671875
1602324973.296685,104822,87.02623748779297
1602324975.1262872,104841,86.17909240722656
1602324979.0677474,104882,82.08586883544922
1602324986.2160475,104896,79.10440826416016
1602324987.7091293,104911,83.345703125
1602324988.9726079,104924,78.53765869140625
1602324992.8177838,104963,87.2444076538086
1602325005.5730038,105093,80.48052978515625
1602325028.457343,105265,83.12987518310547
1602325045.0898461,105434,83.80108642578125
1602325068.2552533,105610,83.98126983642578
1602325077.261414,105702,84.57872772216797
1602325084.0910406,105774,82.65684509277344
1602325085.4780676,105788,83.9356460571289
1602325132.6348057,106210,80.14076232910156
1602325138.314893,106267,76.07627868652344
1602325156.0219564,106390,84.3055419921875
1602325173.2895103,106566,86.3026351928711
1602325188.8144116,106666,88.06917572021484
1602325198.6711013,106769,78.75818634033203
1602325237.1713862,107103,83.90823364257812
1602325313.3903668,107764,86.4399185180664
1602325317.299704,107804,81.5586166381836
1602325320.5203657,107837,80.00029754638672
1602325338.7190204,108021,73.0406494140625
1602325392.3415623,108449,76.77384185791016
1602325405.9090347,108586,81.47127532958984
1602325462.284812,109098,78.72195434570312
1602325482.0552988,109242,85.55554962158203
1602325482.16294,109243,87.27227783203125
1602325487.9137678,109301,73.76447296142578
1602325513.3961918,109501,83.09678649902344
1602325521.0852013,109580,83.09941864013672
1602325544.9058006,109822,81.71810913085938
1602325574.4377952,110063,85.48817443847656
1602325592.3377264,110191,80.656005859375
1602325595.6565063,110224,80.99726867675781
1602325614.6710145,110418,77.06631469726562
1602325620.4345052,110478,80.13236999511719
1602325636.5985243,110586,77.49115753173828
1602325640.15338,110622,83.14645385742188
1602325642.0884569,110641,87.6819076538086
1602325651.6691582,110737,78.93498229980469
1602325701.9493861,111194,81.27442169189453
1602325711.827483,111235,81.32006072998047
1602325720.5488958,111323,86.2330322265625
1602325742.2596169,111545,85.95317840576172
1602325763.2035186,111698,85.65515899658203
1602325781.5791626,111887,82.76712036132812
1602325784.363231,111915,83.07479858398438
1602325850.1301265,112470,88.63036346435547
1602325875.1505325,112664,78.21165466308594
1602325879.0497506,112703,85.37152862548828
1602325898.369217,112902,85.72608184814453
1602325945.362782,113322,85.35096740722656
1602325964.7242239,113463,82.3649673461914
1602325977.1997476,113589,90.00741577148438
1602325997.9127753,113741,82.49163055419922
1602326021.5545058,113980,83.88592529296875
1602326057.7434297,114292,85.6355972290039
1602326079.8847642,114459,88.38091278076172
1602326080.6837711,114467,78.77949523925781
1602326121.463086,114820,85.9710922241211
1602326148.8632393,115096,80.50267028808594
1602326159.937942,115149,79.66693878173828
1602326200.7631624,115506,83.75718688964844
1602326201.956157,115518,94.5324478149414
1602326226.3710988,115765,79.20723724365234
1602326227.0213323,115772,78.31404113769531
1602326242.893774,115878,88.62228393554688
1602326258.9900577,116039,84.88552856445312
1602326267.7092755,116129,79.06758880615234
1602326305.310449,116453,83.541748046875
1602326327.9863915,116624,84.3236083984375
1602326332.8682494,116673,87.34444427490234
1602326336.6738799,116711,82.50312042236328
1602326340.0349784,116745,89.84223175048828
1602326343.7481093,116783,81.33390045166016
1602326347.5677838,116822,79.93511962890625
1602326364.890393,116938,83.23023223876953
1602326368.694658,116977,80.38163757324219
1602326372.59899,117016,79.47887420654297
1602326373.9870412,117030,82.95318603515625
1602326375.6918788,117047,79.3264389038086
1602326386.1040256,117155,90.55181884765625
1602326391.4058928,117209,79.03012084960938
1602326444.7076015,117635,84.29612731933594
1602326463.198093,117825,86.3379898071289
1602326480.445664,117941,77.99722290039062
1602326502.1344397,118161,80.14556884765625
1602326504.9721038,118190,80.5390625
1602326561.88963,118651,80.51770782470703
1602326587.0113354,118908,81.2223892211914
1602326589.8947349,118937,80.12446594238281
1602326601.629358,118998,81.67706298828125
1602326631.507701,119302,81.31634521484375
1602326653.722817,119470,83.5637435913086
1602326709.4240065,119979,76.55342102050781
1602326710.915763,119994,86.39820098876953
1602326745.728038,120291,84.65294647216797
1602326812.431316,120854,87.09915161132812
1602326818.5045424,120914,82.31861877441406
1602326851.7045763,121192,84.61973571777344
1602326851.7954953,121193,86.0368881225586
1602326862.7955856,121304,82.83406066894531
1602326865.575765,121332,81.55984497070312
1602326868.5431948,121362,82.4151840209961
1602326872.6453648,121403,87.38375854492188
1602326889.8031971,121519,81.26949310302734
1602326926.7790315,121835,78.1558837890625
1602326930.960999,121877,87.26183319091797
1602326934.5523024,121913,72.39613342285156
1602326969.0839405,122205,77.01668548583984
1602326972.1381679,122236,87.21298217773438
1602327006.7881966,122529,83.27386474609375
1602327015.9326751,122622,86.36503601074219
1602327017.118435,122634,89.8313980102539
1602327027.3687623,122739,78.34198760986328
1602327065.529758,123068,85.10897827148438
1602327130.233958,123609,79.04056549072266
1602327132.599851,123633,81.05848693847656
1602327135.9309583,123666,87.82251739501953
1602327184.5855236,124103,81.85262298583984
1602327191.094741,124169,86.64115905761719
1602327193.862583,124197,87.23146057128906
1602327232.5819204,124532,77.93977355957031
1602327255.99991,124711,82.3145980834961
1602327260.7331054,124760,86.63418579101562
1602327261.0258498,124763,75.68525695800781
1602327262.1322448,124774,86.38001251220703
1602327266.4494157,124818,81.28095245361328
1602327294.3948786,125043,83.63411712646484
1602327318.6820786,125290,84.45728302001953
1602327455.3081825,126444,83.35494232177734
1602327479.2649858,126687,84.63202667236328
1602327509.3896923,126935,80.58763122558594
1602327514.6375656,126988,86.54902648925781
1602327531.2996924,127097,85.36744689941406
1602327544.3160174,127230,85.5942611694336
1602327562.349941,127414,84.49224090576172
1602327580.697916,127542,80.192138671875
1602327585.9675598,127595,84.35137939453125
1602327590.1709046,127637,80.16675567626953
1602327600.8410184,127746,82.33026123046875
1602327601.5282285,127753,80.95198822021484
1602327610.3922153,127785,83.9833984375
1602327613.418862,127817,86.5807876586914
1602327619.4829445,127878,87.78668212890625
1602327621.2347243,127896,83.5968017578125
1602327642.4782896,128112,84.47577667236328
1602327667.299575,128304,86.43852996826172
1602327677.5237267,128408,88.0333480834961
1602327683.5958204,128470,80.80549621582031
1602327706.6197872,128644,88.65520477294922
1602327732.7324877,128852,80.55926513671875
1602327761.7974741,129146,79.65386962890625
1602327771.2583835,129186,89.54986572265625
1602327784.331579,129318,82.97557830810547
1602327791.8290703,129396,86.24512481689453
1602327792.8027413,129406,81.78565979003906
1602327794.0047936,129418,83.65892028808594
1602327794.7843854,129426,83.84992218017578
1602327797.518491,129454,79.56022644042969
1602327802.2502384,129502,81.4478530883789
1602327812.198146,129545,86.14662170410156
1602327824.7488892,129672,84.4073257446289
1602327839.628298,129824,76.3685302734375
1602327855.2184243,129925,84.3144760131836
1602327869.3622808,130068,83.39087677001953
1602327869.6672604,130071,84.24910736083984
1602327878.8341908,130165,81.02305603027344
1602327899.3175821,130316,83.4768295288086
1602327942.9205885,130703,81.6160888671875
1602327945.878408,130733,85.91195678710938
1602327948.998559,130765,78.95866394042969
1602327964.6678264,130926,85.78233337402344
1602327976.3950238,130986,87.02102661132812
1602327978.8251705,131011,80.74472045898438
1602328031.842754,131491,82.68228149414062
1602328032.8692422,131502,83.97152709960938
1602328056.1260521,131680,85.19338989257812
1602328058.3695474,131703,80.6262435913086
1602328061.4539554,131734,83.49359893798828
1602328075.3672326,131876,83.83641815185547
1602328076.734765,131890,80.43772888183594
1602328148.82005,132506,80.80378723144531
1602328165.6053,132676,85.47261810302734
1602328194.75624,132916,78.55894470214844
1602328196.3539984,132932,82.5745620727539
1602328215.5030632,133067,85.64347839355469
1602328229.1316102,133206,84.86772918701172
1602328240.1733737,133318,82.82769012451172
1602328263.351009,133496,89.22836303710938
1602328266.3123295,133528,85.93978881835938
1602328273.445439,133600,82.2994613647461
1602328304.5755932,133860,85.09687805175781
1602328319.1557868,134007,86.79584503173828
1602328361.294582,134376,87.94159698486328
1602328362.5778716,134389,88.50398254394531
1602328376.811589,134474,84.64250183105469
1602328393.7192318,134645,88.27049255371094
1602328417.6935542,134829,87.73436737060547
1602328419.8946369,134852,84.82518768310547
1602328420.3655255,134857,80.56169128417969
1602328422.3374674,134877,79.44702911376953
1602328432.8337939,134983,85.4497299194336
1602328472.4597838,135327,80.51422119140625
1602328506.653093,135615,87.11669921875
1602328537.954768,135872,80.98751068115234
1602328571.2424428,136209,78.01487731933594
1602328584.1338646,136280,80.87003326416016
1602328591.7634494,136358,83.629150390625
1602328628.5311422,136673,85.72142791748047
1602328629.0232248,136678,85.23656463623047
1602328630.4624882,136693,81.55117797851562
1602328668.8926284,137023,81.8144760131836
1602328672.045932,137055,82.32756042480469
1602328691.2912085,137252,83.3185806274414
1602328720.0244205,137482,84.68222045898438
1602328728.1381776,137565,83.18860626220703
1602328730.0372767,137584,80.30551147460938
1602328746.2245457,137687,79.08358001708984
1602328751.8983893,137744,83.6781005859375
1602328773.5472043,137966,83.01226806640625
1602328798.3349373,138156,84.99803161621094
1602328832.5479188,138444,77.04963684082031
1602328835.2996044,138472,81.37516021728516
1602328843.6421354,138558,85.77716827392578
1602328887.050358,138939,88.43712615966797
1602328889.2290199,138961,81.98041534423828
1602328924.3513498,139258,81.91339874267578
1602328943.7591665,139403,84.9794692993164
1602328948.291017,139449,91.10755920410156
1602329004.841895,139975,81.68172454833984
1602329008.8136966,140015,83.86576080322266
1602329009.6012936,140023,76.96148681640625
1602329011.7809544,140045,83.11767578125
1602329012.787381,140055,83.04328155517578
1602329025.6514733,140131,84.6932373046875
1602329029.056557,140165,84.60821533203125
1602329037.504527,140252,85.0107421875
1602329040.6078477,140283,84.8027114868164
1602329091.8243268,140750,84.32557678222656
1602329114.5492008,140927,84.87249755859375
1602329120.6668065,140989,83.97856140136719
1602329148.741134,141222,85.0359878540039
1602329149.3214836,141228,81.06905364990234
1602329214.549874,141834,94.7258071899414
1602329216.5073183,141853,82.13585662841797
1602329225.509602,141889,86.89213562011719
1602329235.1632316,141986,86.8764419555664
1602329254.1857827,142179,85.18622589111328
1602329255.855537,142196,83.58216857910156
1602329255.9605544,142197,83.5137710571289
1602329290.8405144,142496,81.5785140991211
1602329294.4190857,142532,85.05227661132812
1602329321.5509968,142751,78.4106216430664
1602329335.4707785,142892,84.0498275756836
1602329370.0759668,143186,91.03751373291016
1602329390.8538568,143342,88.04286193847656
1602329404.9937174,143485,88.6214599609375
1602329413.3827896,143571,79.02001953125
1602329414.341402,143581,86.3646011352539
1602329433.8098578,143722,82.86541748046875
1602329438.4076982,143767,88.5090560913086
1602329440.854645,143792,84.51757049560547
1602329453.0566556,143918,81.36119842529297
1602329465.3875327,143988,85.203857421875
1602329482.2004952,144157,82.79002380371094
1602329488.922405,144226,86.69405364990234
1602329494.6497285,144285,92.6438217163086
1602329511.820621,144404,87.47966003417969
1602329523.984271,144528,83.0788803100586
1602329525.9920027,144549,80.66573333740234
1602329608.4620671,145280,83.29579162597656
1602329646.379282,145612,86.41222381591797
1602329647.5120728,145623,84.24504089355469
1602329656.1316197,145711,83.99264526367188
1602329665.5160213,145750,84.04869079589844
1602329669.5658314,145791,85.25250244140625
1602329683.2723749,145932,86.8788070678711
1602329726.0927153,146312,82.9664535522461
1602329734.767477,146399,83.92127227783203
1602329769.5344393,146696,88.34794616699219
1602329839.0267622,147296,85.64107513427734
1602329844.9591079,147356,83.05579376220703
1602329845.9108207,147366,84.23207092285156
1602329863.6533055,147491,86.3041763305664
1602329925.372222,148063,84.30489349365234
1602329937.780157,148189,87.09158325195312
1602329952.7509327,148288,82.33818817138672
1602329966.059771,148424,78.56301879882812
1602329983.7152708,148546,80.4568862915039
1602329989.2434275,148604,84.26428985595703
1602329995.976941,148673,82.71024322509766
1602329996.3593173,148677,84.35186004638672
1602330006.2807307,148778,78.61570739746094
1602330014.764359,148864,84.06572723388672
1602330016.2649243,148879,77.41657257080078
1602330082.7021987,149442,87.66081237792969
1602330093.8813834,149555,86.61853790283203
1602330111.9112542,149683,83.84002685546875
1602330113.3827705,149698,84.68553161621094
1602330120.2131362,149768,88.43846130371094
1602330131.7657106,149886,84.8924560546875
1602330136.6546926,149937,80.95904541015625
1602330148.0830746,149999,91.73974609375


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/angle_data/cifar10_mom/run-DENSENET40_models_PAL_1_PAL_45000_150000_128_0.0316_0.4_1_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1602257207.3269382,42,67.28338623046875
1602257259.9819653,167,78.85311889648438
1602257286.0307927,229,78.26123809814453
1602257398.4237595,474,80.89295196533203
1602257424.570103,536,84.75338745117188
1602257442.642977,579,57.22723388671875
1602257445.5965893,586,86.04112243652344
1602257465.8553598,634,105.85079193115234
1602257471.3182976,647,79.22734069824219
1602257507.160415,714,79.81116485595703
1602257546.6594584,808,108.83975982666016
1602257633.3736136,1014,99.6299819946289
1602257775.4421,1333,95.12885284423828
1602257797.2768006,1385,83.23014068603516
1602257800.220141,1392,70.9989242553711
1602257826.714138,1436,77.33135986328125
1602257934.274494,1691,82.7361068725586
1602257952.3922658,1734,74.25789642333984
1602257953.6530218,1737,91.02388000488281
1602258020.737789,1877,77.19309997558594
1602258037.5850976,1917,85.50605010986328
1602258087.7783291,2036,79.74291229248047
1602258210.0070887,2307,76.02411651611328
1602258244.9863846,2389,73.2744140625
1602258293.6721208,2485,76.48640441894531
1602258294.089175,2486,82.641845703125
1602258377.8396683,2685,85.37995910644531
1602258534.9682043,3038,74.36613464355469
1602258624.2689815,3230,87.1708755493164
1602258631.030542,3246,78.22625732421875
1602258655.9257717,3305,68.77680206298828
1602258796.1820443,3618,80.97589874267578
1602258797.0228856,3620,79.05267333984375
1602258818.0848646,3670,86.25292205810547
1602258881.6613941,3821,72.61509704589844
1602258947.083478,3956,72.58563232421875
1602259107.5895987,4317,59.29946517944336
1602259142.530536,4400,61.80503845214844
1602259181.3761632,4492,84.63256072998047
1602259188.5296724,4509,73.25861358642578
1602259267.5101976,4676,67.06394958496094
1602259314.683214,4788,75.28234100341797
1602259400.7013767,4971,89.28689575195312
1602259469.4654765,5134,64.7696304321289
1602259566.8125029,5345,71.85317993164062
1602259572.7130926,5359,69.94644165039062
1602259734.6130795,5723,78.7804946899414
1602259794.0432963,5864,74.0655288696289
1602259812.1949956,5907,81.65480041503906
1602259855.7858696,5990,71.6194839477539
1602259944.3606355,6200,77.21076202392578
1602259952.3943934,6219,84.11872863769531
1602260110.5900235,6574,67.6400146484375
1602260171.9282377,6699,70.18047332763672
1602260176.974671,6711,70.13632202148438
1602260237.3010592,6854,83.41050720214844
1602260284.6021852,6966,71.65193939208984
1602260372.9168248,7155,76.89347076416016
1602260468.7449708,7382,79.41726684570312
1602260510.2756643,7460,69.14325714111328
1602260511.543304,7463,88.43109893798828
1602260661.8104136,7798,80.74441528320312
1602260676.6657007,7833,81.87541198730469
1602260775.1383276,8066,78.31896209716797
1602260831.7547607,8180,75.0855941772461
1602260849.0799203,8221,86.04682159423828
1602260909.0262067,8363,73.43730926513672
1602260974.4517658,8498,70.6677474975586
1602260978.6597517,8508,68.04517364501953
1602261017.876102,8601,74.54574584960938
1602261143.2553806,8878,79.95995330810547
1602261167.3454666,8935,71.56993865966797
1602261313.173254,9260,67.0135726928711
1602261401.037933,9468,66.49302673339844
1602261445.906242,9554,80.84185791015625
1602261451.37847,9567,72.78811645507812
1602261506.6283045,9698,71.76551818847656
1602261819.4395723,10399,68.51559448242188
1602261853.140852,10479,75.23306274414062
1602261871.2856166,10522,70.52860260009766
1602261915.7465594,10607,83.41239929199219
1602261988.7241397,10780,70.23528289794922
1602262040.1335282,10902,69.62802124023438
1602262041.4018788,10905,92.3800048828125
1602262075.775689,10966,76.53439331054688
1602262098.5364609,11020,82.3646240234375
1602262133.1248744,11102,70.23422241210938
1602262323.1733935,11532,74.82765197753906
1602262337.5316508,11566,78.36038970947266
1602262396.3588977,11685,77.91799926757812
1602262427.575165,11759,71.75640106201172
1602262524.7574623,11969,71.7442855834961
1602262526.861373,11974,79.40408325195312
1602262607.0460238,12164,70.0546646118164
1602262660.216579,12290,63.21894454956055
1602262925.371892,12877,73.69216918945312
1602263000.2148993,13034,68.27556610107422
1602263011.6264179,13061,68.12438201904297
1602263246.578365,13597,67.22210693359375
1602263256.2908115,13620,79.46633911132812
1602263345.1257143,13810,78.54251098632812
1602263527.2098238,14221,65.87577056884766
1602263558.031036,14294,62.393951416015625
1602263576.6389236,14338,74.61199951171875
1602263631.2281468,14447,78.64112854003906
1602263711.77273,14638,64.89329528808594
1602263724.4615257,14668,76.32103729248047
1602263771.2957914,14779,69.91242980957031
1602263819.5933375,14873,73.24913024902344
1602264081.76258,15473,68.53905487060547
1602264104.773367,15507,74.79114532470703
1602264213.1794796,15764,68.75093078613281
1602264370.2171004,16116,69.35760498046875
1602264465.423989,16321,75.57852172851562
1602264700.2075772,16857,76.27224731445312
1602264796.9136708,17066,64.97073364257812
1602264809.9820924,17097,79.04375457763672
1602264911.4162474,17317,71.76673126220703
1602264920.7158294,17339,78.54226684570312
1602265006.812961,17543,69.07831573486328
1602265012.718291,17557,62.65585708618164
1602265416.684535,18451,68.29065704345703
1602265714.9240906,19116,73.76380920410156
1602265737.295508,19169,78.37200927734375
1602265898.7704778,19531,71.63623809814453
1602265944.6925461,19640,77.91866302490234
1602265950.6059296,19654,68.9455795288086
1602265991.7789965,19731,68.66026306152344
1602266103.1789749,19995,79.54479217529297
1602266127.6299748,20053,70.85478210449219
1602266131.416028,20062,71.87007904052734
1602266172.109205,20138,83.21778106689453
1602266216.8952923,20244,82.83323669433594
1602266220.2818732,20252,70.19232940673828
1602266250.2826362,20323,70.87293243408203
1602266308.6531332,20440,75.52799224853516
1602266350.3546286,20539,59.94578170776367
1602266366.8353276,20578,80.40745544433594
1602266460.482267,20779,73.75216674804688
1602266461.7536442,20782,76.37056732177734
1602266492.5467498,20855,84.86312866210938
1602266587.5653303,21080,77.79194641113281
1602266623.376303,21144,75.3954086303711
1602266660.4965823,21232,64.08256530761719
1602266697.2976952,21319,77.03192138671875
1602266792.1380064,21523,68.96674346923828
1602266938.0999691,21848,76.50994110107422
1602267114.5318356,22245,75.74080657958984
1602267150.4029567,22330,82.80908966064453
1602267162.256377,22358,77.6590576171875
1602267509.472235,23138,73.09445190429688
1602267513.6935039,23148,80.65164947509766
1602267532.333716,23192,69.36258697509766
1602267543.3423824,23218,77.26585388183594
1602267580.793021,23286,71.4712905883789
1602267612.4799302,23361,66.69293975830078
1602267640.3852353,23427,77.81128692626953
1602267688.0478623,23540,74.60537719726562
1602267751.6858754,23670,68.70753479003906
1602267756.3206801,23681,73.6522445678711
1602267764.7450714,23701,83.45980834960938
1602267873.5078335,23938,75.62728881835938
1602267961.8407142,24147,72.49108123779297
1602268018.8962965,24282,64.06377410888672
1602268019.7374258,24284,75.74530792236328
1602268044.465931,24322,69.67015075683594
1602268170.6508937,24621,71.76404571533203
1602268220.8156438,24719,76.38505554199219
1602268224.1983905,24727,82.17473602294922
1602268297.6643255,24901,83.83333587646484
1602268311.5945678,24934,80.58346557617188
1602268455.1626692,25253,63.74875259399414
1602268488.5500538,25332,61.79985427856445
1602268522.1714256,25391,73.41717529296875
1602268708.9881546,25812,66.927490234375
1602268723.7127488,25847,80.8963394165039
1602268754.9716444,25921,73.37897491455078
1602268924.8756928,26303,84.9913558959961
1602269150.9518673,26797,80.59458923339844
1602269151.3755279,26798,79.80551147460938
1602269164.4476302,26829,69.361083984375
1602269305.372639,27142,89.57154846191406
1602269310.448947,27154,74.57825469970703
1602269312.5479238,27159,73.1087875366211
1602269361.1080534,27274,68.82240295410156
1602269467.3932502,27505,73.7468032836914
1602269508.767064,27603,78.92945861816406
1602269523.6241245,27638,82.71675109863281
1602269611.22246,27825,80.38855743408203
1602269649.5974963,27916,70.0728988647461
1602269879.0570924,28438,85.12400817871094
1602269932.0370886,28543,72.36935424804688
1602270120.9819906,28970,73.33908081054688
1602270131.9766197,28996,77.84266662597656
1602270159.8897455,29062,75.18701934814453
1602270218.6917956,29201,79.85014343261719
1602270253.5473847,29263,82.5731430053711
1602270341.38292,29471,62.95283126831055
1602270348.1998146,29487,81.70032501220703
1602270409.3105648,29611,78.67213439941406
1602270501.4295,29829,77.74177551269531
1602270584.6068506,30005,76.91197967529297
1602270595.583315,30031,78.90267944335938
1602270655.926901,30174,69.15164184570312
1602270729.2024841,30327,78.72917175292969
1602270789.5941467,30470,63.200965881347656
1602270849.6020324,30612,63.50810623168945
1602270898.1460617,30706,83.55924224853516
1602270904.0537896,30720,80.14971923828125
1602271211.5879683,31406,81.1716537475586
1602271227.1565936,31443,83.23438262939453
1602271342.688067,31696,82.38571166992188
1602271420.385623,31880,72.70323944091797
1602271443.9997852,31936,85.80931091308594
1602271472.7677922,32004,76.53185272216797
1602271567.193526,32207,86.6170883178711
1602271672.1611197,32435,69.5841293334961
1602271717.3971734,32542,79.47840881347656
1602271765.9138584,32657,85.76580810546875
1602271818.9426932,32762,75.91093444824219
1602271874.7779539,32894,79.82894134521484
1602271878.1631055,32902,80.81108856201172
1602271933.968842,33034,75.84758758544922
1602272004.8924525,33181,85.16923522949219
1602272042.906306,33271,77.2431640625
1602272072.4469788,33341,82.49830627441406
1602272086.8155181,33375,80.90153503417969
1602272098.9872785,33403,83.24598693847656
1602272248.722271,33737,83.79547882080078
1602272253.7470887,33749,81.0777587890625
1602272261.7472107,33768,71.41522979736328
1602272268.9009285,33785,69.60333251953125
1602272300.4455168,33839,76.80674743652344
1602272316.0981996,33876,75.59822845458984
1602272331.7164705,33913,79.27003479003906
1602272383.679361,34036,81.6613540649414
1602272427.9975317,34141,81.83061218261719
1602272530.0069249,34362,79.66918182373047
1602272538.8854988,34383,69.79009246826172
1602272607.6110299,34525,81.48951721191406
1602272638.8144267,34599,74.46082305908203
1602272716.5575476,34783,80.46907806396484
1602272966.2586389,35333,66.21743774414062
1602272975.1294918,35354,78.7851333618164
1602272984.8428879,35377,74.97650146484375
1602273029.682458,35483,85.04866790771484
1602273076.4736583,35573,81.25704193115234
1602273160.1472747,35771,87.31657409667969
1602273193.0862594,35849,83.78487396240234
1602273245.6741495,35953,77.80258178710938
1602273252.8693721,35970,76.16808319091797
1602273281.4641242,36037,85.25482177734375
1602273369.7154706,36246,77.85177612304688
1602273390.747128,36275,78.52262878417969
1602273549.0510373,36629,66.88799285888672
1602273561.747262,36659,81.49380493164062
1602273607.3236675,36767,80.22693634033203
1602273642.3693657,36850,78.93488311767578
1602273666.456188,36907,75.01146697998047
1602273799.8385127,37202,71.63397216796875
1602273929.7005675,37489,76.31143188476562
1602274054.5360336,37764,89.15687561035156
1602274101.7614453,37876,88.11907196044922
1602274244.0138183,38192,81.46173858642578
1602274357.206683,38439,69.19891357421875
1602274363.933079,38455,85.00038146972656
1602274484.9600496,38720,80.8040771484375
1602274535.6041002,38840,79.3365707397461
1602274595.1989987,38981,61.35158157348633
1602274737.2006943,39296,76.37042236328125
1602274917.4707563,39702,87.05980682373047
1602274929.304586,39730,88.40808868408203
1602274959.5776353,39781,78.08590698242188
1602275000.4988105,39878,73.33589935302734
1602275013.622417,39909,83.87688446044922
1602275060.4772353,40020,78.21858215332031
1602275185.6834,40296,78.80712890625
1602275280.5441394,40500,81.56398010253906
1602275342.6090372,40647,79.20653533935547
1602275349.3801491,40663,66.75366973876953
1602275351.0733514,40667,84.51373291015625
1602275365.0346854,40700,77.57417297363281
1602275373.4911528,40720,73.88907623291016
1602275404.386561,40793,85.22087097167969
1602275517.502396,41040,79.97242736816406
1602275612.5799043,41244,87.9870834350586
1602275623.963628,41271,63.00547790527344
1602275653.6041613,41341,75.09585571289062
1602275745.9137943,41539,76.10580444335938
1602275752.6398187,41555,77.97477722167969
1602276005.8592415,42134,89.13751983642578
1602276148.0543175,42450,79.70552062988281
1602276155.6634834,42468,81.30297088623047
1602276253.1942785,42678,86.39523315429688
1602276625.4840856,43518,77.57467651367188
1602276663.114575,43607,87.73200225830078
1602276676.6022675,43639,82.88723754882812
1602276715.7696943,43711,83.63941192626953
1602276727.2130592,43738,82.05824279785156
1602276728.9075801,43742,86.68981170654297
1602276755.866031,43805,85.58988189697266
1602276835.3212585,43993,85.00737762451172
1602276877.9180245,44073,80.16990661621094
1602276931.597816,44200,86.40807342529297
1602276934.5388937,44207,84.36463928222656
1602276953.1359239,44251,83.79509735107422
1602276975.6007855,44304,76.95208740234375
1602277103.162588,44585,77.20538330078125
1602277209.5873895,44816,75.64197540283203
1602277272.0739276,44964,88.89095306396484
1602277427.085342,45310,82.21302032470703
1602277430.8734467,45319,82.59833526611328
1602277453.2756674,45372,67.14317321777344
1602277519.1113634,45507,85.68067169189453
1602277582.8748705,45658,87.94013214111328
1602277879.08954,46318,81.64610290527344
1602277885.8411582,46334,73.7034683227539
1602277919.4934335,46413,80.16301727294922
1602277964.540214,46499,87.0572280883789
1602278295.8119004,47241,86.9708480834961
1602278321.126759,47301,61.50228500366211
1602278449.980567,47585,86.37532806396484
1602278472.3208773,47638,77.62834167480469
1602278485.4493022,47669,75.8720932006836
1602278500.7124975,47705,81.69998931884766
1602278517.2064664,47744,82.45909118652344
1602278584.4057584,47882,86.91419219970703
1602278611.7770393,47947,78.860595703125
1602278621.5035875,47970,86.06656646728516
1602278666.3422663,48076,82.32867431640625
1602278710.6648667,48181,72.15352630615234
1602278738.960037,48227,86.66162872314453
1602278863.4276402,48522,82.64753723144531
1602279008.372342,48844,82.06655883789062
1602279198.399014,49272,82.89037322998047
1602279240.5966344,49351,81.41448211669922
1602279293.7878,49477,76.91839599609375
1602279535.0672379,50006,83.64257049560547
1602279556.0843954,50056,87.94378662109375
1602279595.4157321,50149,85.58594512939453
1602279602.2024143,50165,87.19580078125
1602279614.896314,50195,61.116817474365234
1602279645.6720228,50268,89.19163513183594
1602279807.2046537,50629,81.22392272949219
1602279896.2275126,50819,81.35437774658203
1602279963.8122861,50979,87.35194396972656
1602280038.12532,51134,85.8797836303711
1602280077.4664717,51227,81.3260726928711
1602280100.6713824,51282,89.14652252197266
1602280336.5656693,51798,86.99071502685547
1602280339.9721181,51806,83.04244995117188
1602280402.5507727,51954,56.024200439453125
1602280422.4695199,52001,85.61876678466797
1602280554.2763104,52292,83.18023681640625
1602280580.1125135,52353,76.84205627441406
1602280655.2259777,52510,85.18476104736328
1602280727.9596999,52682,88.8010025024414
1602280831.5615044,52906,82.55711364746094
1602280845.503661,52939,82.07398986816406
1602280910.176984,53092,87.13835144042969
1602280916.515308,53107,85.2704849243164
1602281077.8272598,53468,80.26313018798828
1602281187.127435,53706,72.52975463867188
1602281190.0850377,53713,85.90724182128906
1602281191.7716415,53717,91.1731948852539
1602281193.4558983,53721,78.53473663330078
1602281261.8997793,53862,87.12964630126953
1602281280.4737766,53906,86.7586669921875
1602281350.5776353,54072,77.88995361328125
1602281365.859492,54108,72.448974609375
1602281372.1832392,54123,86.93707275390625
1602281430.86924,54241,85.65071868896484
1602281630.0000925,54691,83.99527740478516
1602281679.0900946,54807,80.85198211669922
1602281742.8559263,54937,87.74008178710938
1602281761.8707194,54982,83.48751831054688
1602281851.0641205,55193,87.27205657958984
1602281904.6215358,55299,87.63127899169922
1602282007.7233675,55543,90.63479614257812
1602282011.097772,55551,71.71417999267578
1602282088.3554428,55713,82.89704895019531
1602282110.746041,55766,89.20304107666016
1602282369.7517152,56337,74.21784210205078
1602282441.5602622,56507,85.27283477783203
1602282447.4972746,56521,89.47254943847656
1602282484.2873163,56608,80.07029724121094
1602282568.8336017,56787,82.19949340820312
1602282582.7692058,56820,82.1989974975586
1602282658.7980735,56999,88.17459106445312
1602282794.3924513,57299,87.55970764160156
1602282796.9173133,57305,85.53060150146484
1602282881.4023142,57484,68.1476821899414
1602283006.8581293,57760,74.67948913574219
1602283241.7111413,58295,83.63565063476562
1602283311.841769,58440,87.09331512451172
1602283360.8374822,58556,85.54883575439453
1602283396.7214656,58641,76.77505493164062
1602283429.7724023,58719,88.29591369628906
1602283441.1984882,58746,83.07324981689453
1602283448.372789,58763,80.77576446533203
1602283677.6126585,59264,74.76863861083984
1602283697.4282827,59311,84.13915252685547
1602283748.560014,59432,77.72633361816406
1602283845.4761453,59640,80.67530059814453
1602283858.1455598,59670,82.42707061767578
1602284081.8821063,60179,82.27609252929688
1602284084.425351,60185,82.58576965332031
1602284102.5613728,60207,84.42094421386719
1602284140.543332,60297,89.25637817382812
1602284215.727102,60475,80.90729522705078
1602284542.053999,61205,82.74533081054688
1602284580.7841952,61276,90.74669647216797
1602284649.2470748,61438,82.26555633544922
1602284689.7720728,61534,75.29691314697266
1602284760.3890858,61680,77.74142456054688
1602284963.283231,62139,88.38512420654297
1602284997.1197693,62219,77.55215454101562
1602285131.3818376,62516,71.0787124633789
1602285144.453028,62547,87.27581787109375
1602285291.4985113,62874,86.65677642822266
1602285363.8337212,63024,92.85738372802734
1602285446.669082,63220,87.7225341796875
1602285505.0267725,63358,87.7630615234375
1602285543.3947136,63428,91.66743469238281
1602285543.8184705,63429,88.27715301513672
1602285579.367404,63513,75.92486572265625
1602285646.2026007,63671,79.62015533447266
1602285737.1442752,63865,83.87547302246094
1602285789.169917,63988,78.41613006591797
1602285844.5084958,64098,85.43614196777344
1602285898.150891,64225,84.7769546508789
1602286027.9006386,64511,89.4520492553711
1602286032.129996,64521,91.45154571533203
1602286102.274792,64687,85.56861114501953
1602286196.5965266,64889,77.29095458984375
1602286356.1034372,65245,86.26664733886719
1602286375.9138553,65292,90.27738189697266
1602286442.665203,65450,75.22338104248047
1602286464.6893914,65481,87.28255462646484
1602286515.436919,65601,87.27613067626953
1602286533.1799822,65643,87.55541229248047
1602286561.1175945,65709,82.85572814941406
1602286653.6256568,65907,89.85237121582031
1602286713.562759,66049,82.45098114013672
1602286827.712868,66298,82.40296173095703
1602286983.9917974,66647,80.84952545166016
1602287043.2666461,66787,80.16555786132812
1602287120.2065623,66948,81.67914581298828
1602287132.017878,66976,86.50569152832031
1602287151.1172051,67021,82.25396728515625
1602287337.2449775,67440,91.794189453125
1602287702.754431,68263,84.05155944824219
1602287710.3621519,68281,84.43215942382812
1602287760.1877975,68378,88.60313415527344
1602287781.7146094,68429,84.11408233642578
1602287849.8279097,68590,84.50432586669922
1602288001.920835,68929,87.65876770019531
1602288026.9029024,68988,86.29139709472656
1602288113.0068717,69171,87.95356750488281
1602288118.9194775,69185,89.8197021484375
1602288242.0065475,69455,82.13298797607422
1602288250.8931897,69476,86.65181732177734
1602288362.4549444,69719,86.71171569824219
1602288395.7947485,69798,67.88526153564453
1602288445.2128098,69915,90.4964599609375
1602288694.4878209,70462,71.39070892333984
1602288744.4244277,70580,86.29461669921875
1602288776.5216918,70656,85.8668441772461
1602288894.989855,70915,88.24761962890625
1602288929.1723018,70996,87.84495544433594
1602289120.6558359,71428,81.35212707519531
1602289182.778142,71554,88.49727630615234
1602289193.7729404,71580,80.98441314697266
1602289242.7984412,71696,77.79020690917969
1602289317.007729,71850,84.09748077392578
1602289340.659476,71906,88.40575408935547
1602289362.0918756,71957,87.04084777832031
1602289371.3795943,71979,85.41490173339844
1602289385.2554047,72012,84.78726959228516
1602289395.8647077,72037,86.96085357666016
1602289514.6714385,72297,79.26097106933594
1602289515.5105507,72299,88.86715698242188
1602289558.6698945,72401,78.69270324707031
1602289559.9298453,72404,80.91681671142578
1602289634.003385,72558,87.01275634765625
1602289703.9967096,72723,88.1988525390625
1602289776.4375644,72873,80.22068786621094
1602289833.8642852,73009,87.10430145263672
1602289905.7736297,73179,86.2198486328125
1602289973.4513652,73318,89.21221923828125
1602290181.4119754,73789,77.53679656982422
1602290183.5172594,73794,89.74121856689453
1602290203.415128,73841,80.269775390625
1602290228.789812,73901,84.21302032470703
1602290247.4689026,73924,81.41712188720703
1602290358.6925144,74187,88.44058990478516
1602290361.653151,74194,80.63239288330078
1602290678.2406259,74901,65.49471282958984
1602290801.2494814,75171,84.7647933959961
1602290936.3918817,75469,91.95314025878906
1602290943.9924061,75487,85.9168472290039
1602290977.859259,75567,88.72486877441406
1602291139.4783363,75928,83.6668472290039
1602291202.5766807,76056,86.31649780273438
1602291220.7795715,76099,92.07852172851562
1602291270.9939673,76218,88.02210235595703
1602291370.0931213,76431,76.88947296142578
1602291391.6147768,76482,85.11931610107422
1602291452.4316542,76626,85.09491729736328
1602291472.2502933,76673,90.3808364868164
1602291530.6340175,76790,87.12329864501953
1602291579.687248,76906,85.1266098022461
1602291582.6435227,76913,74.92433166503906
1602291712.0811048,77198,84.36471557617188
1602291765.3458457,77324,88.05596923828125
1602291861.4871893,77530,87.85791015625
1602291985.4245226,77802,85.89336395263672
1602292027.213615,77901,84.30027770996094
1602292126.5604563,78135,85.49986267089844
1602292166.3344002,78208,83.72354888916016
1602292190.329747,78265,86.68333435058594
1602292414.7795258,78775,88.43067169189453
1602292443.5815256,78843,77.32817077636719
1602292484.986088,78920,85.70881652832031
1602292490.8872807,78934,86.78610229492188
1602292507.3527522,78973,86.18028259277344
1602292520.9199722,79005,66.78218841552734
1602292658.3133097,79309,87.595947265625
1602292704.4660623,79418,85.24307250976562
1602292789.1209903,79597,73.06266021728516
1602292957.830796,79975,79.59818267822266
1602292981.4829407,80031,80.38119506835938
1602292983.1725502,80035,79.26317596435547
1602293010.6502647,80100,85.8890609741211
1602293038.042222,80165,71.70730590820312
1602293142.1015668,80390,88.6875991821289
1602293148.8804548,80406,74.6031265258789
1602293209.7061071,80550,81.84813690185547
1602293220.7291336,80576,88.29696655273438
1602293245.660562,80613,80.8894271850586
1602293416.2795904,80996,87.15370178222656
1602293424.3028462,81015,79.01602172851562
1602293467.2714953,81117,84.69361114501953
1602293587.9381464,81381,81.15293884277344
1602293635.6430888,81494,85.7612075805664
1602293650.4879065,81529,83.50005340576172
1602293838.2106395,81952,83.89192962646484
1602294196.6160545,82736,80.0885238647461
1602294210.9274423,82770,87.22760009765625
1602294244.3203552,82849,81.99300384521484
1602294348.8393192,83075,83.42501831054688
1602294370.7674613,83127,90.77088165283203
1602294430.2504194,83267,83.73751831054688
1602294541.9960938,83510,78.88932800292969
1602294648.615171,83762,89.16401672363281
1602294725.606648,83923,75.77777862548828
1602294836.9399953,84165,81.01618194580078
1602294850.4339807,84197,89.05318450927734
1602294933.757314,84394,83.80839538574219
1602294940.1224806,84409,90.7261734008789
1602295030.3572078,84601,86.19674682617188
1602295066.2494316,84686,80.40092468261719
1602295089.106865,84740,86.34600067138672
1602295122.1293285,84818,83.86207580566406
1602295216.4635966,85020,73.89305877685547
1602295229.9888978,85052,79.06846618652344
1602295245.682956,85089,86.00192260742188
1602295279.522,85169,87.9623031616211
1602295352.2111242,85320,84.03795623779297
1602295431.6433558,85508,87.87619018554688
1602295453.7366147,85539,88.35770416259766
1602295467.65219,85572,89.4153060913086
1602295515.804871,85686,89.47348022460938
1602295542.4893565,85749,90.74706268310547
1602295651.3994622,85985,85.8321304321289
1602295663.6628401,86014,87.31739044189453
1602295857.8656156,86452,84.46180725097656
1602296005.5125985,86780,86.25272369384766
1602296011.0204482,86793,90.01705169677734
1602296041.3726237,86865,88.23100280761719
1602296110.815485,87008,78.79835510253906
1602296282.6509442,87393,89.88583374023438
1602296306.7128694,87450,86.51708984375
1602296351.5720365,87556,87.39745330810547
1602296379.0428214,87621,88.95918273925781
1602296407.146775,87666,78.26114654541016
1602296475.9797442,87829,85.2584457397461
1602296615.3844807,88137,87.19670104980469
1602296753.0469987,88441,83.51126861572266
1602296851.735254,88674,88.21215057373047
1602296920.3860571,88815,85.94929504394531
1602297118.4173617,89262,88.19552612304688
1602297154.3906393,89347,77.85659790039062
1602297161.1662116,89363,85.69396209716797
1602297331.3859804,89745,85.88067626953125
1602297347.4924269,89762,84.85064697265625
1602297402.319402,89892,90.03035736083984
1602297436.5320559,89973,86.48770141601562
1602297462.702121,90035,64.28826141357422
1602297557.031803,90237,83.60000610351562
1602297647.0788612,90450,83.42489624023438
1602297928.9239817,91074,82.6894760131836
1602297937.3649676,91094,79.44498443603516
1602298033.886164,91300,83.07754516601562
1602298107.4976227,91474,83.5262451171875
1602298180.0094733,91624,86.47748565673828
1602298188.4459374,91644,74.36603546142578
1602298189.7127943,91647,85.89509582519531
1602298225.6055636,91732,91.60016632080078
1602298226.8819776,91735,82.68499755859375
1602298387.5883918,92094,83.8196792602539
1602298398.578083,92120,89.54196166992188
1602298673.8883078,92729,79.79324340820312
1602298698.7917385,92788,88.84937286376953
1602298850.4815078,93126,90.34220886230469
1602298891.3747005,93223,87.96369934082031
1602299005.3168373,93471,86.73336791992188
1602299196.5296392,93901,80.72088623046875
1602299417.0741894,94380,87.2950439453125
1602299435.6476808,94424,89.03712463378906
1602299482.9447665,94536,81.51522064208984
1602299596.7684515,94784,78.6198501586914
1602299641.9159644,94891,89.23075103759766
1602299721.13258,95057,87.06583404541016
1602299774.7525053,95184,86.13406372070312
1602299832.6273751,95321,87.15296936035156
1602299856.2935073,95377,86.3175277709961
1602299878.8230863,95409,85.13459014892578
1602299908.867209,95480,77.77881622314453
1602300078.529335,95860,85.89778900146484
1602300116.0689592,95949,85.92760467529297
1602300125.7985344,95972,87.28162384033203
1602300273.9541821,96301,88.79324340820312
1602300382.0560193,96535,87.75992584228516
1602300409.504815,96600,91.02434539794922
1602300595.271309,97018,78.95950317382812
1602300662.7240715,97156,87.80918884277344
1602300692.2634146,97226,59.09967041015625
1602300721.8239076,97296,75.5139389038086
1602300772.5682342,97416,87.67042541503906
1602300791.1062093,97460,87.17936706542969
1602300857.5756657,97596,87.51840209960938
1602300881.5892458,97653,72.88277435302734
1602300919.2986114,97742,84.13090515136719
1602300942.1115441,97796,82.08502197265625
1602300984.976336,97876,85.10509490966797
1602301031.3798249,97986,84.00828552246094
1602301096.0766804,98139,79.83369445800781
1602301136.0540845,98212,77.2818374633789
1602301217.1772552,98404,84.1495361328125
1602301246.7546413,98474,75.47867584228516
1602301267.4606392,98523,91.3070297241211
1602301510.4849527,99055,84.1961441040039
1602301710.62554,99506,87.89818572998047
1602301755.4902408,99612,87.80476379394531
1602301756.3395133,99614,75.17086029052734
1602301879.59051,99884,71.96044158935547
1602302057.7437375,100284,77.69445037841797
1602302185.9405737,100566,86.86211395263672
1602302195.6802888,100589,87.89551544189453
1602302273.133624,100751,77.12109375
1602302318.399711,100858,84.71954345703125
1602302343.2645981,100917,86.86956024169922
1602302347.0628042,100926,87.38819122314453
1602302377.086312,100997,77.85099029541016
1602302417.8649838,101072,90.45459747314453
1602302452.9144323,101155,66.71737670898438
1602302486.3095055,101234,85.46088409423828
1602302529.0456285,101335,69.06414794921875
1602302537.5331347,101355,89.91815948486328
1602302578.834641,101431,77.21692657470703
1602302602.8651414,101488,92.50405883789062
1602302607.5240889,101499,86.01361846923828
1602302796.2108202,101923,87.7342529296875
1602302804.642102,101943,59.4611930847168
1602302967.634039,102307,82.12315368652344
1602303062.1645334,102509,86.3075942993164
1602303075.6729445,102541,90.341064453125
1602303098.5854208,102595,81.1120834350586
1602303136.6214383,102685,91.50807189941406
1602303228.1817253,102880,83.1227035522461
1602303241.267443,102911,72.58621978759766
1602303264.5542166,102966,88.16397857666016
1602303279.3703742,103001,70.45966339111328
1602303283.6054914,103011,89.7121353149414
1602303375.2668622,103206,76.45098876953125
1602303483.6275268,103462,85.41960144042969
1602303515.9977655,103517,89.56010437011719
1602303706.9883091,103947,88.01000213623047
1602303855.1938453,104276,82.36611938476562
1602303879.8068814,104334,89.3193588256836
1602304045.1132739,104704,89.03208923339844
1602304088.917818,104808,85.0262222290039
1602304094.8962448,104822,90.40802001953125
1602304102.89647,104841,89.3017807006836
1602304120.1874795,104882,81.7631607055664
1602304134.8119824,104896,86.95751190185547
1602304141.1340358,104911,87.69438934326172
1602304146.6151125,104924,88.22785949707031
1602304163.0749664,104963,88.60503387451172
1602304218.042966,105093,83.29386138916016
1602304299.6438854,105265,89.24535369873047
1602304371.1201384,105434,89.6913070678711
1602304454.6140628,105610,88.00748443603516
1602304493.5913062,105702,79.36164093017578
1602304524.0046287,105774,88.7918930053711
1602304529.895533,105788,80.50447082519531
1602304717.3619852,106210,84.89277648925781
1602304741.5433307,106267,90.52729034423828
1602304802.5492501,106390,84.92345428466797
1602304876.8471384,106566,75.61849975585938
1602304928.0998535,106666,85.92640686035156
1602304971.7310343,106769,90.06560516357422
1602305121.8272347,107103,90.03085327148438
1602305419.789749,107764,84.30696105957031
1602305436.7025425,107804,87.05435180664062
1602305450.6705594,107837,75.86133575439453
1602305528.5095325,108021,76.65035247802734
1602305727.386573,108449,90.19438934326172
1602305785.315977,108586,88.3011474609375
1602306010.9115956,109098,89.70600891113281
1602306080.7024162,109242,87.17621612548828
1602306081.1226866,109243,90.61605072021484
1602306105.6685183,109301,85.14594268798828
1602306199.2531989,109501,77.17526245117188
1602306232.7002892,109580,90.03221130371094
1602306334.8916643,109822,84.71434783935547
1602306446.098839,110063,92.13560485839844
1602306509.1115081,110191,80.46992492675781
1602306523.037859,110224,84.80225372314453
1602306605.0899403,110418,71.35948944091797
1602306630.373272,110478,85.1423568725586
1602306685.00724,110586,87.77752685546875
1602306700.2279184,110622,83.94624328613281
1602306708.2635858,110641,81.3026351928711
1602306748.9524198,110737,87.07653045654297
1602306951.3890316,111194,85.34020233154297
1602306977.7604706,111235,90.6930923461914
1602307014.834785,111323,79.6008529663086
1602307108.8547707,111545,89.42363739013672
1602307182.4799175,111698,89.30184936523438
1602307262.4128094,111887,87.06197357177734
1602307274.226627,111915,84.99990844726562
1602307526.8720407,112470,89.41864776611328
1602307618.3219297,112664,87.61463928222656
1602307634.7766297,112703,90.96002197265625
1602307718.8796782,112902,88.1044692993164
1602307905.4304378,113322,82.11935424804688
1602307974.0206847,113463,87.35354614257812
1602308027.234749,113589,88.49506378173828
1602308100.45667,113741,85.5099868774414
1602308201.5676448,113980,87.38334655761719
1602308342.6592405,114292,88.708740234375
1602308422.2900114,114459,88.98224639892578
1602308425.6671784,114467,90.16522979736328
1602308583.8970068,114820,89.25196075439453
1602308700.5939476,115096,74.3897705078125
1602308732.1202893,115149,85.65760040283203
1602308892.4253154,115506,88.53627014160156
1602308897.5281532,115518,87.68705749511719
1602309001.9401512,115765,89.30424499511719
1602309004.9157329,115772,88.05182647705078
1602309058.7302692,115878,86.10643768310547
1602309126.8350158,116039,86.58113861083984
1602309164.996775,116129,83.44286346435547
1602309310.833884,116453,92.7042007446289
1602309392.032805,116624,89.7680892944336
1602309412.7326207,116673,88.96085357666016
1602309428.78801,116711,91.88155364990234
1602309443.200459,116745,81.6889877319336
1602309459.3478513,116783,88.47329711914062
1602309475.7953959,116822,68.30577087402344
1602309533.7966743,116938,87.57791900634766
1602309550.3862152,116977,78.10749053955078
1602309566.880701,117016,85.20748901367188
1602309572.803237,117030,88.90666961669922
1602309579.9763327,117047,89.60108947753906
1602309625.5800338,117155,89.26191711425781
1602309648.4661822,117209,85.30570220947266
1602309846.5736349,117635,91.22746276855469
1602309927.034352,117825,87.24726104736328
1602309985.3836443,117941,88.37487030029297
1602310078.5585003,118161,85.56200408935547
1602310090.83577,118190,89.35808563232422
1602310303.533526,118651,86.75466918945312
1602310412.165521,118908,89.29022979736328
1602310424.434002,118937,89.4216079711914
1602310459.3212502,118998,88.9437026977539
1602310587.8162527,119302,65.67852020263672
1602310667.849556,119470,91.41998291015625
1602310892.0966065,119979,82.46660614013672
1602310898.444966,119994,87.00845336914062
1602311033.0559676,120291,90.85624694824219
1602311289.348202,120854,83.24069213867188
1602311314.7475064,120914,91.2359619140625
1602311441.3239157,121192,88.58380889892578
1602311441.7449648,121193,79.36729431152344
1602311488.7597158,121304,80.81552124023438
1602311500.6138806,121332,65.16643524169922
1602311513.2453947,121362,88.93472290039062
1602311530.6105547,121403,84.8179931640625
1602311588.6930826,121519,78.70308685302734
1602311730.7541165,121835,74.13627624511719
1602311748.3627582,121877,89.99813842773438
1602311763.5079713,121913,88.89407348632812
1602311894.9280312,122205,89.69145202636719
1602311907.9697585,122236,89.34563446044922
1602312039.870702,122529,71.97547912597656
1602312078.858859,122622,82.70706176757812
1602312083.903623,122634,88.7763671875
1602312128.1460106,122739,86.24467468261719
1602312275.1962705,123068,86.87739562988281
1602312520.2738647,123609,91.11831665039062
1602312530.370584,123633,87.42948150634766
1602312544.2403536,123666,81.72946166992188
1602312736.8348236,124103,87.55921936035156
1602312764.576825,124169,88.68990325927734
1602312776.3785472,124197,66.70674133300781
1602312926.405489,124532,85.984619140625
1602313011.2773836,124711,90.64703369140625
1602313032.1032126,124760,84.19469451904297
1602313033.3778765,124763,89.39912414550781
1602313038.0285907,124774,85.076904296875
1602313056.6004255,124818,90.40497589111328
1602313161.2232332,125043,65.654052734375
1602313265.9136813,125290,82.47212219238281
1602313791.7786624,126444,87.88441467285156
1602313894.617077,126687,88.97093200683594
1602314008.895704,126935,79.2280044555664
1602314031.3590312,126988,82.44121551513672
1602314086.8327317,127097,90.71235656738281
1602314143.2096944,127230,85.19087219238281
1602314221.088807,127414,90.19185638427734
1602314284.4172692,127542,77.16047668457031
1602314306.950622,127595,68.45687103271484
1602314324.7001424,127637,89.24230194091797
1602314370.9494035,127746,88.35269165039062
1602314373.9216611,127753,83.76827239990234
1602314396.7087874,127785,90.95996856689453
1602314410.1962435,127817,87.7159652709961
1602314435.965817,127878,88.89020538330078
1602314443.5982144,127896,91.34337615966797
1602314535.0761874,128112,94.53502655029297
1602314625.470241,128304,90.3084716796875
1602314669.545377,128408,86.64743041992188
1602314695.7487226,128470,86.95310974121094
1602314779.03444,128644,88.29320526123047
1602314876.429202,128852,67.04563903808594
1602315000.9321914,129146,89.2332763671875
1602315027.235256,129186,84.48856353759766
1602315083.0168428,129318,87.99677276611328
1602315116.1479244,129396,86.1637191772461
1602315120.4085262,129406,86.87979888916016
1602315125.4894657,129418,90.55278015136719
1602315128.8767269,129426,88.11314392089844
1602315140.7789872,129454,78.65895080566406
1602315161.0853608,129502,86.68817901611328
1602315188.5866232,129545,89.0202407836914
1602315242.2211618,129672,82.78499603271484
1602315306.6135707,129824,86.61712646484375
1602315358.7289007,129925,86.13568878173828
1602315419.2274928,130068,75.11935424804688
1602315420.5161598,130071,77.15238189697266
1602315460.398438,130165,88.98460388183594
1602315533.6417994,130316,87.08052062988281
1602315706.838605,130703,84.92413330078125
1602315719.5898187,130733,81.30448913574219
1602315733.164136,130765,89.9566421508789
1602315801.3526947,130926,88.00409698486328
1602315836.0174901,130986,83.52806091308594
1602315846.5720088,131011,70.5626220703125
1602316059.4890842,131491,59.37030792236328
1602316064.153523,131502,90.36483001708984
1602316148.8117316,131680,89.61976623535156
1602316158.542519,131703,88.07585906982422
1602316171.6920068,131734,90.50867462158203
1602316231.881453,131876,89.52413940429688
1602316237.8161826,131890,88.2669906616211
1602316517.2155616,132506,88.80931091308594
1602316589.271299,132676,87.85709381103516
1602316700.22867,132916,82.87393188476562
1602316707.0021708,132932,91.81958770751953
1602316773.2614799,133067,83.14476776123047
1602316832.143953,133206,84.43501281738281
1602316879.626867,133318,89.1405258178711
1602316964.4062078,133496,88.12675476074219
1602316977.959043,133528,88.62168884277344
1602317008.3882816,133600,92.12676239013672
1602317127.9453053,133860,86.97350311279297
1602317190.218959,134007,83.56153869628906
1602317356.235985,134376,91.10077667236328
1602317361.7351902,134389,89.0431900024414
1602317407.0501542,134474,66.5332260131836
1602317479.4472756,134645,85.72049713134766
1602317566.765896,134829,88.84293365478516
1602317576.5042903,134852,84.20829772949219
1602317578.615654,134857,91.25474548339844
1602317587.0788598,134877,86.49313354492188
1602317631.9080222,134983,80.49547576904297
1602317786.8296187,135327,75.7590560913086
1602317918.234708,135615,88.86758422851562
1602318036.2562053,135872,88.67992401123047
1602318178.9769876,136209,67.63211822509766
1602318218.2468345,136280,72.74374389648438
1602318251.2493756,136358,87.90402221679688
1602318393.9961092,136673,89.19413757324219
1602318396.1104138,136678,87.42516326904297
1602318402.474502,136693,90.17377471923828
1602318551.7972648,137023,91.14151000976562
1602318565.436184,137055,84.95857238769531
1602318648.9399319,137252,86.7984390258789
1602318755.675006,137482,86.15260314941406
1602318790.8353083,137565,89.1907958984375
1602318798.8928468,137584,82.45895385742188
1602318851.8999507,137687,87.70709991455078
1602318876.1045792,137744,90.20657348632812
1602318970.1467972,137966,88.67596435546875
1602319059.8766756,138156,90.20181274414062
1602319191.139107,138444,74.10122680664062
1602319202.9754891,138472,89.35935974121094
1602319239.5126743,138558,83.2761001586914
1602319410.1467052,138939,90.98143768310547
1602319419.4602838,138961,86.73493957519531
1602319554.5888429,139258,87.1954574584961
1602319625.3184698,139403,88.28270721435547
1602319645.0325265,139449,90.69950866699219
1602319877.1315148,139975,85.50726318359375
1602319894.0738573,140015,89.54460906982422
1602319897.4564009,140023,78.22108459472656
1602319906.7701297,140045,80.81670379638672
1602319911.005314,140055,87.88153076171875
1602319952.5883532,140131,83.7613525390625
1602319966.9793627,140165,89.2314682006836
1602320003.8778923,140252,89.46956634521484
1602320017.006365,140283,64.66639709472656
1602320224.1611657,140750,84.23876953125
1602320308.5081744,140927,88.58916473388672
1602320334.7685387,140989,88.92599487304688
1602320442.850812,141222,83.48833465576172
1602320445.3992338,141228,90.88040924072266
1602320711.333884,141834,90.23221588134766
1602320719.4066322,141853,88.94056701660156
1602320744.0633106,141889,88.51914978027344
1602320785.031679,141986,86.02674865722656
1602320867.1237879,142179,65.71617126464844
1602320874.3125665,142196,85.65748596191406
1602320874.7383292,142197,90.26618194580078
1602321010.6207066,142496,83.7638931274414
1602321025.8499205,142532,85.2232666015625
1602321127.9526386,142751,63.38283920288086
1602321187.6819346,142892,89.25064849853516
1602321321.3629842,143186,89.27995300292969
1602321396.8159199,143342,88.24311828613281
1602321457.3084536,143485,89.44837188720703
1602321493.8162682,143571,90.21724700927734
1602321498.0277946,143581,89.43029022216797
1602321566.9783406,143722,70.95028686523438
1602321586.0300245,143767,88.79289245605469
1602321596.6841495,143792,88.99282836914062
1602321650.13236,143918,87.68597412109375
1602321689.0333326,143988,86.51094055175781
1602321760.5026312,144157,91.56344604492188
1602321789.7674696,144226,82.76074981689453
1602321814.6665444,144285,76.8191909790039
1602321874.448105,144404,88.75144958496094
1602321927.0434592,144528,81.365478515625
1602321935.9449024,144549,88.28302764892578
1602322264.712635,145280,84.16288757324219
1602322414.663635,145612,89.01806640625
1602322419.3196957,145623,89.45904541015625
1602322456.5253668,145711,89.50614929199219
1602322482.2982883,145750,87.44630432128906
1602322499.7428916,145791,59.63246536254883
1602322559.4783049,145932,89.30899810791016
1602322729.7205744,146312,84.04757690429688
1602322766.5534043,146399,89.3895492553711
1602322901.7471654,146696,78.1666030883789
1602323174.6741953,147296,87.08465576171875
1602323200.198141,147356,90.7768783569336
1602323204.4341617,147366,88.63338470458984
1602323266.7484045,147491,80.25381469726562
1602323518.5218482,148063,88.85944366455078
1602323571.9653907,148189,91.19925689697266
1602323623.152974,148288,85.98757934570312
1602323680.7525349,148424,86.91900634765625
1602323741.8657212,148546,86.90428161621094
1602323766.334628,148604,88.42412567138672
1602323795.5381787,148673,88.67871856689453
1602323797.2367716,148677,90.3756332397461
1602323840.101208,148778,72.51470184326172
1602323876.3724244,148864,89.2513198852539
1602323882.7292447,148879,84.59721374511719
1602324139.797812,149442,80.53150177001953
1602324187.6264188,149555,82.5075454711914
1602324251.1537404,149683,76.77533721923828
1602324257.481032,149698,81.56857299804688
1602324287.1092665,149768,89.35741424560547
1602324337.1615374,149886,87.50305938720703
1602324358.8021564,149937,83.49977111816406
1602324394.4171128,149999,90.08971405029297


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/angle_data/cifar10_mom/run-EFFICIENTNET_models_PAL_1_PAL_45000_150000_128_0.1_0.4_0.8_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1602260047.0917187,42,86.53767395019531
1602260076.813673,167,94.01339721679688
1602260091.698114,229,101.03367614746094
1602260158.9792776,474,89.55255889892578
1602260173.6158357,536,85.78234100341797
1602260183.8029096,579,91.81903076171875
1602260185.4763298,586,89.05113220214844
1602260196.8961651,634,89.43120574951172
1602260199.9735005,647,92.1606216430664
1602260223.7187195,714,86.18695831298828
1602260245.86421,808,89.83493041992188
1602260294.6193519,1014,87.63246154785156
1602260378.5658796,1333,89.72335815429688
1602260390.824697,1385,87.81192779541016
1602260392.4813132,1392,91.39149475097656
1602260411.1380115,1436,90.09820556640625
1602260471.1653545,1691,89.2267074584961
1602260481.2748134,1734,88.71603393554688
1602260481.975327,1737,91.82172393798828
1602260523.4624872,1877,88.32428741455078
1602260532.8715458,1917,87.4950180053711
1602260561.0125902,2036,90.74918365478516
1602260634.375555,2307,91.85676574707031
1602260653.894715,2389,90.55435180664062
1602260685.3181078,2485,88.82874298095703
1602260685.5525696,2486,90.8415298461914
1602260732.6921768,2685,90.95183563232422
1602260825.0771618,3038,88.4398422241211
1602260879.5681891,3230,87.3343276977539
1602260883.3755076,3246,90.37492370605469
1602260897.3691444,3305,89.57978057861328
1602260980.3672469,3618,88.75363159179688
1602260980.8408365,3620,86.89324188232422
1602260992.6969516,3670,92.87046813964844
1602261028.6490507,3821,91.0538101196289
1602261069.665216,3956,90.38145446777344
1602261164.560331,4317,87.81440734863281
1602261184.288672,4400,86.7406234741211
1602261206.247957,4492,88.047119140625
1602261210.2764418,4509,92.02657318115234
1602261258.6363487,4676,88.49324798583984
1602261285.1111042,4788,83.03155517578125
1602261337.3889627,4971,83.15275573730469
1602261376.242293,5134,79.8042221069336
1602261435.093683,5345,90.86038970947266
1602261438.410359,5359,72.53350067138672
1602261533.366715,5723,77.50956726074219
1602261566.5255373,5864,90.72595977783203
1602261576.625594,5907,90.66075897216797
1602261605.608506,5990,62.71540069580078
1602261655.4356713,6200,98.51734924316406
1602261659.9312687,6219,42.59046173095703
1602261752.8551118,6574,63.073036193847656
1602261791.2905936,6699,98.085693359375
1602261794.098728,6711,63.32424545288086
1602261827.9228218,6854,98.23442840576172
1602261854.61573,6966,84.71917724609375
1602261907.8977036,7155,66.04094696044922
1602261961.7199602,7382,96.98863983154297
1602261989.0341709,7460,87.23601531982422
1602261989.749824,7463,47.437469482421875
1602262078.0058708,7798,75.87721252441406
1602262086.277658,7833,79.43826293945312
1602262141.908157,8066,80.19010925292969
1602262177.643124,8180,86.9529800415039
1602262187.3744512,8221,81.47952270507812
1602262220.9704714,8363,84.81636047363281
1602262261.8569462,8498,84.76360321044922
1602262264.1823997,8508,74.66520690917969
1602262286.2323234,8601,86.81109619140625
1602262361.0582023,8878,89.13170623779297
1602262374.564254,8935,77.95464324951172
1602262460.2522373,9260,70.69387817382812
1602262509.4868453,9468,84.34119415283203
1602262538.7839253,9554,93.91322326660156
1602262541.8737633,9567,70.99263763427734
1602262572.9410908,9698,84.24224853515625
1602262757.192219,10399,83.72052001953125
1602262776.2475955,10479,65.79772186279297
1602262786.568286,10522,77.40765380859375
1602262815.68269,10607,89.45785522460938
1602262856.9124002,10780,74.74047088623047
1602262885.888484,10902,85.36377716064453
1602262886.6086042,10905,80.98445892333984
1602262909.8625312,10966,80.81133270263672
1602262922.5907779,11020,83.23448181152344
1602262942.0109513,11102,80.4927749633789
1602263052.6160893,11532,73.53457641601562
1602263060.6142752,11566,79.6924057006836
1602263097.6336346,11685,75.39923858642578
1602263115.50935,11759,80.91067504882812
1602263174.1373935,11969,79.74906921386719
1602263175.2965546,11974,89.46997833251953
1602263220.2209377,12164,82.19581604003906
1602263250.1162996,12290,87.95005798339844
1602263407.0628996,12877,81.91494750976562
1602263453.191277,13034,81.09635925292969
1602263459.6101532,13061,85.22903442382812
1602263595.0608852,13597,87.0792465209961
1602263600.510322,13620,77.99756622314453
1602263654.6693351,13810,93.91485595703125
1602263760.7015252,14221,81.43253326416016
1602263777.9315927,14294,89.5393295288086
1602263788.3264306,14338,93.22906494140625
1602263822.9494693,14447,73.33287048339844
1602263868.2093573,14638,74.48816680908203
1602263875.3920627,14668,84.4981460571289
1602263901.7550118,14779,86.99617767333984
1602263932.9583654,14873,89.88935089111328
1602264083.6289022,15473,79.77897644042969
1602264100.6525471,15507,84.86798858642578
1602264162.1038876,15764,67.2216567993164
1602264254.2648575,16116,71.06845092773438
1602264311.9458885,16321,78.06580352783203
1602264448.1332123,16857,76.99227142333984
1602264506.1776767,17066,73.74515533447266
1602264513.499442,17097,62.679195404052734
1602264574.620832,17317,65.74342346191406
1602264579.849059,17339,76.61531829833984
1602264628.5521328,17543,76.80966186523438
1602264631.8923948,17557,55.65185546875
1602264870.4150171,18451,84.02224731445312
1602265045.9013913,19116,74.00308990478516
1602265058.2632163,19169,85.21818542480469
1602265153.2286167,19531,85.78158569335938
1602265179.1151314,19640,72.92057800292969
1602265182.428264,19654,70.50238037109375
1602265209.6486828,19731,84.753173828125
1602265272.1329672,19995,74.77839660644531
1602265285.7858648,20053,83.46912384033203
1602265287.9090106,20062,75.6304931640625
1602265314.976369,20138,71.61578369140625
1602265339.938166,20244,85.735595703125
1602265341.8207386,20252,71.85868072509766
1602265358.5830102,20323,64.2176742553711
1602265395.7079868,20440,78.21407318115234
1602265419.0352507,20539,72.3955307006836
1602265428.1421876,20578,71.69225311279297
1602265484.7643769,20779,76.30290222167969
1602265485.4758961,20782,82.88390350341797
1602265502.8004339,20855,78.30115509033203
1602265555.908781,21080,79.65454864501953
1602265580.246511,21144,78.76531982421875
1602265601.02551,21232,73.10639953613281
1602265621.5780706,21319,74.41584014892578
1602265679.2302828,21523,69.02466583251953
1602265765.2390962,21848,86.9552993774414
1602265868.1548033,22245,67.9646224975586
1602265888.6838546,22330,66.57752227783203
1602265895.2453024,22358,68.66674041748047
1602266097.7523534,23138,88.02881622314453
1602266100.1616137,23148,80.21209716796875
1602266110.552877,23192,85.70780181884766
1602266116.7667477,23218,75.37020111083984
1602266142.1310494,23286,71.67945861816406
1602266159.7695282,23361,77.05638122558594
1602266175.4548538,23427,78.8519058227539
1602266202.250668,23540,88.80034637451172
1602266242.0469582,23670,78.07316589355469
1602266244.650084,23681,65.57427978515625
1602266249.3979406,23701,76.11128997802734
1602266314.5857244,23938,81.1386489868164
1602266364.116977,24147,83.2862548828125
1602266396.369679,24282,95.07019805908203
1602266396.8401244,24284,79.4404067993164
1602266414.8198247,24322,74.60520935058594
1602266485.763306,24621,80.4659423828125
1602266517.97392,24719,75.60350036621094
1602266519.8317707,24727,79.08432006835938
1602266561.029841,24901,87.45025634765625
1602266568.8727634,24934,77.98677825927734
1602266653.7930398,25253,80.87828826904297
1602266672.4838939,25332,63.25456237792969
1602266695.3990202,25391,80.9804916381836
1602266804.2886388,25812,78.59091186523438
1602266812.5731835,25847,77.74018096923828
1602266829.986834,25921,78.347412109375
1602266929.8564436,26303,84.58895111083984
1602267065.1166103,26797,62.73908233642578
1602267065.355632,26798,75.85575103759766
1602267072.595602,26829,78.39092254638672
1602267156.1374135,27142,84.12779998779297
1602267159.0369852,27154,66.29338073730469
1602267160.2167718,27159,92.25228881835938
1602267187.3451948,27274,70.1996841430664
1602267251.0248523,27505,71.02421569824219
1602267274.1574733,27603,63.197689056396484
1602267282.442345,27638,79.3548583984375
1602267335.6764143,27825,73.2469482421875
1602267357.1473963,27916,78.84940338134766
1602267490.2517323,28438,93.45704650878906
1602267524.2622132,28543,74.07451629638672
1602267634.2429452,28970,65.58086395263672
1602267640.3752189,28996,77.50003051757812
1602267656.2380943,29062,67.20498657226562
1602267689.17159,29201,84.93080139160156
1602267713.0412726,29263,79.92284393310547
1602267762.3761299,29471,68.93484497070312
1602267766.1886284,29487,75.07588958740234
1602267804.5392642,29611,66.96554565429688
1602267856.0008457,29829,78.78787994384766
1602267907.1013741,30005,86.82469177246094
1602267913.2582312,30031,55.210391998291016
1602267947.0893104,30174,68.25382995605469
1602267992.337131,30327,65.60514831542969
1602268026.3598378,30470,79.77086639404297
1602268059.907371,30612,73.2815933227539
1602268091.3267474,30706,68.06925201416016
1602268094.635506,30720,60.43077850341797
1602268275.8382769,31406,77.80290222167969
1602268284.6946924,31443,70.38453674316406
1602268353.742813,31696,85.62980651855469
1602268397.2793489,31880,83.55326080322266
1602268410.749415,31936,79.96626281738281
1602268426.7904184,32004,82.57898712158203
1602268483.959524,32207,72.20606231689453
1602268546.8912337,32435,75.98013305664062
1602268572.4284103,32542,77.8384780883789
1602268599.47215,32657,80.77732849121094
1602268633.4970388,32762,74.54524230957031
1602268664.701015,32894,81.08745574951172
1602268666.913785,32902,69.33696746826172
1602268698.227593,33034,80.10774230957031
1602268742.2439399,33181,78.76188659667969
1602268763.5646875,33271,77.72490692138672
1602268780.1087062,33341,75.49183654785156
1602268788.095579,33375,85.58793640136719
1602268794.7474718,33403,81.73428344726562
1602268882.9413679,33737,74.49822235107422
1602268885.783434,33749,79.3646240234375
1602268890.295562,33768,82.29434967041016
1602268894.3209486,33785,73.90013122558594
1602268916.0629773,33839,70.67216491699219
1602268925.1951928,33876,75.90829467773438
1602268933.979577,33913,73.32389068603516
1602268963.0668335,34036,67.55393981933594
1602268987.7406735,34141,71.51453399658203
1602269049.3473787,34362,81.29882049560547
1602269054.2893581,34383,67.50343322753906
1602269097.0211532,34525,69.7448501586914
1602269114.4649947,34599,81.2447509765625
1602269158.1385665,34783,69.9765396118164
1602269306.859942,35333,66.88446807861328
1602269311.840416,35354,70.58533477783203
1602269317.3410943,35377,64.73562622070312
1602269342.469962,35483,67.95628356933594
1602269372.8129992,35573,73.89620208740234
1602269419.7060144,35771,79.77130889892578
1602269438.379834,35849,65.18114471435547
1602269471.9925556,35953,80.60688781738281
1602269476.0084245,35970,72.18780517578125
1602269491.9531548,36037,71.49808502197266
1602269541.2295792,36246,72.80529022216797
1602269557.139991,36275,72.45284271240234
1602269650.019202,36629,72.54930877685547
1602269657.2260149,36659,86.78501892089844
1602269682.988055,36767,91.08065795898438
1602269702.6805713,36850,67.92431640625
1602269716.0412192,36907,71.18778991699219
1602269794.8785186,37202,70.00444030761719
1602269871.909862,37489,70.30950927734375
1602269946.3852825,37764,85.53155517578125
1602269972.8081644,37876,75.1083984375
1602270056.9616451,38192,69.28849792480469
1602270124.46305,38439,64.57408905029297
1602270128.2610996,38455,75.20555114746094
1602270200.3209395,38720,69.6024398803711
1602270228.6369183,38840,74.31829071044922
1602270262.1022155,38981,68.52417755126953
1602270345.7751753,39296,74.64347839355469
1602270451.371312,39702,69.98480987548828
1602270458.018876,39730,71.83637237548828
1602270479.172222,39781,77.6136245727539
1602270502.2355587,39878,73.89515686035156
1602270509.5758274,39909,70.1661376953125
1602270535.8282135,40020,64.85401916503906
1602270610.181233,40296,66.72364044189453
1602270667.4713564,40500,62.58631896972656
1602270702.833072,40647,56.80495834350586
1602270706.6483233,40663,68.37841796875
1602270707.5925243,40667,74.47457885742188
1602270715.42288,40700,73.2254867553711
1602270720.1737204,40720,67.96705627441406
1602270737.4848118,40793,73.38388061523438
1602270805.1045218,41040,70.67169952392578
1602270862.459332,41244,69.15725708007812
1602270868.8786318,41271,67.89891052246094
1602270885.5428426,41341,72.49252319335938
1602270941.678314,41539,69.65591430664062
1602270945.467367,41555,79.5125732421875
1602271091.7303085,42134,78.85079956054688
1602271175.6547446,42450,67.81269836425781
1602271179.9090898,42468,63.300682067871094
1602271239.5193343,42678,73.51902770996094
1602271457.0070207,43518,76.7724380493164
1602271478.3934376,43607,64.67768096923828
1602271486.0220444,43639,74.35050201416016
1602271512.0997436,43711,64.11022186279297
1602271518.5521464,43738,73.05855560302734
1602271519.496463,43742,79.01168060302734
1602271534.3946643,43805,70.28588104248047
1602271578.9936225,43993,76.95813751220703
1602271606.9731524,44073,70.32791137695312
1602271637.1185646,44200,69.33599853515625
1602271638.772862,44207,82.71943664550781
1602271649.1846852,44251,59.49562454223633
1602271661.730724,44304,62.32756423950195
1602271738.0356743,44585,66.57816314697266
1602271801.9593658,44816,83.23725891113281
1602271837.029759,44964,71.0642318725586
1602271928.0091865,45310,72.39348602294922
1602271930.1437776,45319,73.77037048339844
1602271942.669259,45372,61.81734085083008
1602271984.0081296,45507,59.96877670288086
1602272019.8631587,45658,64.73761749267578
1602272194.4534395,46318,77.48091125488281
1602272198.2548172,46334,81.26918029785156
1602272216.9569263,46413,63.910091400146484
1602272246.8251038,46499,76.97093200683594
1602272440.8488634,47241,68.05045318603516
1602272455.0747466,47301,71.20318603515625
1602272531.8763862,47585,71.80232238769531
1602272544.4573894,47638,65.6524887084961
1602272551.7927196,47669,67.5781478881836
1602272560.2982843,47705,70.61968994140625
1602272569.4421587,47744,71.08831787109375
1602272611.2197924,47882,79.34324645996094
1602272626.5946782,47947,74.37144470214844
1602272632.0360656,47970,61.1497917175293
1602272657.0746067,48076,65.19226837158203
1602272681.9375925,48181,65.32478332519531
1602272701.9448943,48227,67.14715576171875
1602272772.0024118,48522,69.48990631103516
1602272857.5165517,48844,70.30877685546875
1602272968.119623,49272,72.8436508178711
1602272995.9232042,49351,56.77957534790039
1602273026.1531968,49477,64.84590911865234
1602273169.828561,50006,67.88436889648438
1602273181.6136458,50056,65.2730712890625
1602273203.7111635,50149,77.0763168334961
1602273207.5188181,50165,71.93051147460938
1602273214.5974367,50195,78.48332214355469
1602273231.8722184,50268,82.425048828125
1602273326.911085,50629,67.46489715576172
1602273380.993452,50819,67.79508972167969
1602273418.9607427,50979,65.11237335205078
1602273464.5988648,51134,69.58242797851562
1602273486.6519716,51227,65.9513168334961
1602273499.8136208,51282,62.41352081298828
1602273641.125157,51798,63.56522750854492
1602273642.997619,51806,86.13003540039062
1602273677.936717,51954,74.37925720214844
1602273689.1026144,52001,74.71979522705078
1602273767.5935063,52292,69.13906860351562
1602273782.0958946,52353,75.97471618652344
1602273828.3164709,52510,73.1233139038086
1602273869.037128,52682,70.57550811767578
1602273931.226114,52906,78.02771759033203
1602273939.039615,52939,58.273860931396484
1602273975.3057294,53092,60.62010955810547
1602273978.8824408,53107,77.52808380126953
1602274073.9542685,53468,62.366249084472656
1602274139.3311493,53706,72.59967041015625
1602274140.9809084,53713,60.70507049560547
1602274141.9347317,53717,70.63431549072266
1602274142.8891451,53721,76.6304931640625
1602274185.6695027,53862,77.39395141601562
1602274196.1004446,53906,74.8319320678711
1602274235.2841473,54072,78.55393981933594
1602274243.8592412,54108,82.39322662353516
1602274247.3992748,54123,78.26644134521484
1602274284.9434493,54241,76.59542083740234
1602274400.7330055,54691,73.28795623779297
1602274428.1230774,54807,80.9169921875
1602274467.9974499,54937,71.81925964355469
1602274478.6353319,54982,81.46993255615234
1602274528.91185,55193,55.02816390991211
1602274563.0893538,55299,68.23834228515625
1602274620.8173606,55543,73.59896087646484
1602274622.7322316,55551,57.82456970214844
1602274670.3605556,55713,74.06424713134766
1602274682.8102558,55766,65.71048736572266
1602274836.2984176,56337,58.10098648071289
1602274876.3671792,56507,80.45149993896484
1602274879.6860986,56521,82.74674224853516
1602274900.06406,56608,72.0681381225586
1602274951.7221298,56787,71.59774017333984
1602274959.3945665,56820,75.39440155029297
1602275001.7551358,56999,78.28865814208984
1602275082.2998595,57299,70.4761734008789
1602275083.6991158,57305,69.63648223876953
1602275135.2634742,57484,65.06153106689453
1602275209.8255382,57760,63.179725646972656
1602275346.283504,58295,79.22459411621094
1602275389.86796,58440,68.93555450439453
1602275417.4341302,58556,70.74034118652344
1602275437.4737692,58641,65.35066223144531
1602275456.0191166,58719,64.11024475097656
1602275462.3866954,58746,82.18144226074219
1602275466.3736997,58763,76.65129089355469
1602275604.0249896,59264,67.28600311279297
1602275615.1746438,59311,75.7508316040039
1602275643.941572,59432,70.96076965332031
1602275702.5535407,59640,58.16221237182617
1602275709.5828505,59670,70.99321746826172
1602275839.577474,60179,77.49665832519531
1602275841.0294285,60185,62.93424606323242
1602275855.624012,60207,75.03479766845703
1602275876.884669,60297,61.14684295654297
1602275919.1241753,60475,71.85887908935547
1602276111.017395,61205,73.93485260009766
1602276137.306898,61276,75.7855224609375
1602276175.5320816,61438,60.992042541503906
1602276198.2227077,61534,70.91327667236328
1602276242.3493807,61680,60.76133346557617
1602276360.4477339,62139,70.28387451171875
1602276379.4149916,62219,72.43267059326172
1602276458.9733808,62516,71.20933532714844
1602276466.3274806,62547,59.96049118041992
1602276553.0273218,62874,73.6303939819336
1602276598.1121435,63024,75.60099792480469
1602276644.5028296,63220,79.97066497802734
1602276677.1688437,63358,67.9231185913086
1602276703.1457593,63428,69.0631332397461
1602276703.3844123,63429,85.65245056152344
1602276723.4625564,63513,84.3707275390625
1602276760.682323,63671,57.82132339477539
1602276816.1798751,63865,61.97343826293945
1602276845.388145,63988,67.57579803466797
1602276880.8657253,64098,81.8189926147461
1602276910.9327915,64225,87.50971221923828
1602276987.9201143,64511,75.02508544921875
1602276990.2807,64521,72.09613800048828
1602277029.661773,64687,85.12421417236328
1602277087.0182514,64889,68.31596374511719
1602277181.0137365,65245,71.16299438476562
1602277192.1399705,65292,64.47005462646484
1602277229.5953064,65450,71.28807067871094
1602277246.2608736,65481,69.28931427001953
1602277274.6562912,65601,74.46476745605469
1602277284.5568879,65643,87.6183090209961
1602277300.1985068,65709,79.8861083984375
1602277356.3650758,65907,76.4572982788086
1602277390.2981853,66049,64.3541030883789
1602277458.62869,66298,73.63001251220703
1602277550.6177614,66647,67.91127014160156
1602277583.6167955,66787,80.61434936523438
1602277631.4335546,66948,85.40924072265625
1602277638.0571287,66976,73.83673858642578
1602277648.7420135,67021,84.12641143798828
1602277757.1952307,67440,80.39019012451172
1602277970.7422054,68263,77.9077377319336
1602277974.9867923,68281,79.8352279663086
1602278007.4765651,68378,75.36550903320312
1602278019.5771186,68429,70.09984588623047
1602278057.3483953,68590,74.8881607055664
1602278147.3488722,68929,81.18196868896484
1602278161.4435537,68988,83.70868682861328
1602278213.9065514,69171,83.1586685180664
1602278217.2397058,69185,89.34451293945312
1602278290.6804636,69455,65.51537322998047
1602278295.7305105,69476,71.10719299316406
1602278362.6269717,69719,61.841548919677734
1602278381.309772,69798,73.19322204589844
1602278409.3486927,69915,85.10140991210938
1602278557.4083378,70462,83.326904296875
1602278585.1875417,70580,69.10771942138672
1602278603.2039664,70656,71.22309875488281
1602278674.1824348,70915,70.05599975585938
1602278693.491091,70996,81.11952209472656
1602278804.9316542,71428,70.9188461303711
1602278844.010216,71554,69.38539123535156
1602278850.1413906,71580,81.72925567626953
1602278877.5557578,71696,59.56166458129883
1602278923.67496,71850,80.25444030761719
1602278936.9438066,71906,80.97696685791016
1602278949.017256,71957,85.85978698730469
1602278954.1818826,71979,73.38946533203125
1602278961.9588366,72012,71.60762786865234
1602278967.8881721,72037,86.70856475830078
1602279038.836913,72297,75.88347625732422
1602279039.3116264,72299,70.52821350097656
1602279063.499284,72401,83.95369720458984
1602279064.2095487,72404,82.4603042602539
1602279110.0865638,72558,83.19119262695312
1602279149.1143467,72723,80.10092163085938
1602279194.206227,72873,88.0974349975586
1602279226.4906774,73009,73.97814178466797
1602279266.604183,73179,78.08800506591797
1602279308.893909,73318,75.98966217041016
1602279430.1153474,73789,79.88896942138672
1602279431.2812788,73794,87.32748413085938
1602279442.3535013,73841,74.27132415771484
1602279456.7033432,73901,83.1236801147461
1602279471.4716659,73924,63.382225036621094
1602279533.7452917,74187,84.8668441772461
1602279535.4193118,74194,69.55659484863281
1602279721.732423,74901,83.54458618164062
1602279795.0129066,75171,74.90287017822266
1602279875.0034778,75469,84.39012145996094
1602279879.2960315,75487,63.948516845703125
1602279898.2012513,75567,86.26519775390625
1602279993.4041717,75928,76.65478515625
1602280033.4488792,76056,75.53868865966797
1602280043.596101,76099,73.40930938720703
1602280071.775569,76218,80.52863311767578
1602280131.8092792,76431,72.76130676269531
1602280143.9353786,76482,84.35745239257812
1602280177.9933805,76626,72.49756622314453
1602280189.2377708,76673,80.17076110839844
1602280226.7736397,76790,80.6875
1602280254.2498686,76906,73.06700897216797
1602280255.8908615,76913,85.09416198730469
1602280332.877777,77198,73.01233673095703
1602280362.6971211,77324,80.42581939697266
1602280421.0119262,77530,69.85418701171875
1602280495.3081584,77802,65.1676025390625
1602280518.5939486,77901,84.80358123779297
1602280574.1214504,78135,81.53228759765625
1602280600.863132,78208,66.49586486816406
1602280614.4455776,78265,86.3075942993164
1602280745.273078,78775,77.62291717529297
1602280761.4063156,78843,83.56330108642578
1602280789.0685878,78920,80.00457000732422
1602280792.3364456,78934,89.58927917480469
1602280801.614401,78973,89.07453918457031
1602280809.206464,79005,80.99983978271484
1602280890.5769475,79309,75.9979248046875
1602280916.4058375,79418,63.9687614440918
1602280968.3638318,79597,85.51358795166016
1602281067.824208,79975,89.84013366699219
1602281081.0650408,80031,77.17339324951172
1602281082.0067005,80035,86.02670288085938
1602281097.428664,80100,69.73420715332031
1602281112.839425,80165,85.46965026855469
1602281175.5607855,80390,66.59873962402344
1602281179.2667048,80406,66.98632049560547
1602281213.390918,80550,83.66842651367188
1602281219.573176,80576,85.18697357177734
1602281238.0485303,80613,86.60221862792969
1602281338.3782005,80996,82.56153106689453
1602281342.790932,81015,84.98382568359375
1602281366.899377,81117,72.12406158447266
1602281438.926069,81381,81.54182434082031
1602281465.6293712,81494,82.60409545898438
1602281473.9322371,81529,65.85948181152344
1602281584.1442618,81952,86.4968490600586
1602281798.6389074,82736,69.0349349975586
1602281806.663411,82770,88.78353881835938
1602281825.2846637,82849,83.86185455322266
1602281888.3595848,83075,74.46898651123047
1602281900.71966,83127,72.74918365478516
1602281933.7892365,83267,75.52130126953125
1602282000.7841592,83510,81.42691802978516
1602282061.0443785,83762,87.50959777832031
1602282108.5098574,83923,80.60397338867188
1602282175.26015,84165,79.96994018554688
1602282182.8793886,84197,77.10363006591797
1602282229.6070611,84394,75.74334716796875
1602282233.216275,84409,90.03620147705078
1602282288.2964127,84601,85.51988220214844
1602282308.4306104,84686,84.64976501464844
1602282321.1435626,84740,84.06647491455078
1602282339.5708451,84818,81.3553466796875
1602282396.9554367,85020,86.99818420410156
1602282404.5019255,85052,71.46174621582031
1602282413.220118,85089,73.8358383178711
1602282432.3397388,85169,86.33375549316406
1602282477.484494,85320,75.33954620361328
1602282522.0545502,85508,81.25662994384766
1602282539.1812005,85539,78.82560729980469
1602282546.9292421,85572,86.50713348388672
1602282573.8136556,85686,66.41144561767578
1602282588.7999642,85749,79.46956634521484
1602282654.148572,85985,78.93522644042969
1602282660.9289818,86014,78.73640441894531
1602282774.0976174,86452,79.99166107177734
1602282861.5913346,86780,79.55672454833984
1602282864.695752,86793,85.09413146972656
1602282881.8111787,86865,76.41041564941406
1602282925.2233434,87008,83.37812042236328
1602283025.8437269,87393,87.46102142333984
1602283039.149263,87450,71.47154998779297
1602283064.5694146,87556,89.22925567626953
1602283080.0305257,87621,74.26187896728516
1602283100.1846387,87666,68.65584564208984
1602283138.538941,87829,65.89385223388672
1602283221.0416393,88137,73.24644470214844
1602283302.560224,88441,81.26040649414062
1602283358.256006,88674,83.9425048828125
1602283401.2277985,88815,74.25796508789062
1602283516.5777893,89262,78.50566101074219
1602283536.6856413,89347,81.77294158935547
1602283540.505358,89363,69.96613311767578
1602283641.0227153,89745,80.3436508178711
1602283654.4562457,89762,82.2919692993164
1602283685.3186803,89892,82.72091674804688
1602283704.445896,89973,81.21382141113281
1602283719.1205204,90035,73.66677856445312
1602283776.405827,90237,85.67102813720703
1602283827.2870774,90450,87.48200988769531
1602283993.71216,91074,86.9921646118164
1602283998.4157083,91094,87.9578857421875
1602284056.7582178,91300,87.85324096679688
1602284098.2105694,91474,79.24043273925781
1602284143.2170656,91624,85.39000701904297
1602284147.9539874,91644,78.00668334960938
1602284148.6767864,91647,81.4865493774414
1602284168.7919977,91732,85.60494232177734
1602284169.4965277,91735,76.1564712524414
1602284264.0889096,92094,88.2136459350586
1602284270.215767,92120,84.19023895263672
1602284433.3810732,92729,83.0081787109375
1602284447.306297,92788,80.06346130371094
1602284536.758066,93126,81.71375274658203
1602284559.801249,93223,69.98809814453125
1602284628.2198896,93471,66.76695251464844
1602284739.821664,93901,83.63581085205078
1602284872.21193,94380,76.23285675048828
1602284882.9220698,94424,86.52586364746094
1602284909.5471528,94536,83.27701568603516
1602284977.896846,94784,81.72369384765625
1602285003.339063,94891,74.85861206054688
1602285052.0958467,95057,63.521034240722656
1602285082.1130612,95184,75.33203125
1602285114.4207158,95321,82.36425018310547
1602285128.0254247,95377,76.24758911132812
1602285145.0367265,95409,77.09698486328125
1602285161.762474,95480,81.69112396240234
1602285261.2651966,95860,84.02100372314453
1602285282.3142269,95949,84.2667236328125
1602285287.7630253,95972,91.0717544555664
1602285375.3851604,96301,75.69778442382812
1602285440.653335,96535,85.04299926757812
1602285456.032597,96600,84.95604705810547
1602285564.4548595,97018,74.1471939086914
1602285606.3935785,97156,62.76647186279297
1602285623.062104,97226,90.84473419189453
1602285639.6634715,97296,84.965576171875
1602285668.46402,97416,83.19429016113281
1602285678.8211715,97460,79.2134017944336
1602285720.4276605,97596,85.40625762939453
1602285733.8950794,97653,87.88787078857422
1602285754.924827,97742,79.78850555419922
1602285767.6335278,97796,86.03102111816406
1602285796.1711347,97876,82.4489974975586
1602285822.2117434,97986,75.77568054199219
1602285858.6181436,98139,66.92951965332031
1602285885.260189,98212,83.10667419433594
1602285931.2876647,98404,76.7730941772461
1602285947.8751566,98474,81.23123931884766
1602285959.35677,98523,80.23377227783203
1602286104.4548633,99055,86.55513000488281
1602286221.0572367,99506,85.32664489746094
1602286245.9965322,99612,78.65619659423828
1602286246.4721713,99614,78.13642883300781
1602286320.2242079,99884,81.48026275634766
1602286424.4280217,100284,92.2039794921875
1602286501.1225047,100566,80.70532989501953
1602286506.5648315,100589,81.95767211914062
1602286554.2930927,100751,74.6176528930664
1602286579.677322,100858,80.21601104736328
1602286593.6317198,100917,84.55525207519531
1602286595.7458336,100926,75.69895935058594
1602286612.567737,100997,84.1703872680664
1602286639.5762916,101072,88.14856719970703
1602286659.2229433,101155,76.41741180419922
1602286677.9035664,101234,75.14281463623047
1602286702.218203,101335,75.7992172241211
1602286706.8923817,101355,80.26129150390625
1602286734.3400614,101431,82.67073059082031
1602286747.8954258,101488,70.31446838378906
1602286750.4961948,101499,75.59989166259766
1602286860.6291802,101923,86.73209381103516
1602286865.380723,101943,84.01063537597656
1602286961.5933602,102307,81.50245666503906
1602287019.1342835,102509,87.53164672851562
1602287026.679559,102541,84.31757354736328
1602287039.4334514,102595,69.11538696289062
1602287060.965128,102685,84.57714080810547
1602287116.829775,102880,74.90437316894531
1602287124.227221,102911,70.3588638305664
1602287137.2802107,102966,80.13330841064453
1602287145.5732625,103001,75.55540466308594
1602287147.9451206,103011,67.50867462158203
1602287203.7688868,103206,78.72148132324219
1602287265.1386125,103462,87.98123931884766
1602287287.6835666,103517,87.88233947753906
1602287399.3458695,103947,81.55315399169922
1602287487.4855313,104276,77.82974243164062
1602287501.1906614,104334,84.86184692382812
1602287598.3666463,104704,75.73381042480469
1602287623.0191221,104808,76.53426361083984
1602287626.3452427,104822,85.01165008544922
1602287630.9026697,104841,88.77328491210938
1602287640.68611,104882,69.73373413085938
1602287653.519058,104896,77.11234283447266
1602287656.9996862,104911,72.2160415649414
1602287660.0866861,104924,85.86572265625
1602287669.3446987,104963,90.01097106933594
1602287700.0208497,105093,75.58887481689453
1602287750.7132883,105265,82.22891998291016
1602287790.9479108,105434,85.5822525024414
1602287842.4190338,105610,66.65388488769531
1602287864.0656986,105702,73.18447875976562
1602287880.9909525,105774,72.39273834228516
1602287884.3146787,105788,85.20675659179688
1602287994.0315583,106210,76.68094635009766
1602288007.9356384,106267,82.22949981689453
1602288046.7338982,106390,74.82501983642578
1602288088.4167352,106566,76.63919830322266
1602288121.6709156,106666,72.26884460449219
1602288146.058205,106769,88.51226043701172
1602288234.663245,107103,83.81184387207031
1602288410.5080838,107764,78.98616027832031
1602288419.974158,107804,85.5992202758789
1602288427.7875812,107837,85.82363891601562
1602288471.4312196,108021,91.5739974975586
1602288592.6039965,108449,78.04857635498047
1602288624.876609,108586,83.662353515625
1602288755.7109892,109098,85.2276382446289
1602288799.7839558,109242,74.47270202636719
1602288800.0280685,109243,81.03880310058594
1602288813.7901385,109301,85.4880599975586
1602288870.6237812,109501,88.8994140625
1602288889.29701,109580,87.07653045654297
1602288946.6073682,109822,64.03759765625
1602289013.1669612,110063,84.59854125976562
1602289053.0790308,110191,87.3303451538086
1602289061.23766,110224,78.30134582519531
1602289107.10344,110418,84.9152603149414
1602289121.4041636,110478,88.99382781982422
1602289156.5841906,110586,75.21236419677734
1602289164.9888906,110622,85.19806671142578
1602289169.4591606,110641,85.80680847167969
1602289192.251284,110737,77.02449035644531
1602289310.0098543,111194,84.6904296875
1602289329.4993541,111235,81.59353637695312
1602289350.3455017,111323,83.29041290283203
1602289403.0335531,111545,78.96595764160156
1602289448.933359,111698,86.67176818847656
1602289493.7044644,111887,75.80620574951172
1602289500.3019755,111915,82.94141387939453
1602289651.0602214,112470,87.5939712524414
1602289706.7491994,112664,87.5517349243164
1602289716.0349119,112703,82.88748168945312
1602289763.1009223,112902,90.0512924194336
1602289872.835159,113322,80.19684600830078
1602289915.8368914,113463,79.95361328125
1602289945.698532,113589,87.64179992675781
1602289991.2964163,113741,76.15887451171875
1602290047.7104113,113980,84.0625991821289
1602290131.7240067,114292,85.8423843383789
1602290180.9553444,114459,90.17925262451172
1602290182.8608978,114467,84.94246673583984
1602290275.8200479,114820,85.3656005859375
1602290341.3035347,115096,81.67012786865234
1602290363.4482658,115149,87.04340362548828
1602290458.115137,115506,83.06532287597656
1602290460.950852,115518,84.75880432128906
1602290519.6298215,115765,87.8504638671875
1602290521.29691,115772,79.00822448730469
1602290555.924023,115878,71.97595977783203
1602290594.0121493,116039,68.93800354003906
1602290615.092558,116129,79.55799102783203
1602290701.690138,116453,76.94609069824219
1602290751.8540895,116624,82.20757293701172
1602290763.4451838,116673,85.93209075927734
1602290772.323403,116711,75.6718978881836
1602290780.365953,116745,87.7579574584961
1602290789.386898,116783,81.82975769042969
1602290798.5263662,116822,80.9129638671875
1602290835.4989836,116938,88.73221588134766
1602290844.7737186,116977,87.70479583740234
1602290854.0764225,117016,83.5325927734375
1602290857.4104018,117030,84.938720703125
1602290861.395135,117047,73.78949737548828
1602290887.4346833,117155,83.9385986328125
1602290900.1542935,117209,90.21488952636719
1602291020.3719993,117635,93.05741882324219
1602291065.4301054,117825,79.93448638916016
1602291102.588428,117941,84.33995056152344
1602291155.09669,118161,87.776611328125
1602291161.941778,118190,85.36112213134766
1602291290.3589747,118651,89.31410217285156
1602291351.1053445,118908,78.15267181396484
1602291358.084019,118937,84.0770263671875
1602291382.3144455,118998,81.46707916259766
1602291454.6199996,119302,74.81572723388672
1602291504.0946233,119470,85.07563781738281
1602291634.731791,119979,89.20542907714844
1602291638.2717,119994,80.26814270019531
1602291718.658989,120291,86.4756088256836
1602291871.902387,120854,81.5626220703125
1602291886.1665494,120914,80.88845825195312
1602291961.971887,121192,67.23065948486328
1602291962.194894,121193,85.9859848022461
1602291988.6194003,121304,88.1984634399414
1602291995.295337,121332,87.87228393554688
1602292002.4208083,121362,83.58773803710938
1602292012.138534,121403,83.7597427368164
1602292049.3034055,121519,90.1470718383789
1602292133.8129957,121835,82.4471664428711
1602292143.8015893,121877,82.8208236694336
1602292152.2832787,121913,88.82170104980469
1602292231.5188766,122205,75.2065658569336
1602292238.8784723,122236,81.2264633178711
1602292317.9617884,122529,75.64826202392578
1602292340.0289493,122622,78.83789825439453
1602292342.8538966,122634,81.0467529296875
1602292367.6630332,122739,78.74980926513672
1602292455.3473933,123068,90.14934539794922
1602292603.2422469,123609,77.74267578125
1602292608.995771,123633,73.40753936767578
1602292616.899332,123666,80.70661163330078
1602292730.3642356,124103,85.3692626953125
1602292746.3227892,124169,77.65365600585938
1602292753.0299356,124197,81.4229507446289
1602292842.1392794,124532,72.8429946899414
1602292894.1186976,124711,77.2515640258789
1602292905.8279095,124760,70.32485961914062
1602292906.536086,124763,81.00245666503906
1602292909.141913,124774,87.1738052368164
1602292919.6693525,124818,88.81558990478516
1602292982.6935577,125043,77.74357604980469
1602293041.8005397,125290,86.36666870117188
1602293354.8857353,126444,81.56974792480469
1602293412.661341,126687,78.3056640625
1602293481.386888,126935,84.59661102294922
1602293494.1395376,126988,84.1986312866211
1602293529.5819995,127097,85.484130859375
1602293561.811886,127230,88.05867767333984
1602293605.6229708,127414,75.36009979248047
1602293645.712295,127542,85.09158325195312
1602293658.286317,127595,87.68402862548828
1602293668.2609947,127637,86.53121948242188
1602293694.0412464,127746,82.20053100585938
1602293695.676338,127753,87.16710662841797
1602293712.8055403,127785,87.84293365478516
1602293720.4397135,127817,87.88155364990234
1602293735.0622125,127878,85.80804443359375
1602293739.305386,127896,81.10681915283203
1602293791.2697463,128112,79.49620056152344
1602293846.345136,128304,82.22723388671875
1602293871.2301033,128408,76.16146087646484
1602293885.9640253,128470,83.67119598388672
1602293937.2159643,128644,70.48234558105469
1602293996.4021356,128852,80.66590881347656
1602294066.76989,129146,85.50801849365234
1602294085.8449287,129186,78.89363861083984
1602294117.2803545,129318,86.74369812011719
1602294135.8501308,129396,64.12153625488281
1602294138.2062063,129406,81.47883605957031
1602294141.0838537,129418,79.62140655517578
1602294142.9700937,129426,85.68236541748047
1602294149.6204178,129454,78.0776596069336
1602294161.0813692,129502,87.95022583007812
1602294180.9441295,129545,86.16696166992188
1602294211.0599077,129672,86.81954193115234
1602294247.1434963,129824,80.88231658935547
1602294280.867511,129925,85.12163543701172
1602294314.7113059,130068,89.33617401123047
1602294315.4277477,130071,83.50214385986328
1602294338.2792861,130165,80.34507751464844
1602294383.9005144,130316,88.8930892944336
1602294485.6094756,130703,81.63630676269531
1602294492.6311567,130733,87.31666564941406
1602294500.2585337,130765,88.7175064086914
1602294538.6295521,130926,86.85823059082031
1602294562.6095004,130986,85.7116470336914
1602294568.562658,131011,82.32238006591797
1602294692.4106512,131491,85.05372619628906
1602294695.0097768,131502,85.8468246459961
1602294747.0879912,131680,84.66551971435547
1602294752.533923,131703,79.99435424804688
1602294759.909267,131734,87.2240219116211
1602294793.5653155,131876,86.62493133544922
1602294796.9568365,131890,86.25721740722656
1602294963.239762,132506,79.46236419677734
1602295003.644781,132676,82.8829574584961
1602295070.2004943,132916,84.44149017333984
1602295074.0074484,132932,92.83082580566406
1602295115.7427921,133067,83.35497283935547
1602295148.9003272,133206,74.00996398925781
1602295175.6283975,133318,87.49427032470703
1602295227.3736475,133496,84.04662322998047
1602295235.0194156,133528,79.70911407470703
1602295252.0879598,133600,81.33114624023438
1602295323.1884806,133860,77.36058807373047
1602295358.2111394,134007,87.93605041503906
1602295455.8259706,134376,75.560791015625
1602295458.9028783,134389,78.24249267578125
1602295488.7794797,134474,84.3736343383789
1602295529.2352383,134645,87.27930450439453
1602295582.3951774,134829,83.5800552368164
1602295587.8399208,134852,85.3434829711914
1602295589.017231,134857,91.3298110961914
1602295593.7052674,134877,89.89730834960938
1602295618.7807093,134983,82.3692855834961
1602295710.369407,135327,78.50872039794922
1602295788.382369,135615,89.07550048828125
1602295859.1277423,135872,74.79902648925781
1602295939.6002066,136209,89.04661560058594
1602295966.0624738,136280,86.88534545898438
1602295984.547477,136358,75.83494567871094
1602296068.7720196,136673,80.80379486083984
1602296069.936407,136678,87.62369537353516
1602296073.4948387,136693,74.6143569946289
1602296161.445297,137023,84.24833679199219
1602296169.039728,137055,88.15180206298828
1602296216.2134295,137252,75.29888916015625
1602296280.3230917,137482,75.9598159790039
1602296299.9815683,137565,80.45252227783203
1602296304.516766,137584,84.80621337890625
1602296338.8694112,137687,87.41951751708984
1602296352.2866583,137744,86.9256820678711
1602296405.0989249,137966,87.57357025146484
1602296460.0764523,138156,73.13431549072266
1602296538.1701355,138444,84.99932861328125
1602296544.737607,138472,86.5673599243164
1602296565.0773056,138558,82.26558685302734
1602296665.0349128,138939,83.13320922851562
1602296670.297529,138961,83.77645111083984
1602296750.953385,139258,85.46456909179688
1602296795.169137,139403,80.15534973144531
1602296806.2558079,139449,80.53707122802734
1602296941.0205748,139975,78.65151977539062
1602296950.56158,140015,76.76325225830078
1602296952.471961,140023,82.53703308105469
1602296957.7257183,140045,87.22880554199219
1602296960.0909026,140055,75.442626953125
1602296988.1598053,140131,77.02993774414062
1602296996.303794,140165,77.17232513427734
1602297017.0196297,140252,88.31168365478516
1602297024.457407,140283,70.94708251953125
1602297144.9944403,140750,88.05728912353516
1602297196.8636575,140927,88.43646240234375
1602297211.5495539,140989,83.76094055175781
1602297276.9137843,141222,84.72457885742188
1602297278.3626468,141228,76.7448959350586
1602297431.990885,141834,88.13843536376953
1602297436.4886324,141853,84.98985290527344
1602297454.7304811,141889,81.65715789794922
1602297477.9859083,141986,73.81241607666016
1602297524.0399442,142179,80.40445709228516
1602297528.0698855,142196,72.39541625976562
1602297528.304592,142197,85.04298400878906
1602297609.1985888,142496,84.73360443115234
1602297617.7238731,142532,76.81874084472656
1602297679.3708408,142751,80.96808624267578
1602297712.6906188,142892,86.22461700439453
1602297792.481663,143186,88.25059509277344
1602297839.252514,143342,86.49796295166016
1602297873.2727332,143485,71.73374938964844
1602297893.8219137,143571,77.38288879394531
1602297896.1916413,143581,89.98722839355469
1602297939.5043123,143722,77.0843505859375
1602297950.3015397,143767,84.70323181152344
1602297956.2704237,143792,85.38011932373047
1602297986.236256,143918,80.65835571289062
1602298012.565763,143988,85.1415786743164
1602298053.2420714,144157,86.5916976928711
1602298069.5569954,144226,77.82339477539062
1602298083.5536983,144285,89.82986450195312
1602298121.5476286,144404,82.67388916015625
1602298150.9334414,144528,91.50787353515625
1602298155.8908205,144549,83.17069244384766
1602298349.2960706,145280,85.01200866699219
1602298437.9592855,145612,88.89978790283203
1602298440.5705054,145623,74.82742309570312
1602298461.6021721,145711,86.80746459960938
1602298480.6734912,145750,70.13267517089844
1602298490.4104335,145791,76.79852294921875
1602298523.9902413,145932,86.1255874633789
1602298624.4863365,146312,79.42950439453125
1602298645.1473362,146399,84.52734375
1602298725.1351883,146696,72.21569061279297
1602298887.327457,147296,88.95723724365234
1602298901.62969,147356,86.18099975585938
1602298904.020336,147366,71.27356719970703
1602298943.6231334,147491,73.6063003540039
1602299089.3408363,148063,73.19322204589844
1602299119.569922,148189,84.64220428466797
1602299153.0339067,148288,88.8504638671875
1602299185.2859235,148424,85.52642059326172
1602299224.065055,148546,83.4801254272461
1602299237.8850732,148604,89.88494873046875
1602299254.220658,148673,81.71875
1602299255.1562107,148677,82.07151794433594
1602299279.0665796,148778,81.78084564208984
1602299299.4702,148864,84.50064849853516
1602299303.0375779,148879,78.87069702148438
1602299456.731247,149442,78.10684967041016
1602299483.3309062,149555,81.46266174316406
1602299523.3700094,149683,85.04570770263672
1602299526.9072008,149698,89.1110610961914
1602299543.5656102,149768,88.59025573730469
1602299571.7905555,149886,86.67416381835938
1602299583.8946238,149937,74.0894775390625
1602299608.3147614,149999,82.3427505493164


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/angle_data/cifar10_mom/run-MOBILENETV2_models_PAL_1_PAL_45000_150000_128_0.1_0.4_0.8_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1602265242.5405517,42,100.53372192382812
1602265273.4226463,167,90.95813751220703
1602265288.796623,229,89.52909088134766
1602265356.9272282,474,90.71649932861328
1602265372.3205674,536,86.74327850341797
1602265382.9710374,579,93.6401138305664
1602265384.6981258,586,93.43325805664062
1602265396.6115873,634,94.52780151367188
1602265399.821741,647,94.42747497558594
1602265422.8919911,714,91.43988800048828
1602265446.1830294,808,92.6365966796875
1602265497.279719,1014,92.68815612792969
1602265582.9641945,1333,91.8415756225586
1602265595.874241,1385,89.82353210449219
1602265597.616609,1392,90.87420654296875
1602265615.236196,1436,92.70960235595703
1602265678.4261546,1691,93.27934265136719
1602265689.0769448,1734,91.89270782470703
1602265689.8271189,1737,89.4250259399414
1602265731.4659786,1877,89.20503997802734
1602265741.3613186,1917,92.52981567382812
1602265770.8298378,2036,91.13256072998047
1602265844.9427922,2307,87.7401123046875
1602265865.2900648,2389,86.98563385009766
1602265896.1448314,2485,89.63664245605469
1602265896.3893108,2486,87.1124267578125
1602265945.788157,2685,87.24858093261719
1602266040.4782019,3038,84.5865478515625
1602266095.1561635,3230,83.68338775634766
1602266099.1319318,3246,82.8768081665039
1602266113.724729,3305,82.76742553710938
1602266198.555836,3618,79.42796325683594
1602266199.0602047,3620,82.15685272216797
1602266211.456389,3670,78.72533416748047
1602266249.0072463,3821,78.24330139160156
1602266289.629118,3956,78.90341186523438
1602266386.2990925,4317,76.09922790527344
1602266406.832372,4400,72.80290222167969
1602266429.6986337,4492,73.61540222167969
1602266433.907724,4509,79.95938110351562
1602266482.3989406,4676,80.22721099853516
1602266510.1564982,4788,74.2078857421875
1602266562.7591145,4971,78.75318145751953
1602266603.1884053,5134,83.7995834350586
1602266662.6636932,5345,79.75263214111328
1602266666.1345649,5359,79.139404296875
1602266763.7869284,5723,68.2334213256836
1602266798.7036128,5864,74.24170684814453
1602266809.3532164,5907,63.72801208496094
1602266837.361472,5990,66.59195709228516
1602266889.359483,6200,72.36225128173828
1602266894.065068,6219,77.7432632446289
1602266989.321391,6574,73.21802520751953
1602267027.8730164,6699,61.897064208984375
1602267030.8206224,6711,72.13933563232422
1602267066.2651937,6854,62.81631851196289
1602267094.0853984,6966,67.0317153930664
1602267148.4150321,7155,69.51641082763672
1602267204.8656504,7382,60.33999252319336
1602267231.4349701,7460,68.87212371826172
1602267232.1696448,7463,69.81282043457031
1602267322.5474827,7798,60.767677307128906
1602267331.1521332,7833,66.17906951904297
1602267388.92866,8066,59.5815544128418
1602267424.5753698,8180,62.53028106689453
1602267434.6985126,8221,69.21880340576172
1602267469.9767559,8363,67.83468627929688
1602267510.7972488,8498,67.22850799560547
1602267513.2864149,8508,64.91488647460938
1602267536.3343475,8601,63.14741897583008
1602267612.3310177,8878,56.81305694580078
1602267626.4474092,8935,59.10072326660156
1602267714.414957,9260,66.27507781982422
1602267766.0140145,9468,59.11350631713867
1602267794.6939638,9554,56.9605712890625
1602267797.8993678,9567,62.397735595703125
1602267830.3535078,9698,63.0665283203125
1602268018.8085122,10399,64.2343521118164
1602268038.6994193,10479,58.3902473449707
1602268049.3635914,10522,62.358299255371094
1602268077.868919,10607,64.42704772949219
1602268120.667541,10780,67.33451843261719
1602268151.0374968,10902,61.286216735839844
1602268151.779306,10905,62.69014358520508
1602268174.2630022,10966,57.60951614379883
1602268187.6608107,11020,66.96053314208984
1602268207.9382555,11102,62.46605682373047
1602268322.1306334,11532,63.382511138916016
1602268330.5607615,11566,59.705726623535156
1602268367.4823368,11685,65.32599639892578
1602268385.8525152,11759,67.2427749633789
1602268445.3387237,11969,59.178367614746094
1602268446.5836766,11974,60.65592956542969
1602268493.6888661,12164,65.16368865966797
1602268524.9467247,12290,58.10063171386719
1602268685.1978312,12877,59.679691314697266
1602268731.4301813,13034,63.0205192565918
1602268738.1266537,13061,58.34968185424805
1602268878.181029,13597,65.9293441772461
1602268883.8553956,13620,69.41354370117188
1602268938.2410133,13810,66.19786834716797
1602269047.528108,14221,64.05626678466797
1602269065.5311537,14294,66.43431091308594
1602269076.417008,14338,62.561981201171875
1602269110.904017,14447,59.757225036621094
1602269158.2465558,14638,60.01396560668945
1602269165.6958582,14668,61.05910110473633
1602269193.3598225,14779,65.97886657714844
1602269224.0412679,14873,62.830474853515625
1602269380.242284,15473,60.749542236328125
1602269396.0982375,15507,65.91315460205078
1602269459.8586729,15764,64.71334838867188
1602269554.477437,16116,56.70369338989258
1602269612.5897048,16321,67.74951934814453
1602269752.6877098,16857,71.9718246459961
1602269811.8581424,17066,61.69242477416992
1602269819.5140357,17097,65.40897369384766
1602269881.490935,17317,72.09324645996094
1602269886.983578,17339,67.0539779663086
1602269937.5892184,17543,73.14019775390625
1602269941.086442,17557,72.62435150146484
1602270185.1108437,18451,68.34688568115234
1602270365.1500533,19116,63.984825134277344
1602270378.3043425,19169,65.31752014160156
1602270475.5242567,19531,66.56238555908203
1602270502.5150778,19640,69.87989044189453
1602270505.9680629,19654,80.51570129394531
1602270532.409416,19731,70.05433654785156
1602270597.868871,19995,67.77461242675781
1602270612.3028836,20053,67.72850799560547
1602270614.5607092,20062,68.68136596679688
1602270640.9102318,20138,73.4498519897461
1602270667.1972113,20244,80.24537658691406
1602270669.1799946,20252,77.1510009765625
1602270686.798771,20323,77.1603775024414
1602270723.3253963,20440,67.1530532836914
1602270747.8343234,20539,68.0757827758789
1602270757.5123444,20578,64.91832733154297
1602270814.8953795,20779,78.07234954833984
1602270815.6451213,20782,77.19950103759766
1602270833.7539573,20855,75.43403625488281
1602270889.5889983,21080,80.04117584228516
1602270912.8139553,21144,74.16708374023438
1602270934.6482558,21232,78.37633514404297
1602270956.2355552,21319,73.8588638305664
1602271014.2079546,21523,75.98589324951172
1602271102.1171958,21848,75.70169830322266
1602271207.9579163,22245,76.83041381835938
1602271228.9694812,22330,75.59586334228516
1602271235.9071894,22358,71.74005126953125
1602271444.4364817,23138,75.22608947753906
1602271446.9205675,23148,76.47168731689453
1602271457.8408167,23192,82.17597198486328
1602271464.2648177,23218,75.9467544555664
1602271488.5974567,23286,70.73755645751953
1602271507.3157308,23361,71.45948028564453
1602271523.64536,23427,75.10116577148438
1602271551.7779381,23540,72.30626678466797
1602271591.446631,23670,77.6514663696289
1602271594.1832488,23681,79.24467468261719
1602271599.1680236,23701,81.40856170654297
1602271665.3246043,23938,73.27383422851562
1602271716.9958384,24147,70.47953796386719
1602271750.509264,24282,82.63462829589844
1602271751.0011644,24284,70.9053955078125
1602271767.83691,24322,73.08688354492188
1602271841.9629297,24621,76.347412109375
1602271873.64623,24719,76.5672836303711
1602271875.6451776,24727,83.5594482421875
1602271918.7123914,24901,75.73573303222656
1602271926.9135838,24934,73.43639373779297
1602272013.4036627,25253,68.54386138916016
1602272033.0790427,25332,73.21581268310547
1602272055.0634913,25391,83.1224594116211
1602272167.0463758,25812,71.82760620117188
1602272175.706539,25847,80.36849975585938
1602272194.0368936,25921,82.61054229736328
1602272296.4205027,26303,79.8567886352539
1602272433.8501961,26797,74.7802963256836
1602272434.110374,26798,78.09146881103516
1602272441.8651445,26829,79.62982177734375
1602272526.8522875,27142,84.62091827392578
1602272529.8142316,27154,78.55085754394531
1602272531.0766385,27159,80.28707885742188
1602272559.565791,27274,80.48666381835938
1602272624.2608037,27505,81.57661437988281
1602272648.6072958,27603,79.1732177734375
1602272657.2369936,27638,82.21517944335938
1602272711.1468108,27825,82.81649017333984
1602272733.7061193,27916,78.64007568359375
1602272870.7517686,28438,80.0936050415039
1602272904.2488968,28543,81.84626770019531
1602273017.5789995,28970,81.13888549804688
1602273024.0627882,28996,84.18795013427734
1602273040.42645,29062,83.35408020019531
1602273074.9403934,29201,80.17941284179688
1602273097.836145,29263,78.43132019042969
1602273149.4918847,29471,87.03398895263672
1602273153.4496017,29487,77.53502655029297
1602273191.8257565,29611,82.72603607177734
1602273245.871336,29829,87.63838195800781
1602273297.0100214,30005,82.19123840332031
1602273303.4657712,30031,72.92455291748047
1602273338.8724449,30174,78.35264587402344
1602273384.426622,30327,84.66636657714844
1602273419.8097177,30470,77.29553985595703
1602273455.052415,30612,79.71451568603516
1602273485.9526622,30706,76.68220520019531
1602273489.444041,30720,79.4074935913086
1602273674.829226,31406,80.33438110351562
1602273684.0168488,31443,83.90487670898438
1602273754.4792016,31696,82.0704345703125
1602273800.2115607,31880,76.57585906982422
1602273814.2092369,31936,76.49431610107422
1602273831.111478,32004,75.07215881347656
1602273889.1371627,32207,83.92376708984375
1602273953.3443289,32435,77.27426147460938
1602273979.8603277,32542,79.58447265625
1602274008.4157562,32657,78.76068115234375
1602274041.945693,32762,83.18171691894531
1602274074.6910343,32894,80.36412811279297
1602274076.6711948,32902,79.50601959228516
1602274109.418015,33034,78.60077667236328
1602274153.2409463,33181,83.80760955810547
1602274175.561567,33271,81.4669418334961
1602274192.9326122,33341,77.12448120117188
1602274201.3610618,33375,82.5850601196289
1602274208.312051,33403,82.36637878417969
1602274298.647952,33737,84.5913314819336
1602274301.6299431,33749,81.03070068359375
1602274306.3511658,33768,83.8489990234375
1602274310.5580919,33785,81.3366470336914
1602274331.392835,33839,79.2506332397461
1602274340.5848973,33876,81.36500549316406
1602274349.8290749,33913,79.22488403320312
1602274380.154292,34036,80.77622985839844
1602274406.2194195,34141,79.1272201538086
1602274468.6053753,34362,84.7663345336914
1602274473.8465705,34383,83.08533477783203
1602274516.586879,34525,87.54904174804688
1602274534.9346292,34599,86.90925598144531
1602274580.580107,34783,83.13514709472656
1602274732.0316956,35333,83.99635314941406
1602274737.2717102,35354,85.8968505859375
1602274742.9495115,35377,77.95075988769531
1602274769.2522998,35483,81.04637908935547
1602274799.0585124,35573,86.0164794921875
1602274848.2032561,35771,80.68680572509766
1602274867.5393453,35849,81.26636505126953
1602274900.9587822,35953,78.01571655273438
1602274905.1765761,35970,82.20978546142578
1602274921.7873075,36037,74.61415100097656
1602274973.6377475,36246,79.96959686279297
1602274988.3954911,36275,82.73371124267578
1602275083.9025202,36629,87.2247543334961
1602275091.3594334,36659,81.68108367919922
1602275118.2894425,36767,82.41122436523438
1602275138.837214,36850,82.3664779663086
1602275153.0345075,36907,82.26393127441406
1602275233.79832,37202,83.06344604492188
1602275312.7877238,37489,85.91654968261719
1602275388.5473428,37764,96.62252044677734
1602275416.302779,37876,86.18547058105469
1602275502.218405,38192,90.19022369384766
1602275570.8966293,38439,84.4620361328125
1602275574.853711,38455,80.04084777832031
1602275648.0685213,38720,83.45789337158203
1602275677.791034,38840,89.36244201660156
1602275712.708055,38981,73.76084899902344
1602275798.4662204,39296,81.29097747802734
1602275906.7340093,39702,88.56138610839844
1602275913.6929777,39730,74.11451721191406
1602275933.8836417,39781,86.24089813232422
1602275957.9506667,39878,81.34843444824219
1602275965.6250792,39909,83.62167358398438
1602275993.1791813,40020,85.00431823730469
1602276069.2613335,40296,81.96602630615234
1602276127.3607476,40500,86.66131591796875
1602276163.919095,40647,80.2335205078125
1602276167.8751788,40663,87.73291778564453
1602276168.8614445,40667,86.9899673461914
1602276177.0510628,40700,82.58186340332031
1602276181.9727182,40720,82.51516723632812
1602276200.0177896,40793,82.40434265136719
1602276268.947676,41040,86.95757293701172
1602276327.2611728,41244,82.8578109741211
1602276333.9783442,41271,83.16232299804688
1602276351.388459,41341,75.17078399658203
1602276407.9279644,41539,86.5364990234375
1602276411.9386096,41555,86.82010650634766
1602276563.0875924,42134,84.6517105102539
1602276648.9561157,42450,81.90199279785156
1602276653.4239185,42468,80.92111206054688
1602276713.112774,42678,84.87150573730469
1602276936.8919272,43518,88.87516021728516
1602276958.906499,43607,84.71662139892578
1602276966.8897784,43639,81.94847869873047
1602276992.3568528,43711,86.67984008789062
1602276999.0399168,43738,82.13531494140625
1602277000.0280313,43742,79.63033294677734
1602277015.6263041,43805,80.10980987548828
1602277062.3418982,43993,89.54922485351562
1602277089.7487476,44073,78.36339569091797
1602277121.416985,44200,86.98910522460938
1602277123.1599295,44207,75.58126831054688
1602277134.0772805,44251,82.67137908935547
1602277147.204224,44304,82.15320587158203
1602277224.5109515,44585,84.3878402709961
1602277289.296359,44816,76.09557342529297
1602277326.0488467,44964,73.84893035888672
1602277419.7613904,45310,87.68864440917969
1602277421.970562,45319,74.37088775634766
1602277435.1300192,45372,85.94363403320312
1602277476.1994312,45507,84.66890716552734
1602277513.8076453,45658,85.23193359375
1602277693.065692,46318,80.87530517578125
1602277697.038785,46334,79.581298828125
1602277716.6933432,46413,79.12115478515625
1602277745.445722,46499,81.29954528808594
1602277944.4186451,47241,89.7783203125
1602277959.337449,47301,87.99652862548828
1602278037.2058468,47585,81.5941390991211
1602278050.3302393,47638,83.16531372070312
1602278058.0170805,47669,84.62670135498047
1602278066.9641423,47705,80.98775482177734
1602278076.6799898,47744,86.62860870361328
1602278118.5099955,47882,78.89926147460938
1602278134.620042,47947,80.42921447753906
1602278140.295839,47970,78.1707534790039
1602278166.6147206,48076,80.18463897705078
1602278192.710351,48181,83.9404067993164
1602278211.7561688,48227,83.8077163696289
1602278284.8464038,48522,83.86454772949219
1602278372.386128,48844,80.58084106445312
1602278486.210575,49272,85.44676208496094
1602278513.3983753,49351,77.34938049316406
1602278544.710718,49477,84.77388763427734
1602278691.1406705,50006,86.711181640625
1602278703.5502021,50056,81.4582748413086
1602278726.6106398,50149,82.30467987060547
1602278730.587729,50165,85.36587524414062
1602278738.0822437,50195,76.27375793457031
1602278756.2121885,50268,82.72174072265625
1602278853.348441,50629,83.53148651123047
1602278908.1167307,50819,85.66543579101562
1602278947.8834558,50979,85.90327453613281
1602278993.935298,51134,82.20381164550781
1602279017.1660914,51227,84.95045471191406
1602279030.8790858,51282,86.0999984741211
1602279174.3819845,51798,83.48145294189453
1602279176.3492887,51806,83.22547912597656
1602279213.1218588,51954,82.81194305419922
1602279224.8092043,52001,80.14144897460938
1602279304.6575098,52292,83.04635620117188
1602279319.9275925,52353,90.75593566894531
1602279366.4167557,52510,82.32335662841797
1602279409.1496608,52682,89.79195404052734
1602279472.1785347,52906,81.2174072265625
1602279480.4024606,52939,85.70814514160156
1602279518.4264846,53092,72.76179504394531
1602279522.1490011,53107,85.14505767822266
1602279619.4761677,53468,82.79010009765625
1602279685.9205487,53706,85.59819030761719
1602279687.6401591,53713,87.73178100585938
1602279688.6358387,53717,76.38829803466797
1602279689.633732,53721,86.1618423461914
1602279732.225377,53862,88.12820434570312
1602279743.201448,53906,89.17736053466797
1602279784.5112488,54072,84.70465850830078
1602279793.4751906,54108,80.72161865234375
1602279797.2054563,54123,82.44962310791016
1602279834.1866705,54241,84.00440979003906
1602279953.6016839,54691,85.42195129394531
1602279982.4953904,54807,83.60077667236328
1602280022.4569914,54937,75.36614990234375
1602280033.6376655,54982,85.77496337890625
1602280086.0816772,55193,79.48390197753906
1602280119.9483325,55299,78.78952026367188
1602280180.53768,55543,90.14474487304688
1602280182.5323415,55551,83.97300720214844
1602280230.3407378,55713,81.36466217041016
1602280243.4701536,55766,84.6412124633789
1602280400.491433,56337,78.21543884277344
1602280442.6781197,56507,84.49664306640625
1602280446.2081814,56521,84.58184051513672
1602280467.8798785,56608,87.407958984375
1602280519.774385,56787,83.68206024169922
1602280528.001407,56820,83.71122741699219
1602280572.5521812,56999,85.54302215576172
1602280654.7045846,57299,82.00637817382812
1602280656.1933868,57305,89.38847351074219
1602280708.3224142,57484,81.8363037109375
1602280784.1503143,57760,80.068603515625
1602280924.5877044,58295,82.03470611572266
1602280968.1533737,58440,80.66708374023438
1602280996.9267147,58556,85.3488540649414
1602281017.981221,58641,81.47252655029297
1602281037.4682944,58719,85.46446990966797
1602281044.204739,58746,87.86052703857422
1602281048.4534433,58763,84.7758560180664
1602281188.3505485,59264,84.40140533447266
1602281200.038742,59311,87.84403991699219
1602281230.0647368,59432,85.26557922363281
1602281289.4062319,59640,89.63868713378906
1602281296.8896325,59670,78.69239807128906
1602281431.0001376,60179,83.05508422851562
1602281432.4968123,60185,85.32844543457031
1602281445.5367153,60207,87.4046401977539
1602281467.8794398,60297,84.95857238769531
1602281512.2122102,60475,85.23548126220703
1602281708.448348,61205,90.35914611816406
1602281733.7265522,61276,86.9472427368164
1602281773.877594,61438,84.7416000366211
1602281797.602673,61534,87.01254272460938
1602281841.4659185,61680,85.67134857177734
1602281962.9075463,62139,85.00584411621094
1602281982.7758858,62219,85.9546127319336
1602282064.158666,62516,82.3887939453125
1602282071.8652503,62547,82.38496398925781
1602282160.777545,62874,84.26966094970703
1602282205.6999576,63024,88.8620834350586
1602282254.2965121,63220,87.16156768798828
1602282288.6488645,63358,83.58590698242188
1602282313.6671767,63428,79.96758270263672
1602282313.918492,63429,85.0101318359375
1602282334.7768648,63513,83.041015625
1602282374.0234928,63671,80.88026428222656
1602282429.8251665,63865,86.2849349975586
1602282460.3902714,63988,87.61932373046875
1602282495.346664,64098,83.46368408203125
1602282526.9164104,64225,82.45256042480469
1602282605.8584998,64511,84.56454467773438
1602282608.3526022,64521,86.56584167480469
1602282649.7241848,64687,80.74635314941406
1602282707.5590217,64889,86.47377014160156
1602282803.6701365,65245,87.06648254394531
1602282815.3125997,65292,88.94654083251953
1602282854.5533237,65450,83.61786651611328
1602282869.909078,65481,84.31941223144531
1602282899.726497,65601,85.2055435180664
1602282910.190269,65643,85.12989044189453
1602282926.6047506,65709,80.05260467529297
1602282983.4686284,65907,84.8257827758789
1602283018.7103305,66049,86.07991027832031
1602283088.262469,66298,86.2266616821289
1602283182.711141,66647,88.35581970214844
1602283217.593393,66787,82.07573699951172
1602283265.1811266,66948,88.93653106689453
1602283272.197418,66976,87.33779907226562
1602283283.420596,67021,81.966796875
1602283395.1182697,67440,85.03413391113281
1602283615.187344,68263,86.33551025390625
1602283619.6674678,68281,80.68183898925781
1602283651.335881,68378,79.17312622070312
1602283664.0492644,68429,86.18142700195312
1602283704.2564309,68590,84.41893768310547
1602283796.356449,68929,83.33770751953125
1602283811.0972803,68988,81.27232360839844
1602283864.174048,69171,83.76020050048828
1602283867.6477876,69185,86.9687271118164
1602283942.3384945,69455,84.24678802490234
1602283947.5231435,69476,87.97572326660156
1602284015.6460476,69719,87.91975402832031
1602284035.1649733,69798,87.47960662841797
1602284064.2843373,69915,80.7229232788086
1602284215.5373628,70462,84.29403686523438
1602284244.9799767,70580,85.6857681274414
1602284263.8709376,70656,80.59931182861328
1602284335.8333144,70915,84.01220703125
1602284355.958526,70996,83.17877197265625
1602284470.8500562,71428,84.62367248535156
1602284509.7366645,71554,81.7706298828125
1602284516.2235703,71580,85.92303466796875
1602284545.1051633,71696,85.22245788574219
1602284591.0086253,71850,88.34236145019531
1602284604.898337,71906,86.20805358886719
1602284617.5980074,71957,88.2339096069336
1602284623.0720663,71979,83.38456726074219
1602284631.2548087,72012,84.5466537475586
1602284637.482441,72037,89.09060668945312
1602284709.6404243,72297,90.33554077148438
1602284710.1436658,72299,86.61123657226562
1602284735.406888,72401,83.66349792480469
1602284736.1542814,72404,86.1116943359375
1602284782.0940032,72558,82.29977416992188
1602284822.9666605,72723,81.6138916015625
1602284867.9872572,72873,81.3743667602539
1602284901.934623,73009,83.38043212890625
1602284944.2065818,73179,81.96302795410156
1602284986.5179791,73318,84.06746673583984
1602285111.4433634,73789,86.65434265136719
1602285112.695232,73794,82.74594116210938
1602285124.4421282,73841,85.88693237304688
1602285139.4130306,73901,86.88961791992188
1602285152.8154118,73924,79.3247299194336
1602285218.1854603,74187,80.33966827392578
1602285219.9367979,74194,85.09027099609375
1602285411.2754421,74901,86.26956939697266
1602285485.909055,75171,82.7744140625
1602285567.4816093,75469,82.28401947021484
1602285571.9790034,75487,82.4629898071289
1602285591.916406,75567,84.68907165527344
1602285689.3219934,75928,85.22012329101562
1602285728.7278776,76056,82.57791137695312
1602285739.4628556,76099,78.95606231689453
1602285768.9796312,76218,82.8298568725586
1602285829.6478102,76431,82.20482635498047
1602285842.2832348,76482,84.9744873046875
1602285878.0035784,76626,80.97802734375
1602285889.665007,76673,78.94683074951172
1602285926.4132552,76790,82.39405059814453
1602285955.1650612,76906,89.01545715332031
1602285956.9052656,76913,86.72843170166016
1602286035.6268487,77198,86.52235412597656
1602286067.0217128,77324,81.29666900634766
1602286125.9842846,77530,83.42804718017578
1602286201.4826891,77802,85.39098358154297
1602286226.1759248,77901,80.03600311279297
1602286284.2431073,78135,82.5841064453125
1602286310.2114716,78208,87.88751983642578
1602286324.3821812,78265,86.77783203125
1602286458.8166506,78775,83.7637939453125
1602286475.8028922,78843,83.02102661132812
1602286502.559655,78920,81.82988739013672
1602286506.0091455,78934,86.83245849609375
1602286515.6533537,78973,89.06927490234375
1602286523.5527122,79005,84.16502380371094
1602286606.9627635,79309,83.03814697265625
1602286634.1464565,79418,80.259521484375
1602286686.438724,79597,86.85588073730469
1602286788.043311,79975,85.59973907470703
1602286801.8370247,80031,85.06781005859375
1602286802.81773,80035,84.6192398071289
1602286818.9277637,80100,84.62500762939453
1602286835.1467462,80165,88.07959747314453
1602286898.77202,80390,86.47904968261719
1602286902.7926273,80406,82.43063354492188
1602286938.490976,80550,81.15138244628906
1602286944.9340975,80576,88.10440063476562
1602286961.906444,80613,84.22877502441406
1602287065.017901,80996,85.17483520507812
1602287069.738526,81015,82.0530776977539
1602287094.9587653,81117,77.90882110595703
1602287168.4837253,81381,82.94561004638672
1602287196.4812317,81494,86.10286712646484
1602287205.1686633,81529,82.30082702636719
1602287318.176176,81952,80.60982513427734
1602287536.317863,82736,85.70796203613281
1602287544.7874978,82770,84.7799301147461
1602287564.48287,82849,85.31590270996094
1602287628.1527164,83075,82.18517303466797
1602287641.07783,83127,83.94387817382812
1602287675.8773012,83267,85.5766830444336
1602287744.0115795,83510,81.94247436523438
1602287806.560177,83762,81.42530059814453
1602287854.0591927,83923,81.97100067138672
1602287921.8253038,84165,84.58084869384766
1602287929.7816715,84197,87.24786376953125
1602287978.6664946,84394,85.58805847167969
1602287982.393877,84409,89.00606536865234
1602288037.7858448,84601,83.38084411621094
1602288058.9138029,84686,82.80778503417969
1602288072.2226825,84740,81.40859985351562
1602288091.5895352,84818,84.29792022705078
1602288149.5359871,85020,88.09989929199219
1602288157.4742067,85052,88.30272674560547
1602288166.5950963,85089,88.27177429199219
1602288186.5021365,85169,89.10160827636719
1602288231.8134336,85320,78.50696563720703
1602288278.4558015,85508,80.32552337646484
1602288294.1590998,85539,85.68728637695312
1602288302.3335805,85572,86.10445404052734
1602288330.6204367,85686,82.6463394165039
1602288346.2807722,85749,84.5175552368164
1602288412.651494,85985,88.37477111816406
1602288419.8227174,86014,76.09626770019531
1602288536.4621255,86452,90.00230407714844
1602288625.7719886,86780,85.17874145507812
1602288629.0045168,86793,85.26908874511719
1602288646.8611364,86865,89.66352081298828
1602288690.2017915,87008,86.08052825927734
1602288793.8333943,87393,85.95101928710938
1602288808.0047474,87450,87.95879364013672
1602288834.5627942,87556,87.89630889892578
1602288850.7103906,87621,87.27362823486328
1602288869.5676713,87666,86.85919189453125
1602288910.2665834,87829,86.64453887939453
1602288994.7634923,88137,82.70465850830078
1602289078.2621977,88441,82.27338409423828
1602289136.1242378,88674,85.21702575683594
1602289179.1968524,88815,85.00849914550781
1602289298.2828403,89262,85.5630111694336
1602289319.5927145,89347,84.3856201171875
1602289323.5560858,89363,83.52616882324219
1602289426.3768816,89745,87.02116394042969
1602289438.3761923,89762,86.04385375976562
1602289470.7259414,89892,87.07064819335938
1602289490.9338527,89973,85.28205108642578
1602289506.347504,90035,89.36927032470703
1602289564.5082083,90237,80.45337677001953
1602289617.2466118,90450,87.67416381835938
1602289787.813978,91074,90.32081604003906
1602289792.793144,91094,86.32980346679688
1602289851.7251892,91300,88.36642456054688
1602289894.9563372,91474,80.20575714111328
1602289939.9487166,91624,92.24627685546875
1602289944.9039755,91644,88.00660705566406
1602289945.6527958,91647,82.54509735107422
1602289966.715862,91732,83.3763656616211
1602289967.4620934,91735,83.6806640625
1602290064.458698,92094,88.96277618408203
1602290070.9079359,92120,83.8184585571289
1602290237.8247454,92729,87.00345611572266
1602290252.4735277,92788,89.0879135131836
1602290344.231675,93126,86.41473388671875
1602290368.3379536,93223,85.25027465820312
1602290437.7435093,93471,86.02252960205078
1602290552.474696,93901,84.58447265625
1602290687.1639023,94380,81.80215454101562
1602290698.1200066,94424,86.30553436279297
1602290725.8581114,94536,86.828125
1602290795.1752336,94784,87.24486541748047
1602290821.7399085,94891,84.4317398071289
1602290870.8866265,95057,84.84032440185547
1602290902.4608562,95184,84.16932678222656
1602290936.4343219,95321,86.76407623291016
1602290950.3360293,95377,85.47541809082031
1602290966.093662,95409,83.14286804199219
1602290983.7094836,95480,83.3320083618164
1602291086.0583706,95860,86.98281860351562
1602291108.1253982,95949,84.31637573242188
1602291113.7917738,95972,88.16622161865234
1602291203.4147153,96301,85.25313568115234
1602291269.5151389,96535,83.11618041992188
1602291285.6744049,96600,85.69552612304688
1602291397.5341127,97018,85.3526611328125
1602291439.7866182,97156,85.10557556152344
1602291457.2322667,97226,87.66905212402344
1602291474.6600811,97296,82.4316635131836
1602291504.612625,97416,82.64568328857422
1602291515.5889924,97460,87.13897705078125
1602291557.228532,97596,82.1889877319336
1602291571.505466,97653,85.98529815673828
1602291593.5943413,97742,87.15897369384766
1602291607.0408688,97796,86.70120239257812
1602291634.569073,97876,88.10175323486328
1602291662.0351603,97986,86.62751770019531
1602291700.0528786,98139,84.25572204589844
1602291725.9964309,98212,86.51454162597656
1602291773.8633523,98404,85.65140533447266
1602291791.26133,98474,87.45293426513672
1602291803.4529657,98523,85.87578582763672
1602291951.664824,99055,88.79985809326172
1602292071.7779782,99506,81.54936218261719
1602292098.3317006,99612,84.1005630493164
1602292098.8361204,99614,83.64482879638672
1602292173.9047236,99884,85.3291244506836
1602292281.5130045,100284,87.52506256103516
1602292359.3129292,100566,87.23246002197266
1602292365.0722256,100589,86.31932067871094
1602292413.2498937,100751,86.39830017089844
1602292439.975717,100858,88.71903228759766
1602292454.6673257,100917,87.76838684082031
1602292456.9066427,100926,88.21280670166016
1602292474.5592525,100997,84.99786376953125
1602292501.00469,101072,89.224609375
1602292521.7601674,101155,86.24034118652344
1602292541.4241853,101234,83.4979248046875
1602292566.5487018,101335,87.52044677734375
1602292571.5473976,101355,85.95095825195312
1602292598.2514596,101431,87.38877868652344
1602292612.444603,101488,83.79559326171875
1602292615.1642704,101499,88.86246490478516
1602292728.6536338,101923,82.41336059570312
1602292733.6098864,101943,86.08470916748047
1602292832.320292,102307,77.91615295410156
1602292890.592508,102509,89.48851013183594
1602292898.555129,102541,81.64010620117188
1602292911.9912698,102595,90.50068664550781
1602292934.4374065,102685,78.85951232910156
1602292990.971935,102880,86.67536163330078
1602292998.6717408,102911,79.62370300292969
1602293012.3279264,102966,84.66993713378906
1602293021.0836751,103001,89.18365478515625
1602293023.6060066,103011,85.50735473632812
1602293079.9109879,103206,84.60006713867188
1602293143.463343,103462,86.55040740966797
1602293164.9764032,103517,86.24691009521484
1602293279.8105395,103947,84.42877197265625
1602293369.3506248,104276,80.02811431884766
1602293383.7410145,104334,86.50528717041016
1602293483.8403578,104704,83.83383178710938
1602293509.6149988,104808,84.48908996582031
1602293513.0871224,104822,86.40825653076172
1602293517.832756,104841,82.15941619873047
1602293528.026726,104882,81.17572784423828
1602293539.3963823,104896,86.90961456298828
1602293543.125303,104911,87.95030212402344
1602293546.3541164,104924,88.83467102050781
1602293556.1159618,104963,85.43119812011719
1602293588.4288347,105093,80.72254180908203
1602293639.0436802,105265,87.24371337890625
1602293681.1157427,105434,81.9797134399414
1602293733.1519685,105610,81.76526641845703
1602293756.0261688,105702,85.90496826171875
1602293773.911482,105774,82.49324798583984
1602293777.3541799,105788,86.70571899414062
1602293890.0612378,106210,82.16287994384766
1602293904.314827,106267,86.43304443359375
1602293942.659012,106390,87.7892074584961
1602293986.5171647,106566,80.74633026123047
1602294019.196248,106666,82.91877746582031
1602294044.9199429,106769,84.46698760986328
1602294135.946449,107103,84.04144287109375
1602294316.399367,107764,87.09296417236328
1602294326.3560956,107804,86.67033386230469
1602294334.6008604,107837,85.08732604980469
1602294380.329336,108021,87.51850891113281
1602294502.4554093,108449,83.55780029296875
1602294536.7309582,108586,85.96053314208984
1602294671.8647966,109098,88.25697326660156
1602294715.573335,109242,91.98725891113281
1602294715.825549,109243,86.51469421386719
1602294730.333868,109301,87.85578918457031
1602294788.0487072,109501,83.53042602539062
1602294807.79523,109580,81.99406433105469
1602294868.1177568,109822,87.2718734741211
1602294936.1037781,110063,86.91822052001953
1602294975.9019735,110191,85.77359008789062
1602294984.1661828,110224,84.47291564941406
1602295032.7497694,110418,86.71630859375
1602295047.6620398,110478,82.92265319824219
1602295082.3720076,110586,86.67868041992188
1602295091.3716714,110622,83.01699829101562
1602295096.1348522,110641,86.68074035644531
1602295120.1607375,110737,92.5105972290039
1602295242.0540316,111194,83.37171173095703
1602295260.249505,111235,87.20967102050781
1602295282.1873374,111323,91.43286895751953
1602295337.526162,111545,89.60833740234375
1602295383.5510454,111698,84.86869812011719
1602295430.6605697,111887,84.54512023925781
1602295437.66521,111915,86.1328125
1602295591.8175466,112470,87.78944396972656
1602295647.9131477,112664,86.50143432617188
1602295657.6657047,112703,88.15373229980469
1602295707.238442,112902,86.87737274169922
1602295819.8998427,113322,81.63648223876953
1602295862.9927852,113463,87.45539093017578
1602295894.5068421,113589,90.59677124023438
1602295940.084286,113741,85.75621795654297
1602295999.7774417,113980,84.06243133544922
1602296085.3586066,114292,90.61591339111328
1602296134.6767988,114459,88.96637725830078
1602296136.6647587,114467,87.48662567138672
1602296232.2391577,114820,80.88130950927734
1602296300.6838274,115096,83.67495727539062
1602296321.7339904,115149,84.34339904785156
1602296418.1990368,115506,86.33818817138672
1602296421.2020173,115518,86.01449584960938
1602296482.6528478,115765,84.54621887207031
1602296484.3658855,115772,82.61693572998047
1602296518.5810592,115878,85.59233093261719
1602296558.87721,116039,89.72694396972656
1602296581.2461536,116129,86.12969207763672
1602296669.9051378,116453,86.90274047851562
1602296720.269546,116624,85.23758697509766
1602296732.5170574,116673,82.14166259765625
1602296741.9771917,116711,88.23719024658203
1602296750.4710174,116745,88.82906341552734
1602296759.8507438,116783,84.22895050048828
1602296769.544447,116822,77.5712661743164
1602296806.2755167,116938,83.55365753173828
1602296816.0116048,116977,87.75477600097656
1602296825.6797676,117016,85.77333068847656
1602296829.1661932,117030,86.8464584350586
1602296833.3657963,117047,84.99954223632812
1602296860.1095576,117155,91.99546813964844
1602296873.5064948,117209,83.10580444335938
1602296995.0610762,117635,83.656982421875
1602297042.2169628,117825,81.47594451904297
1602297078.8252215,117941,82.4608383178711
1602297133.4596837,118161,82.1941909790039
1602297140.6441405,118190,88.10974884033203
1602297271.074092,118651,85.50604248046875
1602297335.153707,118908,84.0370101928711
1602297342.4019377,118937,87.17784881591797
1602297365.3944054,118998,86.11060333251953
1602297441.0427043,119302,81.041748046875
1602297490.8896084,119470,87.23170471191406
1602297625.4122927,119979,83.89610290527344
1602297629.155894,119994,86.00570678710938
1602297710.9070656,120291,88.25912475585938
1602297866.9624987,120854,79.27528381347656
1602297882.0276318,120914,87.40727233886719
1602297959.3067522,121192,89.8847427368164
1602297959.5568142,121193,83.72771453857422
1602297987.208851,121304,84.35127258300781
1602297994.1827893,121332,88.73043823242188
1602298001.643954,121362,86.71229553222656
1602298011.8363733,121403,85.14376068115234
1602298048.6571207,121519,88.95602416992188
1602298135.3779564,121835,83.07597351074219
1602298145.873913,121877,85.95402526855469
1602298154.8811703,121913,86.7535171508789
1602298235.8483176,122205,86.33283996582031
1602298243.6086438,122236,83.79698944091797
1602298324.7849631,122529,85.8325424194336
1602298348.1269248,122622,85.5270767211914
1602298351.1255264,122634,85.57244110107422
1602298377.3858242,122739,86.87570190429688
1602298467.339205,123068,79.10055541992188
1602298618.088979,123609,80.213134765625
1602298624.069498,123633,82.67992401123047
1602298632.28057,123666,86.96358489990234
1602298749.1646836,124103,83.34729766845703
1602298765.713821,124169,85.06800079345703
1602298772.6689131,124197,89.23637390136719
1602298864.2587214,124532,83.42022705078125
1602298916.8120332,124711,87.5970230102539
1602298929.012867,124760,85.2199478149414
1602298929.761849,124763,75.56748962402344
1602298932.5193827,124774,84.12604522705078
1602298943.4906838,124818,84.20683288574219
1602299007.3668838,125043,75.80435180664062
1602299068.997879,125290,81.36642456054688
1602299387.70782,126444,87.67891693115234
1602299448.2241707,126687,86.34417724609375
1602299517.9628835,126935,85.14138793945312
1602299531.1199038,126988,87.13529205322266
1602299566.1090086,127097,85.53459167480469
1602299599.1517243,127230,87.86424255371094
1602299644.9828377,127414,82.08983612060547
1602299684.6254194,127542,80.99464416503906
1602299697.8587275,127595,86.24674224853516
1602299708.42199,127637,88.53483581542969
1602299735.4760506,127746,87.98763275146484
1602299737.2047403,127753,88.3155288696289
1602299753.1416597,127785,82.26390075683594
1602299761.0784636,127817,82.17630004882812
1602299776.2315636,127878,84.3372573852539
1602299780.7442572,127896,82.31903076171875
1602299834.6198044,128112,83.83146667480469
1602299890.223426,128304,88.240966796875
1602299916.3159676,128408,86.3531265258789
1602299931.65538,128470,89.4864730834961
1602299982.693159,128644,83.06501770019531
1602300042.388276,128852,87.72208404541016
1602300115.5454543,129146,87.07945251464844
1602300133.4267583,129186,86.3064956665039
1602300166.465729,129318,88.35431671142578
1602300185.8856292,129396,84.08394622802734
1602300188.371312,129406,86.40515899658203
1602300191.3505182,129418,85.4286880493164
1602300193.3436255,129426,79.86067199707031
1602300200.3332872,129454,81.50479125976562
1602300212.2805116,129502,87.42058563232422
1602300230.9296007,129545,83.08486938476562
1602300262.6528013,129672,86.58682250976562
1602300300.4364865,129824,87.01820373535156
1602300333.3521373,129925,85.95293426513672
1602300369.090874,130068,84.9583969116211
1602300369.8447025,130071,87.09671783447266
1602300393.233279,130165,85.32675170898438
1602300438.8071678,130316,84.77920532226562
1602300543.3365483,130703,90.6855697631836
1602300550.8118174,130733,75.87528228759766
1602300558.7788146,130765,86.85334777832031
1602300598.7950723,130926,85.52615356445312
1602300621.7117167,130986,86.2294692993164
1602300627.9640546,131011,87.43756866455078
1602300755.5482092,131491,86.58139038085938
1602300758.3027532,131502,87.6561508178711
1602300810.6390042,131680,84.84900665283203
1602300816.3990812,131703,84.60213470458984
1602300824.102173,131734,78.98162078857422
1602300859.6240058,131876,88.40099334716797
1602300863.1537037,131890,84.97296905517578
1602301032.7588027,132506,89.10989379882812
1602301075.160985,132676,86.81388092041016
1602301143.2484918,132916,86.1606216430664
1602301147.2495728,132932,86.97559356689453
1602301188.9479723,133067,85.1264419555664
1602301223.8176115,133206,86.86956787109375
1602301251.8331864,133318,88.19859313964844
1602301304.380433,133496,87.49313354492188
1602301312.4179935,133528,86.6275634765625
1602301330.3537695,133600,83.67508697509766
1602301403.283766,133860,86.29903411865234
1602301439.9338274,134007,84.9281997680664
1602301539.9439287,134376,81.71214294433594
1602301543.186773,134389,91.59603881835938
1602301572.4003773,134474,86.62956237792969
1602301614.921694,134645,87.6577377319336
1602301668.712288,134829,85.77494812011719
1602301674.4234426,134852,86.06167602539062
1602301675.6669343,134857,85.8246078491211
1602301680.6255136,134877,87.17308807373047
1602301706.9882045,134983,81.39739990234375
1602301800.6514454,135327,86.28485107421875
1602301880.442328,135615,86.7868423461914
1602301952.5913398,135872,86.13677215576172
1602302036.8439739,136209,85.69696044921875
1602302062.4160082,136280,79.90203857421875
1602302082.0027158,136358,82.35038757324219
1602302168.4719625,136673,87.2294921875
1602302169.7202687,136678,78.70198822021484
1602302173.48055,136693,86.42533874511719
1602302263.6699975,137023,82.59992980957031
1602302271.648128,137055,86.6892318725586
1602302320.7782567,137252,88.99491882324219
1602302385.8439548,137482,87.59986114501953
1602302406.5697277,137565,84.93546295166016
1602302411.3042557,137584,86.19700622558594
1602302444.8507712,137687,86.43067932128906
1602302459.1971962,137744,87.87903594970703
1602302514.4972374,137966,85.70433807373047
1602302569.7781732,138156,86.75624084472656
1602302649.429031,138444,78.5344009399414
1602302656.5015333,138472,88.7523422241211
1602302678.0387561,138558,83.97683715820312
1602302780.9442272,138939,93.8585205078125
1602302786.4488213,138961,84.66380310058594
1602302868.489252,139258,82.54093933105469
1602302912.5445855,139403,84.57384490966797
1602302923.9243355,139449,85.536376953125
1602303062.8161607,139975,83.8628921508789
1602303072.7286806,140015,87.24908447265625
1602303074.7210205,140023,83.75048828125
1602303080.2172105,140045,84.11650848388672
1602303082.7108715,140055,87.10388946533203
1602303109.5693352,140131,82.3584213256836
1602303118.0202947,140165,85.38729095458984
1602303139.6900222,140252,87.6290054321289
1602303147.3996923,140283,85.52603912353516
1602303271.6474648,140750,86.49239349365234
1602303323.6154964,140927,82.70894622802734
1602303339.1962144,140989,80.90896606445312
1602303405.011565,141222,81.36798095703125
1602303406.5117035,141228,78.92899322509766
1602303565.8647552,141834,84.65463256835938
1602303570.59213,141853,83.63194274902344
1602303587.4978678,141889,87.84111022949219
1602303611.779308,141986,88.85213470458984
1602303659.9024854,142179,89.29901885986328
1602303664.1533031,142196,87.3473129272461
1602303664.401122,142197,84.93333435058594
1602303746.9476619,142496,88.71903228759766
1602303755.9636345,142532,89.00019073486328
1602303818.273731,142751,87.01021575927734
1602303853.457863,142892,92.46168518066406
1602303934.694333,143186,86.89928436279297
1602303981.330025,143342,79.65815734863281
1602304016.9470966,143485,87.26325988769531
1602304038.0944839,143571,83.28578186035156
1602304040.5597115,143581,84.8488540649414
1602304083.3240051,143722,84.41971588134766
1602304094.515804,143767,86.88390350341797
1602304100.8243303,143792,83.08289337158203
1602304132.156203,143918,85.40560150146484
1602304157.536548,143988,86.71379089355469
1602304199.8920238,144157,82.40933990478516
1602304217.148657,144226,87.7093734741211
1602304231.8515263,144285,84.32318878173828
1602304269.546573,144404,84.01505279541016
1602304300.4364421,144528,86.61468505859375
1602304305.6827657,144549,82.39698028564453
1602304504.3744252,145280,82.80950927734375
1602304595.1204553,145612,88.00995635986328
1602304597.8561184,145623,85.35726165771484
1602304619.771577,145711,85.68627166748047
1602304637.5188608,145750,86.0112075805664
1602304647.689511,145791,84.28507995605469
1602304682.7615392,145932,86.4202651977539
1602304785.4591546,146312,86.10122680664062
1602304807.067904,146399,85.13528442382812
1602304888.9567254,146696,85.7833480834961
1602305054.735264,147296,91.70182037353516
1602305069.7572882,147356,83.38080596923828
1602305072.2668939,147366,86.07778930664062
1602305111.3009062,147491,82.19139099121094
1602305262.0146413,148063,86.02113342285156
1602305293.2970593,148189,82.9344253540039
1602305325.914626,148288,85.30648803710938
1602305359.9576666,148424,86.28363800048828
1602305398.187466,148546,85.88105010986328
1602305412.5815465,148604,88.96595764160156
1602305429.8496983,148673,88.9676284790039
1602305430.847489,148677,93.31385803222656
1602305456.1885786,148778,86.44572448730469
1602305477.6192503,148864,80.33048248291016
1602305481.342213,148879,85.38799285888672
1602305637.4679906,149442,82.82273864746094
1602305665.5841231,149555,84.7105941772461
1602305705.2851474,149683,81.62510681152344
1602305709.0225904,149698,88.65484619140625
1602305726.5682085,149768,83.2448501586914
1602305756.0200884,149886,88.49021911621094
1602305768.7025359,149937,82.691162109375
1602305792.0462546,149999,86.4351806640625


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/angle_data/cifar10_mom/vgg_run-PAL_1_PAL_45000_150000_128_1_0_1_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1602304494.1853683,42,80.85975646972656
1602304505.956239,167,87.80082702636719
1602304512.472807,229,79.45333862304688
1602304540.2206416,474,93.52063751220703
1602304546.0746248,536,114.79022979736328
1602304550.1237314,579,97.4615249633789
1602304550.7854917,586,107.31127166748047
1602304556.0096521,634,83.46430206298828
1602304557.2534337,647,89.57587432861328
1602304567.4604652,714,46.14253234863281
1602304577.0272148,808,90.8099365234375
1602304597.10106,1014,75.60726165771484
1602304631.9271362,1333,98.55229949951172
1602304636.8511345,1385,84.67427062988281
1602304637.51204,1392,90.52108764648438
1602304646.2318406,1436,94.28699493408203
1602304671.045644,1691,92.76818084716797
1602304675.106764,1734,90.68054962158203
1602304675.3891566,1737,80.5361099243164
1602304693.2752235,1877,83.42720794677734
1602304697.0637321,1917,92.19683837890625
1602304708.9455285,2036,79.90496826171875
1602304739.193783,2307,94.4898681640625
1602304746.946002,2389,86.92160034179688
1602304760.5368173,2485,94.65266418457031
1602304760.6292002,2486,67.61815643310547
1602304780.1395159,2685,89.25698852539062
1602304818.7316449,3038,90.4459457397461
1602304841.3780587,3230,71.18583679199219
1602304842.885676,3246,71.00547790527344
1602304848.4737039,3305,79.41506958007812
1602304883.314101,3618,93.16642761230469
1602304883.5046651,3620,87.97256469726562
1602304888.2820346,3670,115.94889068603516
1602304903.224726,3821,88.39695739746094
1602304919.7801244,3956,90.53645324707031
1602304959.1493878,4317,87.42821502685547
1602304967.705846,4400,60.247108459472656
1602304976.4118266,4492,91.36991882324219
1602304978.0253012,4509,85.92572784423828
1602304998.4196968,4676,92.41700744628906
1602305009.023476,4788,91.61563873291016
1602305031.1099982,4971,100.9555435180664
1602305047.199266,5134,93.66128540039062
1602305071.8983157,5345,88.43113708496094
1602305073.218945,5359,90.67176055908203
1602305112.9878817,5723,60.20153045654297
1602305127.0092216,5864,90.58980560302734
1602305131.0605326,5907,113.00992584228516
1602305142.9939568,5990,87.7038345336914
1602305164.2134209,6200,74.15835571289062
1602305166.0181239,6219,76.99632263183594
1602305204.3867023,6574,62.45840072631836
1602305220.8021975,6699,69.6180648803711
1602305221.9348476,6711,124.16545867919922
1602305236.083071,6854,98.46794891357422
1602305246.6523163,6966,93.50775909423828
1602305269.2291589,7155,115.14566040039062
1602305291.3868496,7382,99.84585571289062
1602305303.5021966,7460,86.79054260253906
1602305303.7856822,7463,94.07874298095703
1602305340.2255557,7798,105.53145599365234
1602305344.2203276,7833,97.19880676269531
1602305366.910322,8066,86.2797622680664
1602305381.7730978,8180,89.67497253417969
1602305386.3200798,8221,89.89263153076172
1602305399.6990788,8363,86.66655731201172
1602305417.222908,8498,80.16848754882812
1602305418.174149,8508,62.3078498840332
1602305427.6274376,8601,85.1825180053711
1602305458.5497038,8878,83.55230712890625
1602305463.9257224,8935,106.4843978881836
1602305500.0844827,9260,95.433349609375
1602305520.3678293,9468,61.899658203125
1602305532.6451008,9554,93.13211059570312
1602305533.8719728,9567,90.11510467529297
1602305546.928169,9698,103.94773864746094
1602305623.1527195,10399,49.60047149658203
1602305631.402192,10479,100.52252197265625
1602305635.4590142,10522,78.7847900390625
1602305648.2253578,10607,87.75978088378906
1602305664.6219668,10780,86.68551635742188
1602305676.7837121,10902,75.414306640625
1602305677.0641072,10905,70.57708740234375
1602305686.948229,10966,80.43130493164062
1602305692.7199812,11020,116.40467834472656
1602305700.4392593,11102,79.16241455078125
1602305746.3996575,11532,113.00938415527344
1602305749.6153135,11566,90.7352294921875
1602305765.6100247,11685,97.38909912109375
1602305772.5942385,11759,88.61919403076172
1602305797.136641,11969,94.94584655761719
1602305797.619344,11974,118.73545837402344
1602305816.2290795,12164,85.81207275390625
1602305828.8621557,12290,114.6192855834961
1602305894.4548573,12877,70.51604461669922
1602305913.982949,13034,96.4493179321289
1602305916.5391686,13061,88.96529388427734
1602305972.6317856,13597,85.70616149902344
1602305975.493551,13620,99.42974853515625
1602305998.1568575,13810,102.05290985107422
1602306042.427751,14221,73.9593505859375
1602306049.330018,14294,75.80692291259766
1602306053.4886029,14338,84.65849304199219
1602306068.5238416,14447,84.34558868408203
1602306087.224959,14638,78.08942413330078
1602306090.052225,14668,71.67506408691406
1602306100.5804088,14779,89.92848205566406
1602306114.221913,14873,71.74437713623047
1602306177.1189048,15473,86.09764099121094
1602306184.5200617,15507,73.50788879394531
1602306209.5339847,15764,93.8892822265625
1602306248.3323112,16116,77.83656311035156
1602306272.5463502,16321,116.52558898925781
1602306329.488959,16857,87.1541976928711
1602306354.103659,17066,91.02568054199219
1602306357.0268526,17097,83.705322265625
1602306382.6606183,17317,71.09972381591797
1602306384.7413173,17339,78.64530944824219
1602306404.7437973,17543,94.04586791992188
1602306406.077258,17557,134.88719177246094
1602306506.4884803,18451,90.17308044433594
1602306579.7153971,19116,133.89268493652344
1602306584.7225127,19169,82.37960815429688
1602306624.5270538,19531,82.41678619384766
1602306635.541872,19640,78.50233459472656
1602306636.86739,19654,112.8196792602539
1602306648.2383115,19731,85.23442077636719
1602306673.8015802,19995,78.25579833984375
1602306679.9741924,20053,74.47722625732422
1602306680.8223336,20062,91.19363403320312
1602306692.2474976,20138,94.80152130126953
1602306702.965487,20244,94.04978942871094
1602306703.718368,20252,88.01703643798828
1602306710.384672,20323,102.39968872070312
1602306726.428014,20440,72.62086486816406
1602306735.7961907,20539,82.5654296875
1602306739.4732096,20578,89.7627182006836
1602306763.3240197,20779,45.726531982421875
1602306763.6048105,20782,112.4073257446289
1602306771.179377,20855,83.28922271728516
1602306793.0907435,21080,84.62747192382812
1602306803.4420881,21144,125.88459014892578
1602306812.4766624,21232,83.11811828613281
1602306820.6452432,21319,56.5936279296875
1602306844.7582111,21523,88.44892883300781
1602306881.1003141,21848,91.76732635498047
1602306924.1739678,22245,69.64620208740234
1602306932.1640143,22330,90.76702117919922
1602306934.7829983,22358,90.19135284423828
1602307019.6595664,23138,96.99090576171875
1602307020.6058652,23148,94.9977798461914
1602307024.769372,23192,93.93561553955078
1602307027.911633,23218,89.08958435058594
1602307038.4865444,23286,94.55907440185547
1602307045.5808566,23361,61.39670944213867
1602307052.4553354,23427,51.170528411865234
1602307063.1662116,23540,114.61771392822266
1602307080.3786771,23670,91.10442352294922
1602307081.425652,23681,48.24892044067383
1602307083.3098023,23701,98.88446807861328
1602307110.537923,23938,123.33683013916016
1602307130.9542868,24147,101.32317352294922
1602307144.4032176,24282,89.74205780029297
1602307144.593022,24284,96.45066833496094
1602307152.3857837,24322,114.93832397460938
1602307181.9860535,24621,48.34241485595703
1602307195.5116255,24719,89.67088317871094
1602307196.2713265,24727,100.32319641113281
1602307213.4103534,24901,58.132598876953125
1602307216.527912,24934,105.46229553222656
1602307252.2368543,25253,72.27520751953125
1602307259.7184572,25332,70.50226593017578
1602307269.567085,25391,77.38076782226562
1602307315.528332,25812,89.63333892822266
1602307318.8360388,25847,73.64108276367188
1602307325.852873,25921,88.57093811035156
1602307367.5606377,26303,85.83824157714844
1602307423.925877,26797,91.45052337646484
1602307424.019958,26798,88.93414306640625
1602307427.6619031,26829,69.08837127685547
1602307462.0878065,27142,79.59757232666016
1602307463.2226214,27154,59.021240234375
1602307463.696342,27159,90.99552917480469
1602307475.267676,27274,49.60056686401367
1602307502.0385303,27505,90.09222412109375
1602307511.917729,27603,70.7098388671875
1602307515.2225761,27638,108.4936294555664
1602307537.84687,27825,40.56412887573242
1602307546.452056,27916,101.53829193115234
1602307601.9955657,28438,87.25684356689453
1602307616.1071846,28543,103.37245178222656
1602307662.0281096,28970,70.84031677246094
1602307664.4832592,28996,90.30339813232422
1602307671.4058275,29062,87.86869049072266
1602307685.1776972,29201,105.12621307373047
1602307695.1691835,29263,101.87984466552734
1602307715.5318482,29471,90.8684310913086
1602307717.0534601,29487,83.02141571044922
1602307733.6923985,29611,90.91989135742188
1602307754.9529824,29829,79.50341033935547
1602307776.4715493,30005,67.9305191040039
1602307778.9383886,30031,87.37037658691406
1602307792.4509928,30174,79.03578186035156
1602307811.8060844,30327,122.15727233886719
1602307825.9786024,30470,77.03069305419922
1602307840.1077535,30612,91.1605453491211
1602307853.2346861,30706,48.86211013793945
1602307854.5707157,30720,75.5553970336914
1602307930.5652525,31406,94.23833465576172
1602307934.062463,31443,88.2092514038086
1602307962.7989001,31696,103.5588607788086
1602307980.8477175,31880,78.16004180908203
1602307986.1500297,31936,96.52983856201172
1602307993.2659004,32004,78.25300598144531
1602308017.322765,32207,82.3111343383789
1602308043.7580147,32435,49.628047943115234
1602308053.872893,32542,78.7686996459961
1602308065.4644747,32657,87.42858123779297
1602308079.5589473,32762,113.79861450195312
1602308092.6937459,32894,95.98546600341797
1602308093.4473686,32902,77.19397735595703
1602308106.6406481,33034,93.8415756225586
1602308124.7326107,33181,83.08959197998047
1602308133.9383085,33271,74.67748260498047
1602308140.5116858,33341,58.67637634277344
1602308143.7185154,33375,109.53315734863281
1602308147.051188,33403,96.65982055664062
1602308183.618679,33737,91.72462463378906
1602308184.7685199,33749,90.86732482910156
1602308186.5646446,33768,137.1630859375
1602308188.1595526,33785,102.93801879882812
1602308198.103415,33839,73.62126922607422
1602308201.6084015,33876,90.43295288085938
1602308205.1069396,33913,82.26025390625
1602308217.4550543,34036,88.987060546875
1602308227.3680542,34141,90.33590698242188
1602308253.1319132,34362,77.26322174072266
1602308255.0990744,34383,91.66946411132812
1602308273.386754,34525,83.78571319580078
1602308280.4125776,34599,62.27256774902344
1602308298.5372255,34783,66.46984100341797
1602308361.1324503,35333,90.66960144042969
1602308363.107398,35354,54.90454864501953
1602308365.2618487,35377,70.5152816772461
1602308375.9487543,35483,98.06163787841797
1602308388.6182284,35573,66.57366180419922
1602308408.058679,35771,77.08995056152344
1602308416.1385543,35849,121.15384674072266
1602308430.1891391,35953,84.37479400634766
1602308431.7999907,35970,90.16028594970703
1602308438.8097308,36037,56.31122970581055
1602308459.3098543,36246,85.29816436767578
1602308466.2811358,36275,144.3254852294922
1602308505.3885522,36629,90.95683288574219
1602308508.2330723,36659,58.42778396606445
1602308518.4710774,36767,91.31434631347656
1602308527.0032303,36850,79.36433410644531
1602308532.412777,36907,56.02471160888672
1602308565.8926773,37202,93.76432037353516
1602308597.9782152,37489,55.93208312988281
1602308628.9383125,37764,131.15090942382812
1602308640.2639055,37876,94.28752899169922
1602308675.0624552,38192,67.04317474365234
1602308704.1179168,38439,90.87541198730469
1602308705.6299999,38455,79.5872802734375
1602308735.5262012,38720,67.7536392211914
1602308747.5697663,38840,75.51024627685547
1602308760.9478858,38981,73.73776245117188
1602308796.3698263,39296,81.24220275878906
1602308840.2955475,39702,73.38984680175781
1602308842.9529338,39730,130.09400939941406
1602308852.0756824,39781,73.81010437011719
1602308861.9056542,39878,89.25502014160156
1602308864.825954,39909,79.21331024169922
1602308876.0017843,40020,85.78572082519531
1602308906.9525554,40296,84.25859832763672
1602308931.1237297,40500,45.9365348815918
1602308945.613482,40647,57.485382080078125
1602308947.126178,40663,75.42962646484375
1602308947.5000632,40667,88.20092010498047
1602308950.626861,40700,91.79430389404297
1602308952.5322099,40720,78.10171508789062
1602308959.4529815,40793,90.18407440185547
1602308988.4219816,41040,93.31255340576172
1602309012.5279744,41244,93.73857879638672
1602309015.0768375,41271,82.08531188964844
1602309021.67019,41341,93.079345703125
1602309045.264815,41539,49.33758544921875
1602309046.7706943,41555,69.37431335449219
1602309107.8242362,42134,102.48338317871094
1602309143.2579699,42450,77.97699737548828
1602309144.9689968,42468,77.23817443847656
1602309169.6363227,42678,51.311058044433594
1602309260.1034687,43518,125.99030303955078
1602309269.1902838,43607,90.34313201904297
1602309272.2014043,43639,97.135498046875
1602309283.2424042,43711,76.78536224365234
1602309285.8049812,43738,90.43991088867188
1602309286.1807637,43742,94.91020202636719
1602309292.8220887,43805,78.51840209960938
1602309310.6162188,43993,65.32010650634766
1602309323.1250439,44073,52.463130950927734
1602309335.7644248,44200,79.02197265625
1602309336.4396417,44207,88.33531951904297
1602309340.5991795,44251,94.30677795410156
1602309345.6248658,44304,89.53850555419922
1602309377.1114368,44585,94.8587875366211
1602309404.4382672,44816,72.81951904296875
1602309418.445665,44964,94.63697052001953
1602309456.731162,45310,128.30580139160156
1602309457.572175,45319,85.48296356201172
1602309462.6023548,45372,100.10742950439453
1602309480.2682712,45507,46.98336410522461
1602309495.1949267,45658,72.82093811035156
1602309567.9446692,46318,92.86800384521484
1602309569.4497588,46334,70.96624755859375
1602309577.6066964,46413,86.9417724609375
1602309590.0019817,46499,73.65850067138672
1602309671.3515813,47241,133.89169311523438
1602309677.0319793,47301,91.4553451538086
1602309708.7657838,47585,63.757450103759766
1602309714.4584613,47638,73.99129486083984
1602309717.3968182,47669,105.51242065429688
1602309720.7903814,47705,92.42411041259766
1602309724.498582,47744,84.69096374511719
1602309742.4693942,47882,113.07090759277344
1602309748.571055,47947,86.74530029296875
1602309750.747277,47970,81.5983657836914
1602309761.4539254,48076,120.89212799072266
1602309771.3793247,48181,72.11073303222656
1602309780.5685759,48227,73.32040405273438
1602309809.1687572,48522,97.17926025390625
1602309845.2836325,48844,76.64928436279297
1602309891.37933,49272,81.51956176757812
1602309903.058294,49351,105.76644134521484
1602309915.6112542,49477,91.6787109375
1602309976.1222112,50006,84.9881820678711
1602309980.8614454,50056,83.08880615234375
1602309989.6539803,50149,69.41410827636719
1602309991.168086,50165,61.5390739440918
1602309994.0175765,50195,73.32494354248047
1602310001.657941,50268,78.62964630126953
1602310041.3314948,50629,91.36104583740234
1602310064.2338471,50819,102.89897918701172
1602310079.404735,50979,95.42195892333984
1602310098.9336333,51134,88.61825561523438
1602310108.4464185,51227,100.29874420166016
1602310113.6587138,51282,93.00141906738281
1602310172.2112546,51798,63.08096694946289
1602310173.6494427,51806,48.250205993652344
1602310187.6379097,51954,40.706356048583984
1602310192.7475567,52001,105.27365112304688
1602310225.1057293,52292,88.40340423583984
1602310230.868937,52353,40.12884521484375
1602310250.6534853,52510,82.83309936523438
1602310267.5602672,52682,41.508052825927734
1602310293.7359786,52906,105.47538757324219
1602310296.8602948,52939,87.13325500488281
1602310312.0139942,53092,111.6446304321289
1602310313.4226196,53107,96.5958480834961
1602310353.2182672,53468,87.01314544677734
1602310380.6115613,53706,113.78173065185547
1602310381.2834291,53713,84.66014099121094
1602310381.6652474,53717,87.9669189453125
1602310382.0489593,53721,75.506103515625
1602310400.3547494,53862,95.30213928222656
1602310404.504508,53906,94.2403793334961
1602310420.8807728,54072,61.192787170410156
1602310424.2885756,54108,80.53336334228516
1602310425.7108927,54123,63.24802017211914
1602310441.7131982,54241,90.69659423828125
1602310489.875061,54691,54.82680892944336
1602310501.5332458,54807,91.89603424072266
1602310518.1207037,54937,89.13866424560547
1602310522.365308,54982,83.11591339111328
1602310542.9601142,55193,90.21988677978516
1602310557.762478,55299,82.13106536865234
1602310581.5174437,55543,93.7230224609375
1602310582.272961,55551,98.15584564208984
1602310602.4863927,55713,73.53250885009766
1602310607.5079007,55766,78.61634063720703
1602310672.054316,56337,95.88011932373047
1602310688.8166912,56507,83.75401306152344
1602310690.1408913,56521,62.37821578979492
1602310699.0460603,56608,88.42806243896484
1602310720.285566,56787,107.02886962890625
1602310724.0692098,56820,84.67296600341797
1602310740.9967208,56999,86.58970642089844
1602310774.9545915,57299,101.98477935791016
1602310775.516113,57305,87.11063385009766
1602310797.327366,57484,61.975807189941406
1602310828.397535,57760,90.81793975830078
1602310885.364684,58295,95.05691528320312
1602310904.0651045,58440,90.66566467285156
1602310915.0082314,58556,92.53517150878906
1602310923.6918237,58641,93.0083236694336
1602310931.0877702,58719,42.45227813720703
1602310933.6535015,58746,85.2981948852539
1602310935.2804115,58763,78.11453247070312
1602310993.3883429,59264,31.518583297729492
1602310997.8348267,59311,81.4802017211914
1602311009.9425805,59432,92.48906707763672
1602311034.5747502,59640,74.05970764160156
1602311037.4173222,59670,99.04166412353516
1602311091.2179909,60179,93.13172912597656
1602311091.787557,60185,81.96576690673828
1602311098.7420065,60207,68.9645767211914
1602311107.2912824,60297,116.38701629638672
1602311124.7951355,60475,85.00205993652344
1602311205.157929,61205,49.35750198364258
1602311216.1700866,61276,60.845863342285156
1602311232.1582477,61438,91.2771987915039
1602311241.1832922,61534,69.12683868408203
1602311259.983756,61680,108.3280029296875
1602311309.1593187,62139,82.3249740600586
1602311317.4261994,62219,87.97349548339844
1602311350.3995354,62516,92.70619201660156
1602311353.3117657,62547,70.04776763916016
1602311390.0236223,62874,91.18761444091797
1602311409.16333,63024,91.60383605957031
1602311428.4236553,63220,78.10101318359375
1602311441.4849875,63358,88.4174575805664
1602311453.0965006,63428,102.9626235961914
1602311453.1901338,63429,140.5184326171875
1602311461.1194541,63513,104.56096649169922
1602311476.6852221,63671,84.42548370361328
1602311499.872496,63865,57.823204040527344
1602311511.5241876,63988,55.82977294921875
1602311526.7768087,64098,70.46810913085938
1602311539.4526582,64225,90.64926147460938
1602311571.4990816,64511,78.28665161132812
1602311572.4497495,64521,99.84111022949219
1602311588.7343023,64687,83.58959197998047
1602311612.7331154,64889,31.51838493347168
1602311651.963976,65245,105.67300415039062
1602311656.414957,65292,95.74871063232422
1602311672.0368567,65450,44.9223518371582
1602311679.2635517,65481,59.96194076538086
1602311691.3143604,65601,91.94645690917969
1602311695.259189,65643,53.697113037109375
1602311701.4872746,65709,86.89286041259766
1602311725.0912962,65907,78.75830841064453
1602311739.2180955,66049,79.25259399414062
1602311767.74125,66298,104.23213958740234
1602311806.3676221,66647,115.85519409179688
1602311819.5745919,66787,93.98981475830078
1602311839.7916262,66948,80.16389465332031
1602311842.4403145,66976,52.979244232177734
1602311847.3811085,67021,74.67707061767578
1602311892.5400422,67440,43.60736846923828
1602311981.8187327,68263,91.12865447998047
1602311983.5291147,68281,111.15950775146484
1602311997.0123801,68378,80.35869598388672
1602312002.509743,68429,63.865692138671875
1602312017.724563,68590,61.92628860473633
1602312055.3233516,68929,85.95310974121094
1602312060.9188664,68988,52.16219711303711
1602312083.1959815,69171,97.48941802978516
1602312084.517258,69185,81.8990478515625
1602312115.6548424,69455,78.08868408203125
1602312117.646223,69476,90.13545989990234
1602312145.5655892,69719,89.67115783691406
1602312153.037736,69798,104.73137664794922
1602312164.7376592,69915,79.99108123779297
1602312227.091307,70462,51.328834533691406
1602312238.2409475,70580,97.02439880371094
1602312246.1219382,70656,80.78650665283203
1602312275.4178655,70915,70.15791320800781
1602312283.095874,70996,72.24478912353516
1602312330.3621914,71428,86.8603286743164
1602312346.5063791,71554,84.58047485351562
1602312348.9726646,71580,88.84037017822266
1602312360.661609,71696,102.8109130859375
1602312380.2839816,71850,141.1417236328125
1602312385.544142,71906,90.34290313720703
1602312390.3433998,71957,91.29069519042969
1602312392.4318151,71979,69.89994049072266
1602312396.2502317,72012,89.48672485351562
1602312398.6165926,72037,88.2023696899414
1602312428.2335286,72297,145.22048950195312
1602312428.4218636,72299,50.8306999206543
1602312438.7682629,72401,91.62376403808594
1602312439.0526845,72404,95.76296997070312
1602312457.8906522,72558,54.77214431762695
1602312474.2052763,72723,107.66102600097656
1602312493.3191438,72873,83.47917175292969
1602312506.8450956,73009,76.41890716552734
1602312522.9502673,73179,96.76311492919922
1602312541.0885653,73318,84.43791198730469
1602312591.3322875,73789,106.02873992919922
1602312591.806227,73794,90.14470672607422
1602312596.9406106,73841,138.4017333984375
1602312602.616295,73901,91.46153259277344
1602312609.0811896,73924,82.46202087402344
1602312634.5888357,74187,90.00485229492188
1602312635.2684705,74194,96.36896514892578
1602312713.4029157,74901,152.88504028320312
1602312743.895515,75171,98.84491729736328
1602312777.8860116,75469,102.51524353027344
1602312779.5860858,75487,97.03952026367188
1602312787.1509655,75567,78.81755065917969
1602312826.9324653,75928,80.91014099121094
1602312843.904763,76056,82.65442657470703
1602312847.941198,76099,72.06712341308594
1602312859.896767,76218,77.23772430419922
1602312885.0708554,76431,82.83186340332031
1602312889.9071374,76482,86.9150619506836
1602312904.2108767,76626,110.63294219970703
1602312908.633454,76673,94.01128387451172
1602312923.9999695,76790,53.262332916259766
1602312935.6618407,76906,95.70630645751953
1602312936.3209739,76913,95.2729721069336
1602312968.1688144,77198,103.94707489013672
1602312980.7580845,77324,66.12657928466797
1602313005.2872243,77530,84.51146697998047
1602313036.5877926,77802,104.65647888183594
1602313045.9313061,77901,76.57860565185547
1602313068.7550642,78135,99.06197357177734
1602313080.5779123,78208,92.8113021850586
1602313085.977524,78265,96.96630096435547
1602313139.847149,78775,82.14324951171875
1602313146.966051,78843,93.3795166015625
1602313158.5162854,78920,96.97801971435547
1602313159.8454754,78934,92.1604995727539
1602313163.548124,78973,84.57374572753906
1602313167.268211,79005,89.31169891357422
1602313201.0472426,79309,63.41111755371094
1602313212.0543678,79418,94.0458755493164
1602313233.292392,79597,116.32539367675781
1602313274.8011737,79975,66.65277099609375
1602313280.7798715,80031,109.62403869628906
1602313281.1674273,80035,73.15184020996094
1602313287.3169057,80100,107.20772552490234
1602313293.4451404,80165,103.83934020996094
1602313319.5645084,80390,89.14923858642578
1602313321.7564476,80406,95.28092956542969
1602313335.3996964,80550,109.75093841552734
1602313337.8584979,80576,41.80329513549805
1602313346.333434,80613,99.60401153564453
1602313387.483961,80996,127.3230209350586
1602313389.9671185,81015,78.7328109741211
1602313399.628584,81117,79.395751953125
1602313429.6714518,81381,88.20340728759766
1602313441.0224106,81494,84.6893081665039
1602313444.3351746,81529,112.81979370117188
1602313490.0439706,81952,88.74928283691406
1602313579.704712,82736,89.1546401977539
1602313582.931787,82770,94.01273345947266
1602313591.0984511,82849,108.79075622558594
1602313617.415448,83075,90.58018493652344
1602313622.3303077,83127,78.15959930419922
1602313636.3159008,83267,93.14412689208984
1602313664.2900932,83510,113.4947280883789
1602313688.8516138,83762,81.25820922851562
1602313708.9856713,83923,75.46638488769531
1602313736.889955,84165,91.09187316894531
1602313739.9303045,84197,58.60011672973633
1602313759.278794,84394,88.6663818359375
1602313761.3921278,84409,89.72056579589844
1602313784.4540403,84601,87.72467803955078
1602313792.4911377,84686,62.59147262573242
1602313797.6073053,84740,87.702880859375
1602313805.6846178,84818,80.72856140136719
1602313829.6940327,85020,85.78504943847656
1602313832.7268991,85052,62.73945236206055
1602313836.2239835,85089,45.417816162109375
1602313843.7926967,85169,130.14947509765625
1602313863.066571,85320,84.159912109375
1602313881.5472238,85508,68.64625549316406
1602313888.6986358,85539,89.85357666015625
1602313891.8130805,85572,86.16488647460938
1602313903.2787814,85686,92.18370056152344
1602313909.254508,85749,63.49999237060547
1602313936.4658115,85985,55.27626419067383
1602313939.8709216,86014,77.81132507324219
1602313986.9378278,86452,74.29818725585938
1602314022.9331975,86780,84.03607940673828
1602314024.162323,86793,111.03880310058594
1602314031.6787934,86865,65.08573150634766
1602314050.3049512,87008,104.78160858154297
1602314091.599075,87393,77.41571807861328
1602314097.7048712,87450,77.97735595703125
1602314107.7383223,87556,72.10761260986328
1602314114.5392702,87621,71.0037612915039
1602314123.133423,87666,86.49073791503906
1602314139.2773235,87829,91.9562759399414
1602314173.419265,88137,50.98973846435547
1602314207.9242156,88441,54.82709503173828
1602314230.6010668,88674,102.94780731201172
1602314248.8997395,88815,76.60389709472656
1602314296.826828,89262,89.18429565429688
1602314304.871129,89347,105.49070739746094
1602314306.3777928,89363,76.99674224853516
1602314348.1617446,89745,69.64682006835938
1602314354.0087488,89762,52.733612060546875
1602314366.9779987,89892,90.17803955078125
1602314374.6226354,89973,97.4725112915039
1602314381.1660912,90035,102.93788146972656
1602314405.1819122,90237,93.58332061767578
1602314426.0341775,90450,89.31754302978516
1602314495.7378573,91074,69.6201400756836
1602314497.62863,91094,90.7415542602539
1602314522.1364598,91300,76.5819091796875
1602314539.2925994,91474,79.61920928955078
1602314558.497428,91624,88.9494857788086
1602314560.3802955,91644,82.69647979736328
1602314560.661137,91647,101.32351684570312
1602314568.7026913,91732,101.53306579589844
1602314568.9888341,91735,89.26937103271484
1602314608.6251605,92094,88.87548828125
1602314611.0894072,92120,74.42597198486328
1602314679.497423,92729,90.46665954589844
1602314685.1324487,92788,78.07286071777344
1602314722.7646968,93126,81.90632629394531
1602314732.6402,93223,83.81658935546875
1602314760.9845796,93471,91.06678771972656
1602314807.3573756,93901,71.91262817382812
1602314862.8658197,94380,37.72696304321289
1602314867.699909,94424,82.41458892822266
1602314878.2645993,94536,83.2024154663086
1602314906.7436144,94784,107.53540802001953
1602314917.5176613,94891,87.2130126953125
1602314938.243706,95057,76.36683654785156
1602314950.2445414,95184,66.21321868896484
1602314963.9127495,95321,90.13260650634766
1602314969.2136786,95377,90.43824005126953
1602314977.3268385,95409,98.15064239501953
1602314984.030688,95480,86.12378692626953
1602315025.5088933,95860,95.0853271484375
1602315033.8736596,95949,88.57713317871094
1602315036.0379825,95972,101.1596450805664
1602315072.9167044,96301,81.32013702392578
1602315100.0641086,96535,65.18843841552734
1602315106.8914762,96600,56.26605987548828
1602315152.0338972,97018,91.91866302490234
1602315169.4067862,97156,82.54920959472656
1602315176.729332,97226,80.22342681884766
1602315183.363595,97296,97.48834991455078
1602315195.3322587,97416,61.325313568115234
1602315199.502052,97460,86.78754425048828
1602315216.6522706,97596,89.72140502929688
1602315222.7358668,97653,86.89772033691406
1602315231.1684585,97742,90.81880187988281
1602315236.3296835,97796,93.21707916259766
1602315248.8946457,97876,89.5886001586914
1602315259.303738,97986,83.02395629882812
1602315274.45932,98139,101.01182556152344
1602315286.408445,98212,92.34211730957031
1602315305.285556,98404,112.82353973388672
1602315311.9017205,98474,53.448509216308594
1602315316.5343828,98523,70.20097351074219
1602315377.4808261,99055,71.91349792480469
1602315425.7633545,99506,90.87922668457031
1602315436.453267,99612,88.191650390625
1602315436.6389263,99614,87.2132568359375
1602315467.25841,99884,93.12602996826172
1602315510.7717152,100284,90.99439239501953
1602315542.5645924,100566,79.72502136230469
1602315544.7356308,100589,102.49940490722656
1602315565.085737,100751,101.67647552490234
1602315575.9354517,100858,37.04740905761719
1602315581.5213947,100917,70.68164825439453
1602315582.3783278,100926,73.03425598144531
1602315589.0884607,100997,81.71672821044922
1602315601.170675,101072,58.6002197265625
1602315608.9733133,101155,90.3833999633789
1602315617.1037774,101234,77.38508605957031
1602315626.725812,101335,88.43830871582031
1602315628.6202002,101355,92.84283447265625
1602315640.8224466,101431,61.56275177001953
1602315646.2241912,101488,75.28829193115234
1602315647.262553,101499,91.39375305175781
1602315692.9329855,101923,52.69584274291992
1602315694.8438807,101943,128.90370178222656
1602315735.056893,102307,90.97905731201172
1602315759.2204678,102509,88.57342529296875
1602315762.244332,102541,62.65982437133789
1602315767.3726132,102595,78.10193634033203
1602315776.567229,102685,92.27192687988281
1602315799.8621914,102880,77.5906753540039
1602315802.8158677,102911,109.2038345336914
1602315808.0415409,102966,83.45364379882812
1602315812.0499103,103001,85.27864837646484
1602315813.0036714,103011,105.43762969970703
1602315836.5496824,103206,87.48989868164062
1602315861.507643,103462,95.22865295410156
1602315871.0295873,103517,71.2150650024414
1602315917.3925416,103947,84.02598571777344
1602315954.3290417,104276,95.48210144042969
1602315959.7989452,104334,77.21382141113281
1602316000.6341484,104704,91.95768737792969
1602316011.2017555,104808,105.09345245361328
1602316012.5150857,104822,102.18942260742188
1602316014.3074052,104841,62.27427291870117
1602316018.1846662,104882,55.91693115234375
1602316023.8018146,104896,90.09039306640625
1602316025.232725,104911,89.67240142822266
1602316026.462251,104924,90.98017883300781
1602316030.1556108,104963,93.61443328857422
1602316043.1514506,105093,61.89967727661133
1602316064.4291599,105265,114.16382598876953
1602316081.0362995,105434,88.43106079101562
1602316102.719735,105610,129.48760986328125
1602316111.4195445,105702,84.87126922607422
1602316118.2576218,105774,93.95661163330078
1602316119.5925326,105788,53.98047637939453
1602316165.9683433,106210,81.40201568603516
1602316171.408603,106267,87.79572296142578
1602316187.3076005,106390,96.96537780761719
1602316204.6623878,106566,50.824825286865234
1602316219.1761281,106666,101.53900146484375
1602316228.9306676,106769,81.16265106201172
1602316266.2731774,107103,88.8372802734375
1602316339.6573415,107764,70.61042785644531
1602316344.1535122,107804,63.878623962402344
1602316347.2788842,107837,82.85094451904297
1602316365.3775437,108021,34.33864974975586
1602316416.0423713,108449,91.10745239257812
1602316428.9673238,108586,81.43255615234375
1602316483.5804749,109098,70.46866607666016
1602316502.2324176,109242,79.39521789550781
1602316502.326984,109243,92.8831558227539
1602316507.8114297,109301,103.0741195678711
1602316531.7286873,109501,71.11688232421875
1602316539.1752312,109580,92.42676544189453
1602316563.5237117,109822,86.7440414428711
1602316591.354996,110063,70.42552947998047
1602316607.8383515,110191,125.68448638916016
1602316611.6525517,110224,90.166748046875
1602316630.6912322,110418,63.47911834716797
1602316636.3633327,110478,96.60704040527344
1602316650.8483102,110586,94.22931671142578
1602316654.9505384,110622,125.25408172607422
1602316656.738378,110641,95.86446380615234
1602316665.8156536,110737,56.149513244628906
1602316714.8608315,111194,90.42913055419922
1602316723.7995276,111235,129.48672485351562
1602316732.1476886,111323,44.33087158203125
1602316753.835124,111545,41.04336166381836
1602316773.269498,111698,84.40167999267578
1602316791.909957,111887,81.25790405273438
1602316794.5554461,111915,63.918033599853516
1602316857.7574964,112470,70.33715057373047
1602316881.2213318,112664,92.96343231201172
1602316884.928935,112703,90.11726379394531
1602316904.46047,112902,100.3910140991211
1602316949.9599652,113322,84.08161926269531
1602316968.3550332,113463,79.52539825439453
1602316980.3058417,113589,91.8424301147461
1602316999.7518513,113741,90.44357299804688
1602317023.0710087,113980,70.40733337402344
1602317058.3038244,114292,86.5454330444336
1602317079.1594522,114459,55.421085357666016
1602317079.9154556,114467,103.0654067993164
1602317118.928433,114820,89.20831298828125
1602317145.781552,115096,89.89002990722656
1602317155.1454318,115149,96.84463500976562
1602317194.6943917,115506,125.23963928222656
1602317195.8289323,115518,77.41543579101562
1602317219.9096708,115765,85.58710479736328
1602317220.586092,115772,67.23274230957031
1602317235.562049,115878,103.73242950439453
1602317251.458641,116039,88.57975006103516
1602317259.9851086,116129,80.42365264892578
1602317296.41814,116453,104.5433349609375
1602317317.6599088,116624,79.3880844116211
1602317322.3008997,116673,99.33948516845703
1602317325.9240782,116711,77.0914535522461
1602317329.1489189,116745,76.89647674560547
1602317332.7725372,116783,85.3874282836914
1602317337.1708992,116822,79.53190612792969
1602317352.469705,116938,73.74855041503906
1602317356.155395,116977,91.6777572631836
1602317360.5234864,117016,41.792293548583984
1602317361.8581114,117030,77.07176208496094
1602317363.4728432,117047,97.31184387207031
1602317373.7206626,117155,78.76033782958984
1602317379.5331976,117209,91.72392272949219
1602317429.9748802,117635,82.58380889892578
1602317448.6559985,117825,40.56426239013672
1602317464.0209966,117941,72.82074737548828
1602317485.5353286,118161,82.41094207763672
1602317488.2793045,118190,81.6080093383789
1602317542.7038894,118651,88.2283935546875
1602317567.724244,118908,86.81165313720703
1602317570.4713993,118937,90.20744323730469
1602317580.7570925,118998,96.58433532714844
1602317610.9370627,119302,79.98590850830078
1602317631.8487897,119470,78.10111236572266
1602317685.7862556,119979,82.24254608154297
1602317687.1959968,119994,93.7406997680664
1602317721.128765,120291,109.85971069335938
1602317785.0640116,120854,90.46749114990234
1602317790.7631915,120914,121.51202392578125
1602317822.066624,121192,90.17739868164062
1602317822.1633868,121193,107.31937408447266
1602317833.387945,121304,73.46049499511719
1602317836.037973,121332,86.87252807617188
1602317838.869384,121362,95.30029296875
1602317843.437877,121403,78.87503814697266
1602317858.758911,121519,86.50102233886719
1602317894.4387498,121835,81.51605224609375
1602317898.4383974,121877,77.53518676757812
1602317901.8564827,121913,95.27241516113281
1602317935.287125,122205,88.8414535522461
1602317938.2240405,122236,68.83875274658203
1602317970.9636838,122529,68.58026123046875
1602317980.4010675,122622,99.06895446777344
1602317981.5388134,122634,85.92529296875
1602317991.4459534,122739,84.55643463134766
1602318028.357665,123068,94.94611358642578
1602318090.3536289,123609,100.21210479736328
1602318092.6186643,123633,105.58855438232422
1602318095.7387974,123666,92.23228454589844
1602318142.8345726,124103,95.6158447265625
1602318149.037836,124169,56.684635162353516
1602318151.6951826,124197,83.20146179199219
1602318189.1657288,124532,90.6913070678711
1602318211.0549333,124711,80.183349609375
1602318215.6942203,124760,88.68875885009766
1602318215.9742858,124763,81.62260437011719
1602318217.0103552,124774,94.58535766601562
1602318221.8625133,124818,93.18362426757812
1602318248.153871,125043,86.35453796386719
1602318272.236025,125290,79.39490509033203
1602318403.193627,126444,82.88890075683594
1602318426.8684988,126687,93.63687896728516
1602318455.3732646,126935,139.80172729492188
1602318460.3828247,126988,94.10053253173828
1602318475.8257084,127097,73.64310455322266
1602318489.073355,127230,110.67922973632812
1602318507.1980305,127414,82.56490325927734
1602318523.6965544,127542,127.33418273925781
1602318528.7454438,127595,109.41675567626953
1602318533.4033666,127637,88.13204193115234
1602318543.7583673,127746,87.8759536743164
1602318544.4219959,127753,106.988525390625
1602318551.777748,127785,91.21805572509766
1602318555.5102952,127817,120.86660766601562
1602318561.2934024,127878,83.22969818115234
1602318562.9994686,127896,88.41259002685547
1602318584.1374757,128112,96.96791076660156
1602318607.506929,128304,105.28954315185547
1602318618.0195007,128408,93.24412536621094
1602318623.8981125,128470,106.6761474609375
1602318645.4312205,128644,81.27027130126953
1602318670.1888874,128852,88.85321044921875
1602318698.6236749,129146,89.68537139892578
1602318706.8485305,129186,90.60651397705078
1602318720.0673814,129318,69.81989288330078
1602318727.4382553,129396,110.52262115478516
1602318729.0630243,129406,85.04866027832031
1602318730.2098827,129418,102.47907257080078
1602318730.96519,129426,90.36161041259766
1602318733.6142118,129454,90.168212890625
1602318738.1697369,129502,56.00148010253906
1602318746.6827638,129545,96.97772216796875
1602318759.3963535,129672,90.34966278076172
1602318774.5376163,129824,130.30230712890625
1602318788.422798,129925,89.9957275390625
1602318802.649277,130068,128.9044647216797
1602318802.929417,130071,66.21361541748047
1602318811.825158,130165,114.81371307373047
1602318831.2093883,130316,79.4993667602539
1602318873.545679,130703,90.1502914428711
1602318876.4020293,130733,90.35050964355469
1602318879.4433856,130765,83.77080535888672
1602318895.3354006,130926,63.29546356201172
1602318905.466658,130986,97.0333480834961
1602318908.5358124,131011,86.4642105102539
1602318959.5815732,131491,78.80458068847656
1602318960.629369,131502,84.7104263305664
1602318982.5931551,131680,68.90833282470703
1602318984.772182,131703,121.46821594238281
1602318987.689469,131734,81.49383544921875
1602319001.8183315,131876,83.87599182128906
1602319003.1405404,131890,95.48895263671875
1602319072.304555,132506,89.74313354492188
1602319089.0872529,132676,33.005035400390625
1602319117.006286,132916,75.0493392944336
1602319118.5148199,132932,74.26329040527344
1602319136.3752072,133067,87.0304946899414
1602319150.1949232,133206,115.28331756591797
1602319160.7806046,133318,93.35165405273438
1602319182.6679099,133496,50.90388107299805
1602319185.67486,133528,83.61622619628906
1602319193.1594703,133600,65.57302856445312
1602319222.8082604,133860,95.01319885253906
1602319237.363312,134007,89.12700653076172
1602319277.3270698,134376,89.8799057006836
1602319278.5548048,134389,108.39862823486328
1602319291.754003,134474,82.9391860961914
1602319308.5020235,134645,89.82630157470703
1602319330.9482787,134829,71.24539947509766
1602319333.12377,134852,79.16303253173828
1602319333.5974622,134857,58.484432220458984
1602319335.496043,134877,58.870662689208984
1602319345.5406628,134983,92.94284057617188
1602319383.9417129,135327,73.39031219482422
1602319416.9143705,135615,87.72500610351562
1602319446.3682065,135872,89.11791229248047
1602319479.5431137,136209,107.53147888183594
1602319490.6886313,136280,52.83673095703125
1602319498.0401456,136358,90.3554916381836
1602319533.6347182,136673,89.04925537109375
1602319534.1107953,136678,72.00666809082031
1602319535.528186,136693,119.58152770996094
1602319572.5396004,137023,78.0777587890625
1602319575.5586712,137055,96.26158905029297
1602319594.8647273,137252,109.5604248046875
1602319621.6142247,137482,96.59269714355469
1602319629.4327886,137565,88.78763580322266
1602319631.2294886,137584,45.586490631103516
1602319646.0527956,137687,87.77021789550781
1602319651.4581413,137744,84.68927001953125
1602319673.2226546,137966,76.80281066894531
1602319696.3502696,138156,80.79199981689453
1602319729.3674092,138444,84.95548248291016
1602319732.0180497,138472,90.41502380371094
1602319740.1573367,138558,105.08866119384766
1602319782.0124078,138939,85.27986907958984
1602319784.088413,138961,87.19447326660156
1602319818.0899324,139258,90.28787994384766
1602319836.9599206,139403,89.1727523803711
1602319841.3188543,139449,75.80086517333984
1602319896.9265866,139975,94.87146759033203
1602319901.3991246,140015,91.4122085571289
1602319902.153824,140023,49.711158752441406
1602319904.2475452,140045,103.7250747680664
1602319905.2016451,140055,48.669471740722656
1602319916.8430285,140131,94.17231750488281
1602319920.053992,140165,61.540000915527344
1602319928.9822118,140252,93.18348693847656
1602319931.9193757,140283,141.7228546142578
1602319981.8938906,140750,83.88323211669922
1602320003.7279978,140927,106.12938690185547
1602320009.5890353,140989,73.1135025024414
1602320037.4060023,141222,85.83068084716797
1602320037.973611,141228,77.7738265991211
1602320101.8950677,141834,107.52777862548828
1602320103.6807249,141853,90.09425354003906
1602320111.467441,141889,94.05384826660156
1602320120.6454046,141986,82.25010681152344
1602320139.6577554,142179,140.51821899414062
1602320141.272531,142196,127.45621490478516
1602320141.3684363,142197,75.64433288574219
1602320175.3922746,142496,90.44573974609375
1602320178.7849174,142532,108.13958740234375
1602320204.6313589,142751,86.4124526977539
1602320218.7268877,142892,71.21324157714844
1602320251.5623753,143186,81.13587951660156
1602320271.2240734,143342,108.7220230102539
1602320285.4212475,143485,87.04513549804688
1602320293.570938,143571,93.74783325195312
1602320294.5249388,143581,94.2283935546875
1602320312.9394085,143722,74.62940979003906
1602320317.2132113,143767,116.43524169921875
1602320319.5813935,143792,86.3170394897461
1602320332.1720679,143918,89.32988739013672
1602320343.169509,143988,92.3678970336914
1602320359.8222556,144157,71.914306640625
1602320367.0383594,144226,97.95826721191406
1602320372.629244,144285,63.19464874267578
1602320388.9554522,144404,89.53441619873047
1602320400.6100996,144528,110.05744171142578
1602320402.595958,144549,102.9522933959961
1602320483.156413,145280,78.76216888427734
1602320520.2405286,145612,60.72999572753906
1602320521.282935,145623,49.580055236816406
1602320529.6066227,145711,92.2821044921875
1602320537.7520387,145750,92.45333862304688
1602320541.6567671,145791,77.26576232910156
1602320555.6871464,145932,94.56798553466797
1602320597.3495972,146312,104.82708740234375
1602320605.6111727,146399,84.01762390136719
1602320639.4436474,146696,103.16693115234375
1602320706.9779615,147296,32.479366302490234
1602320712.66523,147356,70.67791748046875
1602320713.6064646,147366,113.9990005493164
1602320730.5447295,147491,90.4427490234375
1602320791.1495292,148063,131.17848205566406
1602320802.996876,148189,73.29859924316406
1602320817.4825816,148288,88.70082092285156
1602320831.0684044,148424,146.2131805419922
1602320847.0679986,148546,69.4683609008789
1602320853.2437904,148604,49.42715835571289
1602320859.7081878,148673,89.87984466552734
1602320860.082257,148677,100.4681167602539
1602320869.6477623,148778,87.81957244873047
1602320878.4804916,148864,78.54016876220703
1602320879.8921547,148879,85.87295532226562
1602320944.1593437,149442,99.2826919555664
1602320954.8249364,149555,79.41580963134766
1602320972.099154,149683,73.15575408935547
1602320973.5014977,149698,102.40058135986328
1602320980.1324914,149768,78.374755859375
1602320992.0102735,149886,90.49057006835938
1602320996.8394833,149937,92.61581420898438
1602321007.0880406,149999,76.90837860107422


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/angle_data/imagenet/run-RESNET50_WD_models_PAL_1_PAL_1281167_500000_100_0.0316_0_0.8_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1597146026.0501642,42,91.80664825439453
1597146111.3261049,167,91.7522201538086
1597146153.7283726,229,89.99601745605469
1597146157.0876288,234,88.55248260498047
1597146183.7537146,273,92.07154846191406
1597146321.1989105,474,93.70133972167969
1597146363.5056002,536,93.14791870117188
1597146392.7444968,579,88.05530548095703
1597146397.601027,586,90.00452423095703
1597146430.4340794,634,92.33169555664062
1597146439.3382323,647,89.97991180419922
1597146485.0319743,714,93.5094985961914
1597146548.8868802,808,90.1100082397461
1597146689.3503547,1014,91.04370880126953
1597146907.1994603,1333,89.2565689086914
1597146942.8710394,1385,91.10675811767578
1597146947.6669798,1392,90.14209747314453
1597146977.587512,1436,90.20003509521484
1597147151.5344028,1691,91.28817749023438
1597147181.0331287,1734,92.1864013671875
1597147183.0789638,1737,88.22899627685547
1597147278.6008515,1877,90.05619812011719
1597147305.8731132,1917,93.53688049316406
1597147387.0025616,2036,88.5698013305664
1597147498.0711918,2199,90.39675903320312
1597147571.9542923,2307,90.2740707397461
1597147628.0522392,2389,88.06745910644531
1597147693.8255844,2485,89.5345230102539
1597147694.5182595,2486,88.03258514404297
1597147830.5457513,2685,88.99604034423828
1597148072.0718381,3038,86.13966369628906
1597148203.2263145,3230,87.78890991210938
1597148214.101022,3246,88.58451843261719
1597148254.3950636,3305,87.94632720947266
1597148467.841702,3618,85.85247039794922
1597148469.1789796,3620,88.00414276123047
1597148503.3208435,3670,86.23187255859375
1597148551.8348763,3741,87.14314270019531
1597148601.759188,3814,84.20153045654297
1597148606.5345082,3821,85.8810806274414
1597148698.7124455,3956,86.21800994873047
1597148945.0717258,4317,85.70233154296875
1597149001.7720962,4400,84.8128890991211
1597149064.5502443,4492,85.31671142578125
1597149076.1268406,4509,84.57542419433594
1597149190.012673,4676,83.59851837158203
1597149266.6337047,4788,83.80471801757812
1597149391.4896152,4971,81.39407348632812
1597149502.819941,5134,82.36873626708984
1597149647.0023105,5345,82.6256103515625
1597149656.5806694,5359,82.99652862548828
1597149905.466241,5723,81.05172729492188
1597150002.093324,5864,79.02081298828125
1597150031.456495,5907,78.50922393798828
1597150088.091195,5990,78.81307220458984
1597150232.0535233,6200,76.90509033203125
1597150244.9983613,6219,78.07640838623047
1597150488.0837045,6574,75.19197082519531
1597150573.402242,6699,74.25259399414062
1597150581.6583917,6711,72.70503997802734
1597150679.6140442,6854,72.08622741699219
1597150756.2857258,6966,70.68240356445312
1597150885.5755308,7155,69.70042419433594
1597151041.2885487,7382,64.58773803710938
1597151094.6358695,7460,62.763587951660156
1597151096.693192,7463,64.15046691894531
1597151129.5940793,7511,66.07990264892578
1597151326.05242,7798,55.07520294189453
1597151349.87767,7833,56.53549575805664
1597151457.9626994,7991,58.08345413208008
1597151509.4448488,8066,59.53805160522461
1597151587.0304112,8180,83.25703430175781
1597151615.2360284,8221,83.24113464355469
1597151712.2870996,8363,67.43506622314453
1597151804.801208,8498,84.01754760742188
1597151811.6248186,8508,46.14665222167969
1597151875.1179986,8601,44.01225662231445
1597152064.1453087,8878,75.30198669433594
1597152103.1307738,8935,86.03865051269531
1597152142.561378,8993,2.1249516010284424
1597152324.3001478,9260,1.0822746753692627
1597152466.0078478,9468,70.64015197753906
1597152524.613684,9554,70.61231231689453
1597152533.4862816,9567,67.63933563232422
1597152622.6732664,9698,63.56723403930664
1597152765.4733536,9907,71.92472839355469
1597153016.9688034,10276,70.47499084472656
1597153100.7178402,10399,58.401206970214844
1597153155.5522966,10479,67.68091583251953
1597153185.0776877,10522,74.93240356445312
1597153243.416276,10607,53.64533996582031
1597153361.9833057,10780,64.07097625732422
1597153445.2172434,10902,65.01985168457031
1597153447.2978585,10905,62.565757751464844
1597153489.1929755,10966,55.39628219604492
1597153494.6947544,10974,61.47652816772461
1597153526.3062117,11020,55.864139556884766
1597153582.5835214,11102,51.741973876953125
1597153877.0123818,11532,66.06782531738281
1597153900.4339154,11566,70.5816650390625
1597153982.2446542,11685,62.909141540527344
1597154032.8593225,11759,56.11351013183594
1597154176.3360806,11969,57.7773323059082
1597154179.728615,11974,60.36861038208008
1597154309.8273914,12164,63.79326629638672
1597154395.9727294,12290,55.55353927612305
1597154656.7660582,12671,54.08699035644531
1597154870.9227848,12877,62.79225540161133
1597154978.239021,13034,59.47024917602539
1597154996.7282648,13061,62.207698822021484
1597155329.5942125,13546,62.06737518310547
1597155364.5677202,13597,59.599884033203125
1597155380.3025951,13620,75.08647918701172
1597155510.7890046,13810,49.51872634887695
1597155792.6348875,14221,54.683837890625
1597155842.8529286,14294,57.625553131103516
1597155873.013077,14338,55.66291427612305
1597155947.9317284,14447,57.98794937133789
1597156079.2594528,14638,62.927528381347656
1597156099.8593645,14668,62.059791564941406
1597156175.865022,14779,62.55405807495117
1597156240.2803586,14873,59.91021728515625
1597156652.7090406,15473,60.9547233581543
1597156675.770073,15507,58.966304779052734
1597156835.992495,15740,61.51300811767578
1597156852.5050275,15764,63.0410041809082
1597157094.5592852,16116,61.337669372558594
1597157185.986368,16249,60.25042724609375
1597157235.5094287,16321,62.0673942565918
1597157571.068881,16809,59.443992614746094
1597157604.037923,16857,61.9745979309082
1597157748.0312066,17066,68.19666290283203
1597157769.2760558,17097,67.0628890991211
1597157920.6671855,17317,64.50252532958984
1597157935.8524437,17339,67.34931945800781
1597158075.9197385,17543,54.60205078125
1597158085.5041416,17557,66.07604217529297
1597158701.3216722,18451,67.32524108886719
1597159158.665697,19116,57.21933364868164
1597159195.116978,19169,71.1102066040039
1597159443.81593,19531,60.18109893798828
1597159518.9061835,19640,61.568782806396484
1597159528.6454012,19654,60.407352447509766
1597159581.607627,19731,63.46398162841797
1597159660.8312845,19846,62.912986755371094
1597159763.4137352,19995,56.02873229980469
1597159803.2288873,20053,63.0765495300293
1597159809.5440893,20062,66.79290771484375
1597159861.9346654,20138,64.71324157714844
1597159934.6691701,20244,62.86226272583008
1597159940.1693947,20252,65.15154266357422
1597159988.9893727,20323,63.52607727050781
1597160069.3678465,20440,68.56749725341797
1597160137.694956,20539,60.31623458862305
1597160138.3619754,20540,63.45551300048828
1597160164.5590053,20578,60.975826263427734
1597160302.9503279,20779,61.31155776977539
1597160305.0093017,20782,70.61528015136719
1597160355.0840964,20855,64.52845764160156
1597160509.9532287,21080,64.05553436279297
1597160553.8520916,21144,69.55024719238281
1597160614.3247435,21232,65.5301513671875
1597160673.936531,21319,61.61335754394531
1597160723.4018795,21391,58.07100296020508
1597160814.0130234,21523,69.77118682861328
1597161037.8392644,21848,63.3426399230957
1597161310.6218286,22245,65.24214172363281
1597161368.7097054,22330,65.04202270507812
1597161387.917899,22358,64.80857849121094
1597161466.2690153,22472,63.404903411865234
1597161719.4614737,22840,66.28968811035156
1597161924.3907025,23138,64.66473388671875
1597161931.3036625,23148,66.05809020996094
1597161961.7419991,23192,66.6355209350586
1597161979.5653641,23218,65.3901596069336
1597162026.3529842,23286,67.11105346679688
1597162078.1523387,23361,61.889747619628906
1597162123.6776426,23427,67.20384979248047
1597162201.5383675,23540,60.03151321411133
1597162290.753791,23670,66.35986328125
1597162298.2468793,23681,66.9845962524414
1597162311.8450425,23701,66.27580261230469
1597162475.2763166,23938,61.95297622680664
1597162618.879504,24147,68.83861541748047
1597162711.3027918,24282,68.39070892333984
1597162712.6759741,24284,69.68930053710938
1597162738.8545842,24322,62.12226104736328
1597162754.6552563,24345,66.2394027709961
1597162944.672237,24621,68.74205017089844
1597163011.7969668,24719,66.16160583496094
1597163017.2900813,24727,67.6318359375
1597163136.9024928,24901,67.40895080566406
1597163159.694864,24934,65.10852813720703
1597163210.5935953,25008,67.3080062866211
1597163379.3709364,25253,61.39695739746094
1597163433.6531773,25332,64.93927764892578
1597163474.06008,25391,66.8516845703125
1597163833.0953712,25812,66.48316192626953
1597163857.1980858,25847,67.88196563720703
1597163908.0295706,25921,65.91248321533203
1597164007.4881754,26066,62.859649658203125
1597164068.6794734,26155,66.41122436523438
1597164170.5604098,26303,66.55856323242188
1597164285.4873693,26470,66.97444152832031
1597164510.9072926,26797,69.7896499633789
1597164511.575901,26798,67.7046127319336
1597164532.97422,26829,64.42839050292969
1597164748.6258965,27142,66.80786895751953
1597164756.9205005,27154,67.86351776123047
1597164759.6344118,27158,65.17167663574219
1597164760.319694,27159,66.42715454101562
1597164839.561041,27274,65.21238708496094
1597164998.7915895,27505,71.34228515625
1597165066.0159795,27603,63.990447998046875
1597165090.1175172,27638,68.35388946533203
1597165218.8372536,27825,68.72906494140625
1597165281.3583696,27916,68.71351623535156
1597165640.9216046,28438,65.40768432617188
1597165713.2442622,28543,68.21612548828125
1597166007.0807903,28970,68.45381164550781
1597166024.9884405,28996,68.00595092773438
1597166070.2093272,29062,65.29132843017578
1597166165.7514007,29201,67.75331115722656
1597166208.6261215,29263,65.68439483642578
1597166351.89376,29471,70.59733581542969
1597166362.940377,29487,69.65898895263672
1597166413.7029285,29561,68.95311737060547
1597166448.3441293,29611,68.8650131225586
1597166598.3990092,29829,69.77243041992188
1597166720.0033097,30005,72.04488372802734
1597166738.021732,30031,67.80827331542969
1597166836.177961,30174,69.52703857421875
1597166883.8131962,30243,58.761932373046875
1597166941.9825578,30327,68.07618713378906
1597167040.7067657,30470,66.34356689453125
1597167138.5417123,30612,67.983642578125
1597167203.2545853,30706,70.31641387939453
1597167212.9223874,30720,69.37647247314453
1597167685.961323,31406,67.17943572998047
1597167711.521379,31443,70.11051177978516
1597167885.7066023,31696,70.4700927734375
1597168011.9062285,31880,66.9812240600586
1597168050.4669805,31936,66.0246353149414
1597168097.4741507,32004,69.3859634399414
1597168237.1544883,32207,67.95218658447266
1597168393.846612,32435,68.51820373535156
1597168467.2430584,32542,68.8002700805664
1597168546.4877098,32657,68.34307098388672
1597168618.9594574,32762,67.3491439819336
1597168709.749901,32894,65.43204498291016
1597168715.224949,32902,66.79578399658203
1597168805.9672546,33034,74.17109680175781
1597168905.7461348,33179,69.11904907226562
1597168907.1096244,33181,66.9095230102539
1597168969.131446,33271,70.37464904785156
1597169017.5653498,33341,71.25626373291016
1597169040.8969734,33375,68.54646301269531
1597169060.0539374,33403,71.98755645751953
1597169284.0245078,33728,72.18267822265625
1597169290.253517,33737,70.28687286376953
1597169298.5563936,33749,71.14390563964844
1597169311.6717026,33768,69.25453186035156
1597169323.3937411,33785,68.85718536376953
1597169360.528679,33839,69.12544250488281
1597169368.8807142,33851,68.7571029663086
1597169386.1578333,33876,68.67522430419922
1597169411.8259819,33913,70.03775024414062
1597169496.1160421,34036,55.355712890625
1597169568.265193,34141,28.232295989990234
1597169720.2396371,34362,72.56287384033203
1597169734.7229404,34383,71.51038360595703
1597169832.4657106,34525,72.23246002197266
1597169883.509691,34599,68.99716186523438
1597170010.0452714,34783,65.71219635009766
1597170388.5486734,35333,71.88884735107422
1597170402.9494054,35354,69.23786163330078
1597170408.577024,35362,66.69291687011719
1597170419.0086324,35377,68.84080505371094
1597170492.063961,35483,71.17037963867188
1597170553.8464882,35573,59.49937438964844
1597170690.3986914,35771,71.65205383300781
1597170695.240984,35778,69.37620544433594
1597170744.219552,35849,71.71509552001953
1597170816.0506108,35953,70.07186889648438
1597170827.7281694,35970,70.47612762451172
1597170873.9215846,36037,74.50404357910156
1597171017.5481608,36246,69.01174926757812
1597171037.605876,36275,66.5810546875
1597171281.5593684,36629,70.96361541748047
1597171302.175347,36659,38.15541458129883
1597171376.5702932,36767,68.43917846679688
1597171433.9217613,36850,72.1752700805664
1597171473.1890998,36907,70.1318359375
1597171676.2516615,37202,72.54985809326172
1597171850.669597,37455,70.1098403930664
1597171874.1048515,37489,71.95378875732422
1597172063.123522,37764,72.0924301147461
1597172140.3857434,37876,66.01901245117188
1597172357.9217978,38192,62.25103759765625
1597172598.2356064,38439,66.20243835449219
1597172609.2452786,38455,70.65885162353516
1597172791.7228122,38720,69.5165023803711
1597172874.167221,38840,68.42587280273438
1597172971.581412,38981,68.40619659423828
1597173188.006242,39296,66.29940032958984
1597173467.4719338,39702,24.333311080932617
1597173486.7491415,39730,53.6065673828125
1597173521.7771237,39781,73.29454803466797
1597173588.261749,39878,69.83097839355469
1597173609.527059,39909,73.5332260131836
1597173612.9368296,39914,69.7582778930664
1597173686.000745,40020,71.86936950683594
1597173875.6898196,40296,69.0680160522461
1597174015.9922159,40500,71.58622741699219
1597174116.6967242,40647,70.30850982666016
1597174127.7324786,40663,71.52010345458984
1597174130.4682648,40667,71.95042419433594
1597174153.3667066,40700,75.45564270019531
1597174167.2314622,40720,66.72258758544922
1597174217.485279,40793,66.73619079589844
1597174387.0974905,41040,72.84725189208984
1597174527.3239439,41244,71.5874252319336
1597174545.8657498,41271,71.10172271728516
1597174594.0622602,41341,69.34317016601562
1597174729.901285,41539,70.12309265136719
1597174740.9009187,41555,73.26545715332031
1597175139.4815025,42134,65.61983489990234
1597175357.2032354,42450,73.06375122070312
1597175369.7307703,42468,68.29183959960938
1597175513.973569,42678,70.99325561523438
1597175722.3935552,42981,69.46894073486328
1597175926.271257,43278,70.21599578857422
1597176091.3443162,43518,71.76407623291016
1597176115.3710203,43553,70.40373229980469
1597176152.4526658,43607,70.84539031982422
1597176174.6215286,43639,70.6557846069336
1597176224.1175244,43711,71.86041259765625
1597176242.7374325,43738,66.79415130615234
1597176245.4767313,43742,67.50633239746094
1597176288.9891322,43805,72.46004486083984
1597176418.2406824,43993,51.253089904785156
1597176473.5542328,44073,71.56281280517578
1597176561.0896287,44200,74.93921661376953
1597176565.958738,44207,74.52289581298828
1597176596.3754234,44251,72.08345031738281
1597176632.9178884,44304,72.92716217041016
1597176825.8571754,44585,73.62688446044922
1597176984.8269858,44816,74.55352020263672
1597177086.729435,44964,70.79712677001953
1597177325.0012548,45310,75.07775115966797
1597177331.2505183,45319,70.26905059814453
1597177367.6001945,45372,73.06620788574219
1597177461.0020888,45507,71.14892578125
1597177564.848677,45658,61.758663177490234
1597177823.2004495,46033,72.85386657714844
1597178019.1911368,46318,71.32897186279297
1597178030.178687,46334,73.22766876220703
1597178084.2533672,46413,73.0635757446289
1597178143.5509555,46499,73.7320327758789
1597178653.9894743,47241,71.65023040771484
1597178695.2736695,47301,69.9771728515625
1597178709.106102,47321,75.5341796875
1597178890.553252,47585,73.4223403930664
1597178927.3197289,47638,47.30628967285156
1597178948.7665174,47669,47.867671966552734
1597178973.6618998,47705,74.82730865478516
1597179000.4789643,47744,68.36298370361328
1597179095.4107924,47882,52.790714263916016
1597179140.265092,47947,70.14493560791016
1597179156.1599352,47970,68.00202941894531
1597179228.913009,48076,72.58079528808594
1597179300.9989944,48181,74.9464340209961
1597179332.5961382,48227,59.85519790649414
1597179535.9684546,48522,67.90773010253906
1597179757.4850235,48844,67.2064437866211
1597180052.0587122,49272,72.45181274414062
1597180106.1674814,49351,69.61201477050781
1597180193.0030015,49477,65.43985748291016
1597180557.1921089,50006,67.33505249023438
1597180591.4890633,50056,68.9303970336914
1597180655.362702,50149,68.43909454345703
1597180666.4243453,50165,73.4174575805664
1597180687.1210043,50195,68.7675552368164
1597180737.32927,50268,71.05997467041016
1597180986.0489848,50629,61.89491271972656
1597181117.0453048,50819,67.11598205566406
1597181226.6001031,50979,70.02790069580078
1597181333.650213,51134,72.29481506347656
1597181397.7310681,51227,74.2564926147461
1597181506.5177279,51282,68.94540405273438
1597181547.8880982,51342,74.20512390136719
1597181829.6779957,51750,73.59796905517578
1597181862.6800501,51798,71.18795013427734
1597181868.1804943,51806,70.23419189453125
1597181970.0608041,51954,74.16597747802734
1597182002.2784078,52001,68.32913208007812
1597182047.5350492,52067,71.01901245117188
1597182164.6602178,52237,73.17597961425781
1597182202.8300073,52292,72.56871795654297
1597182244.9327397,52353,73.94839477539062
1597182353.2063708,52510,75.69511413574219
1597182365.660634,52528,72.71989440917969
1597182471.7563307,52682,72.1812515258789
1597182625.9121938,52906,74.24738311767578
1597182648.4950135,52939,63.029014587402344
1597182753.9487019,53092,70.5604019165039
1597182764.1611803,53107,68.34677124023438
1597183013.0205007,53468,73.17822265625
1597183176.5570838,53706,69.08370971679688
1597183181.4380853,53713,70.78292846679688
1597183184.218976,53717,71.74797821044922
1597183186.9600127,53721,66.85060119628906
1597183284.226625,53862,68.88436889648438
1597183314.462392,53906,72.13569641113281
1597183428.758574,54072,68.98712158203125
1597183439.110505,54087,68.34998321533203
1597183453.4711487,54108,37.98793029785156
1597183463.801125,54123,66.3460693359375
1597183544.7895408,54241,76.27438354492188
1597183854.6508775,54691,70.72846984863281
1597183934.5280125,54807,71.4573974609375
1597184024.293452,54937,69.95174407958984
1597184055.3737063,54982,70.36439514160156
1597184201.2623117,55193,67.37187957763672
1597184274.2715254,55299,71.21463012695312
1597184276.3185318,55302,74.00013732910156
1597184294.175218,55328,72.64273834228516
1597184315.4501903,55359,77.91536712646484
1597184442.1706984,55543,72.60466003417969
1597184447.7123358,55551,70.94808197021484
1597184559.4788215,55713,67.47847747802734
1597184595.9742644,55766,70.93959045410156
1597184819.815284,56091,67.65328216552734
1597184989.5817919,56337,70.63097381591797
1597185106.658759,56507,60.271827697753906
1597185116.1578984,56521,63.74676513671875
1597185176.1498344,56608,66.06228637695312
1597185298.8537815,56787,73.26324462890625
1597185321.6975305,56820,69.99261474609375
1597185445.1335132,56999,72.41065979003906
1597185651.3714042,57299,67.20111083984375
1597185655.4864194,57305,76.39556121826172
1597185778.4087849,57484,69.20318603515625
1597185968.9289126,57760,66.96800994873047
1597186337.5976658,58295,59.18608474731445
1597186437.5875225,58440,71.93159484863281
1597186517.6251016,58556,64.28231811523438
1597186576.3853648,58641,65.10358428955078
1597186630.2117627,58719,75.88027954101562
1597186648.8575187,58746,71.81832885742188
1597186660.6270626,58763,56.878902435302734
1597186844.5715816,59030,71.29548645019531
1597187005.9189444,59264,67.59022521972656
1597187038.3057144,59311,71.81066131591797
1597187121.7053525,59432,66.04243469238281
1597187265.1950257,59640,69.6900863647461
1597187285.825077,59670,71.156005859375
1597187332.1114492,59737,70.13849639892578
1597187636.8844411,60179,73.1482925415039
1597187641.0230403,60185,66.2237319946289
1597187656.181473,60207,57.5404052734375
1597187718.244897,60297,71.36319732666016
1597187840.7520092,60475,67.90064239501953
1597188286.2158966,61122,71.19113159179688
1597188343.1071687,61205,75.98259735107422
1597188392.144154,61276,68.7492446899414
1597188503.6120012,61438,69.19475555419922
1597188569.7922363,61534,71.7246322631836
1597188670.22713,61680,70.6124267578125
1597188985.4421878,62139,71.81373596191406
1597189040.8275242,62219,73.80897521972656
1597189245.4787738,62516,60.68390655517578
1597189266.852155,62547,66.8088607788086
1597189491.9314883,62874,63.01039123535156
1597189595.0924554,63024,68.00497436523438
1597189729.6369379,63220,69.73649597167969
1597189824.6866236,63358,73.69571685791016
1597189872.6513064,63428,74.4408187866211
1597189873.338345,63429,69.94393157958984
1597189931.200154,63513,63.51478576660156
1597190040.3038893,63671,67.94273376464844
1597190173.9251826,63865,66.39192199707031
1597190258.5599766,63988,59.73408508300781
1597190405.104862,64098,70.32384490966797
1597190492.6610863,64225,32.852256774902344
1597190689.7315285,64511,73.81340026855469
1597190696.5370107,64521,48.6004524230957
1597190810.9324727,64687,73.42855834960938
1597190950.0011318,64889,69.14505767822266
1597191063.8070278,65054,51.99458694458008
1597191195.4222536,65245,65.5335922241211
1597191227.6502643,65292,67.18480682373047
1597191284.3639038,65375,73.33879852294922
1597191336.172623,65450,66.11190032958984
1597191357.4416199,65481,70.69769287109375
1597191439.8470943,65601,71.56380462646484
1597191468.7382271,65643,73.17152404785156
1597191514.030623,65709,67.23927307128906
1597191650.2031267,65907,71.85786437988281
1597191747.8346229,66049,68.35863494873047
1597191918.9568698,66298,67.68312072753906
1597192159.1549633,66647,68.2334976196289
1597192255.679686,66787,70.44158172607422
1597192366.6308074,66948,70.91210174560547
1597192385.8514037,66976,60.721500396728516
1597192416.7082934,67021,70.0483627319336
1597192705.3156042,67440,49.17685317993164
1597192728.8099759,67474,71.57416534423828
1597192755.578337,67513,54.69047927856445
1597193272.8859837,68263,69.86087799072266
1597193285.2851872,68281,71.86389923095703
1597193352.2891612,68378,45.99512481689453
1597193387.380651,68429,70.15584564208984
1597193444.5453815,68512,72.52154541015625
1597193498.1774104,68590,68.95743560791016
1597193731.5261776,68929,77.09368133544922
1597193772.0376532,68988,69.2499771118164
1597193898.212342,69171,72.14690399169922
1597193907.9788704,69185,64.2726058959961
1597194093.9923468,69455,78.74951171875
1597194108.5200732,69476,67.4830322265625
1597194236.7863665,69662,67.22954559326172
1597194276.0065658,69719,68.49459838867188
1597194330.3555267,69798,66.32278442382812
1597194411.1955013,69915,67.93942260742188
1597194787.6637373,70462,69.0916519165039
1597194808.9124212,70493,70.17996978759766
1597194869.1410618,70580,60.12161636352539
1597194921.58719,70656,73.68342590332031
1597195099.9583497,70915,66.40602111816406
1597195155.8105567,70996,76.99628448486328
1597195453.5163112,71428,66.19577026367188
1597195540.1744115,71554,69.5298080444336
1597195558.190555,71580,68.06450653076172
1597195638.0978951,71696,73.22464752197266
1597195743.9615939,71850,41.63665008544922
1597195782.5347686,71906,68.39926147460938
1597195817.739042,71957,68.73628234863281
1597195832.7623577,71979,62.32140350341797
1597195855.4966636,72012,68.77651977539062
1597195872.6199431,72037,71.97393035888672
1597196036.06638,72275,67.30574798583984
1597196051.1912358,72297,66.39755249023438
1597196052.577046,72299,68.20051574707031
1597196122.8728957,72401,73.04547119140625
1597196124.947025,72404,78.42326354980469
1597196231.2673373,72558,61.165611267089844
1597196344.7404716,72723,71.88787841796875
1597196448.3206725,72873,65.86522674560547
1597196542.1802866,73009,68.2268295288086
1597196659.13465,73179,72.62892150878906
1597196754.8139455,73318,66.57888793945312
1597197078.3161993,73789,60.990867614746094
1597197081.8103724,73794,68.83731079101562
1597197114.1672728,73841,67.01778411865234
1597197155.4794188,73901,68.29833984375
1597197171.283757,73924,68.21437072753906
1597197231.2018936,74011,70.1546630859375
1597197352.5991662,74187,71.6429672241211
1597197357.3813996,74194,65.66573333740234
1597197818.453535,74865,60.20969772338867
1597197843.1891906,74901,66.31863403320312
1597198008.038106,75140,64.80333709716797
1597198029.4005926,75171,69.49893188476562
1597198234.658361,75469,67.41242980957031
1597198246.9876816,75487,75.01432800292969
1597198302.1693985,75567,70.26106262207031
1597198551.1536584,75928,70.00765991210938
1597198639.4147644,76056,73.4795913696289
1597198669.264035,76099,69.70664978027344
1597198751.2571266,76218,65.51932525634766
1597198897.64638,76431,67.88567352294922
1597198932.5978744,76482,67.59602355957031
1597199031.5921354,76626,77.6908187866211
1597199064.1138387,76673,46.768856048583984
1597199086.0661643,76705,66.47332000732422
1597199144.5228353,76790,63.845252990722656
1597199295.3591661,76906,71.41121673583984
1597199300.1680467,76913,68.92988586425781
1597199307.7780232,76924,69.37977600097656
1597199496.9505472,77198,63.681312561035156
1597199584.0681903,77324,67.84333801269531
1597199726.641593,77530,65.11717224121094
1597199804.6895807,77643,65.85844421386719
1597199914.386656,77802,66.72930145263672
1597199982.7863007,77901,67.60295104980469
1597200144.043737,78135,72.22808074951172
1597200194.5552511,78208,52.27865219116211
1597200233.9553084,78265,68.1930160522461
1597200585.5426788,78775,70.33960723876953
1597200632.6290538,78843,64.33999633789062
1597200685.691655,78920,71.58396911621094
1597200695.3862605,78934,70.58255767822266
1597200722.243378,78973,46.932979583740234
1597200744.247423,79005,68.63197326660156
1597200954.0235193,79309,72.07118225097656
1597201029.0541823,79418,64.30013275146484
1597201152.3883212,79597,75.0772476196289
1597201300.774819,79812,35.846641540527344
1597201413.4341688,79975,66.38660430908203
1597201429.3242111,79998,64.7984619140625
1597201452.2071393,80031,72.25432586669922
1597201454.9825702,80035,65.50959014892578
1597201499.635865,80100,67.79669952392578
1597201544.2677703,80165,66.60176849365234
1597201699.8209674,80390,70.78131103515625
1597201710.8848314,80406,64.79339599609375
1597201810.1245768,80550,66.15928649902344
1597201828.0126874,80576,76.68135833740234
1597201853.4411006,80613,72.81863403320312
1597202000.479988,80826,72.07647705078125
1597202117.8016405,80996,67.21998596191406
1597202130.8118353,81015,66.03443145751953
1597202201.208011,81117,60.03158187866211
1597202383.061992,81381,71.99913787841797
1597202461.0869162,81494,69.00421905517578
1597202485.3420334,81529,41.06623077392578
1597202777.040487,81952,61.581932067871094
1597203317.8849602,82736,69.19415283203125
1597203341.4243562,82770,65.52662658691406
1597203383.4792073,82831,66.10113525390625
1597203395.9910939,82849,64.7525405883789
1597203552.1177263,83075,69.20167541503906
1597203587.8782797,83127,69.46575927734375
1597203684.5103085,83267,68.53424835205078
1597203852.2705028,83510,69.74028015136719
1597204025.8135438,83762,53.56395721435547
1597204136.6274438,83923,66.03687286376953
1597204169.914164,83971,70.11299133300781
1597204303.6257446,84165,54.478694915771484
1597204325.7977633,84197,65.09540557861328
1597204461.522581,84394,75.41107940673828
1597204471.929648,84409,70.37810516357422
1597204604.3079333,84601,72.1867904663086
1597204662.7733364,84686,71.54962158203125
1597204700.0937884,84740,61.51173782348633
1597204753.791149,84818,61.44895553588867
1597204893.2822645,85020,63.12551498413086
1597204915.3905191,85052,61.838260650634766
1597204940.946499,85089,65.85893249511719
1597204996.040599,85169,69.51939392089844
1597205100.1063533,85320,64.78702545166016
1597205229.8747869,85508,65.89282989501953
1597205251.113615,85539,69.675537109375
1597205273.7032306,85572,67.49928283691406
1597205352.4236827,85686,62.610877990722656
1597205395.6622298,85749,63.46773910522461
1597205558.401089,85985,69.9609603881836
1597205578.4967415,86014,65.9011001586914
1597205881.3174446,86452,68.52810668945312
1597206012.1626308,86642,64.40925598144531
1597206016.9094534,86649,69.643798828125
1597206107.6654615,86780,71.35306549072266
1597206116.5276864,86793,64.73677825927734
1597206148.4832678,86839,62.54022216796875
1597206166.3600094,86865,74.7415542602539
1597206264.8412561,87008,61.48604202270508
1597206528.6756535,87393,62.31349182128906
1597206567.3188956,87450,77.3530502319336
1597206639.8948832,87556,66.57174682617188
1597206684.2978125,87621,68.57140350341797
1597206715.5265393,87666,61.432125091552734
1597206828.6150389,87829,68.28150939941406
1597207011.1280892,88093,69.07731628417969
1597207041.5352333,88137,56.85739517211914
1597207205.1032653,88374,48.82993698120117
1597207251.2929509,88441,64.5400390625
1597207413.1545856,88674,71.78484344482422
1597207477.3038368,88766,68.22704315185547
1597207511.2575557,88815,61.31364822387695
1597207585.3287091,88922,67.4085922241211
1597207820.7191236,89262,64.2416763305664
1597207879.4914062,89347,64.82071685791016
1597207890.5693858,89363,68.27925109863281
1597208226.9144642,89745,63.12494659423828
1597208238.882874,89762,60.035247802734375
1597208315.4409225,89873,67.82557678222656
1597208328.436182,89892,67.28767395019531
1597208384.410782,89973,66.25868225097656
1597208427.1547668,90035,67.41423797607422
1597208566.8483417,90237,63.381591796875
1597208714.6425757,90450,64.41019439697266
1597209146.8364885,91074,72.54862213134766
1597209160.8045855,91094,70.77740478515625
1597209303.7627382,91300,67.17347717285156
1597209424.4646368,91474,63.109161376953125
1597209528.475115,91624,72.511474609375
1597209542.2739937,91644,71.17906951904297
1597209544.390321,91647,62.7527961730957
1597209587.2494063,91709,67.467529296875
1597209603.2498624,91732,74.27546691894531
1597209605.337385,91735,71.37268829345703
1597209853.3760524,92094,66.19542694091797
1597209871.5192378,92120,67.85965728759766
1597210002.3747122,92309,72.46190643310547
1597210293.1298308,92729,63.22017288208008
1597210334.267896,92788,71.25093078613281
1597210335.629727,92790,67.45528411865234
1597210357.366922,92821,71.97425842285156
1597210406.7356718,92892,71.9159164428711
1597210568.4659183,93126,63.32910919189453
1597210635.770118,93223,66.28804779052734
1597210807.5598643,93471,63.589324951171875
1597211106.0163112,93901,59.014347076416016
1597211217.4962592,94061,73.13060760498047
1597211438.3408623,94380,55.156429290771484
1597211468.6029444,94424,68.20955657958984
1597211546.2856493,94536,66.75531768798828
1597211717.9955058,94784,72.95379638671875
1597211792.0379856,94891,65.79646301269531
1597211888.2142231,95030,68.96136474609375
1597211906.7634242,95057,71.3146743774414
1597211994.686481,95184,71.63099670410156
1597212090.0443954,95321,58.34806442260742
1597212128.7384958,95377,58.714599609375
1597212150.817463,95409,71.18488311767578
1597212200.210582,95480,68.28237915039062
1597212463.4053028,95860,62.73986053466797
1597212524.8396776,95949,66.87641143798828
1597212540.7045145,95972,71.63690185546875
1597212768.0132146,96301,70.83407592773438
1597212823.2353985,96381,67.75944519042969
1597212929.8566735,96535,66.09442901611328
1597212974.6528246,96600,70.87471771240234
1597212996.6204915,96632,64.40325164794922
1597213263.2986064,97018,60.943016052246094
1597213358.6507416,97156,65.89749145507812
1597213407.1485932,97226,67.39797973632812
1597213455.7500384,97296,68.13089752197266
1597213538.7398446,97416,62.30720901489258
1597213569.1281092,97460,66.59272766113281
1597213663.3182404,97596,68.0723648071289
1597213702.8017564,97653,65.80331420898438
1597213764.7143564,97742,73.48359680175781
1597213802.2485807,97796,65.95279693603516
1597213857.8145216,97876,65.10223388671875
1597213934.3130114,97986,65.59477996826172
1597213941.1738276,97996,62.847381591796875
1597214040.3158731,98139,62.372615814208984
1597214090.8619242,98212,64.5904541015625
1597214224.279126,98404,67.11325073242188
1597214272.6844206,98474,64.13594818115234
1597214306.7759807,98523,61.10390853881836
1597214363.578716,98605,64.28894805908203
1597214466.776549,98754,58.4912109375
1597214630.1697197,98990,62.02326965332031
1597214675.2419016,99055,62.61896514892578
1597214987.0619214,99506,66.34148406982422
1597215060.3598046,99612,65.81952667236328
1597215061.7473865,99614,77.69212341308594
1597215248.7251537,99884,64.84917449951172
1597215526.1309566,100284,66.90176391601562
1597215667.9310026,100489,69.45113372802734
1597215721.5807402,100566,66.32743835449219
1597215737.5668762,100589,68.49860382080078
1597215849.5463755,100751,67.16299438476562
1597215923.5873604,100858,70.25572204589844
1597215964.519286,100917,70.58746337890625
1597215970.7268577,100926,69.1111068725586
1597216019.9632053,100997,70.11163330078125
1597216071.931721,101072,72.48651123046875
1597216129.1369648,101155,67.47802734375
1597216183.655026,101234,64.93146514892578
1597216253.3825486,101335,60.32087326049805
1597216267.2098048,101355,55.6212043762207
1597216319.864918,101431,60.29365539550781
1597216359.2025704,101488,56.87704849243164
1597216366.7930942,101499,67.77887725830078
1597216660.2266722,101923,68.24459838867188
1597216674.0152404,101943,68.7242660522461
1597216925.8734355,102307,63.637325286865234
1597217042.5346522,102475,62.296321868896484
1597217137.4100077,102509,71.73696899414062
1597217159.5348375,102541,69.00053405761719
1597217196.8062613,102595,68.44607543945312
1597217259.417312,102685,67.39666748046875
1597217394.3250966,102880,69.44131469726562
1597217415.6941147,102911,64.49588012695312
1597217453.6078582,102966,66.54278564453125
1597217477.9453573,103001,69.60235595703125
1597217484.8359041,103011,70.28538513183594
1597217619.783148,103206,65.21914672851562
1597217696.8502004,103317,66.53692626953125
1597217797.2759295,103462,65.10832977294922
1597217835.3122504,103517,65.7168960571289
1597217981.9257126,103729,65.92112731933594
1597218132.4293554,103947,66.02971649169922
1597218360.4968297,104276,71.57615661621094
1597218400.631975,104334,67.13311004638672
1597218657.3683963,104704,61.094017028808594
1597218729.4351544,104808,67.25934600830078
1597218739.1505995,104822,63.50691223144531
1597218752.184315,104841,52.755889892578125
1597218780.3297722,104882,59.62730407714844
1597218790.0649366,104896,70.64453125
1597218800.3622243,104911,64.78939819335938
1597218809.3833284,104924,63.99808883666992
1597218836.538549,104963,70.71178436279297
1597218864.1432886,105003,51.844261169433594
1597218870.348076,105012,62.1911506652832
1597218910.0028698,105069,60.460052490234375
1597218926.6832812,105093,64.69821166992188
1597219044.3968334,105263,67.5931167602539
1597219045.7427425,105265,65.845703125
1597219162.712492,105434,69.97267150878906
1597219284.5223107,105610,63.644012451171875
1597219348.5472565,105702,64.38188934326172
1597219398.499172,105774,56.637054443359375
1597219408.075552,105788,63.58564758300781
1597219541.3690248,105981,67.43132019042969
1597219699.5510654,106210,66.45915985107422
1597219738.9884896,106267,62.333984375
1597219824.1569257,106390,66.21202850341797
1597219946.3621967,106566,73.35284423828125
1597220015.6066878,106666,65.66477966308594
1597220086.637809,106769,62.67790985107422
1597220318.2916307,107103,61.56267547607422
1597220776.0117939,107764,62.88179016113281
1597220803.653008,107804,67.85750579833984
1597220826.4819682,107837,64.42723846435547
1597220953.956506,108021,65.58361053466797
1597221250.785819,108449,65.47624969482422
1597221346.0833728,108586,59.99380874633789
1597221700.9269416,109098,65.31755828857422
1597221800.5099614,109242,69.22757720947266
1597221801.214544,109243,55.412532806396484
1597221841.556248,109301,59.0356559753418
1597221980.4460118,109501,65.3870849609375
1597222035.4594588,109580,67.09637451171875
1597222203.3814118,109822,66.09736633300781
1597222370.1541836,110063,66.79776000976562
1597222459.0641036,110191,69.56752014160156
1597222482.0631402,110224,64.1385498046875
1597222539.0701768,110306,62.57474899291992
1597222617.0462394,110418,60.02800369262695
1597222658.5531318,110478,56.859375
1597222733.3031113,110586,62.22702407836914
1597222758.350794,110622,62.524967193603516
1597222771.5823936,110641,62.09711837768555
1597222838.1237123,110737,62.31022644042969
1597222868.7384331,110781,62.15186309814453
1597223155.056196,111194,63.90237045288086
1597223183.3882804,111235,65.4845199584961
1597223244.3783052,111323,70.20401000976562
1597223398.2313998,111545,64.44461822509766
1597223423.1595228,111581,75.37498474121094
1597223504.4929507,111698,60.40575408935547
1597223635.4397235,111887,65.79207611083984
1597223654.7858047,111915,68.55818176269531
1597224039.1373065,112470,67.53956604003906
1597224173.6598675,112664,68.48268127441406
1597224200.6660361,112703,66.40070343017578
1597224338.4075837,112902,71.34172821044922
1597224629.5566986,113322,64.3923110961914
1597224727.4999838,113463,65.81060028076172
1597224814.379569,113589,59.598533630371094
1597224920.1542788,113741,64.46662139892578
1597225086.2525485,113980,62.12295150756836
1597225302.9930484,114292,67.18574523925781
1597225419.013179,114459,74.27800750732422
1597225424.5092466,114467,64.77745056152344
1597225588.1844943,114703,66.86976623535156
1597225669.207407,114820,61.39295959472656
1597225860.0348659,115096,63.45548629760742
1597225896.614158,115149,57.40699768066406
1597226215.2321417,115506,59.0610237121582
1597226223.5809045,115518,65.1444091796875
1597226395.4025383,115765,65.05854034423828
1597226400.212344,115772,61.08211898803711
1597226473.5163107,115878,57.56181335449219
1597226584.9469278,116039,68.5816421508789
1597226647.3385475,116129,59.20404052734375
1597226826.2540574,116387,57.11684036254883
1597226871.9022307,116453,65.86534118652344
1597226990.39428,116624,53.894859313964844
1597227024.524964,116673,64.31232452392578
1597227050.8863432,116711,56.68708038330078
1597227074.2992103,116745,69.69970703125
1597227100.418082,116783,54.924537658691406
1597227127.6393828,116822,61.45117950439453
1597227207.798918,116938,74.13050842285156
1597227234.913784,116977,68.71556854248047
1597227261.9664044,117016,66.97784423828125
1597227271.632133,117030,65.38750457763672
1597227283.2940187,117047,67.52619934082031
1597227358.0069387,117155,61.78700637817383
1597227371.8720298,117175,61.965110778808594
1597227395.2189677,117209,68.23524475097656
1597227435.3402023,117267,69.08985137939453
1597227690.4689534,117635,67.29212951660156
1597227822.2917252,117825,70.89472198486328
1597227902.2774072,117941,68.08329772949219
1597228054.6736112,118161,66.84416198730469
1597228074.8440459,118190,68.69474792480469
1597228395.012356,118651,60.88401794433594
1597228572.9575253,118908,64.3329849243164
1597228593.1226869,118937,62.20838928222656
1597228635.5526817,118998,55.06321716308594
1597228846.5782778,119302,67.73703002929688
1597228962.9969609,119470,73.5321044921875
1597229315.4712715,119979,67.68718719482422
1597229325.889384,119994,67.71923065185547
1597229531.731009,120291,64.36924743652344
1597229922.6835244,120854,62.00336837768555
1597229964.492415,120914,65.18476104736328
1597230157.159988,121192,65.5820541381836
1597230157.8399236,121193,67.62623596191406
1597230234.7006485,121304,68.22309112548828
1597230254.2165804,121332,65.54693603515625
1597230275.0840394,121362,72.36201477050781
1597230303.3775458,121403,68.03368377685547
1597230383.974243,121519,60.19368362426758
1597230603.7377226,121835,66.5727310180664
1597230632.9509172,121877,66.99617004394531
1597230658.0038314,121913,62.90397644042969
1597230785.1618578,122096,62.00173568725586
1597230861.027589,122205,66.03892517089844
1597230882.5206823,122236,57.455535888671875
1597230931.2466772,122306,65.0062026977539
1597231085.9924312,122529,65.24020385742188
1597231150.5444953,122622,60.18745803833008
1597231158.828148,122634,64.69598388671875
1597231231.7811284,122739,63.30406188964844
1597231460.2633653,123068,65.01889038085938
1597231793.9762774,123550,61.833316802978516
1597231834.9414399,123609,64.9544677734375
1597231851.5929687,123633,62.65427780151367
1597231874.4696367,123666,71.13790130615234
1597232178.1374319,124103,63.04140090942383
1597232223.9980125,124169,61.3376350402832
1597232243.4484074,124197,66.03619384765625
1597232258.692669,124219,63.521575927734375
1597232475.4311128,124532,70.23155212402344
1597232599.150634,124711,67.81895446777344
1597232633.0071282,124760,63.69759750366211
1597232635.1159024,124763,58.55214309692383
1597232642.7385707,124774,63.47902297973633
1597232673.2441561,124818,66.33377075195312
1597232829.668785,125043,63.755794525146484
1597233000.5408018,125290,68.52879333496094
1597233397.5429146,125862,67.85396575927734
1597233801.5471325,126444,64.35055541992188
1597233911.7715359,126603,58.089881896972656
1597233969.976698,126687,65.56104278564453
1597234141.8209946,126935,60.787479400634766
1597234178.2939746,126988,67.78728485107422
1597234253.7078125,127097,61.04998779296875
1597234345.6753962,127230,65.333740234375
1597234472.9622571,127414,67.20993041992188
1597234561.2372994,127542,65.15161895751953
1597234597.9525545,127595,71.06539916992188
1597234626.806492,127637,68.25224304199219
1597234702.3139775,127746,65.26344299316406
1597234707.140814,127753,65.55487823486328
1597234729.5049036,127785,68.57774353027344
1597234751.6343267,127817,64.9681167602539
1597234794.0467756,127878,66.19744110107422
1597234806.3469021,127896,65.3242416381836
1597234956.1751196,128112,67.8138198852539
1597235159.9248393,128304,68.94583892822266
1597235232.470402,128408,63.95865249633789
1597235275.6608834,128470,58.96516418457031
1597235396.6755927,128644,62.96205139160156
1597235540.7645438,128852,61.981380462646484
1597235567.7478476,128891,65.97383117675781
1597235745.067117,129146,64.88082122802734
1597235773.0866446,129186,67.60963439941406
1597235865.086552,129318,60.59682083129883
1597235919.1634188,129396,65.21465301513672
1597235926.0389736,129406,57.14010238647461
1597235934.4367325,129418,61.392276763916016
1597235939.94991,129426,67.85086059570312
1597235959.4709477,129454,57.94232177734375
1597235992.6065814,129502,66.48107147216797
1597236022.419784,129545,62.69712448120117
1597236110.4873579,129672,63.547298431396484
1597236216.170239,129824,63.683956146240234
1597236286.213567,129925,60.055198669433594
1597236385.2990737,130068,58.33384323120117
1597236387.395447,130071,66.4438705444336
1597236452.8595912,130165,66.97966766357422
1597236557.4783409,130316,67.0805892944336
1597236711.2770803,130538,71.36318969726562
1597236825.7649753,130703,59.171669006347656
1597236846.605406,130733,65.47584533691406
1597236868.8684955,130765,66.17315673828125
1597236980.9708998,130926,65.68525695800781
1597237022.6538804,130986,60.748409271240234
1597237040.1230314,131011,60.39067077636719
1597237373.5789158,131491,63.714534759521484
1597237381.1626503,131502,59.12419128417969
1597237504.6917636,131680,71.07858276367188
1597237520.5100002,131703,52.950157165527344
1597237541.8772483,131734,60.26555633544922
1597237636.4263566,131870,63.17658996582031
1597237640.7282474,131876,66.28902435302734
1597237650.524344,131890,64.54414367675781
1597237663.8392828,131909,65.06549072265625
1597237895.3659556,132242,63.89244079589844
1597237923.7279403,132283,65.19854736328125


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/angle_data/run-EFFICIENTNET_models_PAL_1_PAL_45000_150000_128_1_0_1_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1596891824.2539294,42,90.54273986816406
1596891854.0902188,167,91.35269927978516
1596891868.833333,229,89.52592468261719
1596891936.046576,474,88.56723022460938
1596891951.0950558,536,88.11723327636719
1596891961.271695,579,87.62376403808594
1596891962.9411843,586,86.19224548339844
1596891974.3585334,634,87.78776550292969
1596891977.4623747,647,87.95637512207031
1596892001.0478265,714,86.03678894042969
1596892023.2121596,808,80.7136459350586
1596892072.2380974,1014,84.48907470703125
1596892155.5978665,1333,82.525634765625
1596892167.935191,1385,79.62789916992188
1596892169.5837507,1392,82.6004638671875
1596892188.4933875,1436,73.25164031982422
1596892248.8635938,1691,68.32152557373047
1596892259.1040337,1734,82.59881591796875
1596892259.8149304,1737,61.13296127319336
1596892301.4628775,1877,76.37092590332031
1596892310.9798303,1917,71.94449615478516
1596892339.2359757,2036,71.44351196289062
1596892411.9194093,2307,55.72608947753906
1596892431.7108777,2389,70.99183654785156
1596892463.0008807,2485,72.63311767578125
1596892463.236605,2486,75.14469909667969
1596892510.4381018,2685,69.88069915771484
1596892602.687813,3038,71.48007202148438
1596892657.0672076,3230,69.45040130615234
1596892661.1653998,3246,57.5542106628418
1596892675.0300562,3305,83.387939453125
1596892757.9672494,3618,67.25724029541016
1596892758.4295037,3620,68.97383880615234
1596892770.3045917,3670,67.90465545654297
1596892806.1086886,3821,69.57421875
1596892846.7679121,3956,63.23493194580078
1596892941.1884537,4317,67.10071563720703
1596892960.6878319,4400,64.8089599609375
1596892982.5206757,4492,69.52926635742188
1596892986.5454342,4509,67.40299224853516
1596893034.7349765,4676,66.05371856689453
1596893061.1987553,4788,61.86332321166992
1596893113.2571793,4971,61.41310119628906
1596893152.1668758,5134,62.80412673950195
1596893211.0654244,5345,58.524375915527344
1596893214.3998203,5359,63.71205520629883
1596893309.191643,5723,64.86021423339844
1596893342.5333998,5864,60.055076599121094
1596893352.7334511,5907,65.45806121826172
1596893381.2558281,5990,64.0929183959961
1596893430.970284,6200,58.44236755371094
1596893435.4825923,6219,62.01200866699219
1596893528.1650472,6574,59.3817024230957
1596893566.436011,6699,58.48887252807617
1596893569.2850723,6711,60.334716796875
1596893603.365933,6854,61.212337493896484
1596893630.0924401,6966,63.74639892578125
1596893683.5948012,7155,62.25068283081055
1596893737.2556465,7382,65.33465576171875
1596893764.3193483,7460,61.38658142089844
1596893765.0328963,7463,58.72101974487305
1596893852.7676535,7798,61.18037796020508
1596893861.3319435,7833,66.17755889892578
1596893916.4872403,8066,64.05001068115234
1596893952.2058954,8180,61.192195892333984
1596893961.9947283,8221,64.04774475097656
1596893995.616744,8363,60.875526428222656
1596894036.067711,8498,60.9136848449707
1596894038.4463134,8508,63.138893127441406
1596894060.5618446,8601,60.86866760253906
1596894134.8272114,8878,61.53214645385742
1596894148.2982726,8935,60.60955047607422
1596894233.874547,9260,63.54587173461914
1596894283.134447,9468,61.31815719604492
1596894312.3600333,9554,60.621543884277344
1596894315.4445176,9567,63.33621597290039
1596894346.7128632,9698,63.992401123046875
1596894530.6647491,10399,62.31785583496094
1596894549.6383588,10479,61.71117401123047
1596894559.6688366,10522,64.89323425292969
1596894588.8680928,10607,63.54848098754883
1596894629.9711385,10780,63.63970947265625
1596894658.612724,10902,58.19621276855469
1596894659.3159425,10905,64.43091583251953
1596894682.5104709,10966,63.62309265136719
1596894695.348852,11020,67.65789031982422
1596894714.8810644,11102,65.11148071289062
1596894825.6538796,11532,59.7412223815918
1596894833.6884375,11566,71.1566162109375
1596894870.6986203,11685,64.27943420410156
1596894888.2613862,11759,70.9007797241211
1596894946.6094182,11969,65.33964538574219
1596894947.7797358,11974,65.37281036376953
1596894992.9201264,12164,61.929935455322266
1596895022.662375,12290,66.24797058105469
1596895179.6768003,12877,65.46114349365234
1596895225.617289,13034,68.88639831542969
1596895232.0037022,13061,66.50578308105469
1596895367.8758025,13597,65.47239685058594
1596895373.2317874,13620,68.50721740722656
1596895427.0359054,13810,67.19719696044922
1596895533.485519,14221,68.05189514160156
1596895550.682036,14294,70.03738403320312
1596895560.9981048,14338,69.36561584472656
1596895595.592635,14447,66.36107635498047
1596895640.8032625,14638,70.39727020263672
1596895647.7932837,14668,69.89616394042969
1596895674.0366151,14779,73.89095306396484
1596895704.9873931,14873,74.20309448242188
1596895855.9578474,15473,76.02816772460938
1596895872.746888,15507,74.69478607177734
1596895933.311952,15764,73.32980346679688
1596896025.5201979,16116,77.11207580566406
1596896082.7892468,16321,74.43624114990234
1596896218.2148376,16857,73.52349853515625
1596896276.8344104,17066,72.36456298828125
1596896284.0543368,17097,71.2950210571289
1596896344.9609878,17317,74.61861419677734
1596896350.1616893,17339,76.04784393310547
1596896398.294315,17543,75.40382385253906
1596896401.655612,17557,81.51377868652344
1596896639.7901394,18451,77.87272644042969
1596896815.0085309,19116,75.84475708007812
1596896827.49483,19169,79.12518310546875
1596896922.2653148,19531,79.96406555175781
1596896948.05757,19640,73.09591674804688
1596896951.3905427,19654,78.68030548095703
1596896978.886599,19731,83.2705078125
1596897041.1517217,19995,81.24872589111328
1596897054.9517498,20053,74.8945083618164
1596897057.1222172,20062,80.82886505126953
1596897083.8747606,20138,77.62459564208984
1596897108.8449028,20244,75.47036743164062
1596897110.7240334,20252,75.53231048583984
1596897127.467147,20323,78.53311157226562
1596897164.006607,20440,78.73611450195312
1596897187.3985627,20539,76.81443786621094
1596897196.5125377,20578,77.60738372802734
1596897253.1066163,20779,76.88813781738281
1596897253.816258,20782,78.88431549072266
1596897271.054892,20855,77.54049682617188
1596897324.2132258,21080,82.96894836425781
1596897348.2624366,21144,79.41184997558594
1596897369.180012,21232,78.43785095214844
1596897389.7841651,21319,81.42797088623047
1596897446.8807728,21523,80.1732406616211
1596897532.9748716,21848,81.60230255126953
1596897635.7184427,22245,81.45487213134766
1596897655.7296207,22330,83.09686279296875
1596897662.3292303,22358,80.48091888427734
1596897864.599451,23138,80.55365753173828
1596897866.9221375,23148,80.99011993408203
1596897877.2202063,23192,80.63095092773438
1596897883.447727,23218,84.68519592285156
1596897908.3821268,23286,82.73339080810547
1596897926.020795,23361,74.85201263427734
1596897941.9550424,23427,82.99451446533203
1596897968.7089891,23540,85.84558868408203
1596898008.319931,23670,86.11156463623047
1596898010.9184287,23681,78.23967742919922
1596898015.5422883,23701,84.22210693359375
1596898080.4708717,23938,84.18326568603516
1596898129.7354722,24147,83.8276138305664
1596898161.6587327,24282,82.43953704833984
1596898162.1305573,24284,85.24837493896484
1596898180.4217708,24322,84.40785217285156
1596898251.1218019,24621,83.39273071289062
1596898283.1042883,24719,83.7525634765625
1596898284.9865859,24727,84.53497314453125
1596898326.1397,24901,84.45899200439453
1596898333.9941897,24934,85.65184783935547
1596898418.500449,25253,80.46881103515625
1596898437.1316216,25332,83.61196899414062
1596898459.884307,25391,85.35694122314453
1596898568.1709607,25812,89.06101989746094
1596898576.420262,25847,86.82979583740234
1596898594.0131466,25921,84.08977508544922
1596898693.5806637,26303,83.23985290527344
1596898828.3303106,26797,81.73585510253906
1596898828.5661066,26798,88.13175201416016
1596898835.940415,26829,83.24783325195312
1596898919.2480567,27142,84.0702133178711
1596898922.1007054,27154,83.7331314086914
1596898923.274883,27159,85.05364227294922
1596898950.5713332,27274,85.52669525146484
1596899014.1387508,27505,87.01023864746094
1596899037.3299868,27603,86.15548706054688
1596899045.5815997,27638,81.6852035522461
1596899098.8906395,27825,82.42245483398438
1596899120.2106485,27916,86.86245727539062
1596899252.9343345,28438,87.99607849121094
1596899286.756975,28543,83.38725280761719
1596899396.799638,28970,87.13150787353516
1596899402.9590533,28996,83.51116180419922
1596899418.6411269,29062,85.91112518310547
1596899451.729369,29201,86.08570861816406
1596899475.2683885,29263,84.4961929321289
1596899524.4993389,29471,86.25782775878906
1596899528.2977357,29487,88.5971450805664
1596899566.4426155,29611,87.67711639404297
1596899618.133481,29829,87.77577209472656
1596899668.9600065,30005,86.60592651367188
1596899675.0756946,30031,86.26692199707031
1596899708.9667096,30174,88.96726989746094
1596899753.9033604,30327,87.34395599365234
1596899787.7112925,30470,87.61387634277344
1596899821.4467695,30612,87.75140380859375
1596899852.4885812,30706,85.39417266845703
1596899855.7844217,30720,85.62560272216797
1596900036.0432935,31406,85.99284362792969
1596900044.759354,31443,83.87006378173828
1596900113.9784234,31696,87.99150848388672
1596900157.4618258,31880,85.62152862548828
1596900170.7600448,31936,88.6716537475586
1596900186.984324,32004,83.79534149169922
1596900243.77481,32207,87.57713317871094
1596900306.7123528,32435,85.18460083007812
1596900332.0629463,32542,84.77017974853516
1596900359.5783334,32657,87.41082000732422
1596900393.4753325,32762,86.15605926513672
1596900424.718547,32894,88.63219451904297
1596900426.5787232,32902,86.86312103271484
1596900457.8539124,33034,81.35678100585938
1596900501.521152,33181,84.69456481933594
1596900522.770132,33271,85.1456527709961
1596900539.358411,33341,84.80513763427734
1596900547.4852355,33375,84.50983428955078
1596900554.1587422,33403,86.87261199951172
1596900642.3603122,33737,88.45419311523438
1596900645.2188787,33749,87.78377532958984
1596900649.6835237,33768,83.6124038696289
1596900653.745129,33785,86.73252868652344
1596900675.4985266,33839,81.97261810302734
1596900684.3063211,33876,87.854248046875
1596900693.0127614,33913,88.82601165771484
1596900722.0730371,34036,87.25374603271484
1596900747.039537,34141,85.14398956298828
1596900808.2573934,34362,84.78721618652344
1596900813.1716967,34383,86.5967025756836
1596900856.2290752,34525,88.69634246826172
1596900873.7475774,34599,87.90465545654297
1596900917.331425,34783,85.92906951904297
1596901065.732337,35333,82.54745483398438
1596901070.6915295,35354,87.88162994384766
1596901076.160993,35377,87.48806762695312
1596901101.4311905,35483,87.7297134399414
1596901131.6205897,35573,86.00812530517578
1596901178.4981117,35771,84.66339111328125
1596901196.91768,35849,84.72063446044922
1596901230.4958007,35953,85.95407104492188
1596901234.5118773,35970,87.54149627685547
1596901250.325411,36037,88.69522094726562
1596901299.7845666,36246,88.1520767211914
1596901315.5296574,36275,85.31123352050781
1596901408.5924618,36629,89.61087036132812
1596901415.715154,36659,86.4973373413086
1596901441.3280168,36767,85.9864273071289
1596901461.0459065,36850,87.4910659790039
1596901474.457042,36907,87.62153625488281
1596901553.333669,37202,87.11251831054688
1596901630.32655,37489,85.81013488769531
1596901704.3165536,37764,89.16293334960938
1596901730.8419976,37876,86.96875
1596901814.8211935,38192,89.78905487060547
1596901882.0782788,38439,87.39736938476562
1596901885.8655028,38455,82.55907440185547
1596901957.5083754,38720,84.36396789550781
1596901985.997817,38840,87.87702941894531
1596902019.4358,38981,87.7985610961914
1596902103.2487698,39296,85.76805877685547
1596902208.065173,39702,89.19873809814453
1596902214.7267377,39730,86.59606170654297
1596902235.6269815,39781,86.8164291381836
1596902258.546558,39878,85.73377990722656
1596902265.841478,39909,87.67671203613281
1596902292.5191352,40020,89.06346893310547
1596902366.8154943,40296,87.42345428466797
1596902424.0671425,40500,86.85626983642578
1596902458.9590406,40647,93.17144775390625
1596902462.7222455,40663,84.99085235595703
1596902463.6676567,40667,89.72651672363281
1596902471.5273285,40700,87.97562408447266
1596902476.3018124,40720,87.68750762939453
1596902493.5002575,40793,86.60833740234375
1596902561.0184524,41040,88.03086853027344
1596902618.212427,41244,90.07839965820312
1596902624.6240175,41271,89.15239715576172
1596902641.1706278,41341,87.03736114501953
1596902697.165217,41539,88.40333557128906
1596902700.9276896,41555,86.18684387207031
1596902847.0463276,42134,89.13758850097656
1596902930.7313883,42450,85.29584503173828
1596902935.004865,42468,86.71819305419922
1596902993.5279875,42678,86.94236755371094
1596903210.3936713,43518,89.48053741455078
1596903231.3213627,43607,87.10054779052734
1596903238.8968103,43639,89.72360229492188
1596903265.2726965,43711,85.9764404296875
1596903271.637808,43738,88.14138793945312
1596903272.5723023,43742,90.76667785644531
1596903287.4051385,43805,88.5040512084961
1596903331.8240612,43993,91.05360412597656
1596903359.8391607,44073,88.2817611694336
1596903389.830621,44200,89.23300170898438
1596903391.498866,44207,87.89557647705078
1596903401.9192872,44251,86.158447265625
1596903414.3661888,44304,88.06594848632812
1596903489.8637805,44585,89.4090805053711
1596903553.922466,44816,88.3755874633789
1596903589.136238,44964,91.4753189086914
1596903680.125118,45310,88.18682098388672
1596903682.2337713,45319,87.13966369628906
1596903694.7236648,45372,87.40807342529297
1596903735.9584942,45507,88.19676208496094
1596903771.8473678,45658,88.31236267089844
1596903945.9651372,46318,86.21673583984375
1596903949.777411,46334,87.84683227539062
1596903968.4233751,46413,88.08792877197266
1596903998.3445847,46499,86.86902618408203
1596904192.0915031,47241,89.0351333618164
1596904206.4102027,47301,89.31078338623047
1596904282.876724,47585,88.80201721191406
1596904295.505944,47638,85.31761169433594
1596904302.917825,47669,84.2519760131836
1596904311.464656,47705,87.7486572265625
1596904320.56598,47744,86.77574920654297
1596904362.2516546,47882,87.78900909423828
1596904377.692113,47947,87.56552124023438
1596904383.2127643,47970,89.17578887939453
1596904408.3434298,48076,87.81525421142578
1596904433.043303,48181,87.84112548828125
1596904453.051489,48227,87.6695785522461
1596904523.4381404,48522,90.09639739990234
1596904608.8476374,48844,89.26831817626953
1596904719.8804672,49272,87.66267395019531
1596904747.6812062,49351,88.28679656982422
1596904777.6325212,49477,86.6231689453125
1596904921.151181,50006,88.69894409179688
1596904933.0920017,50056,87.81513214111328
1596904955.205143,50149,87.67269134521484
1596904958.997882,50165,88.26854705810547
1596904966.3155396,50195,88.37311553955078
1596904983.5389998,50268,88.88758850097656
1596905078.2039928,50629,87.95848846435547
1596905132.5372498,50819,87.23304748535156
1596905170.354738,50979,88.41512298583984
1596905216.6966949,51134,87.96403503417969
1596905238.6707368,51227,86.83949279785156
1596905251.6927142,51282,88.46236419677734
1596905392.3303823,51798,88.99629211425781
1596905394.2392788,51806,89.95755767822266
1596905429.4458852,51954,87.26573944091797
1596905440.6498375,52001,88.43488311767578
1596905519.0220256,52292,88.7047348022461
1596905533.570375,52353,87.58216857910156
1596905579.9481566,52510,83.70065307617188
1596905620.8084695,52682,90.68428802490234
1596905683.164912,52906,89.41768646240234
1596905691.005986,52939,89.13604736328125
1596905727.6518655,53092,88.70539093017578
1596905731.229845,53107,88.40153503417969
1596905826.1964614,53468,84.96025085449219
1596905891.7617476,53706,89.06170654296875
1596905893.3887153,53713,86.71220397949219
1596905894.347896,53717,87.42453002929688
1596905895.306027,53721,88.3193130493164
1596905938.0479681,53862,88.86652374267578
1596905948.5173607,53906,89.54376220703125
1596905988.167669,54072,90.38121032714844
1596905996.7389355,54108,88.4651107788086
1596906000.3362083,54123,89.6875
1596906037.6323535,54241,87.33270263671875
1596906153.5847988,54691,88.67339324951172
1596906181.0589924,54807,89.83651733398438
1596906221.3195143,54937,88.21879577636719
1596906232.0885527,54982,87.44782257080078
1596906282.0822392,55193,89.32198333740234
1596906316.3927035,55299,84.35043334960938
1596906374.2039778,55543,88.1612548828125
1596906376.1276784,55551,87.7072982788086
1596906423.759616,55713,90.6917495727539
1596906436.2743444,55766,86.61614990234375
1596906590.5746605,56337,86.45624542236328
1596906630.7063,56507,87.909912109375
1596906634.0261626,56521,88.07872772216797
1596906654.7168489,56608,89.04108428955078
1596906706.5075734,56787,87.5709228515625
1596906714.3540747,56820,88.27781677246094
1596906756.9312599,56999,89.59523010253906
1596906837.252466,57299,87.89730072021484
1596906838.7072213,57305,88.81010437011719
1596906890.0781791,57484,90.02515411376953
1596906965.3586233,57760,89.62046813964844
1596907101.647725,58295,88.05073547363281
1596907145.3895378,58440,86.97745513916016
1596907172.6452904,58556,87.87725830078125
1596907193.0758162,58641,89.06880950927734
1596907211.6239002,58719,89.40735626220703
1596907218.1028197,58746,89.80791473388672
1596907222.1671944,58763,86.38660430908203
1596907359.1710522,59264,88.05972290039062
1596907370.3439894,59311,88.38325500488281
1596907399.185995,59432,87.6832504272461
1596907458.0667522,59640,87.3851318359375
1596907465.2394717,59670,89.21810150146484
1596907595.4096055,60179,87.23375701904297
1596907596.8416548,60185,88.29228973388672
1596907611.223687,60207,87.3852310180664
1596907632.4741602,60297,86.87227630615234
1596907675.0286036,60475,89.03639221191406
1596907866.9613593,61205,90.15990447998047
1596907893.0254803,61276,89.61531829833984
1596907931.754352,61438,89.32683563232422
1596907954.6537936,61534,88.05338287353516
1596907998.570662,61680,88.279052734375
1596908117.0611305,62139,89.6039047241211
1596908136.0464666,62219,88.29205322265625
1596908216.3082206,62516,87.48823547363281
1596908223.690092,62547,89.97681427001953
1596908310.5169778,62874,87.5205307006836
1596908355.3922627,63024,89.11383819580078
1596908402.1730628,63220,90.09376525878906
1596908434.9235487,63358,88.12105560302734
1596908460.8517091,63428,87.6520004272461
1596908461.0816724,63429,88.46365356445312
1596908481.073964,63513,89.90843200683594
1596908518.476559,63671,87.38179016113281
1596908573.914667,63865,89.09406280517578
1596908603.0272596,63988,86.52737426757812
1596908638.3974242,64098,88.8481674194336
1596908668.9290285,64225,86.86271667480469
1596908746.0810533,64511,89.24858856201172
1596908748.4355996,64521,88.84194946289062
1596908787.8083954,64687,87.3110580444336
1596908845.0940175,64889,87.15190124511719
1596908939.190434,65245,88.3182144165039
1596908950.3913674,65292,86.75818634033203
1596908987.8838198,65450,90.07856750488281
1596909004.4278796,65481,86.93849182128906
1596909032.905168,65601,88.21636199951172
1596909042.937236,65643,87.0781021118164
1596909058.5411494,65709,88.63462829589844
1596909114.7370589,65907,89.98367309570312
1596909148.7864215,66049,86.77511596679688
1596909217.3181534,66298,90.41785430908203
1596909309.3447125,66647,90.87683868408203
1596909342.6973252,66787,93.29717254638672
1596909390.2776432,66948,89.75704193115234
1596909396.922457,66976,86.22083282470703
1596909407.7038755,67021,87.13078308105469
1596909516.480547,67440,90.67323303222656
1596909730.4466548,68263,88.7357177734375
1596909734.6698806,68281,87.04598236083984
1596909767.0913885,68378,84.32808685302734
1596909779.234389,68429,87.33087921142578
1596909817.3308995,68590,88.39842987060547
1596909907.4976423,68929,87.60270690917969
1596909921.3919456,68988,87.62132263183594
1596909974.109808,69171,87.77588653564453
1596909977.4210455,69185,88.66404724121094
1596910050.9104085,69455,89.19677734375
1596910055.91177,69476,88.69254302978516
1596910122.975344,69719,88.76749420166016
1596910142.0491168,69798,90.49433898925781
1596910169.7941387,69915,87.77399444580078
1596910318.1448028,70462,92.01598358154297
1596910346.1392367,70580,89.1100082397461
1596910364.2602668,70656,89.77307891845703
1596910435.129873,70915,88.30057525634766
1596910454.4886024,70996,88.84491729736328
1596910566.2271876,71428,89.44747924804688
1596910605.142013,71554,87.43177032470703
1596910611.308161,71580,88.39701080322266
1596910639.2226326,71696,87.3924560546875
1596910684.8581336,71850,89.1905288696289
1596910698.1683245,71906,86.20794677734375
1596910710.384625,71957,88.28756713867188
1596910715.5796053,71979,89.94637298583984
1596910723.4453926,72012,88.97138977050781
1596910729.3864968,72037,88.41004943847656
1596910800.1868105,72297,87.29682922363281
1596910800.663563,72299,88.86139678955078
1596910824.9866598,72401,88.9803466796875
1596910825.6932182,72404,89.87652587890625
1596910871.807171,72558,88.336669921875
1596910911.068096,72723,91.07543182373047
1596910955.7364438,72873,87.6015625
1596910987.9739125,73009,89.13597869873047
1596911028.1273518,73179,90.11666870117188
1596911070.4293156,73318,88.86026763916016
1596911191.7299995,73789,88.13968658447266
1596911192.9014246,73794,89.22025299072266
1596911203.9544497,73841,88.14228820800781
1596911218.2343295,73901,89.10807037353516
1596911233.039733,73924,88.30355072021484
1596911295.1418877,74187,89.4392318725586
1596911296.8069673,74194,89.03873443603516
1596911483.654424,74901,88.95130157470703
1596911557.1436753,75171,89.19097137451172
1596911637.5522513,75469,88.68279266357422
1596911641.8012238,75487,89.55353546142578
1596911660.7955503,75567,88.66459655761719
1596911755.6633406,75928,87.92790985107422
1596911795.4430704,76056,91.07279205322266
1596911805.6564138,76099,88.76142120361328
1596911833.6950853,76218,89.82738494873047
1596911893.8892238,76431,89.3949966430664
1596911905.9985278,76482,88.18409729003906
1596911940.1214888,76626,88.94085693359375
1596911951.2741196,76673,87.91138458251953
1596911988.3232322,76790,88.47140502929688
1596912015.9359787,76906,88.03121185302734
1596912017.5725226,76913,88.8346176147461
1596912094.71677,77198,87.58448791503906
1596912124.741898,77324,88.75099182128906
1596912183.020962,77530,89.34009552001953
1596912256.7431886,77802,87.58647155761719
1596912280.3302414,77901,88.66654205322266
1596912335.8993363,78135,88.1279296875
1596912362.8991818,78208,87.62872314453125
1596912376.5679374,78265,88.21961975097656
1596912506.7533803,78775,87.93051147460938
1596912522.9148974,78843,89.24415588378906
1596912550.5456624,78920,88.2087173461914
1596912553.8755896,78934,86.28870391845703
1596912563.1673827,78973,89.7076644897461
1596912570.6799848,79005,91.69987487792969
1596912652.558609,79309,87.7379150390625
1596912678.2507222,79418,89.02542114257812
1596912730.1533816,79597,87.90460968017578
1596912829.330231,79975,90.46204376220703
1596912842.5039315,80031,87.7536392211914
1596912843.4457214,80035,88.42133331298828
1596912859.1269515,80100,88.6578598022461
1596912874.4994662,80165,88.18578338623047
1596912937.3765676,80390,90.13223266601562
1596912941.1482277,80406,88.45059967041016
1596912975.264698,80550,88.9837875366211
1596912981.4565418,80576,88.87432098388672
1596912999.448555,80613,86.93423461914062
1596913099.5668466,80996,89.14407348632812
1596913104.096525,81015,86.82666015625
1596913128.2919872,81117,87.78386688232422
1596913200.261917,81381,89.55792236328125
1596913226.9625974,81494,87.73030853271484
1596913235.273758,81529,90.0995101928711
1596913345.055433,81952,89.28670501708984
1596913558.8884857,82736,90.30986022949219
1596913566.9622035,82770,85.33143615722656
1596913585.6303093,82849,88.9126205444336
1596913648.8809679,83075,88.757568359375
1596913661.3728712,83127,86.69867706298828
1596913694.6443992,83267,87.92554473876953
1596913761.6173234,83510,89.6501693725586
1596913821.5173037,83762,88.67914581298828
1596913869.2651658,83923,87.91891479492188
1596913936.0869215,84165,88.39945983886719
1596913943.7944252,84197,88.84375762939453
1596913990.5486758,84394,88.79329681396484
1596913994.1160095,84409,88.10051727294922
1596914048.837457,84601,88.4794692993164
1596914068.9924376,84686,87.2698974609375
1596914081.7834163,84740,88.9364242553711
1596914100.693556,84818,87.93982696533203
1596914157.817021,85020,88.8817367553711
1596914165.417623,85052,89.1090316772461
1596914174.1896086,85089,87.91277313232422
1596914193.3018203,85169,88.89354705810547
1596914238.3510349,85320,89.7735595703125
1596914283.1749465,85508,88.22211456298828
1596914299.769496,85539,89.58153533935547
1596914307.6139703,85572,88.77487182617188
1596914334.7508054,85686,87.00660705566406
1596914350.0835333,85749,87.46602630615234
1596914415.2238111,85985,88.192626953125
1596914422.1176624,86014,86.91511535644531
1596914535.6451879,86452,89.94465637207031
1596914623.130435,86780,88.20187377929688
1596914626.2123444,86793,87.91963958740234
1596914643.3031654,86865,88.73153686523438
1596914686.4940498,87008,88.80609130859375
1596914787.202522,87393,88.27876281738281
1596914800.7328415,87450,89.48851013183594
1596914825.917782,87556,87.6100082397461
1596914841.834487,87621,88.05083465576172
1596914861.9404607,87666,89.62470245361328
1596914900.5614512,87829,88.10234069824219
1596914982.902463,88137,88.44560241699219
1596915064.3237069,88441,89.49037170410156
1596915120.1729825,88674,88.402099609375
1596915162.8291788,88815,88.95721435546875
1596915278.2408576,89262,89.04122161865234
1596915298.4667945,89347,87.33589172363281
1596915302.2524986,89363,88.74369812011719
1596915402.674301,89745,88.71988677978516
1596915416.1429677,89762,89.56279754638672
1596915446.7781868,89892,88.56500244140625
1596915465.985487,89973,87.44967651367188
1596915480.6513083,90035,87.47996520996094
1596915537.869071,90237,88.44440460205078
1596915588.740864,90450,87.83970642089844
1596915755.7045503,91074,88.55754852294922
1596915760.4267843,91094,90.37889862060547
1596915818.656918,91300,89.28803253173828
1596915860.4021435,91474,90.16204071044922
1596915905.2329326,91624,88.7179946899414
1596915910.0231478,91644,87.98212432861328
1596915910.7549684,91647,91.05635833740234
1596915930.7996247,91732,88.99602508544922
1596915931.5096455,91735,89.16943359375
1596916026.245027,92094,87.3279037475586
1596916032.4264789,92120,89.09989929199219
1596916196.217819,92729,87.65596008300781
1596916210.0847344,92788,87.3355941772461
1596916299.6626508,93126,87.94292449951172
1596916323.0365958,93223,88.96749877929688
1596916391.2084804,93471,87.53728485107422
1596916502.3591416,93901,88.35725402832031
1596916635.0064883,94380,89.4527359008789
1596916645.4973717,94424,88.62255096435547
1596916672.3148563,94536,89.74627685546875
1596916740.4627042,94784,89.10393524169922
1596916765.9111648,94891,88.86174774169922
1596916814.5639362,95057,88.84937286376953
1596916845.1699734,95184,90.68363189697266
1596916877.7857947,95321,89.10645294189453
1596916890.937984,95377,88.79987335205078
1596916907.9651787,95409,88.20327758789062
1596916924.821107,95480,89.91468048095703
1596917024.617187,95860,89.7745132446289
1596917045.6456585,95949,89.03461456298828
1596917051.1203985,95972,89.36939239501953
1596917139.0284545,96301,89.822998046875
1596917203.9983492,96535,87.86785125732422
1596917219.5174232,96600,90.73001861572266
1596917328.654368,97018,88.78372192382812
1596917370.7912612,97156,89.12614440917969
1596917387.3942413,97226,89.95613098144531
1596917404.0796587,97296,89.29962158203125
1596917432.5968876,97416,89.69184112548828
1596917443.0082953,97460,88.41114044189453
1596917484.7165744,97596,90.32007598876953
1596917498.3241978,97653,89.32959747314453
1596917519.666848,97742,88.59967803955078
1596917532.451073,97796,89.4909439086914
1596917560.6481214,97876,88.54598236083984
1596917587.3220832,97986,89.31744384765625
1596917623.599164,98139,88.8725357055664
1596917650.2516465,98212,88.05813598632812
1596917696.0112545,98404,89.41976165771484
1596917712.6369557,98474,89.66773986816406
1596917724.17408,98523,89.8117904663086
1596917869.8365214,99055,88.87065124511719
1596917986.2926567,99506,89.32681274414062
1596918011.413492,99612,88.43883514404297
1596918011.8777394,99614,88.5461654663086
1596918085.6316586,99884,86.69942474365234
1596918189.9642298,100284,88.3810043334961
1596918266.121974,100566,88.8109359741211
1596918271.6241786,100589,88.02054595947266
1596918319.499351,100751,87.23052978515625
1596918345.2997234,100858,87.65377044677734
1596918359.258057,100917,89.10015106201172
1596918361.3846292,100926,89.35193634033203
1596918378.22822,100997,89.1510238647461
1596918405.3856897,101072,90.8592529296875
1596918425.240931,101155,88.24332427978516
1596918443.9625847,101234,88.85890197753906
1596918467.737186,101335,90.15145874023438
1596918472.5061128,101355,88.38400268554688
1596918499.9865408,101431,89.4704360961914
1596918513.4883976,101488,93.81555938720703
1596918516.0910618,101499,90.5120849609375
1596918626.4578667,101923,89.1287612915039
1596918631.1269932,101943,89.5844497680664
1596918726.8787055,102307,89.14009857177734
1596918784.2063558,102509,90.99427795410156
1596918791.8092947,102541,88.29115295410156
1596918804.6823368,102595,85.55169677734375
1596918826.3780499,102685,88.7565689086914
1596918882.1429522,102880,88.1436538696289
1596918889.5697777,102911,89.41783905029297
1596918902.6779816,102966,89.66539001464844
1596918910.8394651,103001,91.01608276367188
1596918913.2090807,103011,90.87876892089844
1596918968.8904884,103206,87.74935150146484
1596919029.6263924,103462,90.17935180664062
1596919052.0027328,103517,87.99810791015625
1596919163.6020694,103947,89.65287780761719
1596919251.051361,104276,88.68592834472656
1596919264.7476258,104334,92.92752838134766
1596919362.2165527,104704,86.43196868896484
1596919386.9773037,104808,93.39716339111328
1596919390.3227134,104822,89.52472686767578
1596919394.820421,104841,88.36270904541016
1596919404.59724,104882,88.31105041503906
1596919417.323177,104896,89.91444396972656
1596919420.8836899,104911,88.193359375
1596919423.955222,104924,87.90591430664062
1596919433.2539449,104963,90.67546081542969
1596919463.7836635,105093,88.98207092285156
1596919514.120879,105265,88.52581024169922
1596919554.003328,105434,90.22687530517578
1596919605.7119246,105610,88.32306671142578
1596919627.63988,105702,85.89029693603516
1596919644.5304492,105774,88.07947540283203
1596919647.9112976,105788,85.25365447998047
1596919757.5025373,106210,88.51123809814453
1596919771.0047693,106267,87.23454284667969
1596919809.762551,106390,88.45201873779297
1596919851.9286702,106566,87.40251922607422
1596919885.1147926,106666,89.04646301269531
1596919909.7632558,106769,90.73253631591797
1596919998.3134053,107103,89.52938079833984
1596920174.3215017,107764,88.01123046875
1596920183.9123046,107804,91.7325210571289
1596920191.7136853,107837,87.15719604492188
1596920235.3221374,108021,86.35527801513672
1596920356.1435893,108449,90.35420227050781
1596920388.5549977,108586,88.79741668701172
1596920519.8504403,109098,89.03572082519531
1596920563.388571,109242,87.3114013671875
1596920563.6206846,109243,89.54751586914062
1596920577.7963698,109301,89.74089813232422
1596920634.6234627,109501,89.44547271728516
1596920653.2350307,109580,90.14859771728516
1596920710.6661716,109822,89.1905517578125
1596920777.1383667,110063,88.89549255371094
1596920817.135214,110191,88.01593017578125
1596920825.0177407,110224,88.29618835449219
1596920871.4136515,110418,89.19182586669922
1596920885.6311295,110478,87.41520690917969
1596920920.8508737,110586,90.1134033203125
1596920929.3882325,110622,90.16913604736328
1596920933.8820531,110641,89.544677734375
1596920956.8347225,110737,90.24909973144531
1596921075.191702,111194,89.22111511230469
1596921094.338363,111235,89.63251495361328
1596921115.1868234,111323,89.85599517822266
1596921168.0933177,111545,88.86467742919922
1596921213.9456213,111698,89.15641021728516
1596921258.6718547,111887,88.19993591308594
1596921265.2733145,111915,87.8850326538086
1596921416.3782718,112470,89.30461120605469
1596921472.0651033,112664,89.03352355957031
1596921481.1761127,112703,88.58085632324219
1596921528.4503484,112902,89.1704330444336
1596921638.0018897,113322,90.7916488647461
1596921680.9926436,113463,89.44986724853516
1596921711.0200605,113589,88.56231689453125
1596921756.3871093,113741,89.11402893066406
1596921813.1913764,113980,89.67593383789062
1596921896.9918847,114292,89.13605499267578
1596921945.9442902,114459,89.09485626220703
1596921947.8482757,114467,88.99239349365234
1596922041.093445,114820,89.34661865234375
1596922107.2347426,115096,87.68388366699219
1596922129.0931544,115149,89.04759979248047
1596922223.4985607,115506,89.34297943115234
1596922226.3442814,115518,88.68203735351562
1596922285.499789,115765,89.34007263183594
1596922287.1416795,115772,90.98444366455078
1596922321.7101452,115878,89.14464569091797
1596922360.5329025,116039,86.55990600585938
1596922381.883861,116129,89.67958068847656
1596922468.4887652,116453,89.34980773925781
1596922518.446727,116624,90.14807891845703
1596922530.1868012,116673,87.82786560058594
1596922539.2569158,116711,87.90988159179688
1596922547.4250193,116745,86.46144104003906
1596922556.5073106,116783,87.53760528564453
1596922565.7348766,116822,90.04271697998047
1596922602.8465083,116938,89.13461303710938
1596922612.2313166,116977,90.69648742675781
1596922621.5676808,117016,88.12588500976562
1596922624.9090407,117030,89.62625122070312
1596922628.9774225,117047,89.26915740966797
1596922654.6669328,117155,89.24729919433594
1596922667.4601226,117209,86.45327758789062
1596922787.7344098,117635,90.54240417480469
1596922832.9043734,117825,89.19560241699219
1596922870.3523846,117941,88.8185043334961
1596922922.4980469,118161,92.77867889404297
1596922929.4552057,118190,88.50375366210938
1596923057.8453484,118651,89.82347869873047
1596923119.3527646,118908,86.71336364746094
1596923126.244774,118937,89.32427215576172
1596923150.1618822,118998,89.11339569091797
1596923222.2332325,119302,89.57330322265625
1596923271.5147786,119470,89.33116149902344
1596923402.282903,119979,93.52333068847656
1596923405.8647225,119994,89.22408294677734
1596923485.6668594,120291,88.32350158691406
1596923638.7957585,120854,88.1565170288086
1596923652.9682157,120914,88.92398834228516
1596923728.536051,121192,87.92900085449219
1596923728.7752628,121193,89.35905456542969
1596923755.0575876,121304,88.3362045288086
1596923761.7758687,121332,87.60922241210938
1596923768.9698768,121362,88.593017578125
1596923778.6586,121403,88.02752685546875
1596923815.6459303,121519,88.19364166259766
1596923900.5504253,121835,87.85729217529297
1596923910.5303466,121877,89.59405517578125
1596923919.192661,121913,89.9767074584961
1596923997.9054365,122205,88.95915985107422
1596924005.3200834,122236,88.97869873046875
1596924084.2027512,122529,89.35065460205078
1596924106.645495,122622,89.26637268066406
1596924109.4819489,122634,89.562744140625
1596924134.3056316,122739,88.74006652832031
1596924221.980159,123068,90.14495849609375
1596924369.3828797,123609,87.72457885742188
1596924375.0746572,123633,88.17304229736328
1596924382.9185057,123666,90.10105895996094
1596924495.9587157,124103,87.5080795288086
1596924511.5536983,124169,90.45805358886719
1596924518.09848,124197,88.19422149658203
1596924607.363677,124532,89.78394317626953
1596924659.2248013,124711,89.78660583496094
1596924670.8323548,124760,89.44254302978516
1596924671.5427623,124763,87.50223541259766
1596924674.1478863,124774,89.95841217041016
1596924684.5832112,124818,89.38594055175781
1596924747.2139542,125043,89.91267395019531
1596924805.7333367,125290,89.12828063964844
1596925117.9334357,126444,89.81326293945312
1596925175.6996615,126687,88.05081176757812
1596925244.1622567,126935,89.66108703613281
1596925256.713236,126988,89.93180847167969
1596925291.9496517,127097,90.16596984863281
1596925323.5434008,127230,88.93016815185547
1596925367.535976,127414,89.76238250732422
1596925407.4942124,127542,90.52967834472656
1596925420.0639675,127595,92.01026153564453
1596925430.0387435,127637,88.88848114013672
1596925455.6361256,127746,89.65985107421875
1596925457.3022974,127753,87.77166748046875
1596925474.3933666,127785,89.60697174072266
1596925482.043774,127817,88.18221282958984
1596925496.5815258,127878,89.9959487915039
1596925500.871296,127896,89.72620391845703
1596925552.0336902,128112,88.8603744506836
1596925607.4140306,128304,89.4068603515625
1596925631.9913702,128408,88.90496826171875
1596925646.552668,128470,89.25943756103516
1596925697.3590803,128644,88.03113555908203
1596925755.9087217,128852,89.1429214477539
1596925825.975142,129146,88.7171859741211
1596925844.7434814,129186,90.70889282226562
1596925876.66211,129318,88.1756591796875
1596925895.1332216,129396,90.27184295654297
1596925897.4911833,129406,88.1305923461914
1596925900.3030818,129418,88.81273651123047
1596925902.1551456,129426,94.2051773071289
1596925908.8364725,129454,88.9280776977539
1596925920.2766116,129502,88.38041687011719
1596925939.7558806,129545,88.22004699707031
1596925969.994631,129672,89.71549987792969
1596926006.0286589,129824,88.69657897949219
1596926039.246631,129925,89.11370849609375
1596926073.4984488,130068,88.85967254638672
1596926074.2072797,130071,89.53067779541016
1596926096.4706514,130165,89.52447509765625
1596926141.982747,130316,89.92860412597656
1596926243.1853933,130703,87.52035522460938
1596926250.2878716,130733,91.33879852294922
1596926257.8941288,130765,90.35973358154297
1596926296.0925233,130926,90.69683837890625
1596926319.6799803,130986,89.09004211425781
1596926325.638651,131011,88.7420654296875
1596926449.4261544,131491,88.70026397705078
1596926452.0189402,131502,89.30778503417969
1596926503.689168,131680,88.79817962646484
1596926509.1110675,131703,88.22474670410156
1596926516.483649,131734,88.9182357788086
1596926550.084511,131876,88.02742767333984
1596926553.4615037,131890,92.68661499023438
1596926719.099282,132506,89.10181427001953
1596926759.5052998,132676,87.88160705566406
1596926825.9948661,132916,90.17840576171875
1596926829.7807543,132932,88.87747955322266
1596926871.5014627,133067,90.65320587158203
1596926904.7064376,133206,87.73473358154297
1596926931.1858656,133318,90.06422424316406
1596926983.0853536,133496,89.40888977050781
1596926990.673243,133528,89.00540924072266
1596927007.7760746,133600,92.33903503417969
1596927079.1223278,133860,87.94722747802734
1596927114.1339316,134007,87.67640686035156
1596927211.6047335,134376,91.37090301513672
1596927214.7131052,134389,89.88961791992188
1596927244.4901311,134474,86.4481201171875
1596927285.0341532,134645,88.495849609375
1596927338.315614,134829,90.05326080322266
1596927343.8352058,134852,89.26771545410156
1596927345.0389283,134857,89.30998992919922
1596927349.8538177,134877,91.86878967285156
1596927375.1470187,134983,88.2819595336914
1596927466.1617029,135327,87.98023223876953
1596927544.3841462,135615,86.73982238769531
1596927614.8425596,135872,89.20962524414062
1596927695.3529696,136209,87.44454956054688
1596927721.9061675,136280,89.12774658203125
1596927740.423121,136358,89.1253890991211
1596927824.7801385,136673,89.22303771972656
1596927825.972218,136678,88.96131134033203
1596927829.5181322,136693,89.16786193847656
1596927917.7483058,137023,89.11502838134766
1596927925.2428446,137055,90.32308959960938
1596927971.9191244,137252,89.93292999267578
1596928035.7817671,137482,89.29646301269531
1596928055.4953446,137565,89.03227996826172
1596928060.05148,137584,89.20218658447266
1596928094.2498274,137687,87.783447265625
1596928107.772073,137744,88.968017578125
1596928160.8602483,137966,89.48593139648438
1596928215.6054945,138156,88.8531494140625
1596928293.5896502,138444,88.75587463378906
1596928300.1720479,138472,91.00662231445312
1596928320.4825852,138558,88.07653045654297
1596928420.6426194,138939,88.80533599853516
1596928425.854036,138961,87.39273071289062
1596928505.998293,139258,88.655029296875
1596928549.8779829,139403,89.28588104248047
1596928560.8726368,139449,88.31145477294922
1596928695.523319,139975,89.8651123046875
1596928704.8656385,140015,89.50186157226562
1596928706.7743416,140023,88.17613983154297
1596928711.9750829,140045,89.59638214111328
1596928714.3460093,140055,89.95062255859375
1596928742.023936,140131,89.88159942626953
1596928750.178489,140165,89.24279022216797
1596928770.69381,140252,90.78131866455078
1596928778.0593262,140283,90.93814849853516
1596928898.5863838,140750,90.31327819824219
1596928950.0232227,140927,90.70968627929688
1596928964.7496758,140989,88.11988067626953
1596929029.7295666,141222,88.5187759399414
1596929031.1058214,141228,89.0395736694336
1596929184.788532,141834,88.49422454833984
1596929189.3404543,141853,89.81035614013672
1596929207.4247003,141889,89.1412353515625
1596929230.3203733,141986,91.25446319580078
1596929276.214681,142179,89.66384887695312
1596929280.2820241,142196,90.1671371459961
1596929280.5160444,142197,89.56393432617188
1596929361.2806232,142496,88.38154602050781
1596929369.8236256,142532,90.1026840209961
1596929431.8013313,142751,89.87734985351562
1596929465.4292564,142892,90.04070281982422
1596929544.8475435,143186,90.37057495117188
1596929591.3114555,143342,86.76652526855469
1596929625.5272346,143485,88.74324035644531
1596929646.0239499,143571,87.24562072753906
1596929648.3912473,143581,89.05465698242188
1596929691.5193384,143722,88.61685180664062
1596929702.3014333,143767,89.15650177001953
1596929708.2651048,143792,88.45925903320312
1596929738.3001368,143918,87.09823608398438
1596929764.2959626,143988,88.2112045288086
1596929804.5003371,144157,88.55213928222656
1596929820.9373333,144226,89.95623016357422
1596929835.0271885,144285,90.77397918701172
1596929872.6497464,144404,89.99710083007812
1596929902.299697,144528,90.41093444824219
1596929907.3429835,144549,89.79649353027344
1596930100.9354868,145280,89.04857635498047
1596930190.1186213,145612,87.44009399414062
1596930192.7074466,145623,91.12535858154297
1596930213.658692,145711,88.72602081298828
1596930232.4518545,145750,88.72396087646484
1596930242.3020911,145791,89.08116912841797
1596930276.058215,145932,89.3190689086914
1596930376.3899615,146312,89.87273406982422
1596930397.1825793,146399,90.29825592041016
1596930477.7980306,146696,89.99505615234375
1596930639.7529097,147296,89.24842071533203
1596930653.9967155,147356,88.26102447509766
1596930656.348697,147366,87.45452117919922
1596930696.1986215,147491,89.71995544433594
1596930841.6784751,148063,90.06222534179688
1596930871.8031628,148189,89.85438537597656
1596930904.7076545,148288,87.47299194335938
1596930937.5300934,148424,89.7101058959961
1596930976.3969696,148546,87.17579650878906
1596930990.0885417,148604,89.0015640258789
1596931006.3587186,148673,85.6845474243164
1596931007.30801,148677,88.70452117919922
1596931031.6139996,148778,90.13785552978516
1596931052.186051,148864,88.33464813232422
1596931055.787593,148879,90.02340698242188
1596931209.368137,149442,90.15095520019531
1596931236.3769135,149555,87.581787109375
1596931276.2429552,149683,89.2801284790039
1596931279.7648854,149698,88.1541519165039
1596931296.584123,149768,89.03041076660156
1596931324.9250944,149886,87.82276916503906
1596931337.1038182,149937,89.86387634277344
1596931361.3626277,149999,88.94169616699219


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/angle_data/run-MOBILENETV2_models_PAL_1_PAL_45000_150000_128_1_0_0.8_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1596891794.2905178,42,89.48506927490234
1596891825.781513,167,90.63311004638672
1596891841.3870091,229,91.22994232177734
1596891910.4269948,474,85.02928924560547
1596891926.0050137,536,85.00933837890625
1596891936.8527606,579,84.79566955566406
1596891938.6225886,586,87.19501495361328
1596891950.6807985,634,90.18255615234375
1596891953.9386487,647,86.6806869506836
1596891977.0517333,714,84.6864242553711
1596892000.7020094,808,97.2256851196289
1596892052.6728873,1014,85.60249328613281
1596892139.3729837,1333,86.42786407470703
1596892152.4564407,1385,85.71539306640625
1596892154.2287412,1392,85.94140625
1596892171.7953794,1436,81.25825500488281
1596892236.1623905,1691,73.25355529785156
1596892247.009968,1734,84.040283203125
1596892247.7672174,1737,80.29745483398438
1596892289.5798917,1877,81.59212493896484
1596892299.5991428,1917,77.09825134277344
1596892329.6618493,2036,79.69738006591797
1596892404.8551662,2307,78.3059310913086
1596892425.5391784,2389,76.1130142211914
1596892456.6420915,2485,74.89320373535156
1596892456.9017143,2486,74.15716552734375
1596892507.0807042,2685,73.8416976928711
1596892602.9002392,3038,72.37445831298828
1596892658.0417054,3230,74.40669250488281
1596892662.051293,3246,70.20210266113281
1596892676.9075952,3305,68.4363021850586
1596892762.5313714,3618,65.97020721435547
1596892763.0300648,3620,70.24693298339844
1596892775.609841,3670,70.44993591308594
1596892813.6258907,3821,72.67047119140625
1596892854.4327412,3956,68.65679931640625
1596892952.1938543,4317,68.79491424560547
1596892973.0953007,4400,69.80572509765625
1596892996.208776,4492,71.21959686279297
1596893000.5058422,4509,69.86894989013672
1596893049.6355913,4676,66.1828842163086
1596893077.7981637,4788,64.64486694335938
1596893130.7168937,4971,67.23158264160156
1596893171.7264671,5134,69.70801544189453
1596893231.776499,5345,68.926025390625
1596893235.2863064,5359,70.10330200195312
1596893333.8782735,5723,68.22077178955078
1596893369.4926248,5864,69.0311508178711
1596893380.3267834,5907,74.64093017578125
1596893408.0937982,5990,69.88384246826172
1596893461.1659777,6200,69.85928344726562
1596893465.96923,6219,69.63993835449219
1596893562.495024,6574,67.75125885009766
1596893601.0156884,6699,69.37775421142578
1596893604.021612,6711,67.63602447509766
1596893640.010642,6854,70.204345703125
1596893668.3554344,6966,70.85890197753906
1596893722.8384228,7155,69.9180679321289
1596893780.1305902,7382,70.17549133300781
1596893806.7621982,7460,71.31806945800781
1596893807.520899,7463,70.18964385986328
1596893899.0658963,7798,72.88220977783203
1596893907.8575587,7833,71.83209991455078
1596893966.59303,8066,72.36085510253906
1596894002.2301238,8180,71.0387191772461
1596894012.5660872,8221,73.03340911865234
1596894048.404769,8363,79.7594223022461
1596894089.4631152,8498,71.99515533447266
1596894091.975337,8508,73.28833770751953
1596894115.4115722,8601,71.5746078491211
1596894192.1752284,8878,72.660400390625
1596894206.5877194,8935,76.89376831054688
1596894295.3556614,9260,75.02825164794922
1596894347.767161,9468,74.46197509765625
1596894376.4020898,9554,76.09761047363281
1596894379.653122,9567,77.04032135009766
1596894412.7218676,9698,72.78649139404297
1596894603.3491616,10399,79.1932373046875
1596894623.5204859,10479,74.0704574584961
1596894634.3222148,10522,75.11637878417969
1596894662.7374482,10607,76.16473388671875
1596894706.455546,10780,82.57817840576172
1596894737.1243951,10902,78.35321807861328
1596894737.881227,10905,77.03480529785156
1596894760.2727258,10966,76.25479888916016
1596894773.994111,11020,77.88070678710938
1596894794.7051601,11102,75.20712280273438
1596894910.0338018,11532,78.47614288330078
1596894918.6217637,11566,77.48489379882812
1596894955.654123,11685,80.7508773803711
1596894974.193544,11759,78.83860778808594
1596895034.0127177,11969,78.94251251220703
1596895035.2702794,11974,78.64253234863281
1596895083.1822648,12164,84.03306579589844
1596895114.9538095,12290,75.59049987792969
1596895276.9940326,12877,80.26126861572266
1596895323.450385,13034,76.51100158691406
1596895330.2972982,13061,81.84265899658203
1596895472.530527,13597,77.77731323242188
1596895478.2755947,13620,77.57012939453125
1596895533.2474775,13810,83.64954376220703
1596895643.8303564,14221,81.07984161376953
1596895662.1758928,14294,80.11322784423828
1596895673.1636875,14338,83.96389770507812
1596895707.7298422,14447,83.70228576660156
1596895755.9443064,14638,82.27228546142578
1596895763.42015,14668,84.72608947753906
1596895791.4534914,14779,79.84465789794922
1596895822.1881027,14873,82.0421142578125
1596895980.4373448,15473,87.43887329101562
1596895995.9611375,15507,81.44058990478516
1596896060.769802,15764,83.28553009033203
1596896156.4515603,16116,87.30571746826172
1596896215.2463868,16321,85.35112762451172
1596896357.4773972,16857,86.08863830566406
1596896417.1584475,17066,84.42681884765625
1596896424.9269676,17097,84.8778305053711
1596896487.460507,17317,81.43128204345703
1596896492.9987965,17339,83.5257797241211
1596896544.3590026,17543,84.77417755126953
1596896547.883578,17557,86.1223373413086
1596896794.4040573,18451,84.36299896240234
1596896976.4957674,19116,84.44905853271484
1596896989.8837872,19169,86.47956848144531
1596897088.2300687,19531,85.55573272705078
1596897115.655559,19640,87.2783432006836
1596897119.1565626,19654,86.6805419921875
1596897145.6281686,19731,84.51758575439453
1596897212.0459695,19995,87.93346405029297
1596897226.6328163,20053,88.31519317626953
1596897228.9082553,20062,87.53205108642578
1596897255.108646,20138,87.5468521118164
1596897281.730848,20244,84.13020324707031
1596897283.7073443,20252,87.52024841308594
1596897301.6079557,20323,87.62326049804688
1596897338.2005763,20440,83.86636352539062
1596897363.100606,20539,86.57453155517578
1596897372.9241972,20578,85.33258056640625
1596897430.719991,20779,87.78789520263672
1596897431.477402,20782,85.04987335205078
1596897449.8959293,20855,83.3149642944336
1596897506.5334227,21080,87.401123046875
1596897529.6117115,21144,86.234375
1596897551.8937247,21232,86.27275085449219
1596897573.7037137,21319,87.80796813964844
1596897632.1906881,21523,88.7153549194336
1596897721.153256,21848,89.30025482177734
1596897828.4938357,22245,88.66903686523438
1596897849.921932,22330,87.78390502929688
1596897856.9183633,22358,87.36483764648438
1596898068.242618,23138,85.33209228515625
1596898070.7579415,23148,87.8385238647461
1596898081.8594358,23192,88.16108703613281
1596898088.389359,23218,88.35936737060547
1596898112.6757052,23286,84.42585754394531
1596898131.5677054,23361,86.03433990478516
1596898148.155103,23427,86.49011993408203
1596898176.8107617,23540,87.94537353515625
1596898216.9349365,23670,87.16666412353516
1596898219.7179942,23681,86.90087127685547
1596898224.7486756,23701,86.20694732666016
1596898291.6982687,23938,89.18626403808594
1596898344.408934,24147,88.12892150878906
1596898378.5814886,24282,86.07072448730469
1596898379.091514,24284,89.21963500976562
1596898395.8840704,24322,88.0322494506836
1596898471.4171813,24621,87.0437240600586
1596898503.3556986,24719,89.7790298461914
1596898505.383648,24727,86.27498626708984
1596898549.2093146,24901,87.41719055175781
1596898557.5344603,24934,89.70977783203125
1596898645.0134552,25253,84.14867401123047
1596898665.0418358,25332,86.50352478027344
1596898687.0419414,25391,86.47862243652344
1596898800.2861562,25812,89.70511627197266
1596898809.0546997,25847,87.975341796875
1596898827.6455646,25921,85.98365020751953
1596898931.0092802,26303,87.14112091064453
1596899069.8523026,26797,90.32426452636719
1596899070.1035762,26798,87.84664154052734
1596899077.9614518,26829,87.68850708007812
1596899163.967137,27142,86.49812316894531
1596899167.0024903,27154,89.00281524658203
1596899168.2763386,27159,87.20958709716797
1596899197.1626015,27274,84.59142303466797
1596899262.5314124,27505,87.59385681152344
1596899287.1232321,27603,87.44679260253906
1596899295.9490948,27638,88.1016845703125
1596899350.4051716,27825,87.61465454101562
1596899373.319703,27916,86.26019287109375
1596899512.3032897,28438,88.29722595214844
1596899546.0379937,28543,85.54351806640625
1596899660.6829906,28970,89.61017608642578
1596899667.1598735,28996,86.64129638671875
1596899683.8293703,29062,87.91146850585938
1596899719.0431275,29201,89.86186218261719
1596899741.8312168,29263,89.51455688476562
1596899794.2802732,29471,87.62869262695312
1596899798.333774,29487,88.7318344116211
1596899836.751625,29611,87.47350311279297
1596899891.715892,29829,88.25521087646484
1596899943.2503793,30005,86.82691955566406
1596899949.7894485,30031,89.63690948486328
1596899985.8311787,30174,88.95246124267578
1596900031.609625,30327,87.63444519042969
1596900067.5413468,30470,88.87387084960938
1596900103.3994718,30612,91.29558563232422
1596900134.1078863,30706,89.1770248413086
1596900137.6636493,30720,87.68559265136719
1596900324.7766492,31406,87.2413558959961
1596900334.0466006,31443,90.546142578125
1596900405.0560331,31696,88.16123962402344
1596900451.3004215,31880,87.4131088256836
1596900465.5289888,31936,88.48269653320312
1596900482.7421715,32004,86.89813232421875
1596900541.0493538,32207,87.7088623046875
1596900605.7807312,32435,88.32567596435547
1596900632.8073514,32542,87.52912139892578
1596900661.8383348,32657,88.64862060546875
1596900695.6630166,32762,90.37236022949219
1596900728.8339756,32894,91.6425552368164
1596900730.8514452,32902,88.6120376586914
1596900764.249834,33034,89.4058837890625
1596900808.3890238,33181,88.1529541015625
1596900831.0469337,33271,88.19768524169922
1596900848.7384262,33341,88.82832336425781
1596900857.318661,33375,87.75825500488281
1596900864.4163086,33403,89.88375091552734
1596900955.8343823,33737,87.63321685791016
1596900958.8505597,33749,88.5690689086914
1596900963.648162,33768,87.15401458740234
1596900967.944077,33785,89.13134765625
1596900988.6858373,33839,88.81791687011719
1596900998.0393844,33876,90.28610229492188
1596901007.3487206,33913,88.43537139892578
1596901038.39762,34036,87.90632629394531
1596901064.917197,34141,88.0994873046875
1596901127.7802808,34362,90.24457550048828
1596901133.062299,34383,88.5816650390625
1596901176.2575498,34525,87.02780151367188
1596901194.836738,34599,88.39915466308594
1596901241.3355527,34783,90.47350311279297
1596901394.4289227,35333,89.1688003540039
1596901399.7745926,35354,89.73310852050781
1596901405.5727742,35377,89.91584014892578
1596901432.3588917,35483,90.750244140625
1596901462.1305573,35573,87.1553955078125
1596901512.1524143,35771,92.24667358398438
1596901531.9256148,35849,85.4464111328125
1596901565.3239832,35953,88.9101791381836
1596901569.6148498,35970,89.8072280883789
1596901586.3726654,36037,87.9932861328125
1596901639.2752707,36246,89.9866714477539
1596901653.75181,36275,89.17826080322266
1596901750.2143962,36629,90.78172302246094
1596901757.7479625,36659,89.80540466308594
1596901785.0323417,36767,87.80310821533203
1596901805.99099,36850,88.05110931396484
1596901820.3568008,36907,88.23164367675781
1596901901.844461,37202,88.87398529052734
1596901981.3013003,37489,87.4529037475586
1596902057.6202047,37764,88.13855743408203
1596902085.9177058,37876,88.11705017089844
1596902172.8370667,38192,90.34024047851562
1596902242.18124,38439,89.83043670654297
1596902246.1805935,38455,90.12777709960938
1596902320.2138853,38720,88.87561798095703
1596902350.4126947,38840,89.13373565673828
1596902386.073963,38981,89.67698669433594
1596902472.813421,39296,89.92491912841797
1596902582.377794,39702,89.20823669433594
1596902589.4588008,39730,87.82018280029297
1596902609.474582,39781,89.12630462646484
1596902633.8921447,39878,88.34458923339844
1596902641.741095,39909,87.5522689819336
1596902669.783387,40020,84.97377014160156
1596902746.6301556,40296,89.88401794433594
1596902805.1542704,40500,89.1171875
1596902842.2262921,40647,91.14213562011719
1596902846.275184,40663,88.33626556396484
1596902847.2991815,40667,89.79485321044922
1596902855.6382234,40700,89.52876281738281
1596902860.6840122,40720,89.0560073852539
1596902879.1138463,40793,90.5136489868164
1596902948.4768972,41040,87.66284942626953
1596903007.086552,41244,89.77024841308594
1596903013.9171243,41271,88.12660217285156
1596903031.552394,41341,87.06217956542969
1596903088.8496568,41539,90.40296936035156
1596903092.891478,41555,91.4413833618164
1596903246.3744588,42134,88.0555648803711
1596903333.3480966,42450,89.21405792236328
1596903337.9401643,42468,89.13114166259766
1596903398.0694535,42678,89.39936065673828
1596903624.5460007,43518,87.6039810180664
1596903646.9518244,43607,92.30802154541016
1596903654.9540756,43639,88.42655944824219
1596903680.266952,43711,89.78985595703125
1596903687.0711534,43738,90.392578125
1596903688.08175,43742,88.19722747802734
1596903704.0536017,43805,88.25836944580078
1596903751.4490385,43993,89.20405578613281
1596903778.8111784,44073,89.27932739257812
1596903810.8617706,44200,89.10890197753906
1596903812.617346,44207,89.03546905517578
1596903823.7374842,44251,90.94345092773438
1596903837.1159863,44304,90.13398742675781
1596903915.3427162,44585,89.38030242919922
1596903980.8534176,44816,87.04316711425781
1596904018.2871099,44964,90.03172302246094
1596904112.934362,45310,88.46666717529297
1596904115.2435503,45319,92.5787582397461
1596904128.591833,45372,86.89728546142578
1596904169.9498627,45507,89.99766540527344
1596904208.2650034,45658,88.73699188232422
1596904389.533423,46318,88.83464813232422
1596904393.5784638,46334,89.96112060546875
1596904413.5362527,46413,88.82839965820312
1596904442.4967444,46499,89.47615051269531
1596904644.6307259,47241,89.49375915527344
1596904659.8234699,47301,87.63204956054688
1596904738.7652318,47585,89.95281219482422
1596904752.2474942,47638,88.80935668945312
1596904760.0257573,47669,90.75287628173828
1596904769.1450145,47705,89.16156768798828
1596904779.060031,47744,88.70703125
1596904821.1675935,47882,89.38188171386719
1596904837.5178077,47947,89.5104751586914
1596904843.329542,47970,89.02794647216797
1596904870.0774627,48076,87.3316650390625
1596904896.5842452,48181,89.64849090576172
1596904915.2920074,48227,87.99968719482422
1596904989.8476567,48522,95.00645446777344
1596905078.332787,48844,89.52757263183594
1596905193.6832244,49272,86.86307525634766
1596905220.917001,49351,89.2093505859375
1596905252.8438735,49477,88.55280303955078
1596905400.8638828,50006,88.89541625976562
1596905413.5259383,50056,89.50723266601562
1596905437.0570219,50149,89.28749084472656
1596905441.1110663,50165,90.6509017944336
1596905448.674819,50195,88.11661529541016
1596905467.1262116,50268,86.72761535644531
1596905565.4181597,50629,90.68465423583984
1596905620.4572062,50819,88.8280029296875
1596905660.8616402,50979,90.32015228271484
1596905707.1468103,51134,89.36844635009766
1596905730.5791242,51227,90.98455810546875
1596905744.4730353,51282,90.28727722167969
1596905889.1849682,51798,88.4830093383789
1596905891.1922553,51806,88.64105987548828
1596905928.6547945,51954,86.79066467285156
1596905940.4065967,52001,92.91136932373047
1596906021.143031,52292,89.75032806396484
1596906036.5266476,52353,90.67637634277344
1596906083.3210032,52510,90.2313003540039
1596906126.7143276,52682,88.26060485839844
1596906190.4759674,52906,89.89490509033203
1596906198.81747,52939,89.18991088867188
1596906237.3187351,53092,87.62047576904297
1596906241.1697042,53107,89.53215026855469
1596906339.5257533,53468,87.91847229003906
1596906406.7459235,53706,89.14028930664062
1596906408.5238335,53713,93.49332427978516
1596906409.5165215,53717,89.6345443725586
1596906410.5176103,53721,88.94134521484375
1596906453.4255905,53862,90.43453216552734
1596906464.5058248,53906,88.78970336914062
1596906506.4868522,54072,88.68562316894531
1596906515.584578,54108,88.86858367919922
1596906519.363322,54123,91.56523132324219
1596906556.432878,54241,89.78791809082031
1596906677.2922127,54691,90.9428482055664
1596906706.7206085,54807,88.93659210205078
1596906746.8047578,54937,91.14783477783203
1596906758.2799017,54982,90.15715026855469
1596906811.605538,55193,89.69230651855469
1596906845.6183681,55299,88.34803009033203
1596906907.1970387,55543,89.34390258789062
1596906909.2276058,55551,90.4671859741211
1596906957.4967701,55713,88.80704498291016
1596906970.8886082,55766,89.84568786621094
1596907129.6110942,56337,87.02923583984375
1596907172.5833147,56507,88.72246551513672
1596907176.1093693,56521,88.75996398925781
1596907198.0698502,56608,88.19606018066406
1596907250.669079,56787,88.67567443847656
1596907259.0154874,56820,89.3917236328125
1596907303.9958723,56999,89.2493896484375
1596907387.1171389,57299,88.16988372802734
1596907388.6176734,57305,91.65882873535156
1596907441.2384472,57484,90.64336395263672
1596907518.2988274,57760,89.21741485595703
1596907660.7836328,58295,88.24280548095703
1596907704.7292116,58440,92.21259307861328
1596907734.0200863,58556,89.74191284179688
1596907755.5076752,58641,88.1692123413086
1596907775.2039819,58719,87.58596801757812
1596907782.0103602,58746,87.90536499023438
1596907786.308039,58763,90.44679260253906
1596907927.4743967,59264,88.98003387451172
1596907939.2991374,59311,88.4881591796875
1596907969.7944493,59432,89.99767303466797
1596908029.7918582,59640,89.71546173095703
1596908037.3460526,59670,89.2315902709961
1596908173.2036896,60179,89.13826751708984
1596908174.7266495,60185,88.67933654785156
1596908187.5725682,60207,89.6795654296875
1596908210.320894,60297,89.44417572021484
1596908255.2839007,60475,89.83740234375
1596908454.3026078,61205,88.66555786132812
1596908479.5826395,61276,90.26238250732422
1596908520.5141873,61438,89.06013488769531
1596908544.6164522,61534,91.58533477783203
1596908588.9659622,61680,88.38096618652344
1596908711.9888582,62139,88.24967956542969
1596908732.1363523,62219,89.42343139648438
1596908814.641371,62516,91.09854888916016
1596908822.4948804,62547,90.4493179321289
1596908912.4151013,62874,90.083984375
1596908957.5950327,63024,88.3706283569336
1596909007.012839,63220,90.18496704101562
1596909041.8894515,63358,87.90202331542969
1596909066.9333336,63428,91.37381744384766
1596909067.1842701,63429,89.23263549804688
1596909088.3323283,63513,90.8331298828125
1596909128.2511299,63671,87.93858337402344
1596909184.473032,63865,87.5700912475586
1596909215.4895828,63988,89.13519287109375
1596909250.5968945,64098,88.20647430419922
1596909282.7257943,64225,89.28498840332031
1596909362.37498,64511,89.18611907958984
1596909364.905489,64521,88.99034881591797
1596909406.9006414,64687,88.99406433105469
1596909465.2122533,64889,89.22314453125
1596909562.5947328,65245,90.26231384277344
1596909574.5411139,65292,88.98819732666016
1596909614.457521,65450,87.7126235961914
1596909629.641802,65481,87.6021728515625
1596909660.071552,65601,90.66598510742188
1596909670.7024658,65643,88.08246612548828
1596909687.2955089,65709,86.42521667480469
1596909744.7667265,65907,87.40188598632812
1596909780.5669284,66049,90.90348052978516
1596909851.0756445,66298,88.97647094726562
1596909946.7547638,66647,89.6153335571289
1596909982.1374593,66787,89.05929565429688
1596910030.2914033,66948,87.29859924316406
1596910037.2957764,66976,88.96304321289062
1596910048.6771507,67021,88.9786376953125
1596910161.908572,67440,94.44477081298828
1596910384.74749,68263,88.44532012939453
1596910389.3103735,68281,89.51976013183594
1596910421.2292283,68378,89.07872772216797
1596910434.1394153,68429,88.95198059082031
1596910474.7705026,68590,88.87875366210938
1596910567.9022658,68929,90.18665313720703
1596910582.8361778,68988,88.6175765991211
1596910636.3429363,69171,89.59298706054688
1596910639.8546662,69185,89.61579895019531
1596910715.4278324,69455,89.66511535644531
1596910720.7507448,69476,90.41841125488281
1596910789.5319734,69719,91.90872955322266
1596910809.5399942,69798,90.13599395751953
1596910838.9981565,69915,89.91785430908203
1596910991.9263978,70462,88.70265197753906
1596911021.8185694,70580,88.91132354736328
1596911040.921375,70656,90.71952819824219
1596911113.7187138,70915,90.44051361083984
1596911134.063435,70996,90.12948608398438
1596911250.863356,71428,89.0677490234375
1596911290.1277215,71554,89.42218780517578
1596911296.7072248,71580,87.46681213378906
1596911326.1016786,71696,89.8339614868164
1596911372.377804,71850,87.74380493164062
1596911386.5042408,71906,88.85506439208984
1596911399.4280496,71957,87.74061584472656
1596911404.9329164,71979,89.29759216308594
1596911413.2870038,72012,90.30335998535156
1596911419.649951,72037,91.00804901123047
1596911492.677913,72297,88.46710968017578
1596911493.1786618,72299,90.79058837890625
1596911518.8797123,72401,90.45077514648438
1596911519.6334414,72404,89.53235626220703
1596911565.8821836,72558,90.2693099975586
1596911607.5667913,72723,89.06996154785156
1596911653.182912,72873,88.98277282714844
1596911687.5499341,73009,89.69701385498047
1596911730.6080136,73179,89.20438385009766
1596911773.0681784,73318,89.84117889404297
1596911899.3476002,73789,88.90281677246094
1596911900.6006086,73794,88.99275207519531
1596911912.556339,73841,89.08892059326172
1596911927.8508344,73901,89.0627212524414
1596911940.904595,73924,89.45262145996094
1596912007.2279787,74187,89.3531723022461
1596912008.9854462,74194,89.99235534667969
1596912202.4934926,74901,90.8989486694336
1596912277.9569898,75171,89.51116180419922
1596912360.6955807,75469,92.3582992553711
1596912365.2395163,75487,88.28042602539062
1596912385.5704596,75567,91.92655944824219
1596912484.3743143,75928,88.58930969238281
1596912524.1328156,76056,91.045166015625
1596912535.1148238,76099,88.54380798339844
1596912565.2752676,76218,88.15058135986328
1596912626.4673622,76431,88.76708984375
1596912639.3596885,76482,87.92964172363281
1596912675.7108154,76626,90.57261657714844
1596912687.6554327,76673,88.36577606201172
1596912724.8130002,76790,89.47206115722656
1596912754.1499965,76906,91.70923614501953
1596912755.9250035,76913,91.64501190185547
1596912835.3823113,77198,89.33362579345703
1596912867.127684,77324,88.32295227050781
1596912926.6550338,77530,89.59478759765625
1596913002.7699227,77802,88.29793548583984
1596913027.7985094,77901,88.25189971923828
1596913087.1523972,78135,89.21726989746094
1596913112.8195555,78208,90.59920501708984
1596913127.1099648,78265,89.85372924804688
1596913263.736429,78775,89.34765625
1596913280.904724,78843,89.65887451171875
1596913307.790384,78920,90.04395294189453
1596913311.3188348,78934,88.76749420166016
1596913321.1021307,78973,87.87519073486328
1596913329.198757,79005,89.50199890136719
1596913413.5462863,79309,91.18194580078125
1596913441.1999547,79418,89.20729064941406
1596913493.7929757,79597,90.02542877197266
1596913596.7680907,79975,87.94530487060547
1596913610.8340197,80031,89.31694793701172
1596913611.8594153,80035,89.5669174194336
1596913628.404403,80100,88.2444839477539
1596913644.8356276,80165,88.77793884277344
1596913709.179668,80390,89.81822967529297
1596913713.2655275,80406,89.46955871582031
1596913749.7423084,80550,88.23920440673828
1596913756.3047512,80576,90.50370025634766
1596913772.9678013,80613,88.95410919189453
1596913877.2604973,80996,90.1537094116211
1596913882.0649962,81015,91.00076293945312
1596913907.8696659,81117,90.18739318847656
1596913982.0610254,81381,87.97518157958984
1596914010.5724647,81494,88.16748046875
1596914019.43183,81529,88.71014404296875
1596914133.854953,81952,90.55387115478516
1596914354.1117628,82736,89.83538818359375
1596914362.7292087,82770,90.03526306152344
1596914382.6472123,82849,88.0047378540039
1596914447.392394,83075,88.23145294189453
1596914460.540455,83127,87.71330261230469
1596914495.8723388,83267,88.62445068359375
1596914564.626609,83510,90.23552703857422
1596914628.5242667,83762,93.91230773925781
1596914676.6264255,83923,89.06763458251953
1596914745.0370026,84165,89.97180938720703
1596914753.0924714,84197,89.40103912353516
1596914803.0187566,84394,89.45464324951172
1596914806.8142424,84409,88.78302764892578
1596914862.5969427,84601,89.83245849609375
1596914884.0873516,84686,89.49031066894531
1596914897.7250872,84740,89.41275024414062
1596914917.3514044,84818,88.69647979736328
1596914975.740536,85020,90.0890884399414
1596914983.8216276,85052,89.068359375
1596914993.162797,85089,88.90542602539062
1596915013.3233283,85169,90.55036163330078
1596915058.8956676,85320,88.0660171508789
1596915106.5319612,85508,92.03874969482422
1596915121.7600124,85539,88.90803527832031
1596915130.1485438,85572,89.18083953857422
1596915158.9152257,85686,88.82670593261719
1596915174.9635363,85749,89.14178466796875
1596915242.014842,85985,88.68586730957031
1596915249.4153793,86014,88.27637481689453
1596915367.6201365,86452,88.25370025634766
1596915457.9872444,86780,89.69791412353516
1596915461.2701056,86793,89.4144287109375
1596915479.4486704,86865,88.99373626708984
1596915522.8809037,87008,87.91201782226562
1596915627.647629,87393,89.70369720458984
1596915642.1832886,87450,88.80484771728516
1596915668.979612,87556,89.32752990722656
1596915685.4546072,87621,89.16727447509766
1596915704.2623358,87666,89.63768768310547
1596915745.6466637,87829,89.14273071289062
1596915831.0247855,88137,88.61711120605469
1596915915.3106616,88441,89.11193084716797
1596915974.4815555,88674,88.78157043457031
1596916017.661623,88815,89.27339172363281
1596916138.2325683,89262,89.56354522705078
1596916159.6943731,89347,89.03057861328125
1596916163.751598,89363,89.40503692626953
1596916267.8541634,89745,88.45767211914062
1596916279.6307871,89762,89.8404769897461
1596916312.4486527,89892,88.91653442382812
1596916332.9282732,89973,91.66525268554688
1596916348.603969,90035,88.0119400024414
1596916407.2148204,90237,89.3395767211914
1596916461.1012921,90450,88.89966583251953
1596916633.7442877,91074,90.67031860351562
1596916638.837265,91094,88.04475402832031
1596916698.4832869,91300,89.95745086669922
1596916742.4452698,91474,88.33970642089844
1596916787.9427757,91624,91.38501739501953
1596916793.0053644,91644,89.15697479248047
1596916793.763701,91647,91.15770721435547
1596916815.2073624,91732,88.31956481933594
1596916815.9538958,91735,90.26710510253906
1596916914.3280566,92094,88.3642578125
1596916920.9283156,92120,90.59667205810547
1596917089.8927727,92729,89.68090057373047
1596917104.7816489,92788,88.31889343261719
1596917197.8086972,93126,89.58808135986328
1596917222.5076492,93223,93.70606994628906
1596917292.686503,93471,90.919677734375
1596917409.2879524,93901,89.47315216064453
1596917545.2937734,94380,89.30033111572266
1596917556.4732378,94424,88.18096923828125
1596917584.874976,94536,89.8044662475586
1596917655.0969558,94784,90.54549407958984
1596917682.1218994,94891,90.68665313720703
1596917731.6026425,95057,88.81806945800781
1596917763.831551,95184,90.4275131225586
1596917798.4136596,95321,89.13961791992188
1596917812.5404656,95377,89.58512115478516
1596917828.0923815,95409,89.35762023925781
1596917846.0991006,95480,94.97492218017578
1596917949.6983693,95860,89.24735260009766
1596917972.1842904,95949,90.0179214477539
1596917978.0279753,95972,89.28572082519531
1596918068.8022044,96301,88.43816375732422
1596918135.4861515,96535,89.27027130126953
1596918151.9720824,96600,91.0369873046875
1596918265.301631,97018,88.81047821044922
1596918307.6030915,97156,89.55216217041016
1596918325.3771727,97226,90.1026382446289
1596918343.1693113,97296,87.76963806152344
1596918373.6147468,97416,90.02117156982422
1596918384.7485723,97460,88.5218505859375
1596918426.608159,97596,89.62481689453125
1596918441.09562,97653,92.65958404541016
1596918463.7361906,97742,89.51216125488281
1596918477.4303901,97796,89.86561584472656
1596918505.052945,97876,88.07779693603516
1596918533.1180053,97986,88.23896789550781
1596918571.8964908,98139,89.43801879882812
1596918597.849035,98212,88.98202514648438
1596918646.5529587,98404,89.2362060546875
1596918664.388941,98474,88.97832489013672
1596918676.820302,98523,88.80380249023438
1596918826.9127977,99055,89.39855194091797
1596918948.9039965,99506,88.94286346435547
1596918975.7540042,99612,89.3554916381836
1596918976.2640004,99614,89.24295806884766
1596919052.2383952,99884,89.86357116699219
1596919160.7745354,100284,90.09413146972656
1596919239.657832,100566,89.30207061767578
1596919245.4638026,100589,91.31582641601562
1596919293.8846016,100751,88.80409240722656
1596919320.816913,100858,90.71977996826172
1596919335.7567286,100917,88.22415924072266
1596919338.0247838,100926,90.03828430175781
1596919355.9300175,100997,93.03707885742188
1596919382.497136,101072,88.7157211303711
1596919403.4130852,101155,89.737060546875
1596919423.4658988,101234,90.22795104980469
1596919449.0173583,101335,87.63151550292969
1596919454.1209834,101355,89.95219421386719
1596919480.8056183,101431,88.86203002929688
1596919495.207486,101488,90.57341003417969
1596919497.9950716,101499,89.71195983886719
1596919612.8899019,101923,89.36991882324219
1596919617.9690213,101943,87.93877410888672
1596919717.7941248,102307,90.36673736572266
1596919776.586739,102509,88.326171875
1596919784.598847,102541,88.96595764160156
1596919798.2473211,102595,88.94043731689453
1596919821.046386,102685,90.09133911132812
1596919877.7624893,102880,89.35042572021484
1596919885.6103482,102911,89.28837585449219
1596919899.576571,102966,89.49744415283203
1596919908.4825935,103001,89.52303314208984
1596919911.0432634,103011,90.15895080566406
1596919968.0884228,103206,91.03682708740234
1596920033.0649786,103462,88.3646469116211
1596920054.4853244,103517,88.71363067626953
1596920171.0148356,103947,92.8294448852539
1596920262.0509112,104276,88.7679443359375
1596920276.7460623,104334,90.51595306396484
1596920377.9966185,104704,89.59770202636719
1596920404.378384,104808,89.62825775146484
1596920407.922531,104822,89.20206451416016
1596920412.764419,104841,88.78353118896484
1596920423.1825585,104882,90.26619720458984
1596920434.218299,104896,89.7557601928711
1596920438.0540915,104911,89.32760620117188
1596920441.372847,104924,90.73826599121094
1596920451.2623086,104963,89.09671783447266
1596920484.2377913,105093,88.55669403076172
1596920535.3827887,105265,89.6837158203125
1596920578.2201793,105434,89.82108306884766
1596920630.4748533,105610,89.65105438232422
1596920653.749325,105702,89.85733795166016
1596920672.0336266,105774,90.22474670410156
1596920675.5708895,105788,88.73104858398438
1596920790.112263,106210,89.02074432373047
1596920804.6592567,106267,92.06840515136719
1596920843.271554,106390,90.67662048339844
1596920888.0533874,106566,89.57189178466797
1596920920.9345179,106666,89.0492935180664
1596920947.000612,106769,89.19730377197266
1596921039.180663,107103,89.67030334472656
1596921221.5672405,107764,89.16238403320312
1596921231.7266157,107804,89.7187271118164
1596921240.0398307,107837,87.6668930053711
1596921286.6399193,108021,88.91920471191406
1596921409.9573514,108449,88.15389251708984
1596921444.644778,108586,90.64244842529297
1596921582.0258808,109098,88.80335998535156
1596921625.9163814,109242,89.92284393310547
1596921626.1741195,109243,89.37654876708984
1596921640.8940423,109301,91.68209838867188
1596921699.0900693,109501,89.82916259765625
1596921719.1919198,109580,89.76615142822266
1596921780.7581382,109822,88.72663116455078
1596921849.5182502,110063,88.59400177001953
1596921889.4757526,110191,88.2192153930664
1596921897.8653274,110224,89.49119567871094
1596921947.0653439,110418,91.26374053955078
1596921962.325401,110478,89.84356689453125
1596921997.2155962,110586,90.54966735839844
1596922006.3806381,110622,89.6916732788086
1596922011.2221324,110641,88.68142700195312
1596922035.509153,110737,88.20399475097656
1596922158.9653695,111194,89.2275619506836
1596922176.8910613,111235,88.83818054199219
1596922199.119945,111323,89.99291229248047
1596922255.4748187,111545,88.78424072265625
1596922301.7286196,111698,88.51512145996094
1596922349.7148612,111887,89.86100006103516
1596922356.8922079,111915,90.06324005126953
1596922512.4265885,112470,87.2124252319336
1596922568.997735,112664,89.31788635253906
1596922578.8626282,112703,88.86148071289062
1596922629.3066788,112902,88.253662109375
1596922743.1486523,113322,90.29681396484375
1596922786.4178896,113463,89.93684387207031
1596922818.2869654,113589,90.04727935791016
1596922864.3962677,113741,89.94388580322266
1596922924.8664794,113980,87.89165496826172
1596923011.4081535,114292,90.52078247070312
1596923061.118783,114459,89.07891845703125
1596923063.1233015,114467,90.62701416015625
1596923160.1337006,114820,97.30500030517578
1596923229.9117453,115096,89.00383758544922
1596923250.7159355,115149,88.60578155517578
1596923348.9822285,115506,89.20891571044922
1596923352.025129,115518,89.77998352050781
1596923414.7407277,115765,89.33180236816406
1596923416.5348868,115772,88.32648468017578
1596923450.907971,115878,89.4272689819336
1596923491.58725,116039,91.73095703125
1596923514.4375741,116129,88.03610229492188
1596923603.813226,116453,89.847412109375
1596923654.5165474,116624,89.8460464477539
1596923666.8614619,116673,89.79828643798828
1596923676.4133134,116711,89.25355529785156
1596923685.108879,116745,89.92472839355469
1596923694.8060162,116783,90.09127807617188
1596923704.7448297,116822,90.29634094238281
1596923741.430966,116938,89.76377868652344
1596923751.3000119,116977,90.40113830566406
1596923761.1912026,117016,88.7887954711914
1596923764.6818216,117030,90.08045196533203
1596923768.9721432,117047,88.7321548461914
1596923796.3517194,117155,91.01994323730469
1596923809.8968232,117209,90.02693939208984
1596923932.9487534,117635,89.35608673095703
1596923981.1166363,117825,89.50193786621094
1596924018.054747,117941,89.09339904785156
1596924073.674388,118161,90.37787628173828
1596924081.0536633,118190,89.3487777709961
1596924212.999601,118651,88.05309295654297
1596924278.0513687,118908,90.8831787109375
1596924285.3682735,118937,89.77845001220703
1596924308.5957327,118998,88.14871978759766
1596924385.4041727,119302,89.48348236083984
1596924435.3502402,119470,89.48827362060547
1596924571.9940476,119979,88.58795928955078
1596924575.778661,119994,88.96775817871094
1596924658.7369573,120291,88.69005584716797
1596924816.8514557,120854,90.48711395263672
1596924832.0134027,120914,89.670166015625
1596924910.240287,121192,89.2677230834961
1596924910.4993987,121193,89.10652923583984
1596924938.6095443,121304,89.01749420166016
1596924945.748671,121332,88.47820281982422
1596924953.4335694,121362,87.7169418334961
1596924963.818609,121403,89.12494659423828
1596925000.783625,121519,88.78954315185547
1596925088.5489438,121835,88.82215881347656
1596925099.1750455,121877,90.44853973388672
1596925108.301585,121913,88.39276885986328
1596925189.8426442,122205,89.57071685791016
1596925197.6949556,122236,89.43705749511719
1596925279.2868354,122529,89.99127197265625
1596925302.854011,122622,89.4471206665039
1596925305.89099,122634,90.0951156616211
1596925332.5671601,122739,90.27809143066406
1596925423.450586,123068,89.1517333984375
1596925575.537122,123609,89.9017562866211
1596925581.6645882,123633,90.84564971923828
1596925590.0807252,123666,91.14794158935547
1596925708.4936535,124103,87.7536849975586
1596925725.1598277,124169,89.00432586669922
1596925732.3036609,124197,89.50789642333984
1596925824.9091961,124532,88.46912384033203
1596925877.850386,124711,90.634033203125
1596925890.2893975,124760,89.3951187133789
1596925891.0535488,124763,90.20134735107422
1596925893.8884532,124774,90.10629272460938
1596925905.108533,124818,88.7170639038086
1596925969.6561947,125043,88.7265853881836
1596926032.2783194,125290,88.11499786376953
1596926355.23729,126444,89.2310791015625
1596926416.9514272,126687,88.97883605957031
1596926487.5637338,126935,87.72349548339844
1596926500.9574552,126988,89.72248840332031
1596926536.188575,127097,90.44688415527344
1596926569.9948199,127230,92.50025939941406
1596926616.6992695,127414,88.89398193359375
1596926656.8224027,127542,89.38040161132812
1596926670.3554604,127595,89.58425903320312
1596926681.0273867,127637,89.9866943359375
1596926708.6488504,127746,88.9407958984375
1596926710.437062,127753,90.3960189819336
1596926726.1194432,127785,89.1430892944336
1596926734.2374756,127817,88.90904998779297
1596926749.6648326,127878,90.51471710205078
1596926754.2594273,127896,88.4194564819336
1596926809.147148,128112,89.16654205322266
1596926865.414705,128304,89.82174682617188
1596926891.7286787,128408,89.35482025146484
1596926907.5168393,128470,88.90362548828125
1596926959.329572,128644,91.21976470947266
1596927019.4347687,128852,90.12771606445312
1596927093.9318485,129146,89.51791381835938
1596927111.6710725,129186,90.1859359741211
1596927145.2787354,129318,90.02659606933594
1596927165.0034769,129396,90.3248062133789
1596927167.5215962,129406,89.76708221435547
1596927170.5629373,129418,89.7220230102539
1596927172.5910835,129426,90.3436050415039
1596927179.675893,129454,88.4017333984375
1596927191.862827,129502,90.44902038574219
1596927210.4018376,129545,88.68819427490234
1596927242.531866,129672,88.87046813964844
1596927280.9468822,129824,88.76654815673828
1596927314.1604233,129925,90.30314636230469
1596927350.3280764,130068,92.02943420410156
1596927351.0734985,130071,89.63662719726562
1596927374.9335775,130165,89.20347595214844
1596927420.6426425,130316,89.33540344238281
1596927526.3526723,130703,89.22198486328125
1596927533.9920635,130733,90.49175262451172
1596927542.0916576,130765,90.93635559082031
1596927582.8758194,130926,88.9487533569336
1596927605.7692845,130986,88.9557876586914
1596927612.0927594,131011,90.00439453125
1596927741.3478422,131491,89.87187957763672
1596927744.1396856,131502,91.4518814086914
1596927796.9242823,131680,89.99075317382812
1596927802.7634153,131703,88.4345703125
1596927810.546262,131734,87.43402862548828
1596927846.555123,131876,90.02500915527344
1596927850.1496718,131890,91.33885955810547
1596928022.1031263,132506,90.31053924560547
1596928065.252889,132676,89.53743743896484
1596928133.8074243,132916,89.06880187988281
1596928137.873054,132932,89.53626251220703
1596928179.7508686,133067,89.94048309326172
1596928215.110495,133206,89.3239517211914
1596928243.5058246,133318,89.87503814697266
1596928296.0997965,133496,89.4632568359375
1596928304.3062024,133528,90.91182708740234
1596928322.5192897,133600,89.87397003173828
1596928396.1031334,133860,91.06930541992188
1596928433.2773192,134007,90.30945587158203
1596928534.5621638,134376,90.36000061035156
1596928537.8792691,134389,90.78557586669922
1596928567.040427,134474,89.29464721679688
1596928610.2063832,134645,90.46627807617188
1596928664.5662909,134829,90.44255065917969
1596928670.3309538,134852,91.4273681640625
1596928671.575088,134857,93.2498550415039
1596928676.664178,134877,89.79808044433594
1596928703.4234068,134983,90.31233215332031
1596928798.186095,135327,89.87667083740234
1596928878.7752903,135615,88.98544311523438
1596928951.54182,135872,88.63202667236328
1596929036.9979563,136209,93.62932586669922
1596929062.5936258,136280,89.71406555175781
1596929082.3026829,136358,89.21867370605469
1596929169.761731,136673,88.65825653076172
1596929171.0106807,136678,89.41869354248047
1596929174.778397,136693,89.49748992919922
1596929266.0044663,137023,89.41246795654297
1596929274.0351417,137055,89.36710357666016
1596929324.2983243,137252,90.09231567382812
1596929390.249617,137482,88.53770446777344
1596929411.3677616,137565,89.89079284667969
1596929416.2098856,137584,91.85946655273438
1596929449.867494,137687,89.66010284423828
1596929464.3740802,137744,90.0861587524414
1596929520.8459327,137966,89.25875091552734
1596929576.578117,138156,89.63603973388672
1596929657.1926453,138444,89.35633850097656
1596929664.342767,138472,89.62417602539062
1596929686.2244978,138558,88.76968383789062
1596929790.4705937,138939,88.8888931274414
1596929796.0657048,138961,89.14176177978516
1596929878.8809547,139258,89.3394546508789
1596929923.3301442,139403,89.33649444580078
1596929934.9986074,139449,90.39189147949219
1596930075.948774,139975,90.1187973022461
1596930086.072706,140015,89.23123168945312
1596930088.1177967,140023,90.9361801147461
1596930093.7315478,140045,89.46185302734375
1596930096.2901776,140055,89.87569427490234
1596930123.1699512,140131,88.60482025146484
1596930131.720856,140165,89.8996353149414
1596930153.7123806,140252,88.78144073486328
1596930161.5644484,140283,91.13803100585938
1596930287.6621,140750,91.23046112060547
1596930340.154047,140927,89.44231414794922
1596930355.8676217,140989,89.38702392578125
1596930422.58616,141222,89.02794647216797
1596930424.0721807,141228,89.0722427368164
1596930585.415021,141834,89.52213287353516
1596930590.2381072,141853,90.74413299560547
1596930607.056665,141889,89.21920776367188
1596930631.566889,141986,90.84363555908203
1596930680.6506193,142179,90.3563003540039
1596930685.0044017,142196,89.44129180908203
1596930685.254472,142197,88.91284942626953
1596930768.8392124,142496,88.84053802490234
1596930778.0065615,142532,89.12211608886719
1596930841.3672829,142751,90.16012573242188
1596930877.2605925,142892,89.67435455322266
1596930959.6226745,143186,89.0791015625
1596931006.80236,143342,90.83440399169922
1596931043.140567,143485,89.62445831298828
1596931065.109165,143571,88.51028442382812
1596931067.6495275,143581,89.02496337890625
1596931110.933225,143722,90.50975036621094
1596931122.3980818,143767,91.32145690917969
1596931128.742567,143792,89.04824829101562
1596931160.79622,143918,88.83757781982422
1596931186.040938,143988,88.68974304199219
1596931228.966733,144157,90.20960235595703
1596931246.4999876,144226,89.26709747314453
1596931261.4531772,144285,89.61784362792969
1596931299.1273305,144404,90.54979705810547
1596931330.7529016,144528,89.41995239257812
1596931336.07802,144549,89.61641693115234
1596931536.4955788,145280,90.4251480102539
1596931628.357452,145612,89.26118469238281
1596931631.173382,145623,89.56417083740234
1596931653.4862034,145711,91.6708755493164
1596931670.7937732,145750,89.73482513427734
1596931681.1567638,145791,89.6282958984375
1596931716.9507117,145932,88.35415649414062
1596931821.2076976,146312,89.73542022705078
1596931843.245345,146399,89.50081634521484
1596931926.2001128,146696,89.66972351074219
1596932093.6955056,147296,89.77717590332031
1596932108.9396915,147356,89.71968841552734
1596932111.4928832,147366,91.18449401855469
1596932150.8499844,147491,92.01393127441406
1596932303.177049,148063,89.16883087158203
1596932334.902425,148189,89.36286926269531
1596932367.7542112,148288,88.92288970947266
1596932402.3389132,148424,90.28943634033203
1596932440.9032924,148546,88.0878677368164
1596932455.5293694,148604,89.66056060791016
1596932472.9896255,148673,88.69090270996094
1596932473.997195,148677,95.68698120117188
1596932499.5489948,148778,89.5057144165039
1596932521.1425273,148864,91.00057220458984
1596932524.9083061,148879,90.2319107055664
1596932682.1234815,149442,90.50888061523438
1596932710.697578,149555,90.22109985351562
1596932750.5574718,149683,90.94126892089844
1596932754.3422883,149698,88.26908111572266
1596932772.0173554,149768,88.54682159423828
1596932801.9405515,149886,90.27099609375
1596932814.909473,149937,88.13977813720703
1596932837.7963428,149999,90.00456237792969


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/angle_data/run-RESNET32_models_PAL_1_PAL_45000_150000_128_1_0_0.8_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1596891767.55104,42,79.46956634521484
1596891779.4545257,167,88.35623168945312
1596891785.3728404,229,98.14716339111328
1596891814.1280458,474,76.55377960205078
1596891820.0194578,536,75.35215759277344
1596891824.1092534,579,72.8357925415039
1596891824.759619,586,90.40400695800781
1596891829.3505766,634,74.04727172851562
1596891830.5917788,647,74.48626708984375
1596891841.6750357,714,76.36797332763672
1596891850.651569,808,72.60389709472656
1596891870.401539,1014,76.32124328613281
1596891905.5468857,1333,67.40271759033203
1596891910.4351633,1385,67.80577850341797
1596891911.091038,1392,73.48746490478516
1596891920.0497549,1436,67.98109436035156
1596891944.4947062,1691,79.1544189453125
1596891948.5086043,1734,71.48915100097656
1596891948.7850063,1737,73.22669982910156
1596891967.031648,1877,77.71206665039062
1596891970.8457613,1917,67.89270782470703
1596891982.1561832,2036,66.56492614746094
1596892012.7911222,2307,75.76679992675781
1596892020.6715384,2389,75.47975158691406
1596892034.765004,2485,73.57921600341797
1596892034.8650272,2486,72.95787811279297
1596892053.887155,2685,75.25863647460938
1596892092.4316437,3038,68.6117172241211
1596892115.6644034,3230,76.99504089355469
1596892117.1928856,3246,74.27191162109375
1596892122.802726,3305,68.74884033203125
1596892157.5150135,3618,67.56531524658203
1596892157.7007134,3620,68.29621124267578
1596892162.4439466,3670,71.19076538085938
1596892176.6946652,3821,73.03386688232422
1596892194.6455567,3956,73.48551177978516
1596892234.03004,4317,72.7750473022461
1596892242.0189176,4400,71.53752899169922
1596892250.4995744,4492,76.3587646484375
1596892252.0957105,4509,73.0414810180664
1596892273.105141,4676,72.35432434082031
1596892283.6007535,4788,72.58446502685547
1596892306.044648,4971,69.91863250732422
1596892321.3610985,5134,70.81891632080078
1596892346.669246,5345,69.19437408447266
1596892348.0227396,5359,72.71247863769531
1596892387.615477,5723,59.819969177246094
1596892400.9230652,5864,70.98246765136719
1596892405.043583,5907,70.44637298583984
1596892418.1688647,5990,72.96246337890625
1596892437.9288702,6200,70.02396392822266
1596892439.7150598,6219,72.19027709960938
1596892478.2758667,6574,70.5595932006836
1596892495.2496147,6699,66.90904998779297
1596892496.3909295,6711,65.50009155273438
1596892509.7439878,6854,68.3004379272461
1596892520.4114294,6966,64.23694610595703
1596892543.348346,7155,65.02828979492188
1596892564.9752543,7382,67.318603515625
1596892577.3726337,7460,70.37175750732422
1596892577.6583612,7463,68.8448715209961
1596892614.5634403,7798,67.58378601074219
1596892617.8180223,7833,68.45755767822266
1596892640.0672386,8066,66.50581359863281
1596892655.7297952,8180,63.33392333984375
1596892659.636655,8221,69.0055160522461
1596892673.13435,8363,68.06594848632812
1596892690.7935076,8498,67.78359985351562
1596892691.6860366,8508,63.459312438964844
1596892700.6197443,8601,70.00458526611328
1596892731.7779968,8878,67.2675552368164
1596892737.2003946,8935,63.786930084228516
1596892773.2247653,9260,66.80937194824219
1596892793.1941378,9468,66.92205047607422
1596892806.1794767,9554,64.28706359863281
1596892807.416643,9567,63.7189826965332
1596892819.9081059,9698,64.33487701416016
1596892896.7168636,10399,67.0843505859375
1596892904.3664675,10479,73.7129135131836
1596892908.4313357,10522,70.21048736572266
1596892921.5339203,10607,66.26922607421875
1596892938.1825335,10780,62.667869567871094
1596892949.565064,10902,67.57304382324219
1596892949.841835,10905,67.7716064453125
1596892960.5915663,10966,62.6329460144043
1596892965.7728407,11020,62.0528678894043
1596892973.6694853,11102,60.74290466308594
1596893019.459911,11532,69.63832092285156
1596893022.6328468,11566,63.406978607177734
1596893039.0282447,11685,67.3571548461914
1596893046.104695,11759,65.23904418945312
1596893070.8156312,11969,67.20867919921875
1596893071.2904654,11974,68.93435668945312
1596893089.454311,12164,65.78257751464844
1596893101.167971,12290,64.2757797241211
1596893166.6973178,12877,65.2815933227539
1596893186.405682,13034,66.76133728027344
1596893189.0074372,13061,64.38651275634766
1596893244.9725301,13597,66.69641876220703
1596893247.1015673,13620,64.3673324584961
1596893270.3247914,13810,65.95604705810547
1596893314.389679,14221,62.419654846191406
1596893321.2403827,14294,65.20854949951172
1596893325.2871168,14338,67.57054138183594
1596893340.6946855,14447,71.24786376953125
1596893358.8554158,14638,66.18257904052734
1596893361.628902,14668,67.84538269042969
1596893372.1956072,14779,71.09053802490234
1596893386.2432184,14873,68.28195190429688
1596893448.175604,15473,71.04345703125
1596893456.5039494,15507,66.55868530273438
1596893480.616396,15764,68.46660614013672
1596893519.1575463,16116,68.07752990722656
1596893543.667213,16321,71.44552612304688
1596893599.4729164,16857,68.80704498291016
1596893624.2026749,17066,73.75239562988281
1596893627.1675363,17097,65.8532485961914
1596893653.3386576,17317,67.58026123046875
1596893655.3906174,17339,66.30412292480469
1596893674.808755,17543,68.7420654296875
1596893676.1444066,17557,69.83418273925781
1596893776.0620286,18451,69.17640686035156
1596893849.2771497,19116,70.80024719238281
1596893854.3749897,19169,68.46235656738281
1596893894.0703464,19531,68.67060852050781
1596893904.4461424,19640,66.91686248779297
1596893905.8142872,19654,73.67207336425781
1596893918.2465417,19731,66.68154907226562
1596893943.2529342,19995,68.79671478271484
1596893948.780145,20053,65.57685089111328
1596893949.6197531,20062,68.14674377441406
1596893961.761343,20138,68.29338836669922
1596893971.9038649,20244,64.60071563720703
1596893972.647816,20252,66.18516540527344
1596893979.375763,20323,67.26286315917969
1596893995.4466262,20440,67.85579681396484
1596894004.8001893,20539,68.65882873535156
1596894008.531292,20578,71.32470703125
1596894032.7209601,20779,71.33028411865234
1596894032.9921658,20782,67.60936737060547
1596894039.8685417,20855,69.4263687133789
1596894061.431674,21080,66.72122955322266
1596894072.5111372,21144,66.16997528076172
1596894080.935106,21232,66.62301635742188
1596894089.2086112,21319,69.08843994140625
1596894113.5844183,21523,67.22672271728516
1596894149.522969,21848,68.67813873291016
1596894192.371749,22245,67.50215148925781
1596894200.4711897,22330,71.4548568725586
1596894203.197959,22358,72.71774291992188
1596894287.266569,23138,68.62982940673828
1596894288.2445633,23148,67.25897216796875
1596894292.4673824,23192,70.43370819091797
1596894294.851638,23218,74.18115234375
1596894306.4641545,23286,69.08904266357422
1596894313.6382742,23361,68.61861419677734
1596894319.916345,23427,67.67671203613281
1596894330.5605416,23540,67.06881713867188
1596894347.9978209,23670,69.36663055419922
1596894349.0396922,23681,72.76496887207031
1596894350.9392502,23701,68.6094970703125
1596894378.3104167,23938,68.45191192626953
1596894398.173101,24147,70.56725311279297
1596894411.0048325,24282,66.83161163330078
1596894411.199573,24284,67.07157135009766
1596894419.9575067,24322,69.34498596191406
1596894448.114807,24621,69.39276885986328
1596894462.5742226,24719,72.1390609741211
1596894463.3579266,24727,74.16486358642578
1596894479.7650905,24901,72.55523681640625
1596894482.7904315,24934,72.43630981445312
1596894518.2269728,25253,69.55516815185547
1596894525.5758972,25332,70.51335144042969
1596894536.3500566,25391,77.56454467773438
1596894581.3521936,25812,73.34771728515625
1596894584.5936093,25847,68.95085906982422
1596894591.663007,25921,69.83013153076172
1596894632.8731682,26303,77.38143157958984
1596894690.1790404,26797,71.45462036132812
1596894690.272285,26798,72.90497589111328
1596894693.1873026,26829,72.79266357421875
1596894728.1182854,27142,71.99765014648438
1596894729.2452002,27154,73.5451431274414
1596894729.6998417,27159,73.1764144897461
1596894740.577126,27274,71.24954986572266
1596894767.6295638,27505,70.42115783691406
1596894776.8719544,27603,72.82862091064453
1596894780.0887814,27638,69.88465118408203
1596894803.0315657,27825,69.0257568359375
1596894811.701015,27916,71.36907958984375
1596894866.0014842,28438,68.93982696533203
1596894881.1976535,28543,69.17610931396484
1596894926.6791308,28970,71.18283081054688
1596894929.0791535,28996,72.79092407226562
1596894935.2399163,29062,73.96355438232422
1596894948.5806837,29201,72.4166030883789
1596894959.6217291,29263,71.49407196044922
1596894979.3617651,29471,78.48336029052734
1596894980.8936071,29487,72.40034484863281
1596894998.093927,29611,71.57160186767578
1596895018.5886457,29829,69.6119613647461
1596895040.530871,30005,70.87183380126953
1596895042.9546943,30031,72.74842071533203
1596895056.5412822,30174,69.24171447753906
1596895076.5115716,30327,75.6855239868164
1596895090.014119,30470,73.87922668457031
1596895103.4457955,30612,73.17228698730469
1596895117.422511,30706,77.1467056274414
1596895118.7307584,30720,70.47880554199219
1596895194.0639052,31406,75.01801300048828
1596895197.5855975,31443,75.44831848144531
1596895226.7790093,31696,71.81925201416016
1596895244.2513735,31880,70.3011703491211
1596895249.629102,31936,78.2567138671875
1596895255.9921825,32004,75.81428527832031
1596895280.4415755,32207,73.95854187011719
1596895307.2119622,32435,72.86544799804688
1596895317.4385726,32542,77.53536987304688
1596895328.325225,32657,69.07696533203125
1596895343.584988,32762,73.07447052001953
1596895356.249348,32894,73.97563171386719
1596895357.0387547,32902,73.06655883789062
1596895369.4507701,33034,74.03308868408203
1596895388.5126433,33181,78.29505920410156
1596895397.0624433,33271,69.89884948730469
1596895403.6029847,33341,72.94612121582031
1596895406.844325,33375,72.27666473388672
1596895409.5537374,33403,70.64543151855469
1596895446.572355,33737,77.60990905761719
1596895447.7218008,33749,77.60784149169922
1596895449.534948,33768,74.80176544189453
1596895451.138678,33785,70.97335052490234
1596895461.4631515,33839,75.22972869873047
1596895465.0500772,33876,77.96392059326172
1596895468.6516747,33913,74.58647918701172
1596895480.2397873,34036,76.93204498291016
1596895490.1567373,34141,75.41251373291016
1596895516.2286184,34362,71.64671325683594
1596895518.1852715,34383,70.14556121826172
1596895536.904174,34525,71.54242706298828
1596895543.9689229,34599,78.82976531982422
1596895561.3673413,34783,76.10501098632812
1596895624.282955,35333,70.044677734375
1596895626.2063692,35354,76.29563903808594
1596895628.3135736,35377,70.44816589355469
1596895638.4629445,35483,75.22107696533203
1596895652.2346115,35573,74.82830047607422
1596895670.9889612,35771,74.83646392822266
1596895678.3770242,35849,70.8887710571289
1596895693.478223,35953,74.84371948242188
1596895695.100125,35970,77.0705337524414
1596895701.4125037,36037,73.94892120361328
1596895721.4758704,36246,74.43363189697266
1596895729.4589071,36275,75.0772476196289
1596895768.3367405,36629,74.85774230957031
1596895771.1910203,36659,72.52313995361328
1596895781.4117424,36767,71.6358871459961
1596895789.283235,36850,72.30890655517578
1596895794.6930106,36907,73.94329833984375
1596895827.8240612,37202,74.44176483154297
1596895860.2645822,37489,74.24649047851562
1596895891.5180275,37764,77.85755920410156
1596895902.1925428,37876,73.15533447265625
1596895937.3521183,38192,76.8615493774414
1596895965.8539937,38439,76.26239013671875
1596895967.363183,38455,74.99404907226562
1596895997.7398663,38720,78.80155944824219
1596896008.967103,38840,77.69660949707031
1596896022.301887,38981,71.3318862915039
1596896057.2964687,39296,74.3738784790039
1596896100.9786468,39702,74.86732482910156
1596896103.6730914,39730,76.03215789794922
1596896113.715073,39781,84.26964569091797
1596896122.9759989,39878,74.91265869140625
1596896125.863968,39909,78.2724380493164
1596896136.3563056,40020,76.14955139160156
1596896167.6218755,40296,73.97758483886719
1596896192.271596,40500,77.54483032226562
1596896206.130308,40647,75.19486999511719
1596896207.6494224,40663,78.42999267578125
1596896208.0290928,40667,77.74732971191406
1596896211.2170868,40700,83.46040344238281
1596896213.098255,40720,76.24717712402344
1596896220.1600335,40793,75.75920104980469
1596896248.5176506,41040,74.26243591308594
1596896273.1168795,41244,81.0419692993164
1596896275.6472878,41271,78.58653259277344
1596896282.2014782,41341,73.98938751220703
1596896306.1778328,41539,74.8887939453125
1596896307.7063153,41555,77.69473266601562
1596896367.7514694,42134,78.69192504882812
1596896402.8885694,42450,73.85647583007812
1596896404.5888693,42468,76.15802001953125
1596896429.4149163,42678,75.835205078125
1596896519.3778608,43518,74.70842742919922
1596896527.8007772,43607,75.95347595214844
1596896530.800887,43639,78.01178741455078
1596896542.709223,43711,76.18811798095703
1596896545.3091319,43738,81.86109161376953
1596896545.6724322,43742,76.03691101074219
1596896551.7382627,43805,74.11544036865234
1596896569.4647574,43993,75.77864837646484
1596896582.2590427,44073,74.32782745361328
1596896594.444277,44200,77.64125061035156
1596896595.0866241,44207,78.17993927001953
1596896599.19049,44251,78.93006896972656
1596896604.2781699,44304,79.1299057006836
1596896635.9903417,44585,77.99382019042969
1596896663.4449184,44816,73.69635009765625
1596896677.458063,44964,71.31834411621094
1596896715.5533957,45310,75.02184295654297
1596896716.4033573,45319,77.94852447509766
1596896721.459361,45372,74.72318267822266
1596896739.6435223,45507,74.7989730834961
1596896753.8160048,45658,79.58876037597656
1596896826.709164,46318,77.20397186279297
1596896828.2047977,46334,78.86016082763672
1596896835.8184109,46413,75.54044342041016
1596896849.1517086,46499,76.89913177490234
1596896929.7898622,47241,73.63265991210938
1596896935.3582902,47301,74.53560638427734
1596896967.4974766,47585,77.13832092285156
1596896972.375056,47638,74.9598617553711
1596896975.329127,47669,78.07649993896484
1596896978.7541015,47705,74.44184112548828
1596896982.4750588,47744,76.60060119628906
1596897000.8576195,47882,77.1043472290039
1596897007.0636234,47947,74.14993286132812
1596897009.2344756,47970,75.547119140625
1596897019.313971,48076,76.14324188232422
1596897029.1982186,48181,76.5562973022461
1596897038.7981012,48227,81.45208740234375
1596897066.6196177,48522,76.99113464355469
1596897102.4725463,48844,78.50538635253906
1596897148.3982656,49272,72.080322265625
1596897161.1633024,49351,77.17005920410156
1596897173.146476,49477,76.85759735107422
1596897234.124788,50006,75.4064712524414
1596897238.878353,50056,79.59904479980469
1596897247.762515,50149,78.08222961425781
1596897249.2729414,50165,74.71134948730469
1596897252.0520887,50195,76.2244873046875
1596897258.9966514,50268,79.54678344726562
1596897298.4770389,50629,81.71067810058594
1596897321.915042,50819,80.91350555419922
1596897336.966136,50979,77.53360748291016
1596897356.8580885,51134,73.5979232788086
1596897365.531655,51227,81.0009536743164
1596897370.757392,51282,76.81024169921875
1596897430.2821376,51798,75.31513977050781
1596897431.055824,51806,82.32781982421875
1596897445.0899134,51954,75.53436279296875
1596897449.5447836,52001,73.65695190429688
1596897482.2591996,52292,76.07173919677734
1596897488.0954347,52353,86.75692749023438
1596897508.2766469,52510,76.7312240600586
1596897524.5604,52682,76.65991973876953
1596897551.046124,52906,76.23690032958984
1596897554.064197,52939,77.7853012084961
1596897568.6848388,53092,75.96548461914062
1596897570.08627,53107,79.97624969482422
1596897609.65779,53468,76.03734588623047
1596897637.4685717,53706,81.73666381835938
1596897638.1356764,53713,76.64691162109375
1596897638.520745,53717,75.74884033203125
1596897638.9064026,53721,81.95759582519531
1596897657.650663,53862,75.43399810791016
1596897661.918582,53906,78.11679077148438
1596897677.609366,54072,77.98249053955078
1596897680.989448,54108,78.75321197509766
1596897682.4012918,54123,78.63544464111328
1596897698.949316,54241,80.0340576171875
1596897747.0014472,54691,73.5194320678711
1596897758.0418494,54807,80.6010513305664
1596897775.8329399,54937,81.87185668945312
1596897780.0304415,54982,76.38198852539062
1596897800.1451294,55193,75.9112777709961
1596897815.4320254,55299,79.55596160888672
1596897838.749709,55543,75.8676528930664
1596897839.5320656,55551,76.89564514160156
1596897860.2824001,55713,80.84528350830078
1596897865.3366475,55766,72.84430694580078
1596897930.2513306,56337,76.78072357177734
1596897946.4582808,56507,77.7637710571289
1596897947.7886539,56521,81.62664031982422
1596897956.182186,56608,79.50580596923828
1596897978.6310813,56787,81.06481170654297
1596897981.7017057,56820,89.30860137939453
1596897998.6853845,56999,71.59461975097656
1596898032.654694,57299,78.18975067138672
1596898033.2423968,57305,77.05489349365234
1596898055.4967957,57484,74.7907943725586
1596898087.1357038,57760,83.18894958496094
1596898143.0637991,58295,77.98090362548828
1596898162.0172186,58440,76.45137023925781
1596898172.9345646,58556,85.11910247802734
1596898181.1624134,58641,88.75140380859375
1596898188.6107645,58719,79.15448760986328
1596898191.1217825,58746,75.83621215820312
1596898192.7037854,58763,77.0279541015625
1596898250.7820864,59264,76.3258285522461
1596898255.4037545,59311,79.2738265991211
1596898266.9733717,59432,79.83817291259766
1596898291.9465432,59640,78.5768051147461
1596898294.8086247,59670,77.71004486083984
1596898348.3640065,60179,79.65972900390625
1596898348.9274938,60185,78.7702865600586
1596898356.2140121,60207,80.51271057128906
1596898364.8381116,60297,82.12512969970703
1596898381.6809657,60475,77.25969696044922
1596898461.737602,61205,78.83280944824219
1596898473.738219,61276,77.59319305419922
1596898489.2737954,61438,75.7147216796875
1596898498.2734578,61534,81.86263275146484
1596898517.3790822,61680,78.63322448730469
1596898566.2876859,62139,80.81982421875
1596898573.7752612,62219,82.81909942626953
1596898607.264374,62516,79.67174530029297
1596898610.2096937,62547,78.90007019042969
1596898646.4687297,62874,81.65882873535156
1596898665.9356914,63024,77.49795532226562
1596898684.5984392,63220,78.49564361572266
1596898697.6116319,63358,78.54073333740234
1596898709.5882962,63428,76.1191635131836
1596898709.6893122,63429,81.22506713867188
1596898717.5693545,63513,84.10789489746094
1596898732.3801074,63671,79.01618957519531
1596898756.1891913,63865,79.02156066894531
1596898767.7147827,63988,82.91384887695312
1596898783.5487583,64098,82.29823303222656
1596898795.5177886,64225,78.0880355834961
1596898827.9211645,64511,79.63289642333984
1596898828.8309264,64521,77.3027114868164
1596898844.583772,64687,76.83190155029297
1596898869.084105,64889,81.29830169677734
1596898908.1012363,65245,75.00202941894531
1596898912.6139042,65292,81.22891235351562
1596898927.5756967,65450,82.14839172363281
1596898935.9249125,65481,80.01773071289062
1596898947.3212664,65601,78.74064636230469
1596898951.2126558,65643,79.18017578125
1596898957.4126396,65709,80.32881927490234
1596898981.720867,65907,80.48698425292969
1596898995.2166097,66049,81.57213592529297
1596899024.22506,66298,83.86113739013672
1596899062.8438282,66647,84.94488525390625
1596899076.0820735,66787,75.44281005859375
1596899096.6602397,66948,89.21915435791016
1596899099.3583925,66976,76.56803894042969
1596899103.520163,67021,79.86275482177734
1596899148.8503945,67440,81.39306640625
1596899238.3761919,68263,79.79105377197266
1596899240.103559,68281,76.14752197265625
1596899254.4353924,68378,83.08055877685547
1596899259.3036284,68429,77.88194274902344
1596899274.9202669,68590,76.6507797241211
1596899312.4284444,68929,79.33989715576172
1596899318.047348,68988,79.3730697631836
1596899340.7213209,69171,78.01466369628906
1596899342.0728927,69185,77.450927734375
1596899373.1117847,69455,81.27777862548828
1596899375.134136,69476,78.29573822021484
1596899403.5675304,69719,78.67019653320312
1596899411.1186354,69798,82.34315490722656
1596899422.2731266,69915,79.69038391113281
1596899484.8883274,70462,78.70059967041016
1596899496.1565642,70580,75.29873657226562
1596899503.29305,70656,77.29703521728516
1596899533.4814417,70915,79.7084732055664
1596899541.1656365,70996,79.03557586669922
1596899587.4028761,71428,77.93029022216797
1596899604.7405016,71554,77.88655853271484
1596899607.2428463,71580,83.68645477294922
1596899618.2129009,71696,79.07022857666016
1596899637.981478,71850,76.66581726074219
1596899643.3735714,71906,79.19914245605469
1596899648.2275538,71957,78.13265228271484
1596899650.3465781,71979,78.64264678955078
1596899653.4620016,72012,80.02684783935547
1596899655.8271625,72037,83.3204116821289
1596899685.8991492,72297,81.16333770751953
1596899686.0904377,72299,82.75666809082031
1596899695.657474,72401,77.36005401611328
1596899695.9360251,72404,84.22028350830078
1596899715.7904394,72558,77.00465393066406
1596899731.5575435,72723,82.58853912353516
1596899751.0008852,72873,78.54679107666016
1596899763.9561274,73009,83.82416534423828
1596899779.7723753,73179,86.50358581542969
1596899798.4139497,73318,77.73794555664062
1596899848.2840466,73789,79.66792297363281
1596899848.7632785,73794,76.44084167480469
1596899853.1307836,73841,76.96583557128906
1596899858.910779,73901,81.25320434570312
1596899866.5215719,73924,81.82831573486328
1596899891.2685518,74187,78.89849853515625
1596899891.930571,74194,81.5022964477539
1596899969.5668447,74901,76.17110443115234
1596900000.416688,75171,79.33326721191406
1596900034.1119082,75469,83.50162506103516
1596900035.7876425,75487,81.22965240478516
1596900043.3344076,75567,81.12703704833984
1596900083.0719695,75928,79.64775085449219
1596900100.5693913,76056,80.63095092773438
1596900104.626364,76099,80.57473754882812
1596900115.5485213,76218,80.08576202392578
1596900141.4160457,76431,77.78874969482422
1596900146.258172,76482,82.43830871582031
1596900159.7270806,76626,80.7405014038086
1596900164.2228918,76673,75.79454803466797
1596900180.7109327,76790,82.78569030761719
1596900191.4738026,76906,74.49120330810547
1596900192.1631467,76913,81.51534271240234
1596900224.552355,77198,79.34823608398438
1596900236.420302,77324,78.26258850097656
1596900261.4317367,77530,80.3030776977539
1596900292.7420971,77802,76.33052825927734
1596900301.8747404,77901,82.92832946777344
1596900324.1464038,78135,79.68708801269531
1596900336.304214,78208,80.406494140625
1596900341.6737761,78265,75.96400451660156
1596900395.532511,78775,83.19710540771484
1596900401.9219882,78843,81.98114013671875
1596900414.4309177,78920,83.32659912109375
1596900415.7507932,78934,80.37315368652344
1596900419.4811194,78973,80.87250518798828
1596900422.5995421,79005,86.53450012207031
1596900456.7728105,79309,85.74241638183594
1596900467.2618253,79418,81.05139923095703
1596900489.5413504,79597,80.85633087158203
1596900531.1391723,79975,83.93638610839844
1596900536.5110655,80031,81.96221923828125
1596900536.890641,80035,76.16496276855469
1596900543.098103,80100,78.13105010986328
1596900549.21898,80165,87.15156555175781
1596900575.8332822,80390,84.68875122070312
1596900577.3630755,80406,79.33702850341797
1596900591.1723654,80550,78.73169708251953
1596900593.6608741,80576,85.92737579345703
1596900602.4846208,80613,77.53302764892578
1596900644.2742379,80996,83.32688903808594
1596900646.0801554,81015,83.06098937988281
1596900655.8721893,81117,76.6679458618164
1596900686.1545126,81381,78.49625396728516
1596900697.0018406,81494,82.93219757080078
1596900700.36632,81529,80.59465789794922
1596900745.8956897,81952,82.67822265625
1596900836.1529105,82736,84.00753021240234
1596900839.4558973,82770,79.92290496826172
1596900846.9880612,82849,77.59368133544922
1596900873.890187,83075,81.64986419677734
1596900878.8339698,83127,78.41134643554688
1596900892.2098405,83267,84.76757049560547
1596900920.5751953,83510,85.9986343383789
1596900944.7056196,83762,80.42169952392578
1596900965.3064945,83923,82.15005493164062
1596900993.6114888,84165,81.98624420166016
1596900996.6440907,84197,79.66065216064453
1596901015.3044631,84394,80.31938171386719
1596901016.7961035,84409,78.88211059570312
1596901040.55004,84601,83.24246978759766
1596901048.512871,84686,82.9489517211914
1596901053.598392,84740,81.26848602294922
1596901061.070921,84818,78.17254638671875
1596901085.6598938,85020,81.29475402832031
1596901088.6060073,85052,83.059326171875
1596901092.1282933,85089,82.31524658203125
1596901099.8007364,85169,77.7387466430664
1596901119.6094902,85320,85.3406982421875
1596901137.5139728,85508,81.0813217163086
1596901145.8129635,85539,77.43023681640625
1596901148.9807081,85572,81.59185028076172
1596901159.8389137,85686,79.10263061523438
1596901165.7191043,85749,87.13359069824219
1596901193.8072538,85985,83.10941314697266
1596901196.5733986,86014,85.01422119140625
1596901243.3439314,86452,80.34346771240234
1596901279.9084494,86780,77.90167236328125
1596901281.1544504,86793,79.17750549316406
1596901288.0595012,86865,82.64823150634766
1596901307.0968163,87008,79.3274154663086
1596901349.0993867,87393,80.56646728515625
1596901354.5202098,87450,81.77566528320312
1596901364.7493758,87556,80.5148696899414
1596901370.969694,87621,81.8350601196289
1596901380.7249138,87666,82.39811706542969
1596901396.0095205,87829,78.85387420654297
1596901430.7339265,88137,79.80394744873047
1596901465.0308073,88441,81.09193420410156
1596901487.4087472,88674,81.97967529296875
1596901506.2118206,88815,75.50564575195312
1596901554.1979606,89262,84.82186889648438
1596901562.3178356,89347,86.02706909179688
1596901563.8519523,89363,77.41661071777344
1596901605.440729,89745,79.46395111083984
1596901612.508348,89762,85.0983657836914
1596901624.8303213,89892,83.47513580322266
1596901632.5694368,89973,83.49893188476562
1596901638.5254984,90035,77.37378692626953
1596901663.1227224,90237,84.67963409423828
1596901683.6026943,90450,77.54209899902344
1596901753.6496592,91074,80.7298355102539
1596901755.558826,91094,82.34368896484375
1596901780.504592,91300,81.27214050292969
1596901797.1294227,91474,84.06942749023438
1596901816.687723,91624,85.61673736572266
1596901818.592019,91644,81.22120666503906
1596901818.872288,91647,82.15151977539062
1596901827.0845547,91732,83.14462280273438
1596901827.3732386,91735,81.2066879272461
1596901866.7600968,92094,83.66036224365234
1596901869.248303,92120,75.52698516845703
1596901937.5009074,92729,81.28169250488281
1596901943.197921,92788,80.01798248291016
1596901980.6291661,93126,84.37619018554688
1596901989.599837,93223,87.1339340209961
1596902018.6933508,93471,75.8038101196289
1596902064.9784555,93901,82.62730407714844
1596902121.4346793,94380,80.7973861694336
1596902125.6375031,94424,80.96792602539062
1596902136.282251,94536,77.97384643554688
1596902165.505971,94784,81.92324829101562
1596902175.6202424,94891,86.08665466308594
1596902196.8416765,95057,81.79844665527344
1596902209.0019326,95184,78.97909545898438
1596902221.8023849,95321,77.4710922241211
1596902227.100563,95377,82.45767974853516
1596902235.509669,95409,78.35515594482422
1596902242.289233,95480,81.8873519897461
1596902283.744046,95860,87.08859252929688
1596902291.9149597,95949,79.22466278076172
1596902294.0670598,95972,83.96012115478516
1596902330.5973494,96301,83.92489624023438
1596902358.2986095,96535,79.29924011230469
1596902364.3485773,96600,81.57870483398438
1596902409.4863756,97018,78.16168975830078
1596902428.1513581,97156,78.7586669921875
1596902434.803298,97226,76.13459777832031
1596902441.3474061,97296,82.28520965576172
1596902452.6769924,97416,78.49105072021484
1596902456.924474,97460,84.915283203125
1596902475.2875743,97596,82.33238983154297
1596902480.5137126,97653,81.48712921142578
1596902488.9886348,97742,79.3883056640625
1596902494.1699004,97796,80.72676849365234
1596902507.2702603,97876,78.818603515625
1596902517.5022993,97986,81.18976593017578
1596902532.0051837,98139,79.67512512207031
1596902544.346163,98212,80.36016845703125
1596902562.268297,98404,81.14886474609375
1596902569.0012493,98474,77.51472473144531
1596902573.7416246,98523,85.96808624267578
1596902634.670504,99055,78.6125259399414
1596902682.9036477,99506,80.50275421142578
1596902692.9875517,99612,79.39110565185547
1596902693.185245,99614,82.55783081054688
1596902724.1402953,99884,82.41603088378906
1596902767.69725,100284,80.03156280517578
1596902799.9275992,100566,86.97053527832031
1596902802.174242,100589,84.65794372558594
1596902822.8850722,100751,80.37262725830078
1596902833.03315,100858,83.51763153076172
1596902838.7385087,100917,79.24291229248047
1596902839.6136,100926,80.66516876220703
1596902846.496393,100997,83.18492126464844
1596902858.936345,101072,83.66604614257812
1596902866.9089582,101155,82.15686798095703
1596902874.464031,101234,79.61600494384766
1596902884.1363974,101335,77.7086410522461
1596902885.998162,101355,79.09185028076172
1596902898.4222908,101431,81.26089477539062
1596902903.9190774,101488,87.61495971679688
1596902904.9586136,101499,84.95468139648438
1596902950.949195,101923,80.56851959228516
1596902952.8923855,101943,83.12144470214844
1596902993.1988885,102307,87.84664916992188
1596903017.8841202,102509,78.26515197753906
1596903020.953481,102541,85.30150604248047
1596903026.1137173,102595,79.16934967041016
1596903034.845031,102685,80.22740173339844
1596903058.678252,102880,80.39059448242188
1596903061.63697,102911,81.9632797241211
1596903066.945637,102966,80.1317367553711
1596903070.275791,103001,76.85881042480469
1596903071.2451982,103011,78.45227813720703
1596903095.1608713,103206,80.5964584350586
1596903119.5551927,103462,82.91950988769531
1596903130.343916,103517,79.98744201660156
1596903176.9024825,103947,82.37210083007812
1596903213.5729218,104276,82.08336639404297
1596903219.1158893,104334,85.0868148803711
1596903259.9226077,104704,84.75676727294922
1596903269.6525166,104808,82.78999328613281
1596903271.0118337,104822,84.0992660522461
1596903272.7746785,104841,82.18073272705078
1596903276.6383579,104882,80.73500061035156
1596903283.527472,104896,87.5823745727539
1596903284.9355838,104911,81.78095245361328
1596903286.1741042,104924,81.38713836669922
1596903289.9106789,104963,85.48065948486328
1596903302.2752523,105093,78.52332305908203
1596903324.0653894,105265,81.33458709716797
1596903340.1172862,105434,77.00399780273438
1596903362.3368216,105610,83.61731719970703
1596903371.127739,105702,80.68052673339844
1596903377.8887327,105774,79.33837890625
1596903379.1885548,105788,81.14295959472656
1596903424.665603,106210,79.49559020996094
1596903430.1116035,106267,84.55965423583984
1596903447.3532295,106390,82.9316177368164
1596903463.9944828,106566,81.39839935302734
1596903479.0604596,106666,80.7477798461914
1596903488.9981248,106769,79.66993713378906
1596903526.2225096,107103,78.14291381835938
1596903600.0743935,107764,82.7378921508789
1596903603.7848623,107804,81.36164855957031
1596903606.8504667,107837,81.13665008544922
1596903624.2545505,108021,81.5690689086914
1596903675.892258,108449,88.75676727294922
1596903688.6996155,108586,82.5592269897461
1596903742.8907204,109098,88.96222686767578
1596903761.8656623,109242,82.35591888427734
1596903761.9668477,109243,85.00074768066406
1596903767.4144945,109301,83.95215606689453
1596903792.1416626,109501,84.21582794189453
1596903799.5404248,109580,84.23707580566406
1596903822.5861485,109822,83.04573059082031
1596903850.9897635,110063,82.9120864868164
1596903868.6612258,110191,79.13804626464844
1596903871.7502463,110224,84.6702880859375
1596903890.1628761,110418,83.89561462402344
1596903895.9033775,110478,78.46455383300781
1596903911.7744923,110586,82.60140991210938
1596903915.1157198,110622,84.71400451660156
1596903916.8968754,110641,83.83126068115234
1596903926.0660756,110737,84.31893920898438
1596903975.08549,111194,84.25321960449219
1596903984.493493,111235,83.85345458984375
1596903992.7774303,111323,82.35291290283203
1596904014.126467,111545,87.57915496826172
1596904033.845441,111698,84.25443267822266
1596904051.9723418,111887,77.4404296875
1596904054.5941315,111915,81.05622100830078
1596904117.9142356,112470,81.48635864257812
1596904141.6168077,112664,77.435791015625
1596904145.338663,112703,81.26167297363281
1596904164.4402149,112902,86.58841705322266
1596904209.7868733,113322,82.71420288085938
1596904228.8097124,113463,85.55704498291016
1596904240.7926698,113589,84.50951385498047
1596904260.6843328,113741,79.35028839111328
1596904283.6990793,113980,76.95518493652344
1596904319.1057713,114292,81.21399688720703
1596904340.3955576,114459,82.70838165283203
1596904341.1443467,114467,82.04582977294922
1596904380.1856298,114820,85.73641967773438
1596904406.3983922,115096,83.11579895019531
1596904416.8936987,115149,82.07198333740234
1596904456.314834,115506,82.27195739746094
1596904457.4482074,115518,78.77722930908203
1596904481.085461,115765,83.42145538330078
1596904481.722654,115772,85.2342529296875
1596904497.3195562,115878,83.82776641845703
1596904512.7669876,116039,83.3284912109375
1596904521.1778822,116129,81.86248016357422
1596904557.595261,116453,88.63204193115234
1596904579.3932092,116624,92.91496276855469
1596904584.0908775,116673,83.8643569946289
1596904587.7479246,116711,88.76409149169922
1596904591.0538166,116745,82.97655487060547
1596904594.6078925,116783,80.38679504394531
1596904598.262086,116822,83.8605728149414
1596904614.8751872,116938,83.49911499023438
1596904618.6048987,116977,82.02407836914062
1596904622.2897558,117016,85.72994232177734
1596904623.618343,117030,78.71322631835938
1596904625.2668047,117047,82.83978271484375
1596904635.4210496,117155,84.30435943603516
1596904640.582797,117209,82.82096862792969
1596904692.1690793,117635,81.18692016601562
1596904710.0887337,117825,81.31700897216797
1596904726.651668,117941,81.87734985351562
1596904747.5154202,118161,81.13807678222656
1596904750.2702026,118190,85.33749389648438
1596904805.2380307,118651,83.89518737792969
1596904829.5883222,118908,85.90630340576172
1596904832.4008873,118937,85.71577453613281
1596904843.661639,118998,87.36258697509766
1596904872.423408,119302,87.53013610839844
1596904894.0136173,119470,82.70429229736328
1596904947.8420517,119979,80.03384399414062
1596904949.2851958,119994,85.51457977294922
1596904982.955345,120291,88.749267578125
1596905047.6954515,120854,82.81254577636719
1596905053.3296437,120914,82.97672271728516
1596905085.5315804,121192,82.96222686767578
1596905085.6252925,121193,85.11477661132812
1596905096.197724,121304,83.80399322509766
1596905098.8794038,121332,86.13520050048828
1596905101.7309017,121362,80.05004119873047
1596905105.6613004,121403,88.71537780761719
1596905122.2493496,121519,80.82230377197266
1596905157.6943793,121835,85.74066162109375
1596905161.7009282,121877,86.18354034423828
1596905165.0215816,121913,82.35460662841797
1596905198.4023325,122205,86.89663696289062
1596905201.2971613,122236,80.76172637939453
1596905234.4627717,122529,82.93798828125
1596905243.1810942,122622,79.06694793701172
1596905244.3181782,122634,78.28901672363281
1596905254.3879092,122739,79.5972900390625
1596905291.038347,123068,81.58478546142578
1596905353.2635815,123609,81.89659118652344
1596905355.5113137,123633,84.5069580078125
1596905358.6374767,123666,82.45844268798828
1596905405.5376194,124103,81.43354034423828
1596905411.641919,124169,79.43368530273438
1596905414.2398694,124197,79.85670471191406
1596905451.5248547,124532,81.2754898071289
1596905474.046252,124711,86.2783432006836
1596905478.6951091,124760,81.10552978515625
1596905478.9654164,124763,81.21144104003906
1596905479.9968379,124774,81.04186248779297
1596905484.1301506,124818,85.50621032714844
1596905511.12925,125043,81.3419189453125
1596905534.4733887,125290,81.00841522216797
1596905666.3890548,126444,81.79734802246094
1596905689.4114394,126687,80.82271575927734
1596905718.2644763,126935,80.06456756591797
1596905723.3779309,126988,83.73926544189453
1596905739.4036567,127097,86.26885986328125
1596905751.9639742,127230,84.20006561279297
1596905769.4081066,127414,81.33174133300781
1596905787.0638156,127542,84.85787200927734
1596905791.9917982,127595,83.72075653076172
1596905796.0534754,127637,81.75125885009766
1596905806.3715613,127746,80.87532043457031
1596905807.005978,127753,78.183837890625
1596905815.6521797,127785,82.35233306884766
1596905818.6843948,127817,84.13172912597656
1596905824.4526153,127878,84.77108764648438
1596905826.1499426,127896,81.9985580444336
1596905846.518205,128112,84.83452606201172
1596905870.292899,128304,84.45838165283203
1596905880.2546542,128408,80.30951690673828
1596905885.9971585,128470,81.5813980102539
1596905908.0086982,128644,86.65606689453125
1596905933.3589509,128852,82.27711486816406
1596905961.183598,129146,80.42414855957031
1596905970.5582922,129186,81.28955841064453
1596905983.0543716,129318,82.70425415039062
1596905990.5257158,129396,88.54249572753906
1596905991.4704702,129406,81.45531463623047
1596905992.6220434,129418,87.99720001220703
1596905993.3642025,129426,80.3143539428711
1596905995.97305,129454,84.19749450683594
1596906000.480167,129502,89.44525909423828
1596906010.0477304,129545,82.0636978149414
1596906021.9974446,129672,78.58100891113281
1596906036.3981254,129824,83.16730499267578
1596906051.3760757,129925,78.46456909179688
1596906064.8369625,130068,81.45636749267578
1596906065.1133072,130071,85.11544799804688
1596906073.8686447,130165,81.0158920288086
1596906093.5365717,130316,78.43107604980469
1596906135.9673977,130703,82.9505844116211
1596906138.8624651,130733,86.16349029541016
1596906141.8814337,130765,85.00032806396484
1596906157.0351944,130926,82.3199234008789
1596906168.2887878,130986,85.23075866699219
1596906170.6688356,131011,80.98141479492188
1596906221.8470385,131491,86.26725006103516
1596906222.8489447,131502,85.64100646972656
1596906245.3773878,131680,82.89897918701172
1596906247.5690057,131703,78.93524932861328
1596906250.581135,131734,89.32909393310547
1596906264.0196123,131876,82.34507751464844
1596906265.3345811,131890,80.89933776855469
1596906335.1037517,132506,86.49537658691406
1596906351.243718,132676,83.22964477539062
1596906379.6593556,132916,84.23262023925781
1596906381.1476402,132932,83.96451568603516
1596906399.408787,133067,81.08476257324219
1596906412.6229913,133206,79.39026641845703
1596906423.3372493,133318,81.96415710449219
1596906445.7985175,133496,80.23509216308594
1596906448.7480676,133528,81.85325622558594
1596906455.552599,133600,82.11093139648438
1596906485.707495,133860,88.27262115478516
1596906499.6145847,134007,80.66350555419922
1596906540.079081,134376,84.74842834472656
1596906541.297663,134389,78.61622619628906
1596906554.8707798,134474,82.0943374633789
1596906571.0355482,134645,82.50794219970703
1596906594.0556917,134829,84.45524597167969
1596906596.2753294,134852,84.09022521972656
1596906596.7549334,134857,80.6229248046875
1596906598.6244202,134877,85.3880844116211
1596906608.6156747,134983,78.76551055908203
1596906646.9167,135327,78.41101837158203
1596906679.753312,135615,84.68383026123047
1596906709.9360697,135872,81.9183578491211
1596906741.9127805,136209,86.85066986083984
1596906754.1979558,136280,80.20343780517578
1596906761.6692011,136358,84.88907623291016
1596906797.4363027,136673,83.28624725341797
1596906797.9100616,136678,82.22920227050781
1596906799.3577101,136693,79.26910400390625
1596906836.368607,137023,81.86064910888672
1596906839.4436133,137055,84.77835845947266
1596906858.2172427,137252,80.4090805053711
1596906885.755198,137482,80.79498291015625
1596906893.692502,137565,82.29776763916016
1596906895.5409415,137584,85.64220428466797
1596906910.8059475,137687,82.83263397216797
1596906916.22383,137744,86.56603240966797
1596906937.217112,137966,78.08888244628906
1596906960.7615805,138156,83.99057006835938
1596906993.9395218,138444,85.61788177490234
1596906996.5110743,138472,84.13600158691406
1596907004.689743,138558,85.37651062011719
1596907046.5594146,138939,86.23564910888672
1596907048.672324,138961,85.29889678955078
1596907082.3779957,139258,86.47693634033203
1596907101.654258,139403,82.39199829101562
1596907106.0775325,139449,79.7061996459961
1596907161.6280587,139975,85.24711608886719
1596907165.4113374,140015,82.3363037109375
1596907166.187366,140023,86.05965423583984
1596907168.265979,140045,79.20687103271484
1596907169.2080922,140055,78.15396118164062
1596907181.8819888,140131,82.6285171508789
1596907185.0383353,140165,84.74067687988281
1596907193.3067589,140252,87.3751220703125
1596907196.268922,140283,83.43547058105469
1596907246.0994744,140750,81.66690063476562
1596907268.4708378,140927,87.90214538574219
1596907274.3993132,140989,82.5559310913086
1596907301.996235,141222,89.33085632324219
1596907302.5969775,141228,83.97654724121094
1596907365.8248057,141834,82.208740234375
1596907367.6464553,141853,78.84193420410156
1596907376.6467955,141889,87.14100646972656
1596907385.916617,141986,86.11820220947266
1596907404.1528506,142179,82.04934692382812
1596907405.7682412,142196,83.87371063232422
1596907405.8699768,142197,83.91741943359375
1596907439.9618459,142496,79.00208282470703
1596907443.4107728,142532,76.42720031738281
1596907469.874254,142751,87.19703674316406
1596907483.3082578,142892,82.90017700195312
1596907516.7918882,143186,81.9124984741211
1596907537.1441658,143342,81.3720932006836
1596907550.704667,143485,86.0811996459961
1596907558.9758565,143571,83.09673309326172
1596907559.9107027,143581,82.64864349365234
1596907578.8259676,143722,86.51234436035156
1596907583.0869515,143767,83.7406234741211
1596907585.385644,143792,82.1684799194336
1596907597.3827934,143918,78.58746337890625
1596907609.587177,143988,85.0531997680664
1596907625.481907,144157,86.08493041992188
1596907631.930067,144226,85.65839385986328
1596907637.365353,144285,91.9648208618164
1596907653.7038655,144404,80.59895324707031
1596907665.3718948,144528,91.24516296386719
1596907667.3459275,144549,83.86770629882812
1596907746.267822,145280,81.80143737792969
1596907782.8786962,145612,79.93611907958984
1596907783.885754,145623,83.48771667480469
1596907792.1066031,145711,84.94432067871094
1596907801.007379,145750,89.1333999633789
1596907804.933013,145791,83.68878936767578
1596907818.3878572,145932,84.63532257080078
1596907859.8931074,146312,84.58248901367188
1596907868.1672215,146399,82.14659118652344
1596907901.8576918,146696,81.89601135253906
1596907969.719128,147296,85.58977508544922
1596907975.5086222,147356,90.58866119384766
1596907976.4782171,147366,83.69322967529297
1596907993.713603,147491,82.32207489013672
1596908053.9213157,148063,79.84552001953125
1596908065.9496083,148189,81.2652359008789
1596908080.5050552,148288,84.33026123046875
1596908093.5635931,148424,83.42466735839844
1596908110.5022373,148546,87.05409240722656
1596908116.021956,148604,84.25967407226562
1596908122.6106856,148673,83.0270004272461
1596908122.993874,148677,87.59998321533203
1596908132.5627723,148778,84.0673599243164
1596908140.711684,148864,80.79273986816406
1596908142.146323,148879,83.28903198242188
1596908206.1904044,149442,84.13862609863281
1596908217.1375608,149555,83.15802764892578
1596908234.6200929,149683,84.0853271484375
1596908236.0369759,149698,82.7287368774414
1596908242.6945376,149768,83.08222198486328
1596908253.9169385,149886,85.22660064697266
1596908258.7940733,149937,79.8797836303711
1596908269.9548414,149999,80.18562316894531


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/angle_data/run-mnist_models_PAL_1_PAL_45000_150000_128_1_0_0.8_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1596891787.9742868,42,109.49449920654297
1596891790.1858733,167,105.3981704711914
1596891791.2710457,229,98.14192199707031
1596891797.002245,474,99.01686096191406
1596891798.0911431,536,97.74747467041016
1596891798.8490014,579,95.11736297607422
1596891798.973103,586,95.00809478759766
1596891799.811008,634,103.82388305664062
1596891800.0204992,647,95.55067443847656
1596891802.6041663,714,101.29987335205078
1596891804.1789124,808,95.26351928710938
1596891807.7499936,1014,91.60877990722656
1596891814.818783,1333,96.73373413085938
1596891815.7151902,1385,91.53479766845703
1596891815.8365655,1392,93.47486114501953
1596891818.0374372,1436,95.68519592285156
1596891822.4251058,1691,93.34600830078125
1596891823.1384287,1734,95.75015258789062
1596891823.189368,1737,93.5579833984375
1596891827.108817,1877,89.29150390625
1596891827.8103476,1917,90.92955780029297
1596891829.7939904,2036,95.72933197021484
1596891835.891608,2307,94.16670227050781
1596891837.28858,2389,79.87632751464844
1596891840.3588138,2485,93.55226135253906
1596891840.37655,2486,93.1801528930664
1596891843.8905659,2685,92.8484115600586
1596891851.4064524,3038,89.34971618652344
1596891856.1306736,3230,90.43651580810547
1596891856.4245903,3246,90.13475036621094
1596891857.4807785,3305,93.76226806640625
1596891864.2952063,3618,93.58263397216797
1596891864.3311374,3620,91.39596557617188
1596891865.2464802,3670,90.54588317871094
1596891867.8480282,3821,89.72979736328125
1596891871.735224,3956,92.16473388671875
1596891879.4556782,4317,89.25923919677734
1596891880.8809497,4400,101.79735565185547
1596891882.429228,4492,100.74348449707031
1596891882.72494,4509,96.84549713134766
1596891887.1218615,4676,91.10643005371094
1596891889.0594282,4788,92.96654510498047
1596891893.6124425,4971,105.41798400878906
1596891896.400957,5134,94.05165100097656
1596891901.5677176,5345,96.72671508789062
1596891901.8178542,5359,90.47611236572266
1596891909.5319734,5723,91.65946197509766
1596891911.9672673,5864,100.21431732177734
1596891912.686285,5907,93.03711700439453
1596891915.5805514,5990,91.1031723022461
1596891919.1927066,6200,90.22025299072266
1596891919.50301,6219,91.25418853759766
1596891927.0731094,6574,92.66277313232422
1596891930.7578244,6699,91.58679962158203
1596891930.9632938,6711,99.56906127929688
1596891933.4649184,6854,91.26505279541016
1596891935.3175747,6966,92.24006652832031
1596891940.0384254,7155,96.64014434814453
1596891944.010042,7382,96.71202087402344
1596891946.8111243,7460,93.69125366210938
1596891946.8620286,7463,93.5424575805664
1596891954.091821,7798,94.67952728271484
1596891954.7075698,7833,89.28080749511719
1596891958.7032905,8066,98.41763305664062
1596891962.1831195,8180,106.30951690673828
1596891962.9070873,8221,101.15617370605469
1596891965.3271492,8363,93.395751953125
1596891969.1956,8498,92.21830749511719
1596891969.3723369,8508,97.17095184326172
1596891970.9525282,8601,93.15254974365234
1596891977.2362425,8878,92.58956146240234
1596891978.1655107,8935,93.1754379272461
1596891985.2777655,9260,102.76896667480469
1596891988.8438134,9468,88.5882339477539
1596891991.8129654,9554,93.36363983154297
1596891992.0424464,9567,94.29154205322266
1596891994.2600193,9698,91.90755462646484
1596892009.177925,10399,91.49978637695312
1596892010.5568712,10479,91.11071014404297
1596892011.2796848,10522,96.8280258178711
1596892014.1499124,10607,92.79714965820312
1596892017.1015942,10780,95.20359802246094
1596892019.2335708,10902,91.03705596923828
1596892019.2881463,10905,96.98350524902344
1596892021.7570288,10966,98.11447143554688
1596892022.6757307,11020,98.9834213256836
1596892024.0667481,11102,100.06307983398438
1596892033.001001,11532,93.10063934326172
1596892033.60392,11566,97.023193359375
1596892037.1432703,11685,92.77767944335938
1596892038.4528565,11759,91.75853729248047
1596892043.4604185,11969,92.23377990722656
1596892043.5478284,11974,86.68030548095703
1596892046.7971313,12164,95.31703186035156
1596892048.9905076,12290,95.3924560546875
1596892061.9944577,12877,102.47591400146484
1596892066.1773462,13034,95.1351089477539
1596892066.6478527,13061,94.15216827392578
1596892077.3704875,13597,93.54215240478516
1596892077.7807891,13620,93.72940826416016
1596892082.4594452,13810,93.72898864746094
1596892091.0362737,14221,95.87779998779297
1596892092.2521715,14294,91.87979888916016
1596892093.0086489,14338,101.10733795166016
1596892096.2910693,14447,95.78924560546875
1596892099.573734,14638,100.2873764038086
1596892100.0925944,14668,91.18955993652344
1596892102.0246346,14779,94.63357543945312
1596892105.063598,14873,102.6599349975586
1596892116.7255528,15473,92.30724334716797
1596892118.7521477,15507,93.87987518310547
1596892123.0930748,15764,91.73966217041016
1596892130.651157,16116,92.19206237792969
1596892135.570098,16321,98.43209075927734
1596892146.217837,16857,91.11968994140625
1596892151.1889002,17066,97.11912536621094
1596892151.6994708,17097,92.63898468017578
1596892156.9485621,17317,92.255859375
1596892157.3307195,17339,95.11363983154297
1596892160.8605297,17543,97.12286376953125
1596892161.1052916,17557,85.56180572509766
1596892180.712114,18451,94.6606216430664
1596892194.8814495,19116,89.7674331665039
1596892195.7693043,19169,92.8515853881836
1596892203.457621,19531,91.95849609375
1596892205.320951,19640,92.29998779296875
1596892205.5626962,19654,90.04007720947266
1596892208.3383758,19731,93.26025390625
1596892212.8117645,19995,98.37792205810547
1596892213.785187,20053,100.67322540283203
1596892213.933976,20062,92.52916717529297
1596892216.660882,20138,93.51142120361328
1596892218.4763494,20244,92.49783325195312
1596892218.616239,20252,100.57662200927734
1596892219.8834,20323,93.0434341430664
1596892223.3906503,20440,91.0381088256836
1596892225.012928,20539,84.72767639160156
1596892225.6606672,20578,100.62051391601562
1596892230.6193688,20779,93.24659729003906
1596892230.667949,20782,91.28800964355469
1596892231.9159558,20855,92.22127532958984
1596892235.792247,21080,91.17031860351562
1596892238.3191144,21144,95.97541809082031
1596892239.7769063,21232,91.28205871582031
1596892241.3278408,21319,99.20289611816406
1596892246.3615909,21523,91.58280944824219
1596892253.3784087,21848,92.6865234375
1596892261.701305,22245,96.26850891113281
1596892263.1442966,22330,95.82317352294922
1596892263.6234667,22358,97.4805908203125
1596892279.878415,23138,95.55577850341797
1596892280.04849,23148,91.86140441894531
1596892280.775305,23192,92.51547241210938
1596892281.2208917,23218,93.31304168701172
1596892283.882111,23286,91.91188049316406
1596892285.179845,23361,99.33666229248047
1596892286.3536346,23427,96.83887481689453
1596892288.3110723,23540,90.94361114501953
1596892292.0275598,23670,94.15748596191406
1596892292.2187724,23681,93.08734130859375
1596892292.5472345,23701,98.8759994506836
1596892298.1753862,23938,93.78290557861328
1596892301.694663,24147,94.13563537597656
1596892303.9849827,24282,92.1911392211914
1596892304.020717,24284,98.9275894165039
1596892306.111016,24322,98.44652557373047
1596892311.306301,24621,95.18109893798828
1596892314.4171615,24719,92.51849365234375
1596892314.5529542,24727,95.13967895507812
1596892317.4934313,24901,95.53630828857422
1596892318.0728579,24934,91.14311981201172
1596892325.0734718,25253,104.69458770751953
1596892326.3840683,25332,94.99754333496094
1596892328.8399796,25391,94.88410186767578
1596892337.4194689,25812,92.22716522216797
1596892338.0068824,25847,94.0886001586914
1596892339.3303843,25921,91.72718048095703
1596892347.4415884,26303,93.192626953125
1596892358.8838859,26797,91.45056915283203
1596892358.9019055,26798,95.34111022949219
1596892359.415022,26829,99.25375366210938
1596892366.2698202,27142,91.3875961303711
1596892366.4793901,27154,91.90823364257812
1596892366.5731843,27159,93.02397155761719
1596892368.5950472,27274,90.12773895263672
1596892373.9902449,27505,95.38274383544922
1596892375.664488,27603,95.10002136230469
1596892376.269111,27638,91.91365051269531
1596892380.948546,27825,98.95265197753906
1596892382.5127418,27916,99.12727355957031
1596892392.8676066,28438,92.54304504394531
1596892396.1209872,28543,96.43790435791016
1596892404.9090896,28970,92.89865112304688
1596892405.3506544,28996,91.44544982910156
1596892406.5087004,29062,95.8956298828125
1596892408.8872442,29201,92.55299377441406
1596892411.4014404,29263,94.3983154296875
1596892414.9958735,29471,91.76168823242188
1596892415.2730205,29487,97.9871826171875
1596892418.8956282,29611,94.58937072753906
1596892422.7433252,29829,94.64586639404297
1596892427.1679823,30005,88.595458984375
1596892427.6096556,30031,95.6277084350586
1596892430.0333729,30174,103.24565887451172
1596892434.0962741,30327,96.67271423339844
1596892436.5692115,30470,101.6404800415039
1596892438.98854,30612,93.12580871582031
1596892442.0894358,30706,97.35964965820312
1596892442.3204474,30720,100.77546691894531
1596892457.003274,31406,93.18842315673828
1596892457.6344755,31443,93.453125
1596892463.4555328,31696,91.55408477783203
1596892466.6190152,31880,102.76925659179688
1596892467.550327,31936,105.95227813720703
1596892468.693184,32004,94.4881362915039
1596892473.6953757,32207,94.09122467041016
1596892479.0429945,32435,93.83958435058594
1596892480.851783,32542,91.55425262451172
1596892482.8281612,32657,102.98975372314453
1596892486.1382325,32762,93.8095703125
1596892488.406347,32894,91.48625946044922
1596892488.5452302,32902,91.46537017822266
1596892490.8376162,33034,98.0860824584961
1596892494.843198,33181,103.33821105957031
1596892496.3958192,33271,91.612060546875
1596892497.59976,33341,93.45771026611328
1596892498.1794074,33375,103.77823638916016
1596892498.6365187,33403,90.8595199584961
1596892505.8143435,33737,102.87327575683594
1596892506.0077524,33749,98.5917739868164
1596892506.334998,33768,90.98992156982422
1596892506.6388931,33785,91.3393325805664
1596892509.0555174,33839,94.10228729248047
1596892509.68385,33876,93.08744812011719
1596892510.3402379,33913,92.41178894042969
1596892512.4475245,34036,94.05631256103516
1596892514.2403433,34141,91.61200714111328
1596892519.5567515,34362,91.10935974121094
1596892519.8873277,34383,94.78026580810547
1596892523.8272922,34525,91.94680786132812
1596892525.109317,34599,101.10720825195312
1596892528.232205,34783,91.59039306640625
1596892540.5742464,35333,92.84661102294922
1596892540.93267,35354,96.39104461669922
1596892541.3260894,35377,97.5771713256836
1596892543.1488667,35483,97.4666519165039
1596892546.217645,35573,92.857666015625
1596892549.6049116,35771,91.02577209472656
1596892550.9190788,35849,89.70966339111328
1596892554.2420342,35953,90.68766784667969
1596892554.556163,35970,92.2905044555664
1596892555.702927,36037,95.01691436767578
1596892559.3360896,36246,92.68861389160156
1596892561.3649848,36275,94.16510009765625
1596892568.8137465,36629,91.54910278320312
1596892569.2973409,36659,93.4048843383789
1596892571.1064065,36767,93.28783416748047
1596892572.53091,36850,91.4246826171875
1596892573.5333972,36907,92.2148666381836
1596892580.1520042,37202,103.78177642822266
1596892586.6638947,37489,91.69690704345703
1596892592.9013307,37764,94.09683227539062
1596892594.8015382,37876,92.30781555175781
1596892601.7331872,38192,90.68644714355469
1596892607.4637444,38439,92.68201446533203
1596892607.7282274,38455,87.9164047241211
1596892613.7527938,38720,96.30281829833984
1596892615.7886236,38840,99.85504150390625
1596892618.194252,38981,92.18135833740234
1596892625.2250814,39296,93.9810791015625
1596892633.7295165,39702,91.36014556884766
1596892634.2330358,39730,85.75310516357422
1596892636.5927105,39781,95.53219604492188
1596892638.228998,39878,91.60128021240234
1596892638.7705102,39909,91.04485321044922
1596892640.6780639,40020,90.5921859741211
1596892646.8792698,40296,101.04508209228516
1596892651.931371,40500,90.8135986328125
1596892654.483956,40647,100.17290496826172
1596892654.763313,40663,97.39710235595703
1596892654.8314402,40667,101.21613311767578
1596892655.3807137,40700,98.48863220214844
1596892655.7081032,40720,94.32319641113281
1596892656.9676244,40793,98.42854309082031
1596892662.6784554,41040,93.71949005126953
1596892667.6291242,41244,93.81329345703125
1596892668.0897398,41271,92.86358642578125
1596892669.3054662,41341,98.00658416748047
1596892674.2763848,41539,101.56083679199219
1596892674.542259,41555,92.37557220458984
1596892685.9750893,42134,90.97240447998047
1596892692.8937747,42450,90.3992919921875
1596892693.217265,42468,94.51189422607422
1596892698.4473994,42678,92.19407653808594
1596892715.839196,43518,94.60688781738281
1596892717.423385,43607,95.66007232666016
1596892718.023646,43639,92.65792846679688
1596892720.7659323,43711,98.30623626708984
1596892721.2410257,43738,94.0661849975586
1596892721.3090136,43742,97.96015930175781
1596892722.390531,43805,103.20848083496094
1596892725.6776745,43993,96.92481231689453
1596892728.575615,44073,101.3718490600586
1596892730.7209191,44200,90.15421295166016
1596892730.8340583,44207,103.32801818847656
1596892731.6176345,44251,95.78295135498047
1596892732.5501573,44304,102.83740997314453
1596892738.9004524,44585,97.93353271484375
1596892744.4323077,44816,88.62446594238281
1596892746.9896686,44964,97.21585083007812
1596892754.5112238,45310,92.0377426147461
1596892754.6651773,45319,90.25096893310547
1596892755.6060727,45372,90.78380584716797
1596892759.391016,45507,90.01692199707031
1596892762.0085049,45658,93.34126281738281
1596892776.399301,46318,91.65584564208984
1596892776.6865613,46334,92.802490234375
1596892778.091413,46413,94.06298065185547
1596892781.1004894,46499,93.15233612060547
1596892796.8889067,47241,94.596923828125
1596892797.9149854,47301,93.97481536865234
1596892804.4151692,47585,93.01437377929688
1596892805.3231406,47638,95.69029998779297
1596892805.8553085,47669,98.60045623779297
1596892806.5037367,47705,90.76423645019531
1596892807.193921,47744,91.97859191894531
1596892811.1240702,47882,92.87744140625
1596892812.2132628,47947,96.53567504882812
1596892812.6133254,47970,100.7427749633789
1596892814.449189,48076,91.4618148803711
1596892816.284909,48181,93.0601577758789
1596892818.5264885,48227,95.1153793334961
1596892823.607258,48522,99.9592514038086
1596892830.7116272,48844,94.1318588256836
1596892839.611068,49272,91.69110870361328
1596892842.4515617,49351,91.19303894042969
1596892844.604436,49477,88.8702392578125
1596892856.7584858,50006,93.96729278564453
1596892857.6350846,50056,89.33769989013672
1596892859.1735191,50149,94.1131362915039
1596892859.4435303,50165,48.23242950439453
1596892859.97892,50195,96.15825653076172
1596892861.2702608,50268,92.74786376953125
1596892869.0247931,50629,93.71070098876953
1596892873.803867,50819,90.92529296875
1596892876.6030326,50979,94.23837280273438
1596892880.784061,51134,90.95023345947266
1596892882.45096,51227,100.0451889038086
1596892883.411718,51282,93.67268371582031
1596892895.2580779,51798,100.58746337890625
1596892895.3923929,51806,102.79129028320312
1596892897.9614732,51954,100.90135192871094
1596892898.8023093,52001,98.2428970336914
1596892905.403208,52292,95.10551452636719
1596892906.432158,52353,93.42577362060547
1596892910.6551056,52510,91.39627075195312
1596892913.7131758,52682,97.8537826538086
1596892919.1591527,52906,93.11568450927734
1596892919.7368076,52939,93.30225372314453
1596892922.418921,53092,91.77210235595703
1596892922.683917,53107,94.8486557006836
1596892930.4911327,53468,93.85260009765625
1596892936.075942,53706,91.8368911743164
1596892936.1978507,53713,94.08985137939453
1596892936.2751303,53717,101.1932601928711
1596892936.3463416,53721,91.69454193115234
1596892940.2429538,53862,93.18274688720703
1596892941.0269442,53906,90.89420318603516
1596892943.9438875,54072,97.53011322021484
1596892944.5677733,54108,94.5912857055664
1596892944.8290327,54123,87.52415466308594
1596892948.4260888,54241,99.69587707519531
1596892957.875767,54691,98.29489135742188
1596892959.910451,54807,94.10667419433594
1596892963.6034095,54937,95.3565902709961
1596892964.3810542,54982,98.90393829345703
1596892968.1401243,55193,29.10014533996582
1596892971.4014122,55299,42.62297821044922
1596892975.6742835,55543,92.45226287841797
1596892975.8174624,55551,92.66936492919922
1596892980.073183,55713,89.2155532836914
1596892981.006473,55766,97.54326629638672
1596892993.982678,56337,93.60877227783203
1596892996.9733934,56507,93.88126373291016
1596892997.2227652,56521,92.00775909423828
1596892998.7381074,56608,106.57437133789062
1596893003.3267744,56787,97.13098907470703
1596893003.9184194,56820,93.12023162841797
1596893006.9897277,56999,94.13591766357422
1596893013.6562228,57299,93.03726959228516
1596893013.7632694,57305,88.71350860595703
1596893018.4004927,57484,92.08020782470703
1596893024.6683295,57760,95.05220031738281
1596893035.5136633,58295,92.16801452636719
1596893039.4808366,58440,69.29365539550781
1596893041.4690232,58556,91.78483581542969
1596893042.950873,58641,100.2052001953125
1596893044.288395,58719,83.6003646850586
1596893044.730478,58746,94.70513916015625
1596893045.0150065,58763,87.0662612915039
1596893056.7806997,59264,94.46897888183594
1596893057.6326687,59311,97.75344848632812
1596893059.6848347,59432,87.63541412353516
1596893064.7962773,59640,93.45285034179688
1596893065.3123887,59670,92.68628692626953
1596893075.5697355,60179,99.59331512451172
1596893075.674595,60185,93.40087890625
1596893077.5255935,60207,98.91805267333984
1596893079.100294,60297,93.22602844238281
1596893082.1741934,60475,92.3294906616211
1596893097.5411584,61205,91.94792175292969
1596893100.2654877,61276,88.85332489013672
1596893103.067771,61438,91.43968200683594
1596893104.6794105,61534,92.4267807006836
1596893108.7191026,61680,98.61963653564453
1596893118.1992447,62139,90.43327331542969
1596893119.5699112,62219,90.018310546875
1596893126.1474383,62516,93.89990997314453
1596893126.6703992,62547,94.06617736816406
1596893133.7299328,62874,89.57495880126953
1596893137.8078132,63024,93.0887222290039
1596893141.2070599,63220,95.65957641601562
1596893143.583305,63358,101.61997985839844
1596893146.2936547,63428,74.96121978759766
1596893146.311748,63429,89.79057312011719
1596893147.7765064,63513,102.14021301269531
1596893150.475399,63671,89.38715362548828
1596893155.3289294,63865,92.06719970703125
1596893157.4027276,63988,99.56826782226562
1596893160.8074636,64098,99.94170379638672
1596893163.0188437,64225,86.73235321044922
1596893169.4501033,64511,99.54655456542969
1596893169.620796,64521,89.25041961669922
1596893172.4109895,64687,86.10387420654297
1596893177.4805927,64889,96.49235534667969
1596893185.0768838,65245,90.03050231933594
1596893185.8729618,65292,104.20145416259766
1596893188.612342,65450,93.60810089111328
1596893190.6503668,65481,93.05975341796875
1596893192.7482448,65601,87.22968292236328
1596893193.4739144,65643,103.48003387451172
1596893194.5747588,65709,94.22791290283203
1596893199.4737236,65907,93.9272689819336
1596893201.9163172,66049,96.77409362792969
1596893207.6327024,66298,92.91495513916016
1596893215.149512,66647,97.85359191894531
1596893217.5218549,66787,96.14620971679688
1596893221.883122,66948,94.27854919433594
1596893222.376778,66976,93.19892883300781
1596893223.1430323,67021,93.84745025634766
1596893231.8998342,67440,113.66590118408203
1596893249.0011709,68263,94.67111206054688
1596893249.3315666,68281,94.90414428710938
1596893252.5042963,68378,92.72914123535156
1596893253.3679388,68429,85.45696258544922
1596893256.1564627,68590,65.212646484375
1596893263.4603937,68929,98.78943634033203
1596893264.4437408,68988,74.92180633544922
1596893269.1553211,69171,93.16988372802734
1596893269.3970027,69185,94.53276062011719
1596893275.5465899,69455,99.19406127929688
1596893275.9013577,69476,85.94856262207031
1596893281.5746157,69719,96.049072265625
1596893282.9398136,69798,91.8060073852539
1596893284.9857376,69915,92.09706115722656
1596893297.4873607,70462,55.26773452758789
1596893299.5513992,70580,88.87741088867188
1596893300.855684,70656,100.81341552734375
1596893306.83794,70915,91.64622497558594
1596893308.1987095,70996,96.45602416992188
1596893317.1157062,71428,90.65853881835938
1596893320.8344092,71554,98.1832275390625
1596893321.291665,71580,101.70487976074219
1596893323.275424,71696,95.4229507446289
1596893327.398605,71850,91.60260009765625
1596893328.3626776,71906,99.56499481201172
1596893329.2773368,71957,93.11734771728516
1596893329.6541357,71979,92.5093994140625
1596893330.210374,72012,92.88566589355469
1596893330.6291041,72037,96.45112609863281
1596893336.6576056,72297,98.74848175048828
1596893336.6902652,72299,98.31743621826172
1596893338.4575016,72401,94.74942016601562
1596893338.5079634,72404,92.87061309814453
1596893342.6394308,72558,97.50521087646484
1596893345.4944675,72723,89.58554077148438
1596893349.62075,72873,99.82701110839844
1596893351.9383538,73009,102.99108123779297
1596893354.8755503,73179,93.41107940673828
1596893358.8468,73318,92.71357727050781
1596893368.4525812,73789,95.11824035644531
1596893368.5409522,73794,102.53544616699219
1596893369.3537328,73841,92.32171630859375
1596893370.436045,73901,105.12065124511719
1596893372.336791,73924,91.61241149902344
1596893376.885852,74187,92.79664611816406
1596893377.0163856,74194,96.75126647949219
1596893392.249033,74901,94.2381362915039
1596893398.5236473,75171,97.8441162109375
1596893405.198054,75469,92.13735961914062
1596893405.5013251,75487,99.78131866455078
1596893406.8461208,75567,100.24290466308594
1596893414.5148082,75928,94.22990417480469
1596893418.2206187,76056,98.28453826904297
1596893418.9234335,76099,94.12822723388672
1596893421.0011168,76218,101.83688354492188
1596893426.1485653,76431,94.48162078857422
1596893426.9781494,76482,95.31231689453125
1596893429.4509897,76626,93.10169219970703
1596893430.2893925,76673,92.63353729248047
1596893433.8097928,76790,93.53089141845703
1596893435.8069203,76906,105.3613052368164
1596893435.9158492,76913,94.9471435546875
1596893442.3142471,77198,98.30719757080078
1596893444.47358,77324,99.37096405029297
1596893449.5880182,77530,91.48929595947266
1596893455.71643,77802,101.58847045898438
1596893457.4331465,77901,93.3658676147461
1596893461.4017742,78135,94.30025482177734
1596893464.1462924,78208,95.27291870117188
1596893465.1386456,78265,95.08991241455078
1596893475.3238804,78775,19.087011337280273
1596893476.490936,78843,99.7236557006836
1596893479.4124084,78920,96.54047393798828
1596893479.6533866,78934,94.35775756835938
1596893480.325511,78973,92.2230224609375
1596893480.8550127,79005,89.87541961669922
1596893487.500045,79309,98.45843505859375
1596893489.363917,79418,90.40745544433594
1596893493.9724698,79597,98.08727264404297
1596893501.919312,79975,93.18913269042969
1596893502.8993504,80031,95.87881469726562
1596893502.9628532,80035,99.86397552490234
1596893504.043036,80100,92.61740112304688
1596893505.1570368,80165,107.52426147460938
1596893510.5413797,80390,89.81685638427734
1596893510.8204155,80406,98.24829864501953
1596893513.2756052,80550,103.51048278808594
1596893513.7223141,80576,96.96035766601562
1596893516.0342517,80613,95.45157623291016
1596893524.0851586,80996,92.59272766113281
1596893524.4063306,81015,48.15690994262695
1596893526.1697552,81117,92.09009552001953
1596893532.234193,81381,95.99954986572266
1596893534.1637983,81494,93.68767547607422
1596893534.7654166,81529,79.36241912841797
1596893543.5604117,81952,91.57191467285156
1596893561.6870522,82736,93.51514434814453
1596893562.2667992,82770,92.27244567871094
1596893563.6337147,82849,99.11095428466797
1596893569.1262653,83075,94.44782257080078
1596893570.0449305,83127,95.704833984375
1596893572.4507506,83267,96.43898010253906
1596893578.3234026,83510,91.90221405029297
1596893582.6604016,83762,93.9489974975586
1596893587.0253472,83923,52.895503997802734
1596893592.7034512,84165,90.13655853271484
1596893593.2744946,84197,101.378662109375
1596893596.6465454,84394,91.50386810302734
1596893596.9198112,84409,93.3421401977539
1596893601.7465265,84601,97.05300903320312
1596893603.1689823,84686,85.48137664794922
1596893604.0863216,84740,94.65912628173828
1596893605.4891534,84818,101.028564453125
1596893610.5026157,85020,95.5606689453125
1596893611.0360434,85052,95.10626983642578
1596893611.679103,85089,99.70362854003906
1596893613.1217601,85169,100.58165740966797
1596893617.2406657,85320,105.7475357055664
1596893620.498632,85508,92.44236755371094
1596893622.5757706,85539,92.7005615234375
1596893623.135776,85572,90.32813262939453
1596893625.0760498,85686,91.27071380615234
1596893626.1316025,85749,98.8260498046875
1596893631.8195028,85985,92.79804229736328
1596893632.3133001,86014,91.66311645507812
1596893641.4120874,86452,93.34378814697266
1596893648.6941698,86780,93.34434509277344
1596893648.9184453,86793,93.39492797851562
1596893650.1847713,86865,96.0231704711914
1596893654.2361145,87008,87.59373474121094
1596893662.4494252,87393,88.25760650634766
1596893663.4409587,87450,93.7757568359375
1596893665.2096214,87556,92.68328857421875
1596893666.3525646,87621,99.19877624511719
1596893668.7016325,87666,91.59146881103516
1596893671.4783585,87829,95.7436752319336
1596893678.400742,88137,93.45773315429688
1596893685.1571865,88441,101.63825988769531
1596893689.2449338,88674,91.47406005859375
1596893693.210013,88815,94.5379409790039
1596893702.5947487,89262,90.40509796142578
1596893704.0906034,89347,97.48472595214844
1596893704.3730714,89363,104.0892333984375
1596893712.6047645,89745,93.25628662109375
1596893714.4686804,89762,96.7012939453125
1596893716.6538334,89892,93.13003540039062
1596893718.0911932,89973,92.64424896240234
1596893719.201337,90035,99.70660400390625
1596893724.2765846,90237,90.84627532958984
1596893728.0655026,90450,94.42417907714844
1596893742.073325,91074,92.39659118652344
1596893742.4203522,91094,99.01221466064453
1596893747.5693347,91300,92.80945587158203
1596893750.6614387,91474,97.86524963378906
1596893754.826778,91624,84.24484252929688
1596893755.1924603,91644,101.32868957519531
1596893755.2510288,91647,101.05564880371094
1596893756.7328186,91732,91.77008819580078
1596893756.7826567,91735,91.1727294921875
1596893764.7007885,92094,111.3294906616211
1596893765.1514378,92120,94.89427185058594
1596893778.785429,92729,97.36328887939453
1596893779.8613944,92788,92.57837677001953
1596893787.3843606,93126,96.15088653564453
1596893789.0680306,93223,100.4524917602539
1596893795.0398095,93471,102.7945785522461
1596893804.105368,93901,97.967529296875
1596893815.6135948,94380,95.88420104980469
1596893816.3896668,94424,98.0843734741211
1596893818.3903458,94536,92.6380844116211
1596893824.279432,94784,92.6655502319336
1596893826.2152393,94891,98.6771469116211
1596893830.6469,95057,95.72952270507812
1596893832.8987215,95184,87.79087829589844
1596893835.2987344,95321,95.97126007080078
1596893836.2789295,95377,93.10970306396484
1596893838.3713365,95409,89.26443481445312
1596893839.6311812,95480,93.90718841552734
1596893847.8290324,95860,91.88533782958984
1596893849.4110804,95949,95.44629669189453
1596893849.8187184,95972,91.66629028320312
1596893857.1125424,96301,93.14939880371094
1596893862.712586,96535,91.33625030517578
1596893863.8619766,96600,87.91339874267578
1596893872.7290206,97018,80.00541687011719
1596893876.6427596,97156,98.18462371826172
1596893877.850272,97226,92.78591918945312
1596893879.1076164,97296,94.61824035644531
1596893881.2194483,97416,94.32093048095703
1596893882.0009642,97460,90.7426986694336
1596893885.957663,97596,100.93455505371094
1596893886.9520664,97653,101.19551849365234
1596893888.5102696,97742,91.5421142578125
1596893889.3991377,97796,91.69963073730469
1596893892.3279161,97876,93.41323852539062
1596893894.2583954,97986,94.5584945678711
1596893896.8483992,98139,94.83390045166016
1596893899.6332242,98212,97.46702575683594
1596893903.0334713,98404,92.65127563476562
1596893904.2668302,98474,90.66410064697266
1596893905.096537,98523,92.61824798583984
1596893917.5112987,99055,92.63505554199219
1596893927.0013762,99506,90.27074432373047
1596893928.8256638,99612,94.92772674560547
1596893928.8573031,99614,91.6763916015625
1596893935.2006555,99884,91.32579040527344
1596893943.766665,100284,95.46089172363281
1596893950.2877905,100566,80.32977294921875
1596893950.6967425,100589,92.90967559814453
1596893955.0488892,100751,95.3516845703125
1596893956.904799,100858,85.48017883300781
1596893957.958047,100917,97.53266143798828
1596893958.1323273,100926,94.25213623046875
1596893959.3342955,100997,91.49125671386719
1596893962.19175,101072,95.25904846191406
1596893963.6529377,101155,91.330078125
1596893965.066851,101234,93.88880157470703
1596893966.7852566,101335,92.89269256591797
1596893967.1139672,101355,93.10244750976562
1596893969.988955,101431,90.73204040527344
1596893971.0138316,101488,94.68428039550781
1596893971.210441,101499,97.72894287109375
1596893980.0554123,101923,92.75003051757812
1596893980.4085188,101943,91.72370147705078
1596893988.275977,102307,91.57349395751953
1596893993.324962,102509,92.2911376953125
1596893993.8990526,102541,90.38204193115234
1596893994.8638163,102595,94.66676330566406
1596893996.4490182,102685,94.9149398803711
1596894001.3778353,102880,89.96272277832031
1596894001.9201453,102911,91.4519271850586
1596894002.9036365,102966,92.79595947265625
1596894003.50218,103001,107.20342254638672
1596894003.6774037,103011,99.05583953857422
1596894008.607141,103206,30.604990005493164
1596894013.0779088,103462,92.80911254882812
1596894015.616834,103517,90.28063201904297
1596894024.5599346,103947,70.09400939941406
1596894031.9060936,104276,59.77582550048828
1596894032.9264073,104334,95.1436767578125
1596894040.968117,104704,100.24678802490234
1596894042.721777,104808,105.7869644165039
1596894042.9547637,104822,92.30120086669922
1596894043.2730947,104841,90.15931701660156
1596894043.996157,104882,109.59886169433594
1596894045.8369212,104896,91.831298828125
1596894046.082371,104911,96.18994140625
1596894046.3138268,104924,95.79741668701172
1596894047.0092986,104963,92.9732437133789
1596894049.2977626,105093,91.4701919555664
1596894053.775703,105265,112.34849548339844
1596894056.7563703,105434,96.52936553955078
1596894061.3657112,105610,92.65062713623047
1596894062.9348829,105702,93.42535400390625
1596894064.202121,105774,93.68023681640625
1596894064.4301815,105788,96.77064514160156
1596894073.2188966,106210,90.88756561279297
1596894074.1951594,106267,92.86865997314453
1596894077.9681644,106390,101.31295776367188
1596894080.951655,106566,92.51632690429688
1596894084.1971433,106666,92.61181640625
1596894086.01159,106769,95.55613708496094
1596894093.340497,107103,95.94375610351562
1596894108.0148416,107764,93.01712799072266
1596894108.692418,107804,83.34124755859375
1596894109.2798333,107837,92.34390258789062
1596894112.4475338,108021,94.1487045288086
1596894123.1050403,108449,92.56848907470703
1596894125.5350437,108586,89.40093231201172
1596894136.0520785,109098,101.25607299804688
1596894140.0997226,109242,92.62611389160156
1596894140.1173778,109243,92.3225326538086
1596894141.0887558,109301,92.50475311279297
1596894146.1415057,109501,87.2024154663086
1596894147.5259938,109580,94.0934829711914
1596894151.6573546,109822,91.75613403320312
1596894157.302208,110063,96.18277740478516
1596894161.100018,110191,93.58802032470703
1596894161.6517801,110224,102.549560546875
1596894164.9990897,110418,93.65714263916016
1596894166.0421305,110478,95.61446380615234
1596894169.5421124,110586,103.36577606201172
1596894170.1743093,110622,96.72493743896484
1596894170.507344,110641,92.27938842773438
1596894172.1510403,110737,94.76866912841797
1596894181.7443728,111194,96.92815399169922
1596894184.0396004,111235,91.6573486328125
1596894185.5836916,111323,90.70812225341797
1596894189.4531405,111545,92.33927154541016
1596894193.6864078,111698,102.13804626464844
1596894196.9126756,111887,100.81791687011719
1596894197.4387293,111915,92.88703155517578
1596894210.2926683,112470,97.16695404052734
1596894215.272634,112664,96.22393798828125
1596894215.946338,112703,98.26438903808594
1596894219.3578486,112902,92.50215148925781
1596894228.3979928,113322,95.96499633789062
1596894232.468745,113463,93.91492462158203
1596894234.5878377,113589,96.3228988647461
1596894238.8340266,113741,91.39041900634766
1596894243.0275106,113980,95.68535614013672
1596894250.01054,114292,95.70001220703125
1596894254.4245405,114459,91.38321685791016
1596894254.5556917,114467,100.60346984863281
1596894262.2541072,114820,92.43661499023438
1596894267.0474896,115096,99.11102294921875
1596894269.524211,115149,92.79203796386719
1596894277.3157032,115506,90.24054718017578
1596894277.5141654,115518,93.29975128173828
1596894281.7516248,115765,93.93256378173828
1596894281.8744128,115772,95.88880157470703
1596894285.353849,115878,95.29042053222656
1596894288.1394265,116039,92.34286499023438
1596894289.7319896,116129,112.48541259765625
1596894296.9497986,116453,96.28559112548828
1596894301.4767244,116624,93.89494323730469
1596894302.2977524,116673,103.50662231445312
1596894302.9287665,116711,92.7244644165039
1596894303.553695,116745,93.24207305908203
1596894304.225548,116783,93.34415435791016
1596894304.9112556,116822,93.24010467529297
1596894308.5364597,116938,99.21383666992188
1596894309.17825,116977,95.8753890991211
1596894309.837303,117016,92.02111053466797
1596894310.088571,117030,91.32860565185547
1596894310.3724253,117047,92.90141296386719
1596894312.3428075,117155,94.22479248046875
1596894313.3178852,117209,93.8386001586914
1596894324.1865447,117635,94.54481506347656
1596894327.513837,117825,95.32706451416016
1596894331.1938157,117941,89.41313171386719
1596894334.9866855,118161,94.3393325805664
1596894335.502728,118190,85.40677642822266
1596894346.6777935,118651,12.920544624328613
1596894351.1432672,118908,100.84312438964844
1596894351.6667743,118937,92.88557434082031
1596894354.3523543,118998,95.08991241455078
1596894359.664574,119302,96.62893676757812
1596894364.1841438,119470,101.28360748291016
1596894374.6425488,119979,91.1550064086914
1596894374.9063098,119994,93.10431671142578
1596894381.6652095,120291,93.20172119140625
1596894394.662429,120854,93.07406616210938
1596894395.733376,120914,93.13077545166016
1596894402.1714249,121192,90.82679748535156
1596894402.1895711,121193,93.35717010498047
1596894404.144464,121304,99.9009017944336
1596894404.642071,121332,94.60680389404297
1596894405.1796255,121362,88.82787322998047
1596894405.9071438,121403,91.67984008789062
1596894409.5232205,121519,103.30007934570312
1596894416.716683,121835,94.16327667236328
1596894417.4364324,121877,89.69203186035156
1596894418.0569723,121913,96.79813385009766
1596894424.8471866,122205,91.33696746826172
1596894425.3738554,122236,94.29782104492188
1596894432.2180417,122529,90.55735778808594
1596894433.8128002,122622,92.23278045654297
1596894434.010307,122634,91.63460540771484
1596894435.85972,122739,97.8685073852539
1596894443.143456,123068,81.12915802001953
1596894455.756225,123609,73.55008697509766
1596894456.1728199,123633,95.53340148925781
1596894456.765479,123666,95.0606918334961
1596894465.9720895,124103,94.53621673583984
1596894467.1019466,124169,94.26554107666016
1596894467.584243,124197,91.88289642333984
1596894475.136945,124532,93.49101257324219
1596894479.922949,124711,94.79422760009766
1596894480.770004,124760,93.70520782470703
1596894480.8249695,124763,91.32096099853516
1596894481.0183368,124774,91.34220123291016
1596894481.7963946,124818,91.26847839355469
1596894487.3252063,125043,91.34893798828125
1596894491.6658416,125290,92.4543685913086
1596894518.2720354,126444,102.88733673095703
1596894522.5755801,126687,103.07583618164062
1596894528.545338,126935,91.76331329345703
1596894529.4752748,126988,91.54702758789062
1596894532.956158,127097,96.07844543457031
1596894535.3256774,127230,97.40452575683594
1596894538.579512,127414,97.73538970947266
1596894542.3685393,127542,95.45372009277344
1596894543.2989929,127595,91.13569641113281
1596894544.058313,127637,97.60664367675781
1596894545.9730647,127746,93.64418029785156
1596894546.0958169,127753,94.07431030273438
1596894548.26867,127785,87.17670440673828
1596894548.7704167,127817,102.9721908569336
1596894549.8242013,127878,100.61307525634766
1596894550.15208,127896,91.27462005615234
1596894553.8992562,128112,90.34901428222656
1596894558.8452752,128304,101.84664916992188
1596894560.6984231,128408,92.41244506835938
1596894561.7500157,128470,89.74687957763672
1596894566.3454397,128644,96.5154800415039
1596894571.5969868,128852,92.19055938720703
1596894576.7416277,129146,96.40241241455078
1596894578.9875977,129186,91.15653228759766
1596894581.2960827,129318,90.85318756103516
1596894582.7019305,129396,90.96575927734375
1596894582.8776274,129406,91.24759674072266
1596894583.0922937,129418,88.79923248291016
1596894583.2327769,129426,90.93816375732422
1596894583.7211583,129454,97.90116882324219
1596894584.5419385,129502,100.90933990478516
1596894586.828841,129545,96.46708679199219
1596894589.0507464,129672,96.2904281616211
1596894591.738304,129824,100.49214172363281
1596894595.0541763,129925,89.93556213378906
1596894597.5617332,130068,93.65213012695312
1596894597.6125698,130071,92.99061584472656
1596894599.2412841,130165,92.57931518554688
1596894603.4591868,130316,95.30489349365234
1596894611.9122343,130703,95.99897766113281
1596894612.4598851,130733,91.99503326416016
1596894613.032718,130765,92.12716674804688
1596894615.8064873,130926,90.98377990722656
1596894618.4076614,130986,94.37895965576172
1596894618.8243902,131011,92.11376190185547
1596894628.6799386,131491,91.05841064453125
1596894628.8812165,131502,92.13365936279297
1596894633.5695958,131680,90.48550415039062
1596894633.9730992,131703,90.27786254882812
1596894634.5197964,131734,94.39977264404297
1596894637.0453403,131876,91.3868637084961
1596894637.2868476,131890,96.5932846069336
1596894651.0992038,132506,99.2470703125
1596894654.02748,132676,92.52838897705078
1596894659.7548144,132916,93.64752960205078
1596894660.0403655,132932,97.17179107666016
1596894663.9807265,133067,96.24714660644531
1596894666.4333894,133206,97.99272918701172
1596894668.3731513,133318,97.44903564453125
1596894673.038959,133496,89.91542053222656
1596894673.6064079,133528,90.93963623046875
1596894674.8824222,133600,91.89093780517578
1596894680.9571867,133860,93.74127960205078
1596894683.4928277,134007,95.10733795166016
1596894691.4310255,134376,99.98153686523438
1596894691.659879,134389,90.58194732666016
1596894694.7082345,134474,94.21051788330078
1596894697.7062638,134645,91.13246154785156
1596894702.4836273,134829,90.0821762084961
1596894702.887922,134852,104.7259750366211
1596894702.974827,134857,95.57792663574219
1596894703.3281195,134877,97.71542358398438
1596894705.1936429,134983,98.69580841064453
1596894712.8793268,135327,85.42964172363281
1596894719.554157,135615,104.61680603027344
1596894725.631966,135872,93.75434112548828
1596894731.5038054,136209,91.59564208984375
1596894734.314137,136280,95.5272445678711
1596894735.66895,136358,91.30583953857422
1596894742.7594256,136673,86.68266296386719
1596894742.8479471,136678,97.15165710449219
1596894743.1119,136693,91.17520904541016
1596894750.3802018,137023,92.14730834960938
1596894750.9456155,137055,88.87692260742188
1596894754.274727,137252,89.52162170410156
1596894759.8588543,137482,89.14187622070312
1596894761.275021,137565,90.57372283935547
1596894761.615369,137584,93.21478271484375
1596894764.9313622,137687,92.84365844726562
1596894765.9459095,137744,93.38221740722656
1596894769.7378104,137966,92.37947845458984
1596894774.6034622,138156,91.11709594726562
1596894781.260523,138444,96.45780181884766
1596894781.7593224,138472,97.45329284667969
1596894783.1991,138558,100.5743637084961
1596894791.2827902,138939,90.97515106201172
1596894791.6569831,138961,95.13321685791016
1596894798.278997,139258,97.86122131347656
1596894802.3186975,139403,99.98294830322266
1596894803.082811,139449,91.63851928710938
1596894813.6069946,139975,94.4085464477539
1596894814.3128085,140015,94.38896942138672
1596894814.4587948,140023,92.69789123535156
1596894814.8300686,140045,99.42561340332031
1596894814.9962916,140055,90.85521697998047
1596894817.903935,140131,92.93197631835938
1596894818.5030258,140165,93.91294860839844
1596894819.9757934,140252,94.59125518798828
1596894820.504049,140283,95.4404525756836
1596894830.1916761,140750,93.49702453613281
1596894834.8472865,140927,93.1546401977539
1596894835.9093256,140989,94.37751770019531
1596894841.6193259,141222,91.74725341796875
1596894841.7211092,141228,95.0927734375
1596894853.6225216,141834,97.0831527709961
1596894853.9560788,141853,94.27311706542969
1596894856.1938467,141889,87.80509185791016
1596894857.8462915,141986,93.26667785644531
1596894861.1484437,142179,96.00565338134766
1596894861.438376,142196,89.53899383544922
1596894861.4569948,142197,59.764686584472656
1596894868.195064,142496,114.27593231201172
1596894868.841553,142532,94.50466918945312
1596894874.2671854,142751,88.7877197265625
1596894876.6975617,142892,91.02641296386719
1596894883.2735848,143186,96.64422607421875
1596894887.5681198,143342,95.64737701416016
1596894890.0163174,143485,92.62252044677734
1596894891.5192626,143571,95.92316436767578
1596894891.7005458,143581,91.94493865966797
1596894895.747293,143722,93.29605865478516
1596894896.488177,143767,90.52395629882812
1596894896.9214554,143792,99.8017349243164
1596894899.0915768,143918,96.39124298095703
1596894901.9874153,143988,100.7066421508789
1596894904.852708,144157,92.08544921875
1596894906.0311453,144226,92.13401794433594
1596894907.0496452,144285,91.20925903320312
1596894910.6847377,144404,95.37604522705078
1596894912.7561202,144528,92.46129608154297
1596894913.12907,144549,93.9930419921875
1596894928.8364868,145280,100.0466079711914
1596894936.1034412,145612,93.00942993164062
1596894936.280568,145623,92.57949829101562
1596894937.7883484,145711,97.48741149902344
1596894940.122147,145750,91.85877990722656
1596894940.8051236,145791,95.11508178710938
1596894943.210087,145932,91.06549072265625
1596894951.3312378,146312,91.85122680664062
1596894952.8166435,146399,99.79757690429688
1596894959.6586857,146696,91.67760467529297
1596894973.3116815,147296,100.26428985595703
1596894974.3620028,147356,98.7203140258789
1596894974.5460386,147366,93.9913101196289
1596894978.2973127,147491,90.80598449707031
1596894989.6767735,148063,95.75236511230469
1596894991.854125,148189,93.1379623413086
1596894995.2586644,148288,90.68540954589844
1596894997.567051,148424,94.09282684326172
1596895001.3581014,148546,92.80123138427734
1596895002.3450499,148604,94.67716979980469
1596895003.5447452,148673,95.55995178222656
1596895003.6128573,148677,92.78065490722656
1596895005.3517892,148778,93.3030014038086
1596895006.8183563,148864,90.45255279541016
1596895007.0804114,148879,93.76688385009766
1596895020.4282138,149442,92.13654327392578
1596895022.5299454,149555,90.85089874267578
1596895026.478698,149683,95.16563415527344
1596895026.7636402,149698,94.26992797851562
1596895028.030478,149768,85.09097290039062
1596895030.186563,149886,99.51992797851562
1596895031.1158879,149937,95.14112091064453
1596895033.852891,149999,95.7802505493164


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/angle_data/run-tolstoi_models_PAL_1_PAL_45000_150000_128_0.0316_0_1_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1597059139.224196,42,89.39049530029297
1597059152.6357386,167,87.89188385009766
1597059159.2517319,229,93.91522979736328
1597059189.2106507,474,92.30498504638672
1597059195.918031,536,92.84740447998047
1597059200.3075771,579,90.2917251586914
1597059201.0639756,586,91.3429183959961
1597059209.079333,634,106.29911804199219
1597059210.4769793,647,101.18307495117188
1597059217.606554,714,93.8420181274414
1597059227.6628861,808,94.76309967041016
1597059252.4482799,1014,95.40555572509766
1597059289.112925,1333,91.63700866699219
1597059294.777909,1385,99.69295501708984
1597059295.5421467,1392,99.15190124511719
1597059300.2110412,1436,109.74311065673828
1597059330.210421,1691,129.547119140625
1597059334.7959785,1734,122.21355438232422
1597059335.1191206,1737,106.73114776611328
1597059352.7156713,1877,119.82137298583984
1597059356.959409,1917,125.02104949951172
1597059369.4925175,2036,106.97848510742188
1597059401.1942096,2307,120.07247924804688
1597059409.8676004,2389,132.8609619140625
1597059423.1323366,2485,129.20211791992188
1597059423.2547235,2486,128.2648468017578
1597059444.3173478,2685,96.07275390625
1597059484.836068,3038,139.23435974121094
1597059507.908302,3230,113.22476959228516
1597059509.611465,3246,151.42819213867188
1597059515.950293,3305,137.94546508789062
1597059552.0291922,3618,133.2161407470703
1597059552.2213473,3620,149.51211547851562
1597059557.5430956,3670,138.07559204101562
1597059576.2310495,3821,138.55447387695312
1597059590.5991254,3956,134.75930786132812
1597059634.409128,4317,138.86819458007812
1597059643.2406847,4400,94.00432586669922
1597059653.0399272,4492,119.64668273925781
1597059654.837176,4509,131.65982055664062
1597059675.3874464,4676,131.902099609375
1597059687.5966063,4788,143.80233764648438
1597059709.9232066,4971,127.29507446289062
1597059727.0157034,5134,113.7860107421875
1597059752.421043,5345,133.45938110351562
1597059753.9113736,5359,141.7210693359375
1597059795.1756372,5723,106.81333923339844
1597059813.1180158,5864,141.5201873779297
1597059817.509268,5907,124.73648834228516
1597059826.2514164,5990,144.969970703125
1597059851.2764585,6200,142.84080505371094
1597059853.2674835,6219,146.04478454589844
1597059893.89127,6574,155.75833129882812
1597059907.2952323,6699,147.7686767578125
1597059908.636023,6711,141.49720764160156
1597059926.5601335,6854,141.14898681640625
1597059938.4310222,6966,98.53997039794922
1597059961.3588355,7155,161.1898193359375
1597059988.3719883,7382,143.5460662841797
1597059996.6086142,7460,146.72283935546875
1597059996.9593508,7463,135.25694274902344
1597060034.9015017,7798,147.45977783203125
1597060038.6209445,7833,144.2960968017578
1597060066.2201796,8066,108.86557006835938
1597060078.5514095,8180,152.7274169921875
1597060082.9580555,8221,140.68905639648438
1597060100.748147,8363,159.49183654785156
1597060115.1870909,8498,138.24473571777344
1597060116.206151,8508,135.76356506347656
1597060129.0890152,8601,142.55886840820312
1597060161.508022,8878,153.81939697265625
1597060167.4668462,8935,139.48269653320312
1597060204.8838842,9260,153.16871643066406
1597060227.1431184,9468,123.65290832519531
1597060239.306049,9554,126.21595764160156
1597060240.677437,9567,144.3586883544922
1597060254.473983,9698,122.5765380859375
1597060335.0488946,10399,141.18038940429688
1597060346.4391031,10479,112.22127532958984
1597060351.070399,10522,126.10020446777344
1597060360.012483,10607,129.81614685058594
1597060381.1171122,10780,93.57584381103516
1597060394.0848882,10902,149.5970458984375
1597060394.4073956,10905,116.9803466796875
1597060400.890162,10966,147.3928985595703
1597060409.5219173,11020,157.61444091796875
1597060418.144856,11102,114.3626708984375
1597060466.3475587,11532,142.3414306640625
1597060469.9604733,11566,150.5321044921875
1597060485.423766,11685,140.2527618408203
1597060493.307792,11759,143.58262634277344
1597060518.0890832,11969,96.44988250732422
1597060518.6105773,11974,139.23764038085938
1597060539.0508647,12164,123.24494934082031
1597060555.451938,12290,154.81060791015625
1597060623.6149082,12877,153.25242614746094
1597060640.170695,13034,112.89266967773438
1597060643.143011,13061,147.54147338867188
1597060705.1927109,13597,127.09850311279297
1597060707.6410239,13620,146.95547485351562
1597060730.616504,13810,119.38566589355469
1597060777.250859,14221,131.15914916992188
1597060785.0882444,14294,112.23978424072266
1597060789.8924954,14338,156.09161376953125
1597060804.3435874,14447,120.1019058227539
1597060824.3971267,14638,109.87262725830078
1597060827.517656,14668,139.474853515625
1597060842.3217337,14779,147.89944458007812
1597060852.047476,14873,133.255126953125
1597060921.0305872,15473,151.75547790527344
1597060924.6465003,15507,142.5577850341797
1597060955.052251,15764,132.8168487548828
1597060995.5158162,16116,147.7730255126953
1597061020.3504698,16321,130.30184936523438
1597061083.1930492,16857,131.03842163085938
1597061105.4653044,17066,137.62713623046875
1597061108.8231983,17097,113.84724426269531
1597061135.1873837,17317,131.64393615722656
1597061137.510145,17339,148.03213500976562
1597061162.1079133,17543,130.14007568359375
1597061163.545018,17557,130.1995849609375
1597061267.2276235,18451,116.13996887207031
1597061343.6518645,19116,156.1160125732422
1597061349.2184641,19169,138.35952758789062
1597061390.040565,19531,123.56502532958984
1597061404.4938197,19640,131.32220458984375
1597061405.9345021,19654,137.94691467285156
1597061414.0937302,19731,139.59507751464844
1597061445.3629165,19995,139.3956298828125
1597061451.4937027,20053,145.95755004882812
1597061452.4845035,20062,116.09640502929688
1597061460.5984867,20138,157.90370178222656
1597061474.8307853,20244,127.11187744140625
1597061475.634989,20252,156.01980590820312
1597061482.9677756,20323,140.95054626464844
1597061495.5407317,20440,143.24627685546875
1597061508.9429972,20539,119.8965072631836
1597061513.0949724,20578,138.1431884765625
1597061534.5291674,20779,110.6653823852539
1597061534.847196,20782,117.47110748291016
1597061545.3905957,20855,137.82371520996094
1597061569.3465028,21080,132.48194885253906
1597061579.0440922,21144,129.0746612548828
1597061588.33786,21232,108.35751342773438
1597061597.6170504,21319,143.5714111328125
1597061622.2300906,21523,94.6198959350586
1597061659.3515894,21848,95.64883422851562
1597061704.6511827,22245,116.58316802978516
1597061713.5411568,22330,127.85181427001953
1597061719.3594112,22358,133.30624389648438
1597061808.1736667,23138,138.6634063720703
1597061809.2548401,23148,132.38702392578125
1597061813.9071233,23192,131.72567749023438
1597061816.7810137,23218,150.78988647460938
1597061826.783789,23286,110.56390380859375
1597061834.691011,23361,149.64942932128906
1597061841.6252995,23427,131.2751922607422
1597061853.5427198,23540,111.64000701904297
1597061870.1923358,23670,126.1070327758789
1597061871.3366027,23681,131.09170532226562
1597061873.4658926,23701,144.7437286376953
1597061901.8707685,23938,145.3107147216797
1597061924.2874167,24147,143.64337158203125
1597061941.301185,24282,108.60707092285156
1597061941.4930887,24284,103.74528503417969
1597061945.5189948,24322,131.14077758789062
1597061980.0853279,24621,108.72059631347656
1597061990.6954963,24719,138.97462463378906
1597061991.5831242,24727,128.56028747558594
1597062012.865555,24901,139.656494140625
1597062016.3233585,24934,144.35028076171875
1597062053.396633,25253,127.4253158569336
1597062061.736186,25332,132.20001220703125
1597062068.0946548,25391,118.22688293457031
1597062118.683116,25812,123.11758422851562
1597062122.5374453,25847,134.51739501953125
1597062130.4997644,25921,130.1820831298828
1597062173.9452765,26303,131.06761169433594
1597062232.0797634,26797,116.8895263671875
1597062232.1839778,26798,140.9957733154297
1597062235.4653485,26829,108.90007781982422
1597062271.8246627,27142,145.7106170654297
1597062273.1402645,27154,138.90606689453125
1597062273.7041843,27159,131.63671875
1597062288.875611,27274,140.1265869140625
1597062313.4032516,27505,134.6693878173828
1597062326.562972,27603,140.21202087402344
1597062330.3351285,27638,98.9798812866211
1597062350.0962174,27825,109.1689224243164
1597062362.564165,27916,114.65463256835938
1597062421.3818643,28438,103.41371154785156
1597062435.2833607,28543,131.81814575195312
1597062483.7142286,28970,129.75669860839844
1597062486.5824358,28996,132.73570251464844
1597062493.4818318,29062,144.8457794189453
1597062510.9842114,29201,149.78981018066406
1597062517.509037,29263,124.25516510009766
1597062542.5981553,29471,110.83739471435547
1597062544.2826607,29487,142.30752563476562
1597062557.4888659,29611,131.7371368408203
1597062583.6472008,29829,126.23088073730469
1597062605.3818924,30005,145.41436767578125
1597062608.2031248,30031,137.4779052734375
1597062623.4391847,30174,109.90047454833984
1597062642.4093747,30327,95.24191284179688
1597062657.8349278,30470,143.66116333007812
1597062676.1750073,30612,119.45142364501953
1597062686.487829,30706,124.51118469238281
1597062687.977817,30720,135.80050659179688
1597062766.660928,31406,125.28899383544922
1597062770.7270942,31443,142.14794921875
1597062800.2779384,31696,130.06033325195312
1597062822.675008,31880,106.96739196777344
1597062828.667367,31936,146.34425354003906
1597062835.8911881,32004,120.34425354003906
1597062860.6669347,32207,137.02670288085938
1597062884.555811,32435,127.00708770751953
1597062899.0993512,32542,126.97816467285156
1597062911.3935888,32657,135.18222045898438
1597062925.4577172,32762,122.88367462158203
1597062939.4263437,32894,111.9518051147461
1597062940.3011408,32902,104.57183074951172
1597062954.4370768,33034,137.62136840820312
1597062972.7148833,33181,134.31271362304688
1597062982.3979895,33271,117.04045867919922
1597062989.9043198,33341,129.9252166748047
1597062996.4225733,33375,138.64828491210938
1597062999.4188259,33403,146.6291961669922
1597063037.920159,33737,137.0609130859375
1597063039.2298625,33749,105.25891876220703
1597063041.1124105,33768,140.62228393554688
1597063042.887611,33785,135.63766479492188
1597063048.6452742,33839,123.29862213134766
1597063052.5596719,33876,120.69731903076172
1597063056.528503,33913,119.89302062988281
1597063072.6075408,34036,114.37140655517578
1597063083.8364632,34141,108.96965789794922
1597063109.8704305,34362,139.39878845214844
1597063112.0967863,34383,97.54924774169922
1597063127.2212126,34525,135.8376922607422
1597063137.8909888,34599,103.03115844726562
1597063157.7610836,34783,134.2757110595703
1597063222.5919924,35333,129.12315368652344
1597063224.792851,35354,103.32110595703125
1597063227.2809649,35377,136.72633361816406
1597063238.4551716,35483,111.63602447509766
1597063251.054155,35573,111.15040588378906
1597063272.2497058,35771,106.95914459228516
1597063283.2939806,35849,140.1729278564453
1597063294.2752507,35953,103.78169250488281
1597063296.0864136,35970,100.05077362060547
1597063302.938448,36037,138.86488342285156
1597063328.453672,36246,144.7064208984375
1597063331.3912473,36275,121.76148986816406
1597063371.6723034,36629,109.410400390625
1597063374.830236,36659,139.54177856445312
1597063389.2733774,36767,111.44530487060547
1597063398.1255543,36850,124.52970886230469
1597063404.0569937,36907,123.02706909179688
1597063438.4933226,37202,110.53572845458984
1597063471.7772174,37489,101.84320831298828
1597063503.992454,37764,129.97323608398438
1597063515.787039,37876,127.47830200195312
1597063551.9511719,38192,121.59265899658203
1597063581.1042647,38439,102.59243774414062
1597063582.7897305,38455,114.1746826171875
1597063613.972901,38720,120.10359954833984
1597063626.6472743,38840,113.85271453857422
1597063644.7210886,38981,123.73966217041016
1597063681.4368854,39296,135.44728088378906
1597063728.1459043,39702,126.61320495605469
1597063731.1132994,39730,109.0224838256836
1597063739.5454783,39781,126.68550872802734
1597063749.6831377,39878,133.31863403320312
1597063752.958076,39909,128.23080444335938
1597063764.9620595,40020,123.35211944580078
1597063797.222295,40296,128.05844116210938
1597063821.8750181,40500,132.10931396484375
1597063837.3374007,40647,102.78306579589844
1597063839.0460353,40663,119.57917785644531
1597063839.4421208,40667,139.20323181152344
1597063845.8895626,40700,142.85728454589844
1597063848.0020719,40720,114.60832977294922
1597063855.7765849,40793,104.27767181396484
1597063884.8237948,41040,115.14519500732422
1597063906.6973739,41244,119.14540100097656
1597063909.5736573,41271,106.12647247314453
1597063919.7319386,41341,97.12037658691406
1597063940.6570385,41539,112.59910583496094
1597063942.3589797,41555,123.37525939941406
1597064009.7134588,42134,131.98362731933594
1597064046.3014314,42450,116.70396423339844
1597064048.2316184,42468,109.88603210449219
1597064073.3388991,42678,110.6202163696289
1597064171.0987654,43518,119.4612045288086
1597064180.5352175,43607,133.4118194580078
1597064184.1176438,43639,109.2315444946289
1597064191.7258523,43711,136.46493530273438
1597064194.6312876,43738,111.00831604003906
1597064195.010817,43742,125.876953125
1597064204.7520409,43805,104.7272720336914
1597064224.587473,43993,112.9060287475586
1597064236.0914092,44073,125.2169189453125
1597064249.6104548,44200,107.0226058959961
1597064250.3317583,44207,105.91809844970703
1597064254.8946366,44251,121.66764068603516
1597064260.3943677,44304,116.48900604248047
1597064293.064461,44585,106.40486145019531
1597064320.8160117,44816,108.6912841796875
1597064336.7037392,44964,120.38825225830078
1597064379.4335072,45310,116.35051727294922
1597064380.3302708,45319,146.6035614013672
1597064385.970902,45372,130.7358856201172
1597064400.2853694,45507,124.31675720214844
1597064419.5611432,45658,124.3017578125
1597064495.2335267,46318,126.19684600830078
1597064496.9740806,46334,134.442626953125
1597064505.346306,46413,128.6394805908203
1597064514.6604452,46499,116.48336791992188
1597064602.8970754,47241,119.41377258300781
1597064609.114648,47301,97.90953063964844
1597064642.6377392,47585,116.41398620605469
1597064648.4002705,47638,110.97988891601562
1597064651.720568,47669,123.2742691040039
1597064655.4613512,47705,111.29528045654297
1597064662.646069,47744,120.44671630859375
1597064677.2654285,47882,136.2908935546875
1597064684.0858986,47947,113.41937255859375
1597064686.4557555,47970,120.1698226928711
1597064700.6105192,48076,109.12152862548828
1597064712.0515888,48181,120.50835418701172
1597064716.9290755,48227,98.59321594238281
1597064751.1407907,48522,110.79269409179688
1597064788.1160643,48844,108.15953063964844
1597064839.6727204,49272,119.22820281982422
1597064848.0828495,49351,132.59555053710938
1597064861.3872032,49477,102.93592834472656
1597064923.761626,50006,117.61051177978516
1597064929.0511506,50056,128.25816345214844
1597064939.119521,50149,115.98578643798828
1597064940.7972908,50165,123.20973205566406
1597064947.0282915,50195,118.31826782226562
1597064954.8112142,50268,118.19591522216797
1597064996.6774528,50629,107.65433502197266
1597065020.197054,50819,110.78107452392578
1597065037.3666599,50979,123.40911102294922
1597065056.796057,51134,115.40808868408203
1597065066.582023,51227,122.30343627929688
1597065072.5147254,51282,131.78941345214844
1597065133.0069003,51798,121.02066040039062
1597065133.8582616,51806,103.77950286865234
1597065149.5056388,51954,127.52366638183594
1597065154.4631307,52001,111.20958709716797
1597065188.5911934,52292,123.36138153076172
1597065197.98812,52353,97.57291412353516
1597065214.698691,52510,118.5722427368164
1597065235.8348002,52682,115.21292114257812
1597065259.6971493,52906,104.02410125732422
1597065266.0882862,52939,118.00284576416016
1597065282.3424137,53092,112.12062072753906
1597065283.9370866,53107,131.6110382080078
1597065325.356758,53468,100.61544036865234
1597065353.6067033,53706,116.05036926269531
1597065354.366075,53713,115.23986053466797
1597065354.819296,53717,130.83070373535156
1597065355.2391503,53721,115.97671508789062
1597065373.2831502,53862,110.96038055419922
1597065377.9346068,53906,107.85100555419922
1597065395.5491745,54072,99.16201782226562
1597065399.377803,54108,116.85472106933594
1597065400.9675102,54123,122.88304901123047
1597065416.5328343,54241,108.3718032836914
1597065467.7700474,54691,101.59504699707031
1597065483.073844,54807,114.15852355957031
1597065496.974166,54937,119.0405044555664
1597065501.7991526,54982,99.46793365478516
1597065527.353652,55193,130.48941040039062
1597065538.580558,55299,121.92332458496094
1597065567.3691394,55543,116.77247619628906
1597065568.2081513,55551,119.90789794921875
1597065588.4323468,55713,106.4158706665039
1597065594.0970206,55766,102.90149688720703
1597065660.858675,56337,106.86439514160156
1597065679.2062926,56507,111.4398193359375
1597065680.742264,56521,107.2640380859375
1597065689.7760093,56608,102.52066040039062
1597065711.862864,56787,122.35195922851562
1597065715.3246555,56820,103.03461456298828
1597065737.3992732,56999,112.69132995605469
1597065772.2043831,57299,106.40886688232422
1597065772.8337996,57305,112.74659729003906
1597065791.6232226,57484,115.03905487060547
1597065823.8853276,57760,122.16162872314453
1597065886.629027,58295,127.94541931152344
1597065902.3673022,58440,120.57929229736328
1597065917.7194138,58556,120.80068969726562
1597065926.9053988,58641,121.95366668701172
1597065935.1848655,58719,112.76705169677734
1597065938.0991917,58746,125.8132095336914
1597065942.889025,58763,129.05307006835938
1597065999.5878081,59264,107.70891571044922
1597066004.6880367,59311,125.7768783569336
1597066020.3718822,59432,122.1205825805664
1597066042.3848398,59640,100.18098449707031
1597066048.4362676,59670,126.49659729003906
1597066105.5272927,60179,105.45171356201172
1597066106.1334646,60185,115.55720520019531
1597066108.494228,60207,96.05610656738281
1597066121.1217115,60297,97.29563903808594
1597066140.1978807,60475,108.24784088134766
1597066226.431622,61205,101.39264678955078
1597066234.025807,61276,100.26969146728516
1597066250.9604087,61438,103.9644546508789
1597066264.1874886,61534,92.75753784179688
1597066279.5995293,61680,107.24502563476562
1597066334.4573505,62139,96.39799499511719
1597066343.0914967,62219,117.43031311035156
1597066377.7923512,62516,110.3143539428711
1597066381.0336711,62547,116.99028778076172
1597066419.039748,62874,92.95076751708984
1597066434.844938,63024,93.0975112915039
1597066458.6656616,63220,100.85260009765625
1597066476.4914808,63358,106.93985748291016
1597066483.9905946,63428,118.9288330078125
1597066484.110836,63429,90.75019836425781
1597066492.9114313,63513,106.04024505615234
1597066512.4836407,63671,107.77741241455078
1597066533.135721,63865,111.8709945678711
1597066549.1182156,63988,108.51292419433594
1597066560.7583222,64098,111.57890319824219
1597066574.3834476,64225,112.46749877929688
1597066608.0351853,64511,103.01454162597656
1597066609.005013,64521,111.12138366699219
1597066629.6992545,64687,98.84449005126953
1597066654.2766874,64889,112.16353607177734
1597066695.15337,65245,118.33638000488281
1597066700.119642,65292,114.19306182861328
1597066716.7797236,65450,118.96380615234375
1597066720.0133157,65481,107.75753784179688
1597066735.6334457,65601,109.3547134399414
1597066740.0365071,65643,119.9378433227539
1597066747.145819,65709,124.19236755371094
1597066770.876293,65907,111.38646697998047
1597066786.1110442,66049,101.00653839111328
1597066815.5223534,66298,104.02867126464844
1597066855.5854082,66647,120.45136260986328
1597066873.5478165,66787,124.65612030029297
1597066890.305674,66948,119.5603256225586
1597066893.2947056,66976,107.80133056640625
1597066900.9864397,67021,113.05411529541016
1597066947.8752642,67440,100.88249969482422
1597067044.8659267,68263,108.92599487304688
1597067046.7439995,68281,127.5913314819336
1597067057.1751108,68378,85.85021209716797
1597067062.7301216,68429,92.62872314453125
1597067083.255509,68590,101.05047607421875
1597067122.2594533,68929,100.18208312988281
1597067128.5653179,68988,110.70719146728516
1597067150.97991,69171,109.7959213256836
1597067152.489925,69185,97.79229736328125
1597067181.2964487,69455,94.44227600097656
1597067186.5207424,69476,114.71785736083984
1597067212.6077166,69719,110.74027252197266
1597067223.885108,69798,123.32718658447266
1597067236.3777933,69915,117.10211181640625
1597067300.609113,70462,96.4341049194336
1597067312.9017057,70580,114.0582275390625
1597067320.8398166,70656,98.51485443115234
1597067351.4360394,70915,118.00115203857422
1597067363.0431352,70996,109.18761444091797
1597067411.9075263,71428,100.53800964355469
1597067425.4716985,71554,112.25663757324219
1597067428.1529188,71580,117.0782470703125
1597067443.4878116,71696,110.8300552368164
1597067459.744264,71850,116.15469360351562
1597067465.7689989,71906,105.95427703857422
1597067474.217793,71957,110.78752136230469
1597067476.5113912,71979,103.3335952758789
1597067479.9519787,72012,98.4591064453125
1597067482.573911,72037,93.10599517822266
1597067513.4633458,72297,97.55886840820312
1597067513.6554446,72299,101.8823013305664
1597067524.687278,72401,117.91419219970703
1597067524.9935114,72404,111.16571807861328
1597067544.3635743,72558,109.69058990478516
1597067562.072019,72723,109.43045806884766
1597067581.1273127,72873,114.66869354248047
1597067595.4936688,73009,109.03112030029297
1597067616.7456405,73179,109.89136505126953
1597067631.3796966,73318,101.5150375366211
1597067687.644501,73789,99.82890319824219
1597067688.1684852,73794,114.61603546142578
1597067693.3238735,73841,113.92361450195312
1597067699.6817844,73901,123.11767578125
1597067702.0983317,73924,95.95142364501953
1597067732.583266,74187,104.46440124511719
1597067733.3037128,74194,119.57888793945312
1597067814.8099926,74901,105.54338836669922
1597067846.830257,75171,114.55928802490234
1597067881.480154,75469,95.513916015625
1597067883.4316874,75487,129.6338348388672
1597067892.0481043,75567,113.14112091064453
1597067936.6102102,75928,89.49081420898438
1597067950.4901128,76056,95.19766235351562
1597067955.0920136,76099,99.44332885742188
1597067970.6019847,76218,99.20575714111328
1597067993.6874905,76431,113.88253784179688
1597067999.0992002,76482,112.4923095703125
1597068017.5980108,76626,106.36437225341797
1597068022.4605684,76673,95.89898681640625
1597068035.1389318,76790,101.88196563720703
1597068050.677887,76906,129.2517852783203
1597068051.384081,76913,102.39635467529297
1597068084.9609864,77198,105.27708435058594
1597068098.4746032,77324,101.99427032470703
1597068122.979581,77530,112.36463928222656
1597068155.0206125,77802,116.87256622314453
1597068165.3641918,77901,93.98149871826172
1597068193.5683737,78135,109.0843505859375
1597068201.2678168,78208,91.4184799194336
1597068207.3719506,78265,94.15471649169922
1597068267.7356355,78775,103.81874084472656
1597068274.9723713,78843,116.84149932861328
1597068283.2219865,78920,104.34632110595703
1597068284.5862243,78934,92.68963623046875
1597068291.9266207,78973,94.94252014160156
1597068295.286672,79005,123.14179992675781
1597068330.8172846,79309,107.08951568603516
1597068342.36675,79418,102.00634002685547
1597068364.8202126,79597,115.82635498046875
1597068407.9023066,79975,98.83499145507812
1597068414.0039635,80031,106.69351959228516
1597068414.473106,80035,96.74079895019531
1597068421.3771586,80100,98.1588363647461
1597068428.1742897,80165,104.80584716796875
1597068455.043341,80390,108.71296691894531
1597068456.8311558,80406,109.68535614013672
1597068475.180094,80550,111.81239318847656
1597068477.9250028,80576,112.20832061767578
1597068481.779931,80613,107.17206573486328
1597068525.4451182,80996,103.20393371582031
1597068527.4027421,81015,98.92284393310547
1597068541.2300715,81117,106.68862915039062
1597068569.3356493,81381,104.6064224243164
1597068584.6361663,81494,118.63203430175781
1597068588.2791958,81529,106.5806655883789
1597068636.3184633,81952,107.89198303222656
1597068728.8633215,82736,102.85879516601562
1597068732.5322366,82770,125.96720123291016
1597068740.9250371,82849,95.2126235961914
1597068768.0726252,83075,103.97078704833984
1597068773.621744,83127,115.2632064819336
1597068791.7030356,83267,113.71415710449219
1597068817.5645397,83510,109.47722625732422
1597068847.1953294,83762,99.3425064086914
1597068867.470812,83923,120.46005249023438
1597068896.4552035,84165,121.13656616210938
1597068899.9523845,84197,115.07197570800781
1597068920.5976384,84394,99.69227600097656
1597068922.232917,84409,101.6509780883789
1597068945.847811,84601,94.58705139160156
1597068954.908703,84686,102.05313110351562
1597068960.7492669,84740,95.58496856689453
1597068972.081734,84818,105.27117156982422
1597068993.6074927,85020,105.96757507324219
1597068997.0291653,85052,97.59754180908203
1597069004.2513072,85089,91.63945007324219
1597069012.7314317,85169,84.64811706542969
1597069028.674129,85320,105.09471130371094
1597069051.7821681,85508,92.57564544677734
1597069055.0071862,85539,111.66886138916016
1597069058.504026,85572,117.4244155883789
1597069073.5529685,85686,97.42638397216797
1597069080.335393,85749,112.5393295288086
1597069105.4038248,85985,109.21429443359375
1597069111.900527,86014,108.85133361816406
1597069161.6009629,86452,91.31182098388672
1597069199.8676229,86780,94.08540344238281
1597069201.284695,86793,110.15505981445312
1597069208.9283457,86865,80.89038848876953
1597069227.1381125,87008,113.21150970458984
1597069271.0917604,87393,107.24417877197266
1597069277.1913245,87450,93.95484161376953
1597069291.5009053,87556,100.03477478027344
1597069298.640783,87621,102.2818374633789
1597069303.4551215,87666,109.49822998046875
1597069323.757869,87829,113.18172454833984
1597069359.7800553,88137,93.1108169555664
1597069395.074959,88441,102.3648681640625
1597069419.8550513,88674,108.3240966796875
1597069437.953225,88815,104.66815948486328
1597069488.3791862,89262,97.21522521972656
1597069497.4167807,89347,93.90042114257812
1597069502.2358549,89363,86.17459869384766
1597069546.1304936,89745,98.05989074707031
1597069547.9907126,89762,124.00068664550781
1597069561.7682524,89892,105.12339782714844
1597069573.5446439,89973,117.88284301757812
1597069580.0704548,90035,105.85706329345703
1597069601.7210467,90237,105.80552673339844
1597069627.561329,90450,107.34778594970703
1597069700.2800157,91074,116.67615509033203
1597069702.4057086,91094,101.23269653320312
1597069727.7763658,91300,110.4244613647461
1597069746.1262052,91474,95.52288055419922
1597069765.1714487,91624,109.8903579711914
1597069767.247207,91644,104.96636962890625
1597069767.5510156,91647,103.33073425292969
1597069776.544975,91732,93.05284881591797
1597069776.8747926,91735,94.2587890625
1597069818.0460804,92094,100.77191925048828
1597069823.8124495,92120,108.58099365234375
1597069894.904671,92729,95.60206604003906
1597069901.1793709,92788,115.31271362304688
1597069940.0428543,93126,80.11582946777344
1597069950.2797358,93223,106.09668731689453
1597069979.568803,93471,104.67691040039062
1597070028.3224754,93901,109.7484359741211
1597070085.0673714,94380,107.04354858398438
1597070089.703086,94424,110.28138732910156
1597070101.4854765,94536,111.20994567871094
1597070131.1778426,94784,99.09739685058594
1597070145.6966324,94891,94.06398010253906
1597070163.3178582,95057,104.40071105957031
1597070179.92792,95184,101.78678131103516
1597070194.4117796,95321,98.10948181152344
1597070200.2856147,95377,109.95486450195312
1597070203.5737414,95409,101.19327545166016
1597070214.46613,95480,110.72513580322266
1597070257.8414161,95860,102.06893920898438
1597070267.3423433,95949,109.37737274169922
1597070269.8670492,95972,120.75260162353516
1597070307.5311635,96301,103.56428527832031
1597070335.5393395,96535,98.89945220947266
1597070342.4560878,96600,106.37600708007812
1597070393.46317,97018,100.13811492919922
1597070408.2371147,97156,87.61029052734375
1597070415.708177,97226,87.25142669677734
1597070423.1034327,97296,89.11499786376953
1597070439.0323746,97416,102.58814239501953
1597070443.8024614,97460,101.09745788574219
1597070458.13911,97596,118.56417083740234
1597070467.1685808,97653,99.00614166259766
1597070476.6636193,97742,92.03388977050781
1597070482.3896062,97796,118.13497161865234
1597070490.901006,97876,103.70874786376953
1597070505.665017,97986,116.78172302246094
1597070522.253183,98139,105.09483337402344
1597070529.9516494,98212,91.79283905029297
1597070553.7073703,98404,99.47308349609375
1597070561.229751,98474,107.53528594970703
1597070566.3151097,98523,99.38116455078125
1597070629.4596539,99055,97.84725189208984
1597070683.2066805,99506,103.50111389160156
1597070694.546787,99612,107.44320678710938
1597070694.7382662,99614,100.3975601196289
1597070726.8771448,99884,114.06275939941406
1597070772.448584,100284,101.45629119873047
1597070805.4134343,100566,111.6086196899414
1597070807.798366,100589,106.33997344970703
1597070828.2001967,100751,110.93633270263672
1597070839.4433584,100858,108.38275909423828
1597070845.5230062,100917,101.05180358886719
1597070846.528482,100926,111.9552230834961
1597070857.108441,100997,91.29206085205078
1597070865.026068,101072,94.14722442626953
1597070873.986807,101155,87.55945587158203
1597070882.333045,101234,95.07270812988281
1597070896.09558,101335,105.939208984375
1597070898.259622,101355,91.89900970458984
1597070906.3210552,101431,122.73622131347656
1597070912.2278492,101488,111.43292236328125
1597070913.4192767,101499,102.20507049560547
1597070964.4055378,101923,109.44319152832031
1597070966.4831097,101943,100.72380828857422
1597071008.1176631,102307,103.14324951171875
1597071029.7247753,102509,96.44322967529297
1597071036.139858,102541,113.83223724365234
1597071041.9421375,102595,88.00749206542969
1597071051.521218,102685,105.8807144165039
1597071075.5303652,102880,103.14484405517578
1597071078.8814843,102911,115.21622467041016
1597071084.6877813,102966,103.94717407226562
1597071088.3460746,103001,111.99517059326172
1597071089.369493,103011,111.8355484008789
1597071113.6719327,103206,106.3707046508789
1597071144.2186794,103462,99.8859634399414
1597071150.031437,103517,94.26591491699219
1597071198.955561,103947,107.79605865478516
1597071236.7397325,104276,90.93362426757812
1597071242.9039652,104334,81.18891906738281
1597071288.0101259,104704,100.75353240966797
1597071299.154715,104808,103.26976013183594
1597071300.6021569,104822,111.34146118164062
1597071302.5652375,104841,101.00135040283203
1597071307.0461378,104882,98.6388931274414
1597071308.5438783,104896,104.6236343383789
1597071310.140968,104911,87.16724395751953
1597071311.525176,104924,100.97294616699219
1597071318.7471583,104963,97.13390350341797
1597071332.7119005,105093,97.85438537597656
1597071354.1325414,105265,103.3335189819336
1597071371.9290273,105434,88.41650390625
1597071393.6070178,105610,106.34031677246094
1597071403.2635834,105702,91.67410278320312
1597071410.812383,105774,94.7725601196289
1597071412.3007262,105788,109.21434020996094
1597071463.6610126,106210,126.31576538085938
1597071469.6668775,106267,88.04444885253906
1597071482.744077,106390,86.80828094482422
1597071504.408607,106566,95.60584259033203
1597071514.8818276,106666,105.11067199707031
1597071525.824997,106769,91.63563537597656
1597071567.4839232,107103,107.65950012207031
1597071643.8851538,107764,94.7724609375
1597071648.122799,107804,113.20294189453125
1597071651.6592457,107837,82.5991439819336
1597071674.3648314,108021,102.63481903076172
1597071723.3365226,108449,99.62132263183594
1597071737.812384,108586,104.38697814941406
1597071798.7951667,109098,81.09662628173828
1597071817.2248363,109242,109.79996490478516
1597071817.3340354,109243,90.08228302001953
1597071823.5749602,109301,107.92871856689453
1597071844.8778799,109501,104.39096069335938
1597071856.4358919,109580,105.7015609741211
1597071882.0229535,109822,106.94808197021484
1597071910.9180484,110063,95.94093322753906
1597071927.6126692,110191,87.16317749023438
1597071931.1408813,110224,92.20484924316406
1597071951.5819886,110418,103.03770446777344
1597071961.097734,110478,100.60047149658203
1597071972.6374009,110586,106.51019287109375
1597071976.4596627,110622,108.33566284179688
1597071978.4101396,110641,100.03065490722656
1597071988.670264,110737,89.24070739746094
1597072043.811037,111194,101.26145935058594
1597072048.1488094,111235,98.8897476196289
1597072057.4153922,111323,100.7391128540039
1597072084.2956514,111545,95.37139129638672
1597072103.8652701,111698,102.96451568603516
1597072123.8034387,111887,96.81948852539062
1597072126.8418064,111915,109.69279479980469
1597072192.3397982,112470,107.4835205078125
1597072216.0101702,112664,104.00576782226562
1597072219.9902458,112703,114.7735366821289
1597072240.8656294,112902,104.59166717529297
1597072291.683223,113322,104.8121109008789
1597072306.5104964,113463,110.89463806152344
1597072323.29556,113589,113.22210693359375
1597072339.3131173,113741,88.16184997558594
1597072367.6903336,113980,101.00900268554688
1597072403.5712678,114292,101.0673599243164
1597072424.4138596,114459,111.02298736572266
1597072425.2748237,114467,98.53700256347656
1597072466.0916371,114820,100.2675552368164
1597072498.9095964,115096,97.81192016601562
1597072504.4568555,115149,112.45811462402344
1597072545.7257879,115506,106.90953063964844
1597072547.0386398,115518,105.87136840820312
1597072576.412921,115765,92.65625
1597072577.132177,115772,94.14983367919922
1597072588.3294291,115878,105.63430786132812
1597072608.4032319,116039,98.64104461669922
1597072618.0195558,116129,108.65453338623047
1597072655.6342373,116453,100.44151306152344
1597072676.8505871,116624,94.99679565429688
1597072682.0924158,116673,101.02644348144531
1597072686.0774639,116711,93.27713012695312
1597072689.6893544,116745,104.12554168701172
1597072693.6803675,116783,101.27210235595703
1597072698.0235808,116822,109.1465835571289
1597072713.2420018,116938,101.03709411621094
1597072717.4536242,116977,94.94256591796875
1597072721.581159,117016,113.4045181274414
1597072723.096893,117030,99.52918243408203
1597072724.8688364,117047,98.79021453857422
1597072736.1614478,117155,102.47116088867188
1597072745.0261483,117209,100.04341125488281
1597072794.038988,117635,106.3546371459961
1597072817.185424,117825,105.91972351074219
1597072829.5104241,117941,96.17979431152344
1597072855.9103034,118161,102.4236831665039
1597072859.0100303,118190,99.0052261352539
1597072911.7230558,118651,101.07523345947266
1597072942.2402155,118908,103.73751068115234
1597072945.271112,118937,102.0531997680664
1597072951.6416957,118998,102.21809387207031
1597072987.1843874,119302,105.72894287109375
1597073008.4795036,119470,96.65438079833984
1597073068.8093634,119979,89.47025299072266
1597073070.401276,119994,96.6598129272461
1597073105.3479187,120291,103.70177459716797
1597073168.6090293,120854,93.92081451416016
1597073178.211991,120914,104.0036392211914
1597073210.8124232,121192,107.49603271484375
1597073210.9246056,121193,89.21117401123047
1597073222.7185185,121304,93.27590942382812
1597073225.720823,121332,108.0119400024414
1597073228.9542887,121362,105.4859390258789
1597073233.2674022,121403,85.49224853515625
1597073248.7898173,121519,97.196044921875
1597073285.714828,121835,102.976806640625
1597073290.0427148,121877,106.2125473022461
1597073293.822813,121913,98.4182357788086
1597073328.0667682,122205,103.0185775756836
1597073331.2245972,122236,101.54301452636719
1597073365.7994332,122529,105.79361724853516
1597073375.5867827,122622,96.51464080810547
1597073376.9132843,122634,107.43683624267578
1597073391.2430797,122739,112.2236557006836
1597073429.4678998,123068,103.5432357788086
1597073490.1141791,123609,96.77627563476562
1597073495.7524252,123633,86.44685363769531
1597073499.241402,123666,110.0628662109375
1597073549.1498942,124103,109.72815704345703
1597073556.425398,124169,94.42696380615234
1597073559.240663,124197,104.8849105834961
1597073597.7193503,124532,103.54678344726562
1597073620.1917813,124711,97.0191879272461
1597073625.301726,124760,93.39405822753906
1597073625.6093018,124763,90.5855941772461
1597073626.7818723,124774,82.07685089111328
1597073631.4196208,124818,99.91212463378906
1597073658.2886047,125043,109.36004638671875
1597073687.7963762,125290,100.25625610351562
1597073822.8840907,126444,97.56037902832031
1597073852.0601785,126687,101.4926528930664
1597073878.880182,126935,106.37176513671875
1597073884.5441887,126988,98.95834350585938
1597073899.177282,127097,96.18822479248047
1597073913.4135509,127230,96.80652618408203
1597073936.4002254,127414,101.32154083251953
1597073950.1463013,127542,99.35281372070312
1597073955.7515469,127595,103.04304504394531
1597073963.5185819,127637,110.12802124023438
1597073975.0588918,127746,97.1431655883789
1597073975.8038356,127753,97.70047760009766
1597073979.2482622,127785,104.97045135498047
1597073982.6057673,127817,90.06742858886719
1597073989.1409922,127878,106.09805297851562
1597073991.0460799,127896,93.45088195800781
1597074017.262366,128112,92.40111541748047
1597074040.6445231,128304,109.91067504882812
1597074051.8175557,128408,100.49581909179688
1597074058.5148506,128470,93.1563720703125
1597074080.4963982,128644,98.82056427001953
1597074105.5412683,128852,102.88294982910156
1597074140.1535635,129146,95.4746322631836
1597074144.2010262,129186,106.20063018798828
1597074158.2516534,129318,100.79862976074219
1597074166.6219718,129396,108.55631256103516
1597074167.6608176,129406,110.78367614746094
1597074168.9543397,129418,100.6384506225586
1597074169.8049397,129426,95.50812530517578
1597074176.145684,129454,106.43572998046875
1597074181.3782983,129502,99.22164154052734
1597074186.0208926,129545,102.35397338867188
1597074199.428192,129672,97.3211898803711
1597074218.85611,129824,103.82828521728516
1597074229.6425025,129925,95.73793029785156
1597074248.0326946,130068,104.6156005859375
1597074248.348097,130071,94.90939331054688
1597074258.2354314,130165,106.36576843261719
1597074274.374709,130316,106.84224700927734
1597074322.197595,130703,102.80594635009766
1597074325.5515096,130733,99.52815246582031
1597074328.9693408,130765,99.97724914550781
1597074346.481024,130926,89.29679107666016
1597074356.0863726,130986,97.01549530029297
1597074358.701447,131011,87.04441833496094
1597074412.634968,131491,100.94894409179688
1597074413.7993946,131502,109.50157928466797
1597074436.0181115,131680,99.92729949951172
1597074438.425478,131703,111.75656127929688
1597074441.7115757,131734,100.0857925415039
1597074456.4914024,131876,105.39356231689453
1597074461.2080636,131890,103.31083679199219
1597074533.620219,132506,85.622314453125
1597074551.5905263,132676,96.37942504882812
1597074580.5464642,132916,100.65338134765625
1597074582.2647865,132932,103.15984344482422
1597074596.5517805,133067,107.02531433105469
1597074614.5757036,133206,98.84485626220703
1597074626.4203386,133318,93.77053833007812
1597074648.81146,133496,91.27552795410156
1597074652.1609688,133528,92.19015502929688
1597074659.6779149,133600,98.3074951171875
1597074690.5818021,133860,105.35395050048828
1597074706.241203,134007,88.22417449951172
1597074751.9215522,134376,98.4844970703125
1597074753.277896,134389,84.53949737548828
1597074762.3725657,134474,106.0080795288086
1597074783.6354995,134645,94.64653778076172
1597074803.0805497,134829,107.4652099609375
1597074805.649949,134852,103.16914367675781
1597074806.15643,134857,97.67185974121094
1597074808.2466145,134877,104.47991943359375
1597074822.7760913,134983,103.44074249267578
1597074862.4637172,135327,108.01000213623047
1597074896.4420369,135615,104.72856140136719
1597074927.0419097,135872,105.31114959716797
1597074966.0540965,136209,108.07099914550781
1597074973.3694122,136280,87.68243408203125
1597074981.5415936,136358,94.91447448730469
1597075018.1690078,136673,107.84814453125
1597075018.711154,136678,102.02064514160156
1597075020.2688823,136693,101.44384765625
1597075058.631827,137023,90.83456420898438
1597075062.0553696,137055,99.00662994384766
1597075086.0634649,137252,105.63581085205078
1597075113.5333536,137482,101.84003448486328
1597075122.5042658,137565,84.93624877929688
1597075124.5038743,137584,102.55765533447266
1597075135.3450787,137687,101.59220886230469
1597075144.5122068,137744,100.68831634521484
1597075168.0725222,137966,99.9305648803711
1597075191.7523897,138156,100.7134780883789
1597075225.345817,138444,103.79570007324219
1597075228.3635855,138472,106.57733917236328
1597075237.5213077,138558,112.43196868896484
1597075285.1138237,138939,95.50728607177734
1597075287.4848228,138961,106.2829818725586
1597075322.130046,139258,103.4053726196289
1597075337.4009643,139403,89.50205993652344
1597075342.3663716,139449,81.70232391357422
1597075405.4354506,139975,98.85536193847656
1597075409.8109918,140015,87.97176361083984
1597075410.666777,140023,107.81720733642578
1597075412.9309685,140045,99.31404876708984
1597075413.9892833,140055,107.41535186767578
1597075422.0447838,140131,103.25995635986328
1597075428.756216,140165,82.09765625
1597075438.115043,140252,100.14704132080078
1597075441.5509236,140283,107.46981048583984
1597075495.448345,140750,103.1954116821289
1597075517.912759,140927,92.2269058227539
1597075524.445975,140989,104.64200592041016
1597075552.9673352,141222,95.06157684326172
1597075553.5985806,141228,95.98021697998047
1597075626.0736551,141834,99.27481079101562
1597075628.181768,141853,102.96221923828125
1597075632.0290546,141889,97.43099975585938
1597075645.88345,141986,96.81159973144531
1597075667.059784,142179,106.8371353149414
1597075668.9005008,142196,96.11124420166016
1597075669.0050795,142197,100.7081069946289
1597075704.8064494,142496,102.3506088256836
1597075708.7723541,142532,106.71973419189453
1597075735.7889555,142751,97.12068176269531
1597075751.168274,142892,98.74559783935547
1597075786.0006096,143186,94.97073364257812
1597075805.8441818,143342,99.33136749267578
1597075821.4572551,143485,87.26213836669922
1597075833.8860867,143571,104.46800231933594
1597075834.9617982,143581,104.62144470214844
1597075850.1644711,143722,95.90518951416016
1597075855.1581557,143767,96.89356231689453
1597075857.8807247,143792,102.89132690429688
1597075874.809536,143918,104.33052062988281
1597075882.4164746,143988,99.78970336914062
1597075903.8319843,144157,95.56989288330078
1597075911.3685808,144226,97.87889099121094
1597075917.648525,144285,94.89217376708984
1597075930.4258034,144404,103.21804809570312
1597075947.1960971,144528,97.47286224365234
1597075949.5021026,144549,101.15894317626953
1597076034.9852257,145280,92.60430145263672
1597076074.020231,145612,104.06239318847656
1597076075.1960766,145623,106.1436767578125
1597076087.8625526,145711,101.40254211425781
1597076091.9856026,145750,107.82987976074219
1597076096.5193353,145791,85.81100463867188
1597076111.9048347,145932,101.80709075927734
1597076159.3484423,146312,111.62408447265625
1597076168.656843,146399,100.53691864013672
1597076203.941359,146696,96.0002212524414
1597076275.0812867,147296,103.70535278320312
1597076281.3045223,147356,83.87226867675781
1597076282.3705044,147366,100.3233413696289
1597076295.8763692,147491,107.50559997558594
1597076363.8957956,148063,104.13497161865234
1597076380.709021,148189,89.62860870361328
1597076391.4156134,148288,99.6351318359375
1597076409.2147725,148424,102.54741668701172
1597076422.3866925,148546,92.27351379394531
1597076428.6515255,148604,86.458251953125
1597076436.142391,148673,100.2820816040039
1597076436.5710187,148677,95.69491577148438
1597076450.8595116,148778,92.57078552246094
1597076460.0170753,148864,96.59453582763672
1597076461.6431506,148879,100.42247009277344
1597076529.2768764,149442,97.65265655517578
1597076541.5335176,149555,104.79247283935547
1597076558.5854955,149683,93.88639068603516
1597076560.253348,149698,96.68173217773438
1597076567.6961794,149768,95.84114837646484
1597076580.5675716,149886,104.05618286132812
1597076585.9721255,149937,98.22718811035156
1597076595.9452038,149999,93.93427276611328


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/angle_data/run-tolstoi_models_PAL_1_PAL_45000_150000_128_0.1_0_1_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1597059139.224196,42,89.39049530029297
1597059152.6357386,167,87.89188385009766
1597059159.2517319,229,93.91522979736328
1597059189.2106507,474,92.30498504638672
1597059195.918031,536,92.84740447998047
1597059200.3075771,579,90.2917251586914
1597059201.0639756,586,91.3429183959961
1597059209.079333,634,106.29911804199219
1597059210.4769793,647,101.18307495117188
1597059217.606554,714,93.8420181274414
1597059227.6628861,808,94.76309967041016
1597059252.4482799,1014,95.40555572509766
1597059289.112925,1333,91.63700866699219
1597059294.777909,1385,99.69295501708984
1597059295.5421467,1392,99.15190124511719
1597059300.2110412,1436,109.74311065673828
1597059330.210421,1691,129.547119140625
1597059334.7959785,1734,122.21355438232422
1597059335.1191206,1737,106.73114776611328
1597059352.7156713,1877,119.82137298583984
1597059356.959409,1917,125.02104949951172
1597059369.4925175,2036,106.97848510742188
1597059401.1942096,2307,120.07247924804688
1597059409.8676004,2389,132.8609619140625
1597059423.1323366,2485,129.20211791992188
1597059423.2547235,2486,128.2648468017578
1597059444.3173478,2685,96.07275390625
1597059484.836068,3038,139.23435974121094
1597059507.908302,3230,113.22476959228516
1597059509.611465,3246,151.42819213867188
1597059515.950293,3305,137.94546508789062
1597059552.0291922,3618,133.2161407470703
1597059552.2213473,3620,149.51211547851562
1597059557.5430956,3670,138.07559204101562
1597059576.2310495,3821,138.55447387695312
1597059590.5991254,3956,134.75930786132812
1597059634.409128,4317,138.86819458007812
1597059643.2406847,4400,94.00432586669922
1597059653.0399272,4492,119.64668273925781
1597059654.837176,4509,131.65982055664062
1597059675.3874464,4676,131.902099609375
1597059687.5966063,4788,143.80233764648438
1597059709.9232066,4971,127.29507446289062
1597059727.0157034,5134,113.7860107421875
1597059752.421043,5345,133.45938110351562
1597059753.9113736,5359,141.7210693359375
1597059795.1756372,5723,106.81333923339844
1597059813.1180158,5864,141.5201873779297
1597059817.509268,5907,124.73648834228516
1597059826.2514164,5990,144.969970703125
1597059851.2764585,6200,142.84080505371094
1597059853.2674835,6219,146.04478454589844
1597059893.89127,6574,155.75833129882812
1597059907.2952323,6699,147.7686767578125
1597059908.636023,6711,141.49720764160156
1597059926.5601335,6854,141.14898681640625
1597059938.4310222,6966,98.53997039794922
1597059961.3588355,7155,161.1898193359375
1597059988.3719883,7382,143.5460662841797
1597059996.6086142,7460,146.72283935546875
1597059996.9593508,7463,135.25694274902344
1597060034.9015017,7798,147.45977783203125
1597060038.6209445,7833,144.2960968017578
1597060066.2201796,8066,108.86557006835938
1597060078.5514095,8180,152.7274169921875
1597060082.9580555,8221,140.68905639648438
1597060100.748147,8363,159.49183654785156
1597060115.1870909,8498,138.24473571777344
1597060116.206151,8508,135.76356506347656
1597060129.0890152,8601,142.55886840820312
1597060161.508022,8878,153.81939697265625
1597060167.4668462,8935,139.48269653320312
1597060204.8838842,9260,153.16871643066406
1597060227.1431184,9468,123.65290832519531
1597060239.306049,9554,126.21595764160156
1597060240.677437,9567,144.3586883544922
1597060254.473983,9698,122.5765380859375
1597060335.0488946,10399,141.18038940429688
1597060346.4391031,10479,112.22127532958984
1597060351.070399,10522,126.10020446777344
1597060360.012483,10607,129.81614685058594
1597060381.1171122,10780,93.57584381103516
1597060394.0848882,10902,149.5970458984375
1597060394.4073956,10905,116.9803466796875
1597060400.890162,10966,147.3928985595703
1597060409.5219173,11020,157.61444091796875
1597060418.144856,11102,114.3626708984375
1597060466.3475587,11532,142.3414306640625
1597060469.9604733,11566,150.5321044921875
1597060485.423766,11685,140.2527618408203
1597060493.307792,11759,143.58262634277344
1597060518.0890832,11969,96.44988250732422
1597060518.6105773,11974,139.23764038085938
1597060539.0508647,12164,123.24494934082031
1597060555.451938,12290,154.81060791015625
1597060623.6149082,12877,153.25242614746094
1597060640.170695,13034,112.89266967773438
1597060643.143011,13061,147.54147338867188
1597060705.1927109,13597,127.09850311279297
1597060707.6410239,13620,146.95547485351562
1597060730.616504,13810,119.38566589355469
1597060777.250859,14221,131.15914916992188
1597060785.0882444,14294,112.23978424072266
1597060789.8924954,14338,156.09161376953125
1597060804.3435874,14447,120.1019058227539
1597060824.3971267,14638,109.87262725830078
1597060827.517656,14668,139.474853515625
1597060842.3217337,14779,147.89944458007812
1597060852.047476,14873,133.255126953125
1597060921.0305872,15473,151.75547790527344
1597060924.6465003,15507,142.5577850341797
1597060955.052251,15764,132.8168487548828
1597060995.5158162,16116,147.7730255126953
1597061020.3504698,16321,130.30184936523438
1597061083.1930492,16857,131.03842163085938
1597061105.4653044,17066,137.62713623046875
1597061108.8231983,17097,113.84724426269531
1597061135.1873837,17317,131.64393615722656
1597061137.510145,17339,148.03213500976562
1597061162.1079133,17543,130.14007568359375
1597061163.545018,17557,130.1995849609375
1597061267.2276235,18451,116.13996887207031
1597061343.6518645,19116,156.1160125732422
1597061349.2184641,19169,138.35952758789062
1597061390.040565,19531,123.56502532958984
1597061404.4938197,19640,131.32220458984375
1597061405.9345021,19654,137.94691467285156
1597061414.0937302,19731,139.59507751464844
1597061445.3629165,19995,139.3956298828125
1597061451.4937027,20053,145.95755004882812
1597061452.4845035,20062,116.09640502929688
1597061460.5984867,20138,157.90370178222656
1597061474.8307853,20244,127.11187744140625
1597061475.634989,20252,156.01980590820312
1597061482.9677756,20323,140.95054626464844
1597061495.5407317,20440,143.24627685546875
1597061508.9429972,20539,119.8965072631836
1597061513.0949724,20578,138.1431884765625
1597061534.5291674,20779,110.6653823852539
1597061534.847196,20782,117.47110748291016
1597061545.3905957,20855,137.82371520996094
1597061569.3465028,21080,132.48194885253906
1597061579.0440922,21144,129.0746612548828
1597061588.33786,21232,108.35751342773438
1597061597.6170504,21319,143.5714111328125
1597061622.2300906,21523,94.6198959350586
1597061659.3515894,21848,95.64883422851562
1597061704.6511827,22245,116.58316802978516
1597061713.5411568,22330,127.85181427001953
1597061719.3594112,22358,133.30624389648438
1597061808.1736667,23138,138.6634063720703
1597061809.2548401,23148,132.38702392578125
1597061813.9071233,23192,131.72567749023438
1597061816.7810137,23218,150.78988647460938
1597061826.783789,23286,110.56390380859375
1597061834.691011,23361,149.64942932128906
1597061841.6252995,23427,131.2751922607422
1597061853.5427198,23540,111.64000701904297
1597061870.1923358,23670,126.1070327758789
1597061871.3366027,23681,131.09170532226562
1597061873.4658926,23701,144.7437286376953
1597061901.8707685,23938,145.3107147216797
1597061924.2874167,24147,143.64337158203125
1597061941.301185,24282,108.60707092285156
1597061941.4930887,24284,103.74528503417969
1597061945.5189948,24322,131.14077758789062
1597061980.0853279,24621,108.72059631347656
1597061990.6954963,24719,138.97462463378906
1597061991.5831242,24727,128.56028747558594
1597062012.865555,24901,139.656494140625
1597062016.3233585,24934,144.35028076171875
1597062053.396633,25253,127.4253158569336
1597062061.736186,25332,132.20001220703125
1597062068.0946548,25391,118.22688293457031
1597062118.683116,25812,123.11758422851562
1597062122.5374453,25847,134.51739501953125
1597062130.4997644,25921,130.1820831298828
1597062173.9452765,26303,131.06761169433594
1597062232.0797634,26797,116.8895263671875
1597062232.1839778,26798,140.9957733154297
1597062235.4653485,26829,108.90007781982422
1597062271.8246627,27142,145.7106170654297
1597062273.1402645,27154,138.90606689453125
1597062273.7041843,27159,131.63671875
1597062288.875611,27274,140.1265869140625
1597062313.4032516,27505,134.6693878173828
1597062326.562972,27603,140.21202087402344
1597062330.3351285,27638,98.9798812866211
1597062350.0962174,27825,109.1689224243164
1597062362.564165,27916,114.65463256835938
1597062421.3818643,28438,103.41371154785156
1597062435.2833607,28543,131.81814575195312
1597062483.7142286,28970,129.75669860839844
1597062486.5824358,28996,132.73570251464844
1597062493.4818318,29062,144.8457794189453
1597062510.9842114,29201,149.78981018066406
1597062517.509037,29263,124.25516510009766
1597062542.5981553,29471,110.83739471435547
1597062544.2826607,29487,142.30752563476562
1597062557.4888659,29611,131.7371368408203
1597062583.6472008,29829,126.23088073730469
1597062605.3818924,30005,145.41436767578125
1597062608.2031248,30031,137.4779052734375
1597062623.4391847,30174,109.90047454833984
1597062642.4093747,30327,95.24191284179688
1597062657.8349278,30470,143.66116333007812
1597062676.1750073,30612,119.45142364501953
1597062686.487829,30706,124.51118469238281
1597062687.977817,30720,135.80050659179688
1597062766.660928,31406,125.28899383544922
1597062770.7270942,31443,142.14794921875
1597062800.2779384,31696,130.06033325195312
1597062822.675008,31880,106.96739196777344
1597062828.667367,31936,146.34425354003906
1597062835.8911881,32004,120.34425354003906
1597062860.6669347,32207,137.02670288085938
1597062884.555811,32435,127.00708770751953
1597062899.0993512,32542,126.97816467285156
1597062911.3935888,32657,135.18222045898438
1597062925.4577172,32762,122.88367462158203
1597062939.4263437,32894,111.9518051147461
1597062940.3011408,32902,104.57183074951172
1597062954.4370768,33034,137.62136840820312
1597062972.7148833,33181,134.31271362304688
1597062982.3979895,33271,117.04045867919922
1597062989.9043198,33341,129.9252166748047
1597062996.4225733,33375,138.64828491210938
1597062999.4188259,33403,146.6291961669922
1597063037.920159,33737,137.0609130859375
1597063039.2298625,33749,105.25891876220703
1597063041.1124105,33768,140.62228393554688
1597063042.887611,33785,135.63766479492188
1597063048.6452742,33839,123.29862213134766
1597063052.5596719,33876,120.69731903076172
1597063056.528503,33913,119.89302062988281
1597063072.6075408,34036,114.37140655517578
1597063083.8364632,34141,108.96965789794922
1597063109.8704305,34362,139.39878845214844
1597063112.0967863,34383,97.54924774169922
1597063127.2212126,34525,135.8376922607422
1597063137.8909888,34599,103.03115844726562
1597063157.7610836,34783,134.2757110595703
1597063222.5919924,35333,129.12315368652344
1597063224.792851,35354,103.32110595703125
1597063227.2809649,35377,136.72633361816406
1597063238.4551716,35483,111.63602447509766
1597063251.054155,35573,111.15040588378906
1597063272.2497058,35771,106.95914459228516
1597063283.2939806,35849,140.1729278564453
1597063294.2752507,35953,103.78169250488281
1597063296.0864136,35970,100.05077362060547
1597063302.938448,36037,138.86488342285156
1597063328.453672,36246,144.7064208984375
1597063331.3912473,36275,121.76148986816406
1597063371.6723034,36629,109.410400390625
1597063374.830236,36659,139.54177856445312
1597063389.2733774,36767,111.44530487060547
1597063398.1255543,36850,124.52970886230469
1597063404.0569937,36907,123.02706909179688
1597063438.4933226,37202,110.53572845458984
1597063471.7772174,37489,101.84320831298828
1597063503.992454,37764,129.97323608398438
1597063515.787039,37876,127.47830200195312
1597063551.9511719,38192,121.59265899658203
1597063581.1042647,38439,102.59243774414062
1597063582.7897305,38455,114.1746826171875
1597063613.972901,38720,120.10359954833984
1597063626.6472743,38840,113.85271453857422
1597063644.7210886,38981,123.73966217041016
1597063681.4368854,39296,135.44728088378906
1597063728.1459043,39702,126.61320495605469
1597063731.1132994,39730,109.0224838256836
1597063739.5454783,39781,126.68550872802734
1597063749.6831377,39878,133.31863403320312
1597063752.958076,39909,128.23080444335938
1597063764.9620595,40020,123.35211944580078
1597063797.222295,40296,128.05844116210938
1597063821.8750181,40500,132.10931396484375
1597063837.3374007,40647,102.78306579589844
1597063839.0460353,40663,119.57917785644531
1597063839.4421208,40667,139.20323181152344
1597063845.8895626,40700,142.85728454589844
1597063848.0020719,40720,114.60832977294922
1597063855.7765849,40793,104.27767181396484
1597063884.8237948,41040,115.14519500732422
1597063906.6973739,41244,119.14540100097656
1597063909.5736573,41271,106.12647247314453
1597063919.7319386,41341,97.12037658691406
1597063940.6570385,41539,112.59910583496094
1597063942.3589797,41555,123.37525939941406
1597064009.7134588,42134,131.98362731933594
1597064046.3014314,42450,116.70396423339844
1597064048.2316184,42468,109.88603210449219
1597064073.3388991,42678,110.6202163696289
1597064171.0987654,43518,119.4612045288086
1597064180.5352175,43607,133.4118194580078
1597064184.1176438,43639,109.2315444946289
1597064191.7258523,43711,136.46493530273438
1597064194.6312876,43738,111.00831604003906
1597064195.010817,43742,125.876953125
1597064204.7520409,43805,104.7272720336914
1597064224.587473,43993,112.9060287475586
1597064236.0914092,44073,125.2169189453125
1597064249.6104548,44200,107.0226058959961
1597064250.3317583,44207,105.91809844970703
1597064254.8946366,44251,121.66764068603516
1597064260.3943677,44304,116.48900604248047
1597064293.064461,44585,106.40486145019531
1597064320.8160117,44816,108.6912841796875
1597064336.7037392,44964,120.38825225830078
1597064379.4335072,45310,116.35051727294922
1597064380.3302708,45319,146.6035614013672
1597064385.970902,45372,130.7358856201172
1597064400.2853694,45507,124.31675720214844
1597064419.5611432,45658,124.3017578125
1597064495.2335267,46318,126.19684600830078
1597064496.9740806,46334,134.442626953125
1597064505.346306,46413,128.6394805908203
1597064514.6604452,46499,116.48336791992188
1597064602.8970754,47241,119.41377258300781
1597064609.114648,47301,97.90953063964844
1597064642.6377392,47585,116.41398620605469
1597064648.4002705,47638,110.97988891601562
1597064651.720568,47669,123.2742691040039
1597064655.4613512,47705,111.29528045654297
1597064662.646069,47744,120.44671630859375
1597064677.2654285,47882,136.2908935546875
1597064684.0858986,47947,113.41937255859375
1597064686.4557555,47970,120.1698226928711
1597064700.6105192,48076,109.12152862548828
1597064712.0515888,48181,120.50835418701172
1597064716.9290755,48227,98.59321594238281
1597064751.1407907,48522,110.79269409179688
1597064788.1160643,48844,108.15953063964844
1597064839.6727204,49272,119.22820281982422
1597064848.0828495,49351,132.59555053710938
1597064861.3872032,49477,102.93592834472656
1597064923.761626,50006,117.61051177978516
1597064929.0511506,50056,128.25816345214844
1597064939.119521,50149,115.98578643798828
1597064940.7972908,50165,123.20973205566406
1597064947.0282915,50195,118.31826782226562
1597064954.8112142,50268,118.19591522216797
1597064996.6774528,50629,107.65433502197266
1597065020.197054,50819,110.78107452392578
1597065037.3666599,50979,123.40911102294922
1597065056.796057,51134,115.40808868408203
1597065066.582023,51227,122.30343627929688
1597065072.5147254,51282,131.78941345214844
1597065133.0069003,51798,121.02066040039062
1597065133.8582616,51806,103.77950286865234
1597065149.5056388,51954,127.52366638183594
1597065154.4631307,52001,111.20958709716797
1597065188.5911934,52292,123.36138153076172
1597065197.98812,52353,97.57291412353516
1597065214.698691,52510,118.5722427368164
1597065235.8348002,52682,115.21292114257812
1597065259.6971493,52906,104.02410125732422
1597065266.0882862,52939,118.00284576416016
1597065282.3424137,53092,112.12062072753906
1597065283.9370866,53107,131.6110382080078
1597065325.356758,53468,100.61544036865234
1597065353.6067033,53706,116.05036926269531
1597065354.366075,53713,115.23986053466797
1597065354.819296,53717,130.83070373535156
1597065355.2391503,53721,115.97671508789062
1597065373.2831502,53862,110.96038055419922
1597065377.9346068,53906,107.85100555419922
1597065395.5491745,54072,99.16201782226562
1597065399.377803,54108,116.85472106933594
1597065400.9675102,54123,122.88304901123047
1597065416.5328343,54241,108.3718032836914
1597065467.7700474,54691,101.59504699707031
1597065483.073844,54807,114.15852355957031
1597065496.974166,54937,119.0405044555664
1597065501.7991526,54982,99.46793365478516
1597065527.353652,55193,130.48941040039062
1597065538.580558,55299,121.92332458496094
1597065567.3691394,55543,116.77247619628906
1597065568.2081513,55551,119.90789794921875
1597065588.4323468,55713,106.4158706665039
1597065594.0970206,55766,102.90149688720703
1597065660.858675,56337,106.86439514160156
1597065679.2062926,56507,111.4398193359375
1597065680.742264,56521,107.2640380859375
1597065689.7760093,56608,102.52066040039062
1597065711.862864,56787,122.35195922851562
1597065715.3246555,56820,103.03461456298828
1597065737.3992732,56999,112.69132995605469
1597065772.2043831,57299,106.40886688232422
1597065772.8337996,57305,112.74659729003906
1597065791.6232226,57484,115.03905487060547
1597065823.8853276,57760,122.16162872314453
1597065886.629027,58295,127.94541931152344
1597065902.3673022,58440,120.57929229736328
1597065917.7194138,58556,120.80068969726562
1597065926.9053988,58641,121.95366668701172
1597065935.1848655,58719,112.76705169677734
1597065938.0991917,58746,125.8132095336914
1597065942.889025,58763,129.05307006835938
1597065999.5878081,59264,107.70891571044922
1597066004.6880367,59311,125.7768783569336
1597066020.3718822,59432,122.1205825805664
1597066042.3848398,59640,100.18098449707031
1597066048.4362676,59670,126.49659729003906
1597066105.5272927,60179,105.45171356201172
1597066106.1334646,60185,115.55720520019531
1597066108.494228,60207,96.05610656738281
1597066121.1217115,60297,97.29563903808594
1597066140.1978807,60475,108.24784088134766
1597066226.431622,61205,101.39264678955078
1597066234.025807,61276,100.26969146728516
1597066250.9604087,61438,103.9644546508789
1597066264.1874886,61534,92.75753784179688
1597066279.5995293,61680,107.24502563476562
1597066334.4573505,62139,96.39799499511719
1597066343.0914967,62219,117.43031311035156
1597066377.7923512,62516,110.3143539428711
1597066381.0336711,62547,116.99028778076172
1597066419.039748,62874,92.95076751708984
1597066434.844938,63024,93.0975112915039
1597066458.6656616,63220,100.85260009765625
1597066476.4914808,63358,106.93985748291016
1597066483.9905946,63428,118.9288330078125
1597066484.110836,63429,90.75019836425781
1597066492.9114313,63513,106.04024505615234
1597066512.4836407,63671,107.77741241455078
1597066533.135721,63865,111.8709945678711
1597066549.1182156,63988,108.51292419433594
1597066560.7583222,64098,111.57890319824219
1597066574.3834476,64225,112.46749877929688
1597066608.0351853,64511,103.01454162597656
1597066609.005013,64521,111.12138366699219
1597066629.6992545,64687,98.84449005126953
1597066654.2766874,64889,112.16353607177734
1597066695.15337,65245,118.33638000488281
1597066700.119642,65292,114.19306182861328
1597066716.7797236,65450,118.96380615234375
1597066720.0133157,65481,107.75753784179688
1597066735.6334457,65601,109.3547134399414
1597066740.0365071,65643,119.9378433227539
1597066747.145819,65709,124.19236755371094
1597066770.876293,65907,111.38646697998047
1597066786.1110442,66049,101.00653839111328
1597066815.5223534,66298,104.02867126464844
1597066855.5854082,66647,120.45136260986328
1597066873.5478165,66787,124.65612030029297
1597066890.305674,66948,119.5603256225586
1597066893.2947056,66976,107.80133056640625
1597066900.9864397,67021,113.05411529541016
1597066947.8752642,67440,100.88249969482422
1597067044.8659267,68263,108.92599487304688
1597067046.7439995,68281,127.5913314819336
1597067057.1751108,68378,85.85021209716797
1597067062.7301216,68429,92.62872314453125
1597067083.255509,68590,101.05047607421875
1597067122.2594533,68929,100.18208312988281
1597067128.5653179,68988,110.70719146728516
1597067150.97991,69171,109.7959213256836
1597067152.489925,69185,97.79229736328125
1597067181.2964487,69455,94.44227600097656
1597067186.5207424,69476,114.71785736083984
1597067212.6077166,69719,110.74027252197266
1597067223.885108,69798,123.32718658447266
1597067236.3777933,69915,117.10211181640625
1597067300.609113,70462,96.4341049194336
1597067312.9017057,70580,114.0582275390625
1597067320.8398166,70656,98.51485443115234
1597067351.4360394,70915,118.00115203857422
1597067363.0431352,70996,109.18761444091797
1597067411.9075263,71428,100.53800964355469
1597067425.4716985,71554,112.25663757324219
1597067428.1529188,71580,117.0782470703125
1597067443.4878116,71696,110.8300552368164
1597067459.744264,71850,116.15469360351562
1597067465.7689989,71906,105.95427703857422
1597067474.217793,71957,110.78752136230469
1597067476.5113912,71979,103.3335952758789
1597067479.9519787,72012,98.4591064453125
1597067482.573911,72037,93.10599517822266
1597067513.4633458,72297,97.55886840820312
1597067513.6554446,72299,101.8823013305664
1597067524.687278,72401,117.91419219970703
1597067524.9935114,72404,111.16571807861328
1597067544.3635743,72558,109.69058990478516
1597067562.072019,72723,109.43045806884766
1597067581.1273127,72873,114.66869354248047
1597067595.4936688,73009,109.03112030029297
1597067616.7456405,73179,109.89136505126953
1597067631.3796966,73318,101.5150375366211
1597067687.644501,73789,99.82890319824219
1597067688.1684852,73794,114.61603546142578
1597067693.3238735,73841,113.92361450195312
1597067699.6817844,73901,123.11767578125
1597067702.0983317,73924,95.95142364501953
1597067732.583266,74187,104.46440124511719
1597067733.3037128,74194,119.57888793945312
1597067814.8099926,74901,105.54338836669922
1597067846.830257,75171,114.55928802490234
1597067881.480154,75469,95.513916015625
1597067883.4316874,75487,129.6338348388672
1597067892.0481043,75567,113.14112091064453
1597067936.6102102,75928,89.49081420898438
1597067950.4901128,76056,95.19766235351562
1597067955.0920136,76099,99.44332885742188
1597067970.6019847,76218,99.20575714111328
1597067993.6874905,76431,113.88253784179688
1597067999.0992002,76482,112.4923095703125
1597068017.5980108,76626,106.36437225341797
1597068022.4605684,76673,95.89898681640625
1597068035.1389318,76790,101.88196563720703
1597068050.677887,76906,129.2517852783203
1597068051.384081,76913,102.39635467529297
1597068084.9609864,77198,105.27708435058594
1597068098.4746032,77324,101.99427032470703
1597068122.979581,77530,112.36463928222656
1597068155.0206125,77802,116.87256622314453
1597068165.3641918,77901,93.98149871826172
1597068193.5683737,78135,109.0843505859375
1597068201.2678168,78208,91.4184799194336
1597068207.3719506,78265,94.15471649169922
1597068267.7356355,78775,103.81874084472656
1597068274.9723713,78843,116.84149932861328
1597068283.2219865,78920,104.34632110595703
1597068284.5862243,78934,92.68963623046875
1597068291.9266207,78973,94.94252014160156
1597068295.286672,79005,123.14179992675781
1597068330.8172846,79309,107.08951568603516
1597068342.36675,79418,102.00634002685547
1597068364.8202126,79597,115.82635498046875
1597068407.9023066,79975,98.83499145507812
1597068414.0039635,80031,106.69351959228516
1597068414.473106,80035,96.74079895019531
1597068421.3771586,80100,98.1588363647461
1597068428.1742897,80165,104.80584716796875
1597068455.043341,80390,108.71296691894531
1597068456.8311558,80406,109.68535614013672
1597068475.180094,80550,111.81239318847656
1597068477.9250028,80576,112.20832061767578
1597068481.779931,80613,107.17206573486328
1597068525.4451182,80996,103.20393371582031
1597068527.4027421,81015,98.92284393310547
1597068541.2300715,81117,106.68862915039062
1597068569.3356493,81381,104.6064224243164
1597068584.6361663,81494,118.63203430175781
1597068588.2791958,81529,106.5806655883789
1597068636.3184633,81952,107.89198303222656
1597068728.8633215,82736,102.85879516601562
1597068732.5322366,82770,125.96720123291016
1597068740.9250371,82849,95.2126235961914
1597068768.0726252,83075,103.97078704833984
1597068773.621744,83127,115.2632064819336
1597068791.7030356,83267,113.71415710449219
1597068817.5645397,83510,109.47722625732422
1597068847.1953294,83762,99.3425064086914
1597068867.470812,83923,120.46005249023438
1597068896.4552035,84165,121.13656616210938
1597068899.9523845,84197,115.07197570800781
1597068920.5976384,84394,99.69227600097656
1597068922.232917,84409,101.6509780883789
1597068945.847811,84601,94.58705139160156
1597068954.908703,84686,102.05313110351562
1597068960.7492669,84740,95.58496856689453
1597068972.081734,84818,105.27117156982422
1597068993.6074927,85020,105.96757507324219
1597068997.0291653,85052,97.59754180908203
1597069004.2513072,85089,91.63945007324219
1597069012.7314317,85169,84.64811706542969
1597069028.674129,85320,105.09471130371094
1597069051.7821681,85508,92.57564544677734
1597069055.0071862,85539,111.66886138916016
1597069058.504026,85572,117.4244155883789
1597069073.5529685,85686,97.42638397216797
1597069080.335393,85749,112.5393295288086
1597069105.4038248,85985,109.21429443359375
1597069111.900527,86014,108.85133361816406
1597069161.6009629,86452,91.31182098388672
1597069199.8676229,86780,94.08540344238281
1597069201.284695,86793,110.15505981445312
1597069208.9283457,86865,80.89038848876953
1597069227.1381125,87008,113.21150970458984
1597069271.0917604,87393,107.24417877197266
1597069277.1913245,87450,93.95484161376953
1597069291.5009053,87556,100.03477478027344
1597069298.640783,87621,102.2818374633789
1597069303.4551215,87666,109.49822998046875
1597069323.757869,87829,113.18172454833984
1597069359.7800553,88137,93.1108169555664
1597069395.074959,88441,102.3648681640625
1597069419.8550513,88674,108.3240966796875
1597069437.953225,88815,104.66815948486328
1597069488.3791862,89262,97.21522521972656
1597069497.4167807,89347,93.90042114257812
1597069502.2358549,89363,86.17459869384766
1597069546.1304936,89745,98.05989074707031
1597069547.9907126,89762,124.00068664550781
1597069561.7682524,89892,105.12339782714844
1597069573.5446439,89973,117.88284301757812
1597069580.0704548,90035,105.85706329345703
1597069601.7210467,90237,105.80552673339844
1597069627.561329,90450,107.34778594970703
1597069700.2800157,91074,116.67615509033203
1597069702.4057086,91094,101.23269653320312
1597069727.7763658,91300,110.4244613647461
1597069746.1262052,91474,95.52288055419922
1597069765.1714487,91624,109.8903579711914
1597069767.247207,91644,104.96636962890625
1597069767.5510156,91647,103.33073425292969
1597069776.544975,91732,93.05284881591797
1597069776.8747926,91735,94.2587890625
1597069818.0460804,92094,100.77191925048828
1597069823.8124495,92120,108.58099365234375
1597069894.904671,92729,95.60206604003906
1597069901.1793709,92788,115.31271362304688
1597069940.0428543,93126,80.11582946777344
1597069950.2797358,93223,106.09668731689453
1597069979.568803,93471,104.67691040039062
1597070028.3224754,93901,109.7484359741211
1597070085.0673714,94380,107.04354858398438
1597070089.703086,94424,110.28138732910156
1597070101.4854765,94536,111.20994567871094
1597070131.1778426,94784,99.09739685058594
1597070145.6966324,94891,94.06398010253906
1597070163.3178582,95057,104.40071105957031
1597070179.92792,95184,101.78678131103516
1597070194.4117796,95321,98.10948181152344
1597070200.2856147,95377,109.95486450195312
1597070203.5737414,95409,101.19327545166016
1597070214.46613,95480,110.72513580322266
1597070257.8414161,95860,102.06893920898438
1597070267.3423433,95949,109.37737274169922
1597070269.8670492,95972,120.75260162353516
1597070307.5311635,96301,103.56428527832031
1597070335.5393395,96535,98.89945220947266
1597070342.4560878,96600,106.37600708007812
1597070393.46317,97018,100.13811492919922
1597070408.2371147,97156,87.61029052734375
1597070415.708177,97226,87.25142669677734
1597070423.1034327,97296,89.11499786376953
1597070439.0323746,97416,102.58814239501953
1597070443.8024614,97460,101.09745788574219
1597070458.13911,97596,118.56417083740234
1597070467.1685808,97653,99.00614166259766
1597070476.6636193,97742,92.03388977050781
1597070482.3896062,97796,118.13497161865234
1597070490.901006,97876,103.70874786376953
1597070505.665017,97986,116.78172302246094
1597070522.253183,98139,105.09483337402344
1597070529.9516494,98212,91.79283905029297
1597070553.7073703,98404,99.47308349609375
1597070561.229751,98474,107.53528594970703
1597070566.3151097,98523,99.38116455078125
1597070629.4596539,99055,97.84725189208984
1597070683.2066805,99506,103.50111389160156
1597070694.546787,99612,107.44320678710938
1597070694.7382662,99614,100.3975601196289
1597070726.8771448,99884,114.06275939941406
1597070772.448584,100284,101.45629119873047
1597070805.4134343,100566,111.6086196899414
1597070807.798366,100589,106.33997344970703
1597070828.2001967,100751,110.93633270263672
1597070839.4433584,100858,108.38275909423828
1597070845.5230062,100917,101.05180358886719
1597070846.528482,100926,111.9552230834961
1597070857.108441,100997,91.29206085205078
1597070865.026068,101072,94.14722442626953
1597070873.986807,101155,87.55945587158203
1597070882.333045,101234,95.07270812988281
1597070896.09558,101335,105.939208984375
1597070898.259622,101355,91.89900970458984
1597070906.3210552,101431,122.73622131347656
1597070912.2278492,101488,111.43292236328125
1597070913.4192767,101499,102.20507049560547
1597070964.4055378,101923,109.44319152832031
1597070966.4831097,101943,100.72380828857422
1597071008.1176631,102307,103.14324951171875
1597071029.7247753,102509,96.44322967529297
1597071036.139858,102541,113.83223724365234
1597071041.9421375,102595,88.00749206542969
1597071051.521218,102685,105.8807144165039
1597071075.5303652,102880,103.14484405517578
1597071078.8814843,102911,115.21622467041016
1597071084.6877813,102966,103.94717407226562
1597071088.3460746,103001,111.99517059326172
1597071089.369493,103011,111.8355484008789
1597071113.6719327,103206,106.3707046508789
1597071144.2186794,103462,99.8859634399414
1597071150.031437,103517,94.26591491699219
1597071198.955561,103947,107.79605865478516
1597071236.7397325,104276,90.93362426757812
1597071242.9039652,104334,81.18891906738281
1597071288.0101259,104704,100.75353240966797
1597071299.154715,104808,103.26976013183594
1597071300.6021569,104822,111.34146118164062
1597071302.5652375,104841,101.00135040283203
1597071307.0461378,104882,98.6388931274414
1597071308.5438783,104896,104.6236343383789
1597071310.140968,104911,87.16724395751953
1597071311.525176,104924,100.97294616699219
1597071318.7471583,104963,97.13390350341797
1597071332.7119005,105093,97.85438537597656
1597071354.1325414,105265,103.3335189819336
1597071371.9290273,105434,88.41650390625
1597071393.6070178,105610,106.34031677246094
1597071403.2635834,105702,91.67410278320312
1597071410.812383,105774,94.7725601196289
1597071412.3007262,105788,109.21434020996094
1597071463.6610126,106210,126.31576538085938
1597071469.6668775,106267,88.04444885253906
1597071482.744077,106390,86.80828094482422
1597071504.408607,106566,95.60584259033203
1597071514.8818276,106666,105.11067199707031
1597071525.824997,106769,91.63563537597656
1597071567.4839232,107103,107.65950012207031
1597071643.8851538,107764,94.7724609375
1597071648.122799,107804,113.20294189453125
1597071651.6592457,107837,82.5991439819336
1597071674.3648314,108021,102.63481903076172
1597071723.3365226,108449,99.62132263183594
1597071737.812384,108586,104.38697814941406
1597071798.7951667,109098,81.09662628173828
1597071817.2248363,109242,109.79996490478516
1597071817.3340354,109243,90.08228302001953
1597071823.5749602,109301,107.92871856689453
1597071844.8778799,109501,104.39096069335938
1597071856.4358919,109580,105.7015609741211
1597071882.0229535,109822,106.94808197021484
1597071910.9180484,110063,95.94093322753906
1597071927.6126692,110191,87.16317749023438
1597071931.1408813,110224,92.20484924316406
1597071951.5819886,110418,103.03770446777344
1597071961.097734,110478,100.60047149658203
1597071972.6374009,110586,106.51019287109375
1597071976.4596627,110622,108.33566284179688
1597071978.4101396,110641,100.03065490722656
1597071988.670264,110737,89.24070739746094
1597072043.811037,111194,101.26145935058594
1597072048.1488094,111235,98.8897476196289
1597072057.4153922,111323,100.7391128540039
1597072084.2956514,111545,95.37139129638672
1597072103.8652701,111698,102.96451568603516
1597072123.8034387,111887,96.81948852539062
1597072126.8418064,111915,109.69279479980469
1597072192.3397982,112470,107.4835205078125
1597072216.0101702,112664,104.00576782226562
1597072219.9902458,112703,114.7735366821289
1597072240.8656294,112902,104.59166717529297
1597072291.683223,113322,104.8121109008789
1597072306.5104964,113463,110.89463806152344
1597072323.29556,113589,113.22210693359375
1597072339.3131173,113741,88.16184997558594
1597072367.6903336,113980,101.00900268554688
1597072403.5712678,114292,101.0673599243164
1597072424.4138596,114459,111.02298736572266
1597072425.2748237,114467,98.53700256347656
1597072466.0916371,114820,100.2675552368164
1597072498.9095964,115096,97.81192016601562
1597072504.4568555,115149,112.45811462402344
1597072545.7257879,115506,106.90953063964844
1597072547.0386398,115518,105.87136840820312
1597072576.412921,115765,92.65625
1597072577.132177,115772,94.14983367919922
1597072588.3294291,115878,105.63430786132812
1597072608.4032319,116039,98.64104461669922
1597072618.0195558,116129,108.65453338623047
1597072655.6342373,116453,100.44151306152344
1597072676.8505871,116624,94.99679565429688
1597072682.0924158,116673,101.02644348144531
1597072686.0774639,116711,93.27713012695312
1597072689.6893544,116745,104.12554168701172
1597072693.6803675,116783,101.27210235595703
1597072698.0235808,116822,109.1465835571289
1597072713.2420018,116938,101.03709411621094
1597072717.4536242,116977,94.94256591796875
1597072721.581159,117016,113.4045181274414
1597072723.096893,117030,99.52918243408203
1597072724.8688364,117047,98.79021453857422
1597072736.1614478,117155,102.47116088867188
1597072745.0261483,117209,100.04341125488281
1597072794.038988,117635,106.3546371459961
1597072817.185424,117825,105.91972351074219
1597072829.5104241,117941,96.17979431152344
1597072855.9103034,118161,102.4236831665039
1597072859.0100303,118190,99.0052261352539
1597072911.7230558,118651,101.07523345947266
1597072942.2402155,118908,103.73751068115234
1597072945.271112,118937,102.0531997680664
1597072951.6416957,118998,102.21809387207031
1597072987.1843874,119302,105.72894287109375
1597073008.4795036,119470,96.65438079833984
1597073068.8093634,119979,89.47025299072266
1597073070.401276,119994,96.6598129272461
1597073105.3479187,120291,103.70177459716797
1597073168.6090293,120854,93.92081451416016
1597073178.211991,120914,104.0036392211914
1597073210.8124232,121192,107.49603271484375
1597073210.9246056,121193,89.21117401123047
1597073222.7185185,121304,93.27590942382812
1597073225.720823,121332,108.0119400024414
1597073228.9542887,121362,105.4859390258789
1597073233.2674022,121403,85.49224853515625
1597073248.7898173,121519,97.196044921875
1597073285.714828,121835,102.976806640625
1597073290.0427148,121877,106.2125473022461
1597073293.822813,121913,98.4182357788086
1597073328.0667682,122205,103.0185775756836
1597073331.2245972,122236,101.54301452636719
1597073365.7994332,122529,105.79361724853516
1597073375.5867827,122622,96.51464080810547
1597073376.9132843,122634,107.43683624267578
1597073391.2430797,122739,112.2236557006836
1597073429.4678998,123068,103.5432357788086
1597073490.1141791,123609,96.77627563476562
1597073495.7524252,123633,86.44685363769531
1597073499.241402,123666,110.0628662109375
1597073549.1498942,124103,109.72815704345703
1597073556.425398,124169,94.42696380615234
1597073559.240663,124197,104.8849105834961
1597073597.7193503,124532,103.54678344726562
1597073620.1917813,124711,97.0191879272461
1597073625.301726,124760,93.39405822753906
1597073625.6093018,124763,90.5855941772461
1597073626.7818723,124774,82.07685089111328
1597073631.4196208,124818,99.91212463378906
1597073658.2886047,125043,109.36004638671875
1597073687.7963762,125290,100.25625610351562
1597073822.8840907,126444,97.56037902832031
1597073852.0601785,126687,101.4926528930664
1597073878.880182,126935,106.37176513671875
1597073884.5441887,126988,98.95834350585938
1597073899.177282,127097,96.18822479248047
1597073913.4135509,127230,96.80652618408203
1597073936.4002254,127414,101.32154083251953
1597073950.1463013,127542,99.35281372070312
1597073955.7515469,127595,103.04304504394531
1597073963.5185819,127637,110.12802124023438
1597073975.0588918,127746,97.1431655883789
1597073975.8038356,127753,97.70047760009766
1597073979.2482622,127785,104.97045135498047
1597073982.6057673,127817,90.06742858886719
1597073989.1409922,127878,106.09805297851562
1597073991.0460799,127896,93.45088195800781
1597074017.262366,128112,92.40111541748047
1597074040.6445231,128304,109.91067504882812
1597074051.8175557,128408,100.49581909179688
1597074058.5148506,128470,93.1563720703125
1597074080.4963982,128644,98.82056427001953
1597074105.5412683,128852,102.88294982910156
1597074140.1535635,129146,95.4746322631836
1597074144.2010262,129186,106.20063018798828
1597074158.2516534,129318,100.79862976074219
1597074166.6219718,129396,108.55631256103516
1597074167.6608176,129406,110.78367614746094
1597074168.9543397,129418,100.6384506225586
1597074169.8049397,129426,95.50812530517578
1597074176.145684,129454,106.43572998046875
1597074181.3782983,129502,99.22164154052734
1597074186.0208926,129545,102.35397338867188
1597074199.428192,129672,97.3211898803711
1597074218.85611,129824,103.82828521728516
1597074229.6425025,129925,95.73793029785156
1597074248.0326946,130068,104.6156005859375
1597074248.348097,130071,94.90939331054688
1597074258.2354314,130165,106.36576843261719
1597074274.374709,130316,106.84224700927734
1597074322.197595,130703,102.80594635009766
1597074325.5515096,130733,99.52815246582031
1597074328.9693408,130765,99.97724914550781
1597074346.481024,130926,89.29679107666016
1597074356.0863726,130986,97.01549530029297
1597074358.701447,131011,87.04441833496094
1597074412.634968,131491,100.94894409179688
1597074413.7993946,131502,109.50157928466797
1597074436.0181115,131680,99.92729949951172
1597074438.425478,131703,111.75656127929688
1597074441.7115757,131734,100.0857925415039
1597074456.4914024,131876,105.39356231689453
1597074461.2080636,131890,103.31083679199219
1597074533.620219,132506,85.622314453125
1597074551.5905263,132676,96.37942504882812
1597074580.5464642,132916,100.65338134765625
1597074582.2647865,132932,103.15984344482422
1597074596.5517805,133067,107.02531433105469
1597074614.5757036,133206,98.84485626220703
1597074626.4203386,133318,93.77053833007812
1597074648.81146,133496,91.27552795410156
1597074652.1609688,133528,92.19015502929688
1597074659.6779149,133600,98.3074951171875
1597074690.5818021,133860,105.35395050048828
1597074706.241203,134007,88.22417449951172
1597074751.9215522,134376,98.4844970703125
1597074753.277896,134389,84.53949737548828
1597074762.3725657,134474,106.0080795288086
1597074783.6354995,134645,94.64653778076172
1597074803.0805497,134829,107.4652099609375
1597074805.649949,134852,103.16914367675781
1597074806.15643,134857,97.67185974121094
1597074808.2466145,134877,104.47991943359375
1597074822.7760913,134983,103.44074249267578
1597074862.4637172,135327,108.01000213623047
1597074896.4420369,135615,104.72856140136719
1597074927.0419097,135872,105.31114959716797
1597074966.0540965,136209,108.07099914550781
1597074973.3694122,136280,87.68243408203125
1597074981.5415936,136358,94.91447448730469
1597075018.1690078,136673,107.84814453125
1597075018.711154,136678,102.02064514160156
1597075020.2688823,136693,101.44384765625
1597075058.631827,137023,90.83456420898438
1597075062.0553696,137055,99.00662994384766
1597075086.0634649,137252,105.63581085205078
1597075113.5333536,137482,101.84003448486328
1597075122.5042658,137565,84.93624877929688
1597075124.5038743,137584,102.55765533447266
1597075135.3450787,137687,101.59220886230469
1597075144.5122068,137744,100.68831634521484
1597075168.0725222,137966,99.9305648803711
1597075191.7523897,138156,100.7134780883789
1597075225.345817,138444,103.79570007324219
1597075228.3635855,138472,106.57733917236328
1597075237.5213077,138558,112.43196868896484
1597075285.1138237,138939,95.50728607177734
1597075287.4848228,138961,106.2829818725586
1597075322.130046,139258,103.4053726196289
1597075337.4009643,139403,89.50205993652344
1597075342.3663716,139449,81.70232391357422
1597075405.4354506,139975,98.85536193847656
1597075409.8109918,140015,87.97176361083984
1597075410.666777,140023,107.81720733642578
1597075412.9309685,140045,99.31404876708984
1597075413.9892833,140055,107.41535186767578
1597075422.0447838,140131,103.25995635986328
1597075428.756216,140165,82.09765625
1597075438.115043,140252,100.14704132080078
1597075441.5509236,140283,107.46981048583984
1597075495.448345,140750,103.1954116821289
1597075517.912759,140927,92.2269058227539
1597075524.445975,140989,104.64200592041016
1597075552.9673352,141222,95.06157684326172
1597075553.5985806,141228,95.98021697998047
1597075626.0736551,141834,99.27481079101562
1597075628.181768,141853,102.96221923828125
1597075632.0290546,141889,97.43099975585938
1597075645.88345,141986,96.81159973144531
1597075667.059784,142179,106.8371353149414
1597075668.9005008,142196,96.11124420166016
1597075669.0050795,142197,100.7081069946289
1597075704.8064494,142496,102.3506088256836
1597075708.7723541,142532,106.71973419189453
1597075735.7889555,142751,97.12068176269531
1597075751.168274,142892,98.74559783935547
1597075786.0006096,143186,94.97073364257812
1597075805.8441818,143342,99.33136749267578
1597075821.4572551,143485,87.26213836669922
1597075833.8860867,143571,104.46800231933594
1597075834.9617982,143581,104.62144470214844
1597075850.1644711,143722,95.90518951416016
1597075855.1581557,143767,96.89356231689453
1597075857.8807247,143792,102.89132690429688
1597075874.809536,143918,104.33052062988281
1597075882.4164746,143988,99.78970336914062
1597075903.8319843,144157,95.56989288330078
1597075911.3685808,144226,97.87889099121094
1597075917.648525,144285,94.89217376708984
1597075930.4258034,144404,103.21804809570312
1597075947.1960971,144528,97.47286224365234
1597075949.5021026,144549,101.15894317626953
1597076034.9852257,145280,92.60430145263672
1597076074.020231,145612,104.06239318847656
1597076075.1960766,145623,106.1436767578125
1597076087.8625526,145711,101.40254211425781
1597076091.9856026,145750,107.82987976074219
1597076096.5193353,145791,85.81100463867188
1597076111.9048347,145932,101.80709075927734
1597076159.3484423,146312,111.62408447265625
1597076168.656843,146399,100.53691864013672
1597076203.941359,146696,96.0002212524414
1597076275.0812867,147296,103.70535278320312
1597076281.3045223,147356,83.87226867675781
1597076282.3705044,147366,100.3233413696289
1597076295.8763692,147491,107.50559997558594
1597076363.8957956,148063,104.13497161865234
1597076380.709021,148189,89.62860870361328
1597076391.4156134,148288,99.6351318359375
1597076409.2147725,148424,102.54741668701172
1597076422.3866925,148546,92.27351379394531
1597076428.6515255,148604,86.458251953125
1597076436.142391,148673,100.2820816040039
1597076436.5710187,148677,95.69491577148438
1597076450.8595116,148778,92.57078552246094
1597076460.0170753,148864,96.59453582763672
1597076461.6431506,148879,100.42247009277344
1597076529.2768764,149442,97.65265655517578
1597076541.5335176,149555,104.79247283935547
1597076558.5854955,149683,93.88639068603516
1597076560.253348,149698,96.68173217773438
1597076567.6961794,149768,95.84114837646484
1597076580.5675716,149886,104.05618286132812
1597076585.9721255,149937,98.22718811035156
1597076595.9452038,149999,93.93427276611328


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/cg_ablation_study/beta0_2_dynamic.csv <==
Step,TrainAcc,TestAcc
0.031600,0.9932,0.9244
0.100000,0.988,0.91
0.316000,0.9796,0.896
1.000000,0.9476,0.877



==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/cg_ablation_study/beta0_2_fixed.csv <==
Step,TrainAcc,TestAcc
0.031600,0.9352,0.8378
0.100000,0.981,0.867
0.316000,0.9728,0.893
1.000000,0.93,0.827



==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/cg_ablation_study/beta0_4_dynamic.csv <==
Step,TrainAcc,TestAcc
0.031600,0.9874,0.9122
0.100000,0.9862,0.9103
0.316000,0.9752,0.8837
1.000000,0.9127,0.8303



==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/cg_ablation_study/beta0_4_fixed.csv <==
Step,TrainAcc,TestAcc
0.031600,0.9569,0.8534
0.100000,0.9822,0.8795
0.316000,0.9705,0.8856
1.000000,0.9134,0.8511



==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/cg_ablation_study/beta0_dynamic.csv <==
Step,TrainAcc,TestAcc
0.031600,0.9942,0.9172
0.100000,0.9893,0.9113
0.316000,0.9811,0.9003
1.000000,0.9589,0.8852



==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/cg_ablation_study/beta0_fixed.csv <==
Step,TrainAcc,TestAcc
0.031600,0.9171,0.8331
0.100000,0.9803,0.8636
0.316000,0.9764,0.8853
1.000000,0.9428,0.8767



==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search/ol_angle.csv <==
Wall time,Step,Value
1582724418.865838,42,90.06775665283203
1582724500.4436421,167,95.91162872314453
1582724540.910488,229,97.23148345947266
1582724544.2227242,234,91.14539337158203
1582724569.9639049,273,90.03705596923828
1582724708.4478416,474,90.0426025390625
1582724749.194828,536,95.24859619140625
1582724777.375602,579,90.13976287841797
1582724781.9549007,586,89.96875762939453
1582724812.9280105,634,90.27347564697266
1582724821.3761842,647,91.41415405273438
1582724865.4070942,714,90.0016860961914
1582724927.3684292,808,91.20551300048828
1582725068.2361693,1014,90.01998901367188
1582725273.9220014,1333,90.00177001953125
1582725276.4976783,1337,90.1021728515625
1582725312.0146654,1385,90.00386810302734
1582725316.4927528,1392,90.0376968383789
1582725344.7924182,1436,89.9891128540039
1582725509.4746494,1691,92.0776596069336
1582725537.264411,1734,90.00818634033203
1582725539.1535547,1737,90.00421142578125
1582725633.7263005,1877,89.98570251464844
1582725659.1253903,1917,90.18999481201172
1582725734.6509128,2036,89.99418640136719
1582725838.784746,2199,90.0062026977539
1582725912.0383523,2307,90.07538604736328
1582725963.861878,2389,90.03010559082031
1582726025.0350044,2485,90.00353240966797
1582726025.6488721,2486,89.99835205078125
1582726033.3333216,2498,90.00849151611328
1582726151.0940642,2685,89.98585510253906
1582726378.342981,3038,90.00652313232422
1582726504.590229,3230,90.02649688720703
1582726514.767168,3246,89.97984313964844
1582726552.2021198,3305,89.9894027709961
1582726755.3699899,3618,90.80684661865234
1582726756.6160862,3620,90.0140380859375
1582726787.591783,3670,90.01428985595703
1582726832.3526366,3741,90.0859146118164
1582726878.3793154,3814,90.02900695800781
1582726882.7787993,3821,90.00638580322266
1582726968.0498745,3956,90.1084976196289
1582727199.9509025,4317,90.05001068115234
1582727252.2167122,4400,89.98405456542969
1582727310.316612,4492,90.00372314453125
1582727326.1504958,4509,90.02356719970703
1582727431.4290638,4676,90.0123519897461
1582727502.0747654,4788,89.98553466796875
1582727622.980083,4971,90.03520202636719
1582727726.1803334,5134,90.05479431152344
1582727860.221533,5345,89.97730255126953
1582727869.0933223,5359,90.04124450683594
1582728103.393235,5723,90.14702606201172
1582728197.386036,5864,89.98838806152344
1582728224.6100264,5907,90.01480865478516
1582728277.0651758,5990,90.68372344970703
1582728409.513939,6200,89.96998596191406
1582728421.2174623,6219,90.00691986083984
1582728465.2168057,6289,90.02804565429688
1582728649.7380424,6574,90.00067138671875
1582728728.8107626,6699,90.00801849365234
1582728736.2960615,6711,90.01602935791016
1582728832.0576065,6854,90.88735961914062
1582728902.8475378,6966,89.99700164794922
1582729022.0493524,7155,89.99432373046875
1582729170.6200385,7382,89.99378204345703
1582729219.9055202,7460,90.0006103515625
1582729221.7893372,7463,90.86872100830078
1582729252.2774425,7511,89.99308013916016
1582729438.3254857,7798,90.08969116210938
1582729460.6431768,7833,89.98433685302734
1582729560.048216,7991,89.98724365234375
1582729607.4068003,8066,90.61398315429688
1582729684.5530782,8180,90.02809143066406
1582729710.5506651,8221,90.02439880371094
1582729800.6814275,8363,89.99446868896484
1582729885.8761141,8498,89.99329376220703
1582729892.1059551,8508,90.00597381591797
1582729955.8350632,8601,89.99541473388672
1582730131.8209276,8878,89.9867172241211
1582730167.8482704,8935,90.2366943359375
1582730204.4317935,8993,90.02284240722656
1582730378.1436148,9260,91.13578033447266
1582730514.9782789,9468,90.12422180175781
1582730569.2949636,9554,91.05580139160156
1582730577.5254674,9567,90.00098419189453
1582730660.0098102,9698,90.00424194335938
1582730751.6272426,9843,90.01673126220703
1582730797.1212685,9907,89.99669647216797
1582731030.5965545,10276,90.02751922607422
1582731034.9567256,10283,89.98992919921875
1582731113.6225145,10399,89.99945068359375
1582731164.1311347,10479,90.01808166503906
1582731191.304024,10522,90.3150863647461
1582731245.2917964,10607,90.05175018310547
1582731354.2206068,10780,90.01425170898438
1582731436.3967304,10902,90.37483215332031
1582731438.3082416,10905,89.97007751464844
1582731476.8487606,10966,90.00920867919922
1582731481.8607478,10974,89.99935913085938
1582731510.8641648,11020,90.0040283203125
1582731562.723942,11102,89.9780044555664
1582731767.9339316,11419,90.00962829589844
1582731839.1884482,11532,90.02147674560547
1582731860.5340374,11566,90.2576904296875
1582731935.8492963,11685,90.0299072265625
1582731987.449464,11759,90.0386734008789
1582732120.29559,11969,90.09265899658203
1582732123.4534557,11974,90.0956039428711
1582732248.3331192,12164,90.18848419189453
1582732328.3161201,12290,90.01148223876953
1582732573.4050279,12671,90.00794982910156
1582732702.7112699,12877,90.41133880615234
1582732801.9192064,13034,91.79792785644531
1582732824.1279898,13061,90.02120208740234
1582733134.694605,13546,89.99547576904297
1582733167.1321547,13597,90.0565185546875
1582733181.6634936,13620,90.15434265136719
1582733302.0564723,13810,89.94783020019531
1582733566.975834,14221,90.00005340576172
1582733612.7251906,14294,89.9948959350586
1582733640.8048315,14338,90.5751724243164
1582733714.8954036,14447,89.97325897216797
1582733835.4285817,14638,90.01718139648438
1582733854.2877192,14668,89.99497985839844
1582733924.4091012,14779,91.18303680419922
1582733989.0170841,14873,90.01732635498047
1582734372.9694538,15473,89.9982681274414
1582734394.5215304,15507,90.02400207519531
1582734542.5552158,15740,89.99506378173828
1582734562.7966342,15764,90.01603698730469
1582734785.6091614,16116,90.05767059326172
1582734874.437054,16249,90.00059509277344
1582734920.077083,16321,90.08963775634766
1582735233.2334492,16809,89.98767852783203
1582735263.5266428,16857,90.9856948852539
1582735394.6509902,17066,89.98597717285156
1582735414.459915,17097,89.95347595214844
1582735559.6232,17317,90.00389862060547
1582735573.6258695,17339,90.00194549560547
1582735703.2964478,17543,89.95205688476562
1582735717.3087344,17557,90.02684783935547
1582736293.2354846,18451,90.05615997314453
1582736717.3761632,19116,90.34254455566406
1582736750.6659276,19169,89.98152923583984
1582736983.8516579,19531,89.98475646972656
1582737052.8840313,19640,90.01921844482422
1582737061.802941,19654,90.16314697265625
1582737110.4189582,19731,90.02508544921875
1582737187.8344455,19846,90.01995849609375
1582737281.4695168,19995,91.1836166381836
1582737318.022152,20053,90.01416778564453
1582737323.6079998,20062,90.01861572265625
1582737371.8353572,20138,89.98271942138672
1582737438.527905,20244,89.99362182617188
1582737448.614487,20252,90.14634704589844
1582737493.5863404,20323,90.01500701904297
1582737567.3697681,20440,90.00872802734375
1582737629.4036055,20539,90.040771484375
1582737630.010389,20540,90.01158142089844
1582737653.9999275,20578,90.32561492919922
1582737785.8598166,20779,90.22328186035156
1582737787.7437747,20782,90.0062026977539
1582737833.48469,20855,90.68571472167969
1582737976.1905692,21080,89.99870300292969
1582738016.2445195,21144,90.00072479248047
1582738076.7683163,21232,90.01570892333984
1582738131.4873147,21319,90.02436828613281
1582738176.6565392,21391,90.01554870605469
1582738260.5690625,21523,89.96780395507812
1582738471.4792814,21848,90.0406265258789
1582738728.587325,22245,89.9508285522461
1582738782.5908515,22330,90.11528778076172
1582738800.2333694,22358,89.98847198486328
1582738872.416962,22472,90.01241302490234
1582739109.8366091,22840,90.75111389160156
1582739303.5787213,23138,90.01144409179688
1582739309.9517126,23148,90.10125732421875
1582739337.5232372,23192,90.35054016113281
1582739353.9610822,23218,90.00279235839844
1582739396.7964008,23286,90.00081634521484
1582739444.4775653,23361,90.00064849853516
1582739491.3650491,23427,90.56015014648438
1582739561.9954798,23540,90.4640121459961
1582739644.238109,23670,90.1129379272461
1582739651.1988294,23681,89.9869155883789
1582739663.6837611,23701,89.98577117919922
1582739818.5161479,23938,90.10667419433594
1582739950.625156,24147,90.1122817993164
1582740035.5170128,24282,89.94088745117188
1582740036.853643,24284,90.03456115722656
1582740065.919415,24322,90.31582641601562
1582740080.4418082,24345,90.70337677001953
1582740254.7978532,24621,89.99322509765625
1582740316.7093394,24719,90.028564453125
1582740321.789796,24727,89.99929809570312
1582740436.5913215,24901,90.22746276855469
1582740457.5127153,24934,89.99352264404297
1582740504.2857988,25008,90.00147247314453
1582740664.0448296,25253,89.97604370117188
1582740713.9289083,25332,90.01748657226562
1582740751.1762044,25391,90.01224517822266
1582741022.60462,25812,90.25003814697266
1582741044.6932683,25847,90.0715560913086
1582741091.1876807,25921,90.05354309082031
1582741183.309603,26066,90.21267700195312
1582741244.7881107,26155,90.01634216308594
1582741337.9966366,26303,89.68978118896484
1582741443.6098232,26470,90.04122924804688
1582741655.7303593,26797,90.03114318847656
1582741656.3311625,26798,90.02741241455078
1582741676.0809574,26829,89.99425506591797
1582741878.0258884,27142,89.99352264404297
1582741885.5399024,27154,90.0045166015625
1582741888.0750859,27158,89.9820785522461
1582741888.7009976,27159,90.0024185180664
1582741961.5200973,27274,89.97875213623047
1582742113.2871885,27505,90.01091766357422
1582742174.7907155,27603,89.99888610839844
1582742196.8631458,27638,90.066162109375
1582742315.5159726,27825,89.97830963134766
1582742378.09383,27916,90.36986541748047
1582742410.6634605,27968,90.05101776123047
1582742714.7452812,28438,89.92448425292969
1582742722.8409753,28451,89.99392700195312
1582742780.6755137,28543,90.0153579711914
1582742799.112752,28572,90.32569122314453
1582743056.4223363,28970,90.00421905517578
1582743072.785234,28996,91.27078247070312
1582743114.4161994,29062,90.05838775634766
1582743202.527353,29201,90.05860900878906
1582743246.8906386,29263,90.01929473876953
1582743378.9562693,29471,90.01683044433594
1582743389.0942464,29487,91.42989349365234
1582743435.9472127,29561,89.99783325195312
1582743467.4676354,29611,90.00008392333984
1582743611.179186,29829,90.0253677368164
1582743722.8315494,30005,90.8139877319336
1582743739.309076,30031,90.09344482421875
1582743835.3162062,30174,90.00809478759766
1582743878.8502307,30243,89.97721862792969
1582743931.9041739,30327,90.34442138671875
1582744022.252741,30470,89.99253845214844
1582744117.5177844,30612,90.00689697265625
1582744176.7674308,30706,90.01119995117188
1582744185.7846704,30720,90.00137329101562
1582744625.8919837,31406,90.87713623046875
1582744649.1693985,31443,90.00469207763672
1582744814.0751731,31696,90.03304290771484
1582744930.5056233,31880,90.00399780273438
1582744966.308894,31936,90.26470184326172
1582745014.370158,32004,89.9830551147461
1582745143.025251,32207,90.01153564453125
1582745293.3371787,32435,89.9964599609375
1582745360.930542,32542,90.33003234863281
1582745434.1606452,32657,90.16921997070312
1582745500.6423223,32762,89.98776245117188
1582745589.7371514,32894,90.0059585571289
1582745594.728929,32902,90.55097961425781
1582745678.3199086,33034,90.003662109375
1582745753.5779624,33152,90.02901458740234
1582745770.5360618,33179,90.0611343383789
1582745771.8229353,33181,89.99759674072266
1582745828.9200907,33271,90.00908660888672
1582745878.5421546,33341,90.00621032714844
1582745900.0310473,33375,90.0088119506836
1582745917.7916718,33403,90.18435668945312
1582746123.0843575,33728,89.9857406616211
1582746128.7640772,33737,90.02568817138672
1582746136.2806814,33749,89.98636627197266
1582746153.2883067,33768,89.94860076904297
1582746163.950511,33785,89.99752807617188
1582746198.2366984,33839,90.04317474365234
1582746205.8194935,33851,90.01808166503906
1582746221.7133899,33876,89.99552154541016
1582746245.063604,33913,91.03807830810547
1582746311.1092682,34017,90.02251434326172
1582746323.095191,34036,90.0404052734375
1582746389.5384836,34141,89.97386932373047
1582746534.7486973,34362,90.00286865234375
1582746547.8959012,34383,90.16891479492188
1582746637.9669333,34525,90.01392364501953
1582746684.9970956,34599,90.02278137207031
1582746807.1482146,34783,90.00651550292969
1582747162.4096887,35333,90.00172424316406
1582747175.7095134,35354,90.0113525390625
1582747180.8461232,35362,89.99346160888672
1582747190.5769966,35377,89.98839569091797
1582747258.4983978,35483,90.04801177978516
1582747320.9931624,35573,90.00314331054688
1582747446.2919228,35771,90.00457000732422
1582747450.6305027,35778,89.9967041015625
1582747495.6148863,35849,89.99637603759766
1582747561.6876936,35953,90.0049819946289
1582747572.384846,35970,90.01425170898438
1582747620.3104446,36037,90.04273986816406
1582747752.3647406,36246,90.16205596923828
1582747770.6525395,36275,90.00995635986328
1582748001.0817254,36629,89.99909973144531
1582748020.0539312,36659,89.98393249511719
1582748088.9013174,36767,90.47467803955078
1582748141.7002454,36850,90.00209045410156
1582748183.2046287,36907,90.43658447265625
1582748370.3573525,37202,90.01754760742188
1582748536.0688272,37455,90.00764465332031
1582748557.8692293,37489,90.0027847290039
1582748732.8811824,37764,90.3451919555664
1582748809.140663,37876,90.54439544677734
1582749009.4121203,38192,90.03443145751953
1582749171.3576436,38439,90.39259338378906
1582749181.5317566,38455,90.00806427001953
1582749355.2568753,38720,90.02658081054688
1582749431.5260055,38840,90.39399719238281
1582749521.6715658,38981,90.00214385986328
1582749537.0107422,39005,89.9953384399414
1582749727.5140843,39296,90.02550506591797
1582749990.896311,39702,89.99556732177734
1582750008.501117,39730,90.33369445800781
1582750041.101004,39781,89.99254608154297
1582750102.7062,39878,90.00618743896484
1582750122.5873356,39909,90.0014419555664
1582750125.7235441,39914,90.04724884033203
1582750192.5224988,40020,90.00666046142578
1582750373.495932,40296,90.01715087890625
1582750508.3612645,40500,91.56709289550781
1582750601.6446626,40647,90.0212173461914
1582750612.0138752,40663,90.00763702392578
1582750614.5872254,40667,91.10987854003906
1582750635.673589,40700,90.9230728149414
1582750648.3988988,40720,89.99247741699219
1582750694.4870467,40793,90.03050994873047
1582750857.904107,41040,89.97294616699219
1582750987.824242,41244,90.19049835205078
1582751004.8511045,41271,90.00294494628906
1582751049.0641742,41341,90.01995086669922
1582751180.4732208,41539,89.99581909179688
1582751190.6983879,41555,90.04100799560547
1582751564.0085306,42134,89.99694061279297
1582751770.4856,42450,89.99974060058594
1582751781.9086795,42468,90.01658630371094
1582751916.1401424,42678,90.03227996826172
1582752114.0599322,42981,89.98452758789062
1582752308.2359848,43278,90.12122344970703
1582752460.922761,43518,90.02079772949219
1582752483.2710102,43553,89.98741149902344
1582752517.8462963,43607,89.99514770507812
1582752538.1333013,43639,90.0225830078125
1582752589.5408893,43711,91.8228759765625
1582752606.5204713,43738,90.0145034790039
1582752609.0144026,43742,89.98930358886719
1582752649.5381172,43805,90.0906753540039
1582752768.9566107,43993,89.99462890625
1582752819.5060387,44073,90.00985717773438
1582752905.193512,44200,90.0291519165039
1582752909.6696587,44207,90.01033782958984
1582752938.0387628,44251,89.99195861816406
1582752971.9567811,44304,90.00733947753906
1582753156.0317764,44585,89.84436798095703
1582753294.5120857,44802,89.9920654296875
1582753303.438469,44816,89.99868774414062
1582753397.4305642,44964,90.03277587890625
1582753622.7386606,45310,89.98200225830078
1582753628.3362308,45319,90.02301025390625
1582753661.921102,45372,89.97972106933594
1582753753.1134493,45507,89.98709106445312
1582753849.2818832,45658,91.01892852783203
1582754094.128495,46033,90.0167007446289
1582754129.8400457,46090,91.12448120117188
1582754180.1228638,46169,89.99408721923828
1582754203.0366395,46205,90.0006103515625
1582754274.82475,46318,90.0126953125
1582754285.0737019,46334,90.87541198730469
1582754340.4083993,46413,90.00587463378906
1582754395.0067818,46499,89.97245788574219
1582754871.9417562,47241,90.05416107177734
1582754915.5887175,47301,90.59382629394531
1582754928.1706815,47321,89.99810791015625
1582755034.8788729,47489,89.9732666015625
1582755096.1183076,47585,89.98198699951172
1582755129.79957,47638,90.10723876953125
1582755149.5237358,47669,89.96121215820312
1582755177.8356035,47705,90.00542449951172
1582755202.6913195,47744,90.16612243652344
1582755290.2558544,47882,90.80921173095703
1582755331.2631726,47947,90.02257537841797
1582755345.9810548,47970,89.98500061035156
1582755412.8232594,48076,90.06097412109375
1582755485.5113552,48181,90.33280944824219
1582755514.6452847,48227,89.99830627441406
1582755702.4971616,48522,90.00225830078125
1582755913.200429,48844,89.97834014892578
1582756190.8665957,49272,90.03909301757812
1582756225.6084406,49326,90.56539916992188
1582756241.5244691,49351,89.99095916748047
1582756322.4702098,49477,90.1781997680664
1582756670.874373,50006,89.97775268554688
1582756703.293988,50056,90.00235748291016
1582756762.3068357,50149,89.9984130859375
1582756772.6930158,50165,90.00739288330078
1582756791.8782423,50195,90.3699951171875
1582756838.5058353,50268,89.98750305175781
1582757074.7428496,50629,89.99324035644531
1582757195.0938187,50819,90.06031799316406
1582757302.3412476,50979,90.00096893310547
1582757400.722291,51134,89.99336242675781
1582757460.3421845,51227,90.00765228271484
1582757496.0683255,51282,89.96240234375
1582757539.429233,51342,90.71247863769531
1582757804.5957155,51750,90.0119400024414
1582757834.765044,51798,90.43223571777344
1582757839.8611848,51806,89.9999771118164
1582757934.0300324,51954,90.00070190429688
1582757964.1075938,52001,89.99764251708984
1582758006.2570465,52067,91.55671691894531
1582758119.9782608,52237,89.96662139892578
1582758154.9449456,52292,89.97882843017578
1582758193.9858537,52353,90.0328598022461
1582758294.5137362,52510,90.56856536865234
1582758305.951814,52528,90.01473236083984
1582758409.6363964,52682,90.48393249511719
1582758552.2893054,52906,90.11526489257812
1582758572.793006,52939,89.96556091308594
1582758670.5470276,53092,89.97964477539062
1582758685.66779,53107,90.00736999511719
1582758915.7442431,53468,90.11150360107422
1582759071.4326358,53706,90.14313507080078
1582759075.9604285,53713,90.33467864990234
1582759078.5511065,53717,89.8503646850586
1582759081.0806532,53721,89.9976806640625
1582759171.0403883,53862,89.98684692382812
1582759198.96917,53906,90.5110092163086
1582759310.2587864,54072,89.99378204345703
1582759319.6573827,54087,90.06620025634766
1582759333.088586,54108,90.0031967163086
1582759342.620214,54123,89.96887969970703
1582759417.7398436,54241,89.99502563476562
1582759709.1696017,54691,90.26828002929688
1582759783.0258336,54807,90.03534698486328
1582759871.759329,54937,90.06749725341797
1582759900.23998,54982,89.90594482421875
1582760035.1164904,55193,89.99347686767578
1582760102.8983524,55299,90.87672424316406
1582760104.8739917,55302,91.57282257080078
1582760121.7189858,55328,90.02409362792969
1582760146.752432,55359,90.06474304199219
1582760263.253129,55543,90.02155303955078
1582760268.4933958,55551,89.98468017578125
1582760371.8017318,55713,90.0159912109375
1582760405.6215875,55766,90.30189514160156
1582760618.4411645,56091,90.28118133544922
1582760780.9721136,56337,90.0400161743164
1582760889.123021,56507,90.02021026611328
1582760898.1437635,56521,89.99691009521484
1582760953.8731287,56608,91.66984558105469
1582761074.0220058,56787,90.00504302978516
1582761094.678144,56820,90.00999450683594
1582761208.2431128,56999,89.94635009765625
1582761404.5556657,57299,90.16028594970703
1582761408.4337237,57305,89.99818420410156
1582761522.154769,57484,90.0081787109375
1582761703.3360968,57760,90.03343200683594
1582762050.4108849,58295,90.03085327148438
1582762143.3935802,58440,89.95672607421875
1582762222.8889372,58556,89.99803161621094
1582762277.5035112,58641,90.02648162841797
1582762327.150568,58719,90.00179290771484
1582762344.4849033,58746,90.00396728515625
1582762355.2547758,58763,90.1563491821289
1582762531.097055,59030,90.00022888183594
1582762680.5314326,59264,89.97627258300781
1582762710.4425268,59311,89.99468231201172
1582762793.4954846,59432,90.94572448730469
1582762926.3908083,59640,91.23369598388672
1582762945.4667797,59670,90.62876892089844
1582762988.1484911,59737,90.0201644897461
1582763276.5211167,60179,90.0071029663086
1582763280.3619938,60185,90.09828186035156
1582763294.5227304,60207,90.0228042602539
1582763352.224335,60297,90.65738677978516
1582763470.9969664,60475,90.69123840332031
1582763888.8615956,61122,89.99213409423828
1582763947.3483906,61205,89.99078369140625
1582763992.427406,61276,90.00819396972656
1582764095.9847145,61438,90.00360870361328
1582764157.1845815,61534,90.00253295898438
1582764256.1000278,61680,90.06431579589844
1582764555.2399292,62139,90.14437103271484
1582764606.2665837,62219,89.98750305175781
1582764796.3538294,62516,90.12212371826172
1582764816.011638,62547,90.00200653076172
1582764826.5213504,62555,90.07649230957031
1582765029.7948956,62874,90.01441955566406
1582765130.887747,63024,90.05599212646484
1582765255.9170775,63220,90.01700592041016
1582765344.2645822,63358,90.01609802246094
1582765388.911874,63428,90.26148223876953
1582765389.548269,63429,90.00061798095703
1582765448.5617168,63513,90.03091430664062
1582765549.4996424,63671,89.97899627685547
1582765673.3369355,63865,90.00948333740234
1582765757.0652316,63988,90.01309204101562
1582765826.7641845,64098,90.16313171386719
1582765907.5878637,64225,90.00796508789062
1582766095.7713575,64511,90.00125122070312
1582766102.216634,64521,90.35489654541016
1582766209.765884,64687,90.03959655761719
1582766345.71701,64889,90.14241027832031
1582766453.8165853,65054,90.3035888671875
1582766578.2567258,65245,90.16301727294922
1582766613.9502301,65292,90.83577728271484
1582766668.015932,65375,89.97936248779297
1582766716.5856743,65450,89.99777221679688
1582766736.719852,65481,90.05471801757812
1582766815.0657437,65601,89.98477172851562
1582766842.3586423,65643,89.99920654296875
1582766889.928566,65709,90.01798248291016
1582767018.818209,65907,90.10948181152344
1582767111.409187,66049,89.99017333984375
1582767278.939609,66298,89.997802734375
1582767510.5959616,66647,89.95646667480469
1582767601.354469,66787,90.00615692138672
1582767706.3863235,66948,89.99369812011719
1582767724.755521,66976,89.98526000976562
1582767754.1597216,67021,90.04550170898438
1582768031.779657,67440,91.15390014648438
1582768053.825179,67474,90.0071029663086
1582768084.5062163,67513,89.99618530273438
1582768577.8474898,68263,90.02108764648438
1582768589.5916536,68281,90.4729995727539
1582768653.1487901,68378,90.00452423095703
1582768691.657267,68429,90.01490020751953
1582768745.731604,68512,89.99237060546875
1582768796.8028307,68590,89.97819519042969
1582769023.0496075,68929,90.1188735961914
1582769061.4705977,68988,89.99710083007812
1582769180.739528,69171,90.00360870361328
1582769189.901558,69185,90.00912475585938
1582769371.7108574,69455,89.99600219726562
1582769385.3729355,69476,90.11515045166016
1582769506.4863126,69662,90.00967407226562
1582769543.7791097,69719,90.01712036132812
1582769600.6102953,69798,90.3407211303711
1582769676.7189276,69915,90.79898071289062
1582770037.9030128,70462,89.99639129638672
1582770058.2466042,70493,90.35054779052734
1582770115.4261644,70580,90.00554656982422
1582770169.8068912,70656,89.99765014648438
1582770338.3134098,70915,89.99901580810547
1582770390.9404392,70996,89.97872924804688
1582770603.8847842,71314,90.00952911376953
1582770678.3097246,71428,90.02521514892578
1582770765.2937472,71554,90.00623321533203
1582770782.3997378,71580,90.00041198730469
1582770857.6080303,71696,90.04473876953125
1582770957.4254038,71850,90.0262680053711
1582770994.0387063,71906,90.59969329833984
1582771027.22506,71957,90.02577209472656
1582771041.6818688,71979,90.00489044189453
1582771068.2301254,72012,89.99412536621094
1582771084.4014385,72037,90.00016784667969
1582771239.8414118,72275,90.00584411621094
1582771254.3828435,72297,90.0029525756836
1582771255.731643,72299,90.00432586669922
1582771322.6383173,72401,90.02383422851562
1582771324.5901377,72404,90.00523376464844
1582771429.9693367,72558,89.98362731933594
1582771537.6601105,72723,89.97210693359375
1582771635.8652666,72873,89.99437713623047
1582771728.8867028,73009,90.01641082763672
1582771839.7389193,73179,89.99464416503906
1582771930.5588255,73318,90.00546264648438
1582772242.833454,73789,90.16305541992188
1582772245.996691,73794,90.91850280761719
1582772282.044521,73841,90.03752136230469
1582772321.5007968,73901,90.1904067993164
1582772336.5217867,73924,90.18900299072266
1582772393.1139934,74011,90.00989532470703
1582772508.3199403,74187,89.99684143066406
1582772512.9298444,74194,90.73072814941406
1582772961.036683,74865,90.00643157958984
1582772984.1304488,74901,89.98822784423828
1582773139.4784157,75140,90.00040435791016
1582773164.6682749,75171,89.94830322265625
1582773358.5748382,75469,89.9910659790039
1582773370.3703372,75487,90.00687408447266
1582773422.1999307,75567,90.90330505371094
1582773512.0102432,75697,89.99397277832031
1582773663.0229707,75928,90.2281494140625
1582773752.0616887,76056,90.55997467041016
1582773780.180976,76099,90.24297332763672
1582773857.5842178,76218,90.01243591308594
1582773996.4509153,76431,90.01419067382812
1582774029.6649911,76482,90.00569915771484
1582774128.8404977,76626,89.99168395996094
1582774159.4594767,76673,90.7438735961914
1582774180.3624048,76705,90.0181655883789
1582774235.8807645,76790,90.00762939453125
1582774311.800459,76906,90.32749938964844
1582774316.4249377,76913,90.02510070800781
1582774323.7029471,76924,90.00408935546875
1582774506.9550025,77198,89.9822769165039
1582774588.937285,77324,89.95938110351562
1582774682.7399697,77460,90.01118469238281
1582774728.8139758,77530,89.99823760986328
1582774802.9026175,77643,90.04110717773438
1582774906.9735525,77802,90.02899932861328
1582774976.7028055,77901,90.04074096679688
1582775128.6195798,78135,90.01416778564453
1582775176.370757,78208,90.05779266357422
1582775213.1688595,78265,89.99134063720703
1582775555.8762844,78775,90.21807861328125
1582775600.2248683,78843,89.98223876953125
1582775650.41943,78920,90.48827362060547
1582775659.5620804,78934,90.67107391357422
1582775685.081852,78973,90.02281188964844
1582775706.0219572,79005,90.6300277709961
1582775909.7139275,79309,90.01807403564453
1582775980.737139,79418,90.0373764038086
1582776097.3830276,79597,90.01506805419922
1582776112.421072,79620,89.98062133789062
1582776242.8304012,79812,89.90670013427734
1582776348.789175,79975,90.0047378540039
1582776363.962514,79998,89.99909973144531
1582776385.4187474,80031,89.9949951171875
1582776388.0568674,80035,89.99222564697266
1582776435.5817347,80100,90.0196533203125
1582776477.6881616,80165,90.0096206665039
1582776598.8604074,80351,89.97030639648438
1582776624.5956929,80390,90.01933288574219
1582776634.9748752,80406,90.060546875
1582776734.3932934,80550,90.02247619628906
1582776751.4288485,80576,89.98287963867188
1582776775.493046,80613,90.00874328613281
1582776914.0691674,80826,90.00261688232422
1582777025.2844481,80996,90.00129699707031
1582777042.8340046,81015,90.06080627441406
1582777109.6734812,81117,90.13910675048828
1582777281.5594907,81381,90.01038360595703
1582777360.425125,81494,90.55432891845703
1582777383.2530715,81529,90.02265167236328
1582777664.004513,81952,90.00012969970703
1582777746.9585755,82080,89.97679901123047
1582778180.2580755,82736,90.40673065185547
1582778202.35153,82770,90.00679779052734
1582778247.5492287,82831,90.59537506103516
1582778259.3128388,82849,90.17585754394531
1582778406.7421713,83075,89.99443817138672
1582778440.6258404,83127,89.93505096435547
1582778537.0419688,83267,90.23523712158203
1582778695.973585,83510,89.97245025634766
1582778865.8143926,83762,90.00607299804688
1582778970.598713,83923,89.91765594482422
1582779002.1047993,83971,90.64104461669922
1582779133.304832,84165,89.98882293701172
1582779153.9514465,84197,90.01707458496094
1582779281.8495193,84394,90.19403839111328
1582779291.6217594,84409,90.08724212646484
1582779334.1785684,84475,89.99336242675781
1582779421.8893406,84601,90.22750091552734
1582779477.7273207,84686,90.0217056274414
1582779512.7559736,84740,89.9981918334961
1582779563.6901798,84818,90.00574493408203
1582779695.7547615,85020,90.08651733398438
1582779721.8806198,85052,90.01866149902344
1582779746.2810242,85089,90.0011978149414
1582779798.0494795,85169,90.02189636230469
1582779896.927732,85320,90.03240966796875
1582780024.3204718,85508,90.00833892822266
1582780044.5023143,85539,90.12218475341797
1582780066.1415932,85572,90.01043701171875
1582780140.2680116,85686,89.99327850341797
1582780180.8469243,85749,90.03338623046875
1582780339.7965639,85985,90.00595092773438
1582780358.7865076,86014,90.3154067993164
1582780651.0333035,86452,90.01235961914062
1582780775.1077216,86642,89.99522399902344
1582780779.5866523,86649,89.99761962890625
1582780864.8230157,86780,90.00374603271484
1582780873.3718357,86793,90.13246154785156
1582780903.3168895,86839,90.42559051513672
1582780925.104999,86865,89.98886108398438
1582781018.6980853,87008,89.99390411376953
1582781269.8559134,87393,90.95519256591797
1582781305.5619528,87450,90.02153015136719
1582781373.172971,87556,90.01543426513672
1582781415.432116,87621,90.03519439697266
1582781444.4593282,87666,89.97306060791016
1582781556.3239708,87829,89.9935531616211
1582781729.000614,88093,89.99854278564453
1582781757.9186034,88137,90.45435333251953
1582781917.4055285,88374,91.04698944091797
1582781961.246655,88441,90.51677703857422
1582782118.5546293,88674,90.00723266601562
1582782178.875106,88766,89.99050903320312
1582782210.2105367,88815,90.00442504882812
1582782279.7124438,88922,89.98163604736328
1582782507.1482036,89262,90.0216064453125
1582782562.6635725,89347,90.10582733154297
1582782572.9919,89363,89.99968719482422
1582782827.3098943,89745,90.0246810913086
1582782838.3102086,89762,89.98755645751953
1582782910.1728642,89873,89.9908218383789
1582782922.8419857,89892,89.89452362060547
1582782976.126686,89973,90.00613403320312
1582783021.810451,90035,90.3806381225586
1582783153.2690766,90237,90.15474700927734
1582783296.9750946,90450,90.1351089477539
1582783708.633178,91074,89.97281646728516
1582783721.5482333,91094,90.00325012207031
1582783855.184156,91300,90.194580078125
1582783974.0416021,91474,90.00361633300781
1582784072.6878119,91624,90.176513671875
1582784085.7712286,91644,90.1488037109375
1582784087.677507,91647,90.00774383544922
1582784128.046545,91709,90.06188201904297
1582784143.2130265,91732,90.20757293701172
1582784145.1426334,91735,90.3575210571289
1582784383.8988109,92094,89.99739837646484
1582784400.7807112,92120,90.01046752929688
1582784528.5490286,92309,90.00119018554688
1582784807.123217,92729,90.2652587890625
1582784845.2841723,92788,89.9926986694336
1582784846.5820777,92790,90.04193115234375
1582784866.5924082,92821,90.00626373291016
1582784912.7850435,92892,90.49073028564453
1582785064.9413118,93126,90.56551361083984
1582785133.3583117,93223,91.17927551269531
1582785295.428448,93471,89.99752044677734
1582785581.852647,93901,89.99186706542969
1582785691.455001,94061,89.99413299560547
1582785898.9789443,94380,90.0089111328125
1582785927.7815175,94424,90.11396026611328
1582786005.4578018,94536,90.05256652832031
1582786166.9404697,94784,90.05677795410156
1582786237.0792658,94891,90.01971435546875
1582786332.677356,95030,90.0148696899414
1582786350.4146557,95057,90.00077056884766
1582786433.9035628,95184,90.00579071044922
1582786523.3989894,95321,90.01937103271484
1582786560.476672,95377,90.00957489013672
1582786586.3473523,95409,90.028076171875
1582786632.294865,95480,90.03949737548828
1582786885.3412843,95860,90.0154800415039
1582786943.4714787,95949,90.90339660644531
1582786958.056449,95972,89.97845458984375
1582787177.8085794,96301,90.31866455078125
1582787229.9306648,96381,90.08251953125
1582787284.283374,96465,89.99214172363281
1582787310.2477574,96505,90.03361511230469
1582787329.7767076,96535,90.019287109375
1582787372.2741964,96600,90.13481140136719
1582787393.1536741,96632,91.08112335205078
1582787651.1768615,97018,90.02127075195312
1582787741.0139391,97156,90.07638549804688
1582787791.9379966,97226,90.17267608642578
1582787837.775773,97296,90.80789947509766
1582787915.7800403,97416,90.01663970947266
1582787944.4769876,97460,90.05636596679688
1582788033.4449015,97596,90.09624481201172
1582788075.9184682,97653,90.08170318603516
1582788134.0319057,97742,90.07392120361328
1582788169.5230126,97796,90.05245971679688
1582788220.953969,97876,89.99763488769531
1582788292.6558495,97986,90.01583099365234
1582788299.081913,97996,90.03103637695312
1582788397.6255064,98139,90.02652740478516
1582788445.4717448,98212,90.00301361083984
1582788570.1965678,98404,90.00309753417969
1582788615.9572012,98474,89.99151611328125
1582788647.5396638,98523,90.011474609375
1582788706.1765385,98605,90.35911560058594
1582788802.7180357,98754,90.16674041748047
1582788956.0803266,98990,89.9971923828125
1582789003.831162,99055,91.37738037109375
1582789302.3087392,99506,89.9762954711914
1582789371.1202722,99612,90.01921844482422
1582789372.4112837,99614,90.00355529785156
1582789548.2478034,99884,90.01008605957031
1582789814.1502273,100284,89.98680114746094
1582789839.819536,100323,90.3586654663086
1582789953.464014,100489,89.97769927978516
1582790003.7017107,100566,90.0108413696289
1582790018.7637126,100589,90.04369354248047
1582790123.997861,100751,90.06051635742188
1582790199.152206,100858,91.24270629882812
1582790219.877486,100890,90.01702880859375
1582790237.525764,100917,90.41951751708984
1582790243.3806727,100926,90.01590728759766
1582790289.543807,100997,90.3015365600586
1582790338.2987218,101072,90.03447723388672
1582790392.2478526,101155,90.00550079345703
1582790443.3303282,101234,89.99481964111328
1582790514.3635826,101335,89.99321746826172
1582790527.4914863,101355,90.2263412475586
1582790577.1540778,101431,90.10559844970703
1582790614.2012308,101488,90.15998840332031
1582790621.4754143,101499,90.10883331298828
1582790902.4715168,101923,89.97139739990234
1582790915.7371612,101943,89.98331451416016
1582791158.3959508,102307,90.00078582763672
1582791268.2272992,102475,89.99689483642578
1582791290.266752,102509,90.78136444091797
1582791311.0934057,102541,89.99824523925781
1582791346.2833683,102595,89.98617553710938
1582791410.0921772,102685,90.1036148071289
1582791536.7982502,102880,89.9923324584961
1582791556.9730425,102911,90.00077819824219
1582791592.5457597,102966,90.05952453613281
1582791615.2202637,103001,90.01448822021484
1582791621.7275386,103011,89.97026062011719
1582791753.8593957,103206,90.02692413330078
1582791826.0374463,103317,89.98809051513672
1582791920.6084583,103462,90.05810546875
1582791962.0698414,103517,90.4686050415039
1582792100.3695972,103729,90.00859069824219
1582792242.4576087,103947,90.1256103515625
1582792461.8217807,104276,90.00988006591797
1582792499.899196,104334,89.98066711425781
1582792745.5511692,104704,90.00135040283203
1582792813.4608102,104808,90.0052261352539
1582792822.5726292,104822,89.98990631103516
1582792835.012286,104841,90.0020980834961
1582792867.1634412,104882,89.95816040039062
1582792876.3378696,104896,90.0165023803711
1582792885.9871433,104911,90.61314392089844
1582792894.2475486,104924,90.01043701171875
1582792919.6936967,104963,89.990234375
1582792945.922479,105003,90.01350402832031
1582792951.7695806,105012,90.01823425292969
1582792988.4204938,105069,90.9403305053711
1582793003.9904408,105093,90.00250244140625
1582793114.8007927,105263,90.02286529541016
1582793116.0909293,105265,89.99825286865234
1582793231.2595618,105434,91.00433349609375
1582793345.4527307,105610,90.00496673583984
1582793405.6458936,105702,89.92042541503906
1582793458.057245,105774,89.99393463134766
1582793467.1180682,105788,90.15512084960938
1582793592.4830797,105981,90.02139282226562
1582793746.8783867,106210,90.00308227539062
1582793784.08992,106267,90.0034408569336
1582793864.0238063,106390,90.00130462646484
1582793978.273301,106566,90.40282440185547
1582794048.1949842,106666,89.99589538574219
1582794114.9668386,106769,90.0881118774414
1582794338.5837882,107103,90.0024185180664
1582794776.5603344,107764,90.7439193725586
1582794802.6147342,107804,89.98828887939453
1582794824.2001152,107837,90.00418090820312
1582794949.1157684,108021,90.02509307861328
1582795229.754593,108449,90.00194549560547
1582795324.0315847,108586,90.00328063964844
1582795663.742277,109098,90.0103759765625
1582795758.102675,109242,90.4994888305664
1582795758.7039201,109243,89.99946594238281
1582795797.0396836,109301,90.53829193115234
1582795932.3592913,109501,90.01428985595703
1582795984.2648659,109580,90.0103988647461
1582796147.2029366,109822,89.98397827148438
1582796303.3926136,110063,89.9832992553711
1582796387.130157,110191,90.02157592773438
1582796408.6896763,110224,90.07792663574219
1582796467.5648682,110306,90.00505065917969
1582796540.560744,110418,90.62835693359375
1582796579.7762637,110478,89.99789428710938
1582796650.619899,110586,89.95476531982422
1582796674.3327293,110622,89.98503875732422
1582796686.6066291,110641,90.0060806274414
1582796754.4497535,110737,90.00475311279297
1582796782.9331,110781,89.99107360839844
1582797057.953242,111194,90.08511352539062
1582797084.6070797,111235,89.99974822998047
1582797141.6416752,111323,90.00680541992188
1582797286.445185,111545,89.98854064941406
1582797310.1409442,111581,90.99577331542969
1582797391.5913088,111698,90.01006317138672
1582797514.8315685,111887,90.04654693603516
1582797533.170416,111915,90.0108642578125
1582797897.3330767,112470,90.03706359863281
1582798027.4750466,112664,90.00209045410156
1582798052.949962,112703,90.01990509033203
1582798183.4235687,112902,90.03849792480469
1582798461.923342,113322,90.04790496826172
1582798559.4042084,113463,89.99191284179688
1582798641.5670846,113589,90.18096160888672
1582798739.918619,113741,90.01287078857422
1582798900.6536777,113980,89.99545288085938
1582799104.1095464,114292,90.02194213867188
1582799219.027357,114459,90.05814361572266
1582799224.2704566,114467,90.02104187011719
1582799378.4143345,114703,90.13634490966797
1582799460.2191808,114820,90.00308227539062
1582799640.7535338,115096,90.18254089355469
1582799675.0373502,115149,89.99334716796875
1582799913.9664018,115506,90.13499450683594
1582799921.9156833,115518,90.00872039794922
1582800087.9015424,115765,90.00606536865234
1582800092.4574633,115772,90.26102447509766
1582800161.5526445,115878,89.99042510986328
1582800266.558279,116039,90.01668548583984
1582800330.7100022,116129,90.09091186523438
1582800499.6096096,116387,89.98662567138672
1582800542.792809,116453,89.99877166748047
1582800659.614174,116624,89.99949645996094
1582800691.8276,116673,90.00605010986328
1582800716.379385,116711,89.98981475830078
1582800737.5176091,116745,89.9878921508789
1582800761.3908987,116783,89.96573638916016
1582800785.8409917,116822,90.09930419921875
1582800858.6811507,116938,89.97904968261719
1582800883.2775204,116977,90.55127716064453
1582800913.0439482,117016,92.86245727539062
1582800921.8493342,117030,90.4162826538086
1582800932.3649607,117047,90.01212310791016
1582801001.770012,117155,89.99274444580078
1582801014.771414,117175,89.998291015625
1582801037.0133967,117209,90.37889099121094
1582801074.026879,117267,89.99195861816406
1582801318.7695317,117635,90.01702880859375
1582801351.9587722,117686,90.0089111328125
1582801442.712179,117825,90.01814270019531
1582801523.797559,117941,90.23583221435547
1582801667.1043541,118161,90.0040512084961
1582801686.0301845,118190,89.99113464355469
1582801991.910875,118651,89.98267364501953
1582802164.3858788,118908,89.97259521484375
1582802182.8432791,118937,90.23297119140625
1582802222.8989096,118998,90.12828826904297
1582802424.3329442,119302,92.678466796875
1582802530.9169743,119470,90.0151138305664
1582802862.2664459,119979,90.01301574707031
1582802871.694568,119994,90.02644348144531
1582803067.1860938,120291,89.98490905761719
1582803433.9513495,120854,89.99590301513672
1582803471.9338207,120914,90.33386993408203
1582803655.8812172,121192,89.963623046875
1582803656.5002146,121193,90.11505889892578
1582803727.290907,121304,90.00558471679688
1582803745.6899767,121332,92.38306427001953
1582803765.2110655,121362,89.9983139038086
1582803791.5479732,121403,90.0224380493164
1582803871.4979177,121519,91.16807556152344
1582803919.1170363,121593,90.01276397705078
1582804074.1333408,121835,90.35625457763672
1582804101.3970888,121877,89.95966339111328
1582804124.4353976,121913,90.41380310058594
1582804246.5682862,122096,90.00900268554688
1582804316.4999876,122205,90.00714874267578
1582804336.4776838,122236,90.00980377197266
1582804380.7181206,122306,90.06525421142578
1582804529.497948,122529,90.00321197509766
1582804589.4705472,122622,90.01068115234375
1582804597.0878851,122634,90.09343719482422
1582804664.2626402,122739,90.36902618408203
1582804880.7553966,123068,90.71332550048828
1582805196.0217667,123550,90.03614044189453
1582805233.3161135,123609,89.99566650390625
1582805248.5375226,123633,90.13098907470703
1582805269.5342686,123666,90.08561706542969
1582805555.8053572,124103,90.00970458984375
1582805597.9134536,124169,90.12884521484375
1582805615.5738697,124197,89.9788818359375
1582805635.2446837,124219,90.01605987548828
1582805836.2458348,124532,90.33833312988281
1582805956.759831,124711,90.02685546875
1582805987.953685,124760,90.6317367553711
1582805989.8488092,124763,90.20722198486328
1582805996.7994697,124774,91.28339385986328
1582806025.0228016,124818,89.99798583984375
1582806170.1101973,125043,90.14286041259766
1582806334.7423801,125290,89.99244689941406
1582806706.13839,125862,89.99824523925781
1582807083.4604719,126444,90.00646209716797
1582807190.3676348,126603,89.99642181396484
1582807244.2525094,126687,90.85033416748047
1582807409.2161038,126935,90.02592468261719
1582807443.2593305,126988,89.98529815673828
1582807513.2409687,127097,90.0189208984375
1582807598.4044058,127230,90.00067901611328
1582807721.6208386,127414,90.00092315673828
1582807802.6420822,127542,89.97491455078125
1582807837.066126,127595,90.01493835449219
1582807864.2233453,127637,89.98017883300781
1582807933.9523127,127746,91.40460205078125
1582807938.473073,127753,90.05046844482422
1582807959.1927884,127785,90.02013397216797
1582807984.8815675,127817,90.00758361816406
1582808023.4926178,127878,90.27542114257812
1582808034.867007,127896,90.0027847290039
1582808173.2563577,128112,89.99720001220703
1582808301.5678365,128304,89.99906158447266
1582808367.7794323,128408,90.04307556152344
1582808407.8593974,128470,90.01968383789062
1582808519.1687207,128644,90.0019302368164
1582808657.5693762,128852,90.7839584350586
1582808682.3580363,128891,90.56259155273438
1582808845.7653084,129146,89.98745727539062
1582808876.4901,129186,90.1656265258789
1582808885.39254,129200,90.00794219970703


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search/ol_train_loss.csv <==
Wall time,Step,Value
1582724381.9872854,0,2.527782440185547
1582724686.507869,1,1.665988564491272
1582724987.6035082,2,1.3021063804626465
1582725284.2240834,3,1.1658070087432861
1582725578.853532,4,1.0898127555847168
1582725870.315052,5,1.0481157302856445
1582726159.965662,6,1.0293163061141968
1582726448.3774683,7,1.0220544338226318
1582726738.370433,8,1.0059162378311157
1582727026.5668418,9,0.9999503493309021
1582727314.7403333,10,0.9915465116500854
1582727603.9073875,11,0.9866265058517456
1582727894.4540772,12,0.9843338131904602
1582728183.0950477,13,0.9727830290794373
1582728471.5017827,14,0.9688891768455505
1582728760.29921,15,0.9556047320365906
1582729049.8273206,16,0.9494515657424927
1582729339.0193274,17,0.9403366446495056
1582729628.280046,18,0.9454923868179321
1582729918.015588,19,0.9442618489265442
1582730208.1834927,20,0.9295417070388794
1582730497.8431702,21,0.926685631275177
1582730786.9786007,22,0.9281944036483765
1582731076.7453408,23,0.9219114184379578
1582731366.1526005,24,0.9244852066040039
1582731655.3566887,25,0.909601092338562
1582731944.7318816,26,0.9152079224586487
1582732233.8821476,27,0.9099957942962646
1582732522.9048228,28,0.9108424186706543
1582732811.4089458,29,0.8975980877876282
1582733099.9893942,30,0.9082401394844055
1582733389.5778086,31,0.9015845060348511
1582733679.3796048,32,0.9024502635002136
1582733968.8008034,33,0.8993576765060425
1582734257.8605087,34,0.8913429379463196
1582734548.2020144,35,0.900161623954773
1582734837.8093915,36,0.8990210294723511
1582735127.3580887,37,0.8917129039764404
1582735415.7361953,38,0.8905925154685974
1582735707.1319318,39,0.889788806438446
1582735997.4703894,40,0.8848138451576233
1582736286.8707967,41,0.8891178965568542
1582736575.4852397,42,0.8817881941795349
1582736864.4068158,43,0.8857315182685852
1582737153.308352,44,0.8868480920791626
1582737441.7281692,45,0.8880607485771179
1582737729.896539,46,0.8808127045631409
1582738019.372941,47,0.8752411007881165
1582738308.63357,48,0.8744041323661804
1582738598.5658617,49,0.8763982653617859
1582738889.4931698,50,0.8702792525291443
1582739179.1537395,51,0.8650015592575073
1582739468.4424193,52,0.8687806725502014
1582739756.9618335,53,0.8790785074234009
1582740046.2048342,54,0.8775010704994202
1582740335.7885602,55,0.8676300048828125
1582740624.6944823,56,0.8678501844406128
1582740914.5314143,57,0.8659042716026306
1582741204.2212307,58,0.8616651296615601
1582741493.6816466,59,0.8600198030471802
1582741783.3262076,60,0.868981122970581
1582742072.597299,61,0.8621898293495178
1582742362.4639633,62,0.8548259139060974
1582742653.1838865,63,0.8574114441871643
1582742942.5294921,64,0.8561824560165405
1582743232.7208378,65,0.8639723062515259
1582743523.3988872,66,0.8645281791687012
1582743814.1927042,67,0.8669944405555725
1582744104.0681834,68,0.872039258480072
1582744394.4136229,69,0.8703606724739075
1582744684.6322052,70,0.8581045269966125
1582744974.5555053,71,0.8586327433586121
1582745265.0435698,72,0.8547236323356628
1582745555.8881364,73,0.8521906137466431
1582745846.71368,74,0.8608390688896179
1582746136.281733,75,0.8576295375823975
1582746426.4899678,76,0.8609104752540588
1582746716.8257413,77,0.8600680828094482
1582747009.1216655,78,0.8572925329208374
1582747300.4548001,79,0.8507735133171082
1582747590.6942964,80,0.8539138436317444
1582747881.09331,81,0.850947380065918
1582748172.9194002,82,0.8527360558509827
1582748463.8713233,83,0.8555408716201782
1582748754.9045694,84,0.8555021286010742
1582749045.906005,85,0.8499704003334045
1582749336.5763597,86,0.8603136539459229
1582749628.908614,87,0.8520702123641968
1582749919.8455052,88,0.846871018409729
1582750210.963017,89,0.8441037535667419
1582750502.3124647,90,0.8493463397026062
1582750794.2877305,91,0.8514807820320129
1582751086.2673488,92,0.8503320217132568
1582751377.183093,93,0.8482494354248047
1582751668.756792,94,0.8527491688728333
1582751960.8724904,95,0.8433494567871094
1582752252.6084645,96,0.8524115085601807
1582752544.507386,97,0.8449050784111023
1582752836.149006,98,0.8521916270256042
1582753127.511729,99,0.8514845371246338
1582753419.5466425,100,0.8595957159996033
1582753710.760133,101,0.8541322350502014
1582754003.1948655,102,0.8464764952659607
1582754294.4847858,103,0.8518576622009277
1582754585.9717205,104,0.853675365447998
1582754877.0939944,105,0.84956294298172
1582755168.4965703,106,0.8489255309104919
1582755459.458002,107,0.8470601439476013
1582755751.7059147,108,0.8434216380119324
1582756043.8487515,109,0.848543107509613
1582756336.7749429,110,0.8368107676506042
1582756629.5925333,111,0.8441066741943359
1582756922.454586,112,0.8358274698257446
1582757214.009541,113,0.8386644124984741
1582757506.7710686,114,0.8327183723449707
1582757798.566049,115,0.8456016778945923
1582758090.5861037,116,0.8434708118438721
1582758382.8659117,117,0.8445624709129333
1582758675.0724478,118,0.8355039954185486
1582758966.3587227,119,0.8335641622543335
1582759258.4353738,120,0.8386439085006714
1582759550.2358108,121,0.8450663685798645
1582759842.252168,122,0.8378011584281921
1582760134.8865967,123,0.8340967297554016
1582760426.5545905,124,0.8466163277626038
1582760719.68373,125,0.8386531472206116
1582761012.1808705,126,0.8469324111938477
1582761303.6388862,127,0.8356649279594421
1582761595.4484422,128,0.8416564464569092
1582761888.242348,129,0.838861346244812
1582762180.9230645,130,0.844010055065155
1582762473.7261176,131,0.8356792330741882
1582762767.0580926,132,0.8365690112113953
1582763059.9081824,133,0.8418474197387695
1582763353.5852344,134,0.8421998023986816
1582763646.1943724,135,0.8385164141654968
1582763937.9824739,136,0.8310964107513428
1582764230.7979286,137,0.8429569005966187
1582764524.122346,138,0.8348196744918823
1582764817.2455578,139,0.8444987535476685
1582765109.402848,140,0.8397961854934692
1582765402.2311003,141,0.8441059589385986
1582765695.0532746,142,0.8444286584854126
1582765986.9933016,143,0.8459323644638062
1582766282.6549525,144,0.8413633704185486
1582766580.905411,145,0.8363680839538574
1582766878.2619817,146,0.8375093936920166
1582767177.260792,147,0.8480879068374634
1582767474.493361,148,0.8397358059883118
1582767772.6853955,149,0.8387230038642883
1582768070.159172,150,0.8449448943138123
1582768368.0475533,151,0.8423446416854858
1582768666.7137492,152,0.8401170969009399
1582768965.5419583,153,0.8427708745002747
1582769264.659305,154,0.8422846794128418
1582769563.51659,155,0.8317839503288269
1582769861.3366263,156,0.8299843072891235
1582770160.0999064,157,0.8378826379776001
1582770458.521531,158,0.8396685719490051
1582770757.0312283,159,0.8369306325912476
1582771054.5777576,160,0.8331130146980286
1582771354.0358827,161,0.8316323161125183
1582771652.7761228,162,0.8368846774101257
1582771950.7166243,163,0.8285079002380371
1582772249.2923748,164,0.8328708410263062
1582772548.5847073,165,0.8304978609085083
1582772847.6092758,166,0.8260899186134338
1582773145.2481544,167,0.8294907808303833
1582773443.0233626,168,0.8334452509880066
1582773742.2871063,169,0.830115556716919
1582774040.7239106,170,0.8361349105834961
1582774339.8821802,171,0.8291195631027222
1582774637.8538165,172,0.8359645009040833
1582774937.7075841,173,0.8262766003608704
1582775235.2798705,174,0.8372377157211304
1582775533.661587,175,0.831929624080658
1582775832.0532527,176,0.8313978314399719
1582776131.294227,177,0.834076464176178
1582776429.7291517,178,0.8368659615516663
1582776728.361681,179,0.8364043831825256
1582777027.2214873,180,0.8356257677078247
1582777325.9680202,181,0.8350421190261841
1582777624.2244816,182,0.8311132192611694
1582777923.4391024,183,0.8395239114761353
1582778221.309298,184,0.8344959616661072
1582778520.009662,185,0.838230550289154
1582778819.3126857,186,0.839841365814209
1582779117.646019,187,0.8424841165542603
1582779415.3806665,188,0.842742919921875
1582779714.8936534,189,0.8331707715988159
1582780013.2197566,190,0.8288524746894836
1582780311.0813177,191,0.8313873410224915
1582780611.2630506,192,0.8376603126525879
1582780909.8241658,193,0.8359037637710571
1582781206.3618596,194,0.8417389392852783
1582781498.8663397,195,0.8338882923126221
1582781798.6649616,196,0.8255096673965454
1582782097.117658,197,0.82950758934021
1582782395.8745003,198,0.8346943259239197
1582782694.847452,199,0.8309739232063293
1582782992.9633825,200,0.8323506116867065
1582783290.9897432,201,0.83466637134552
1582783589.558107,202,0.8397231698036194
1582783887.1941254,203,0.8313872814178467
1582784186.6587021,204,0.8405455350875854
1582784484.6047006,205,0.834811806678772
1582784782.3197796,206,0.8347952365875244
1582785079.8740678,207,0.833997368812561
1582785378.9268131,208,0.8340259790420532
1582785678.3201423,209,0.8341553211212158
1582785976.7191966,210,0.8308641314506531
1582786275.0392091,211,0.8300553560256958
1582786574.624399,212,0.8309820890426636
1582786872.8924463,213,0.8253979682922363
1582787171.3156483,214,0.8278824090957642
1582787469.9778976,215,0.8399703502655029
1582787769.034352,216,0.8331609964370728
1582788067.8923151,217,0.8320982456207275
1582788366.0434086,218,0.8338110446929932
1582788664.4570043,219,0.8392078280448914
1582788961.9066927,220,0.8300455808639526
1582789259.9939291,221,0.8363015651702881
1582789558.0028052,222,0.8371387124061584
1582789856.782252,223,0.8269762396812439
1582790155.2120795,224,0.834481418132782
1582790453.014251,225,0.8362754583358765
1582790752.1133056,226,0.8320900797843933
1582791050.6595213,227,0.8325307369232178
1582791348.9772325,228,0.8277825713157654
1582791646.344455,229,0.8318546414375305
1582791944.9100215,230,0.8268120288848877
1582792243.6593227,231,0.8267938494682312
1582792542.3535874,232,0.82787024974823
1582792840.3109667,233,0.8280636668205261
1582793138.1890495,234,0.8223803639411926
1582793436.6720703,235,0.8359019160270691
1582793734.39201,236,0.8301843404769897
1582794031.92265,237,0.8289635181427002
1582794330.710809,238,0.833011269569397
1582794630.851087,239,0.8154743313789368
1582794929.44456,240,0.8166540265083313
1582795229.7556248,241,0.8231581449508667
1582795528.2133143,242,0.8214988708496094
1582795828.153084,243,0.8204585313796997
1582796126.8723984,244,0.8201759457588196
1582796425.0836322,245,0.8157609105110168
1582796724.513582,246,0.822109580039978
1582797023.351174,247,0.8216511011123657
1582797321.879365,248,0.8334264159202576
1582797621.0284126,249,0.8216116428375244
1582797915.8060133,250,0.8165022134780884
1582798214.016083,251,0.8273007273674011
1582798512.494945,252,0.8301267623901367
1582798810.2710853,253,0.8211174011230469
1582799108.6071606,254,0.8240652680397034
1582799408.796499,255,0.826137900352478
1582799707.937218,256,0.8223258256912231
1582800007.1923397,257,0.8150342106819153
1582800305.6460803,258,0.8232632875442505
1582800605.670139,259,0.8191910982131958
1582800897.0221777,260,0.8253299593925476
1582801193.1549866,261,0.8255640268325806
1582801490.7194605,262,0.8175585269927979
1582801789.7639592,263,0.8197206854820251
1582802088.2415526,264,0.8215769529342651
1582802384.8451724,265,0.8297981023788452
1582802677.3206687,266,0.8194448351860046
1582802971.3999844,267,0.8265826106071472
1582803264.801537,268,0.8279451131820679
1582803558.9671037,269,0.8332228660583496
1582803853.3619509,270,0.8257817029953003
1582804147.804432,271,0.8230730891227722
1582804440.1880388,272,0.8303364515304565
1582804735.180922,273,0.8276100754737854
1582805028.7337198,274,0.8284043073654175
1582805323.2222793,275,0.828513503074646
1582805616.9058316,276,0.8307256102561951
1582805912.006266,277,0.8266745209693909
1582806205.769438,278,0.8300323486328125
1582806500.4478939,279,0.8260219097137451
1582806793.5427856,280,0.8344746232032776
1582807086.562706,281,0.828028678894043
1582807381.1240005,282,0.8292890191078186
1582807674.6676722,283,0.8330162167549133
1582807968.1366868,284,0.8289391398429871
1582808261.321482,285,0.8247053027153015
1582808554.2563796,286,0.8174057602882385
1582808847.675861,287,0.826023280620575


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search/pal_angle.csv <==
Wall time,Step,Value
1582740044.7220013,42,70.71598815917969
1582740056.192799,167,75.97077941894531
1582740061.864476,229,78.44245147705078
1582740090.2284062,474,84.23448181152344
1582740095.9167426,536,83.14835357666016
1582740099.8568842,579,81.62744140625
1582740100.4907675,586,81.41705322265625
1582740104.8689275,634,83.2022705078125
1582740106.0685532,647,87.84431457519531
1582740117.2628849,714,71.92729949951172
1582740125.9129403,808,74.86982727050781
1582740144.8342774,1014,94.57598114013672
1582740179.3476157,1333,73.99021911621094
1582740184.1818163,1385,82.0225830078125
1582740184.8347664,1392,87.68305206298828
1582740194.1780713,1436,80.2440185546875
1582740217.7933512,1691,80.1114501953125
1582740221.736588,1734,78.5731201171875
1582740222.0141962,1737,79.09992980957031
1582740240.1469173,1877,75.75927734375
1582740243.85276,1917,77.5105209350586
1582740254.8646193,2036,70.30490112304688
1582740285.1384614,2307,62.924686431884766
1582740292.7184203,2389,59.206058502197266
1582740306.9805596,2485,67.796142578125
1582740307.0726929,2486,74.3948745727539
1582740325.3793173,2685,69.7936019897461
1582740362.8181906,3038,68.75851440429688
1582740385.4203746,3230,62.8754997253418
1582740386.8620384,3246,59.35270690917969
1582740392.1804838,3305,57.241207122802734
1582740426.0792935,3618,67.65428161621094
1582740426.2633197,3620,65.8135986328125
1582740430.9025722,3670,68.37352752685547
1582740444.8840272,3821,56.01856231689453
1582740462.6353345,3956,53.66487121582031
1582740501.493177,4317,64.43423461914062
1582740509.1766107,4400,49.955101013183594
1582740517.6266053,4492,56.470306396484375
1582740519.2020156,4509,49.53110122680664
1582740540.0394762,4676,58.122188568115234
1582740550.4162698,4788,60.05427169799805
1582740572.8303611,4971,67.80204772949219
1582740587.8749204,5134,62.79264450073242
1582740612.7311785,5345,58.46765899658203
1582740614.0476747,5359,53.61642837524414
1582740653.1191382,5723,48.59183883666992
1582740666.145051,5864,50.8724365234375
1582740670.1024084,5907,58.10459518432617
1582740683.1768231,5990,59.68479919433594
1582740702.5273614,6200,62.59389877319336
1582740704.2696283,6219,53.230743408203125
1582740742.4563446,6574,49.50639343261719
1582740759.4818454,6699,53.419498443603516
1582740760.615071,6711,62.20063781738281
1582740773.8264027,6854,61.422508239746094
1582740784.1365533,6966,56.07600021362305
1582740807.0659988,7155,45.37815856933594
1582740827.9304311,7382,50.98567199707031
1582740840.6699846,7460,56.68865966796875
1582740840.9529397,7463,59.689178466796875
1582740877.3957496,7798,56.590152740478516
1582740880.6220846,7833,54.908512115478516
1582740902.0992,8066,47.72649383544922
1582740918.0092516,8180,50.06623840332031
1582740921.8161638,8221,59.84443283081055
1582740934.9421778,8363,56.01493453979492
1582740952.9197578,8498,52.4127197265625
1582740953.8438406,8508,55.11161804199219
1582740962.4312766,8601,50.23758316040039
1582740993.577032,8878,55.15913772583008
1582740998.8259742,8935,54.742103576660156
1582741034.3651965,9260,47.446533203125
1582741053.4692447,9468,54.09581756591797
1582741066.934442,9554,54.902183532714844
1582741068.1296287,9567,52.780548095703125
1582741080.192721,9698,50.7017936706543
1582741155.7695107,10399,51.140010833740234
1582741163.1337793,10479,47.88212966918945
1582741167.0913775,10522,48.4653205871582
1582741180.473766,10607,53.38434600830078
1582741196.4023395,10780,51.5440788269043
1582741207.4052474,10902,49.496673583984375
1582741207.6821613,10905,54.20669937133789
1582741218.375739,10966,57.925628662109375
1582741223.2342098,11020,48.58275604248047
1582741230.6471705,11102,49.120574951171875
1582741274.798245,11532,44.504852294921875
1582741277.9024823,11566,51.292808532714844
1582741294.232276,11685,48.894222259521484
1582741301.022085,11759,54.406124114990234
1582741325.7602208,11969,51.56255340576172
1582741326.218604,11974,51.4996223449707
1582741343.7420084,12164,53.492618560791016
1582741355.3142602,12290,58.27093505859375
1582741420.1284416,12877,63.84005355834961
1582741440.0876915,13034,51.03373336791992
1582741442.5696561,13061,59.000003814697266
1582741497.616293,13597,50.927303314208984
1582741499.7269893,13620,52.351993560791016
1582741522.749846,13810,58.39326477050781
1582741566.2579832,14221,55.49156188964844
1582741572.9832196,14294,57.588565826416016
1582741577.0576234,14338,58.0774040222168
1582741592.5711894,14447,53.7608528137207
1582741610.178829,14638,53.36890411376953
1582741612.8942852,14668,59.4600715637207
1582741623.1560621,14779,52.46059036254883
1582741637.379559,14873,49.895503997802734
1582741698.3139243,15473,55.64530563354492
1582741706.8966045,15507,52.51436233520508
1582741730.5831306,15764,55.938995361328125
1582741768.348915,16116,55.09246826171875
1582741792.6004882,16321,53.928245544433594
1582741847.6729863,16857,62.782779693603516
1582741872.4363186,17066,61.52836227416992
1582741875.3507059,17097,53.32639694213867
1582741901.3286173,17317,56.32440185546875
1582741903.3903928,17339,64.88812255859375
1582741922.244998,17543,52.4050407409668
1582741923.5425258,17557,52.99489212036133
1582742022.7726614,18451,55.60505294799805
1582742094.1674712,19116,52.45038986206055
1582742098.9888551,19169,66.79226684570312
1582742137.3900776,19531,61.2663688659668
1582742147.4770594,19640,60.15329360961914
1582742148.7787583,19654,58.02469253540039
1582742161.602021,19731,64.81376647949219
1582742186.0503867,19995,56.95367431640625
1582742191.408179,20053,54.439857482910156
1582742192.2495487,20062,51.14059829711914
1582742204.7913487,20138,48.43158721923828
1582742214.6003768,20244,56.778968811035156
1582742215.3428552,20252,63.91857147216797
1582742221.8709662,20323,54.539485931396484
1582742238.1911798,20440,63.12724304199219
1582742247.292233,20539,61.90785598754883
1582742250.8477628,20578,59.721519470214844
1582742274.9173255,20779,60.49208450317383
1582742275.1999848,20782,53.708900451660156
1582742281.910406,20855,57.3800048828125
1582742302.605508,21080,59.43782043457031
1582742314.0551648,21144,63.06129455566406
1582742322.180781,21232,60.311031341552734
1582742330.1383443,21319,57.65263366699219
1582742354.4910758,21523,52.328495025634766
1582742389.941093,21848,66.87361907958984
1582742432.075718,22245,65.51913452148438
1582742439.8844578,22330,65.13748931884766
1582742442.4516482,22358,55.69184494018555
1582742525.4794617,23138,62.57164001464844
1582742526.4022768,23148,55.39101028442383
1582742530.386544,23192,55.9036865234375
1582742532.789694,23218,59.71345901489258
1582742544.6894934,23286,63.80565643310547
1582742551.600758,23361,59.533348083496094
1582742557.6867704,23427,63.587181091308594
1582742568.0789218,23540,62.56011199951172
1582742585.6550019,23670,64.8140640258789
1582742586.671069,23681,65.4837646484375
1582742588.5033169,23701,67.52416229248047
1582742615.9462762,23938,63.37322235107422
1582742635.2752004,24147,63.875343322753906
1582742647.7022564,24282,69.1358642578125
1582742647.89089,24284,54.6213493347168
1582742656.8887212,24322,62.84481430053711
1582742684.4500766,24621,64.66695404052734
1582742699.1184933,24719,75.71624755859375
1582742699.8367622,24727,65.35784149169922
1582742715.9270375,24901,61.622825622558594
1582742718.959162,24934,59.294891357421875
1582742754.021109,25253,70.0571517944336
1582742761.301892,25332,62.21361541748047
1582742772.4639754,25391,70.01768493652344
1582742816.8497033,25812,54.936519622802734
1582742820.0590804,25847,69.0307388305664
1582742826.8805618,25921,58.9186897277832
1582742867.6572216,26303,75.49850463867188
1582742923.9875119,26797,66.39879608154297
1582742924.0777044,26798,58.636146545410156
1582742926.8744514,26829,61.221153259277344
1582742960.4890695,27142,70.32744598388672
1582742961.59069,27154,73.5920639038086
1582742962.041479,27159,55.53919982910156
1582742972.4545915,27274,73.2478256225586
1582742999.0963893,27505,64.56438446044922
1582743008.1510074,27603,69.9577865600586
1582743011.387666,27638,57.286705017089844
1582743034.2602942,27825,64.41898345947266
1582743042.745083,27916,60.90488815307617
1582743096.455421,28438,64.12342071533203
1582743111.6733954,28543,65.06056213378906
1582743156.6353917,28970,70.30271911621094
1582743159.0327532,28996,61.37948989868164
1582743165.1144836,29062,66.52151489257812
1582743177.9967642,29201,64.21222686767578
1582743189.286271,29263,60.67342758178711
1582743208.4967518,29471,61.582130432128906
1582743209.9625194,29487,65.19530487060547
1582743226.97941,29611,73.43778228759766
1582743247.1585457,29829,68.71662902832031
1582743269.032031,30005,75.87535095214844
1582743271.4499805,30031,62.36461639404297
1582743284.5948932,30174,64.24392700195312
1582743304.1791487,30327,82.2109146118164
1582743317.3852038,30470,57.81064224243164
1582743330.517449,30612,62.44078826904297
1582743344.867862,30706,69.40699005126953
1582743346.1539104,30720,73.89320373535156
1582743420.6679904,31406,67.22068786621094
1582743424.0895448,31443,74.65206146240234
1582743453.025952,31696,72.07757568359375
1582743470.030342,31880,66.6609878540039
1582743475.2300496,31936,74.4962158203125
1582743481.5114195,32004,73.68080139160156
1582743505.8805778,32207,71.260498046875
1582743532.442111,32435,75.33061981201172
1582743542.2603402,32542,67.82806396484375
1582743552.8534243,32657,74.93578338623047
1582743568.2791204,32762,67.3060073852539
1582743580.3982024,32894,71.19439697265625
1582743581.1407723,32902,66.32931518554688
1582743593.249951,33034,77.16883087158203
1582743612.3608346,33181,75.06755065917969
1582743620.6444821,33271,78.10830688476562
1582743627.0965686,33341,74.69090270996094
1582743630.2460668,33375,70.8549575805664
1582743632.8233376,33403,67.12650299072266
1582743669.1583276,33737,64.51641082763672
1582743670.2662961,33749,65.94165802001953
1582743672.0097325,33768,61.92091369628906
1582743673.5790343,33785,70.69093322753906
1582743684.172916,33839,70.72127532958984
1582743687.5603662,33876,78.8740005493164
1582743690.9439554,33913,63.9463996887207
1582743702.2956614,34036,70.48902130126953
1582743711.9205317,34141,74.36663055419922
1582743738.014773,34362,81.888427734375
1582743739.9537172,34383,57.07187271118164
1582743758.622035,34525,77.55267333984375
1582743765.4093955,34599,67.56554412841797
1582743782.001697,34783,74.41881561279297
1582743842.6821136,35333,63.29023742675781
1582743844.614383,35354,69.43023681640625
1582743846.7504432,35377,70.7701644897461
1582743856.512256,35483,67.62964630126953
1582743870.3213747,35573,75.2548599243164
1582743888.5554776,35771,69.84928131103516
1582743895.7793655,35849,67.2082748413086
1582743910.9927683,35953,79.28533935546875
1582743912.5695455,35970,71.22930145263672
1582743918.7491164,36037,76.59449005126953
1582743938.0248718,36246,63.93267059326172
1582743946.3500483,36275,67.74297332763672
1582743984.7149756,36629,67.87060546875
1582743987.488322,36659,72.9092788696289
1582743997.4723136,36767,71.13296508789062
1582744005.090959,36850,80.67374420166016
1582744010.401076,36907,66.189697265625
1582744043.2093608,37202,73.23793029785156
1582744075.4591658,37489,78.42475128173828
1582744106.372924,37764,67.95948028564453
1582744116.6474142,37876,72.5636215209961
1582744151.5238206,38192,83.60065460205078
1582744180.0407043,38439,69.46528625488281
1582744181.5217438,38455,76.24164581298828
1582744211.6006913,38720,81.24787139892578
1582744222.5838208,38840,67.52387237548828
1582744235.6786637,38981,69.6592788696289
1582744270.4383936,39296,64.9021987915039
1582744313.5946555,39702,78.24765014648438
1582744316.1920028,39730,74.91870880126953
1582744326.5532742,39781,63.8199577331543
1582744335.482604,39878,77.39134979248047
1582744338.3473847,39909,76.85401153564453
1582744348.569541,40020,68.33804321289062
1582744379.6817243,40296,74.40008544921875
1582744404.2199607,40500,78.0572738647461
1582744417.8362942,40647,67.53522491455078
1582744419.3272758,40663,72.63973999023438
1582744419.7030084,40667,71.68257141113281
1582744422.7897086,40700,74.30376434326172
1582744424.6566415,40720,63.29964065551758
1582744431.3927925,40793,72.84044647216797
1582744459.9921799,41040,68.56834411621094
1582744484.4185758,41244,68.87747192382812
1582744486.9185984,41271,75.65082550048828
1582744493.4042563,41341,68.60303497314453
1582744517.4373293,41539,70.09646606445312
1582744518.9059572,41555,75.37269592285156
1582744578.2224643,42134,74.25753784179688
1582744613.02256,42450,75.77383422851562
1582744614.679802,42468,76.94185638427734
1582744639.1436458,42678,80.01714324951172
1582744726.9245973,43518,76.30863952636719
1582744735.1485796,43607,74.30379486083984
1582744738.1062732,43639,83.71485900878906
1582744750.5145526,43711,77.38169860839844
1582744753.0071647,43738,77.05548858642578
1582744753.3731678,43742,69.79186248779297
1582744759.153881,43805,70.66492462158203
1582744776.462373,43993,78.51993560791016
1582744789.5764534,44073,78.48420715332031
1582744801.2629316,44200,78.0799560546875
1582744801.9147544,44207,77.1225357055664
1582744805.9735138,44251,70.80620574951172
1582744810.878135,44304,78.9612808227539
1582744842.46839,44585,72.8614730834961
1582744869.485796,44816,70.6280288696289
1582744883.1850855,44964,75.71575927734375
1582744920.7661629,45310,70.26995849609375
1582744921.6034112,45319,69.28319549560547
1582744926.4995203,45372,79.84032440185547
1582744944.5684333,45507,64.07780456542969
1582744958.506578,45658,75.62553405761719
1582745030.7299325,46318,80.20978546142578
1582745032.2147121,46334,76.28800201416016
1582745039.4617276,46413,79.60171508789062
1582745053.0682013,46499,75.56613159179688
1582745132.8317702,47241,76.55986785888672
1582745138.3493195,47301,76.69300842285156
1582745170.1996646,47585,71.55785369873047
1582745175.0954483,47638,71.87673950195312
1582745177.9327352,47669,80.3006820678711
1582745181.2584236,47705,81.42698669433594
1582745184.855333,47744,80.7027816772461
1582745203.2663577,47882,70.37728118896484
1582745209.2964861,47947,81.38421630859375
1582745211.4445636,47970,80.48219299316406
1582745221.3267899,48076,69.04295349121094
1582745231.041295,48181,84.02291107177734
1582745240.9223897,48227,77.86150360107422
1582745267.9795964,48522,76.0544662475586
1582745303.42346,48844,76.19190216064453
1582745348.6648104,49272,70.24787139892578
1582745361.649071,49351,73.94246673583984
1582745373.2460496,49477,77.66194152832031
1582745433.4074051,50006,75.95449829101562
1582745438.0314763,50056,65.57840728759766
1582745446.6458645,50149,80.2536392211914
1582745448.130257,50165,68.9226303100586
1582745450.8831306,50195,75.92538452148438
1582745457.6323795,50268,74.64724731445312
1582745496.2487018,50629,71.62004852294922
1582745519.0302284,50819,83.50979614257812
1582745533.5409474,50979,81.88655090332031
1582745553.1631474,51134,80.67308044433594
1582745561.7308638,51227,77.08515167236328
1582745566.8058171,51282,73.82286834716797
1582745625.8300881,51798,85.06229400634766
1582745626.5681431,51806,78.98809051513672
1582745640.2413266,51954,81.07672882080078
1582745644.5995266,52001,84.25692749023438
1582745677.18678,52292,82.20172882080078
1582745682.8649776,52353,85.30289459228516
1582745703.1274858,52510,78.60615539550781
1582745719.0445595,52682,79.02925109863281
1582745745.4113882,52906,83.46414184570312
1582745748.4420383,52939,85.28256225585938
1582745762.5403864,53092,85.5458755493164
1582745763.9506505,53107,78.55941772460938
1582745802.8770192,53468,74.35662841796875
1582745830.5215068,53706,69.45555114746094
1582745831.1726542,53713,72.18384552001953
1582745831.545073,53717,75.88609313964844
1582745831.9050524,53721,73.27228546142578
1582745850.6311934,53862,81.74202728271484
1582745854.6946602,53906,79.62468719482422
1582745870.0551176,54072,78.31244659423828
1582745873.4086366,54108,76.32643127441406
1582745874.8062384,54123,74.25469207763672
1582745891.5110939,54241,83.09461212158203
1582745938.7641606,54691,81.95112609863281
1582745949.3952973,54807,75.72848510742188
1582745967.0340075,54937,83.14798736572266
1582745971.2088895,54982,76.0536880493164
1582745990.6245449,55193,76.98301696777344
1582746006.0893645,55299,79.36573791503906
1582746028.5262372,55543,83.88349151611328
1582746029.2682452,55551,80.1568374633789
1582746049.9521484,55713,73.37397003173828
1582746054.858103,55766,79.41889953613281
1582746119.0203974,56337,65.36958312988281
1582746134.7175467,56507,77.20580291748047
1582746136.0255895,56521,73.9618911743164
1582746144.088508,56608,71.12818145751953
1582746166.3122385,56787,78.66566467285156
1582746169.3198202,56820,84.50614166259766
1582746185.8232672,56999,79.66313171386719
1582746219.2588072,57299,78.01910400390625
1582746219.8061645,57305,79.29812622070312
1582746242.013544,57484,75.73892974853516
1582746273.192873,57760,80.50635528564453
1582746328.27914,58295,76.22447204589844
1582746347.0150058,58440,76.88140106201172
1582746357.483738,58556,68.6835708618164
1582746365.1618397,58641,87.47005462646484
1582746372.2362142,58719,81.74847412109375
1582746374.6961129,58746,84.30059814453125
1582746376.2439034,58763,79.74478149414062
1582746433.1725795,59264,84.62739562988281
1582746437.4738693,59311,82.77606964111328
1582746448.5982943,59432,84.707763671875
1582746473.5756292,59640,84.32910919189453
1582746476.3600066,59670,73.74202728271484
1582746529.065188,60179,82.05633544921875
1582746529.6176004,60185,79.00125885009766
1582746537.423632,60207,72.78193664550781
1582746545.7676935,60297,86.60513305664062
1582746562.2587154,60475,83.26924896240234
1582746640.9143038,61205,81.05286407470703
1582746653.2298856,61276,79.44110870361328
1582746668.2741916,61438,82.61904907226562
1582746677.107733,61534,81.12287902832031
1582746696.3099632,61680,69.14999389648438
1582746744.5658586,62139,86.02922058105469
1582746751.9620697,62219,76.98278045654297
1582746785.0528686,62516,83.3980941772461
1582746787.8986492,62547,82.34706115722656
1582746823.9069638,62874,80.34422302246094
1582746843.6109736,63024,76.40261840820312
1582746861.6898108,63220,78.57633972167969
1582746874.3639686,63358,84.03768157958984
1582746886.519895,63428,81.51766204833984
1582746886.6119564,63429,77.13434600830078
1582746894.3344426,63513,82.32542419433594
1582746908.974158,63671,74.87195587158203
1582746932.5862494,63865,78.36820983886719
1582746943.947869,63988,80.99564361572266
1582746959.7908275,64098,72.12741088867188
1582746971.516802,64225,79.53584289550781
1582747003.8117063,64511,81.57052612304688
1582747004.7344358,64521,86.01937866210938
1582747020.0484085,64687,75.77595520019531
1582747044.3952577,64889,79.87039947509766
1582747083.0087183,65245,82.47697448730469
1582747087.3272076,65292,84.24334716796875
1582747101.8338816,65450,81.73735046386719
1582747110.415255,65481,67.73973846435547
1582747121.457384,65601,80.7227554321289
1582747125.318777,65643,78.70407104492188
1582747131.39703,65709,78.60420227050781
1582747155.3698988,65907,77.58097076416016
1582747168.4141338,66049,83.00665283203125
1582747196.8269348,66298,79.56663513183594
1582747233.884973,66647,80.0037841796875
1582747246.5862796,66787,80.12580871582031
1582747266.9033573,66948,88.30669403076172
1582747269.5147269,66976,78.30789947509766
1582747273.6735144,67021,77.4148941040039
1582747318.119084,67440,83.72341918945312
1582747405.460866,68263,83.81764221191406
1582747407.1134536,68281,84.79381561279297
1582747421.7849402,68378,81.1829605102539
1582747426.4803004,68429,90.10488891601562
1582747441.3795154,68590,85.07846069335938
1582747478.319655,68929,85.93301391601562
1582747483.693568,68988,79.33320617675781
1582747506.316583,69171,77.93700408935547
1582747507.6031265,69185,73.52133178710938
1582747538.3076708,69455,71.71855163574219
1582747540.2295659,69476,86.45034790039062
1582747568.3863637,69719,79.79063415527344
1582747575.6788518,69798,80.2800064086914
1582747586.4852593,69915,81.03961944580078
1582747648.6161017,70462,78.12015533447266
1582747659.5453115,70580,77.28167724609375
1582747666.614401,70656,80.99604797363281
1582747696.2584121,70915,79.01426696777344
1582747703.7232575,70996,77.16705322265625
1582747749.4985845,71428,79.31536102294922
1582747766.9556694,71554,84.96573638916016
1582747769.3586097,71580,77.62007904052734
1582747780.0276,71696,79.66710662841797
1582747799.9774227,71850,82.8170166015625
1582747805.1137586,71906,87.17459106445312
1582747809.8299854,71957,91.83702087402344
1582747811.8624763,71979,77.19877624511719
1582747814.912262,72012,86.18755340576172
1582747817.2424507,72037,84.66983795166016
1582747847.013197,72297,79.00591278076172
1582747847.1975658,72299,84.07322692871094
1582747856.6030476,72401,76.09818267822266
1582747856.880596,72404,78.6599349975586
1582747876.9772701,72558,82.3277359008789
1582747892.2924006,72723,87.50532531738281
1582747911.9768667,72873,85.95945739746094
1582747924.5265934,73009,83.68781280517578
1582747940.2705085,73179,84.49633026123047
1582747958.8801274,73318,79.1799087524414
1582748008.2285686,73789,78.90293884277344
1582748008.6930223,73794,88.14053344726562
1582748013.050794,73841,80.15767669677734
1582748018.5773895,73901,84.97801208496094
1582748026.536294,73924,79.40895080566406
1582748050.6191654,74187,83.66617584228516
1582748051.2530925,74194,73.84070587158203
1582748126.866467,74901,87.49504852294922
1582748157.5761495,75171,78.38001251220703
1582748190.8602989,75469,81.06061553955078
1582748192.5259943,75487,78.5523452758789
1582748199.9735086,75567,89.0060806274414
1582748239.1081283,75928,82.13774871826172
1582748256.6423268,76056,84.0944595336914
1582748260.610132,76099,83.42121887207031
1582748271.6220057,76218,86.87811279296875
1582748297.054778,76431,77.8345947265625
1582748301.7893624,76482,82.33881378173828
1582748315.0877714,76626,76.66592407226562
1582748319.4174716,76673,80.37918853759766
1582748336.0091968,76790,80.64106750488281
1582748346.7559328,76906,74.04389953613281
1582748347.4125926,76913,82.91151428222656
1582748379.477785,77198,82.35614776611328
1582748391.1140409,77324,84.90235900878906
1582748415.9896123,77530,80.08929443359375
1582748446.8118544,77802,81.56661224365234
1582748455.8899426,77901,79.22642517089844
1582748477.447169,78135,87.79743194580078
1582748489.9603968,78208,81.70297241210938
1582748495.2577617,78265,83.74784851074219
1582748548.005951,78775,83.5892562866211
1582748554.286463,78843,85.4529037475586
1582748567.2251842,78920,81.51981353759766
1582748568.5156286,78934,72.45174407958984
1582748572.094753,78973,93.73033142089844
1582748575.0568302,79005,81.03208923339844
1582748608.825344,79309,81.6755142211914
1582748618.8007843,79418,81.49436950683594
1582748641.0111237,79597,78.98934936523438
1582748681.630163,79975,76.49592590332031
1582748686.7975616,80031,82.27497863769531
1582748687.1695745,80035,88.49859619140625
1582748693.1571186,80100,88.26278686523438
1582748699.098483,80165,83.96514129638672
1582748725.633692,80390,74.74359893798828
1582748727.0875952,80406,84.98379516601562
1582748740.3969603,80550,89.6599349975586
1582748742.811361,80576,81.04344177246094
1582748752.0858066,80613,76.62796783447266
1582748793.2671406,80996,81.0268325805664
1582748795.024719,81015,85.36729431152344
1582748804.3992138,81117,81.61060333251953
1582748834.5079978,81381,85.91657257080078
1582748844.9698546,81494,87.1518325805664
1582748848.182151,81529,82.93714904785156
1582748892.945784,81952,84.04414367675781
1582748981.0524473,82736,86.16649627685547
1582748984.1803188,82770,86.16650390625
1582748991.4606326,82849,84.95108032226562
1582749017.9743288,83075,78.8348617553711
1582749022.7855499,83127,83.13153839111328
1582749035.6909785,83267,81.76969146728516
1582749063.9830143,83510,81.05232238769531
1582749087.2036438,83762,79.5544204711914
1582749108.0056183,83923,78.00056457519531
1582749136.294767,84165,82.0667724609375
1582749139.253766,84197,83.62186431884766
1582749157.3949614,84394,85.93232727050781
1582749158.7709608,84409,87.11565399169922
1582749182.2826724,84601,83.62107849121094
1582749190.0823252,84686,85.36263275146484
1582749195.0704546,84740,82.81163024902344
1582749202.2596073,84818,85.05713653564453
1582749226.8260078,85020,85.1577377319336
1582749229.8080676,85052,90.8696060180664
1582749233.2188356,85089,86.83717346191406
1582749240.6273763,85169,76.97157287597656
1582749260.4363384,85320,82.1002426147461
1582749277.7772017,85508,81.7310562133789
1582749286.504328,85539,90.54692840576172
1582749289.5443258,85572,75.15643310546875
1582749300.2145052,85686,84.42346954345703
1582749306.067937,85749,87.23890686035156
1582749333.774141,85985,82.50457763671875
1582749336.443353,86014,85.95565032958984
1582749382.6163044,86452,76.88996124267578
1582749418.7004955,86780,85.31334686279297
1582749419.8968976,86793,82.4551010131836
1582749426.495191,86865,86.76969909667969
1582749445.488313,87008,84.68536376953125
1582749486.8745015,87393,84.9290771484375
1582749492.1185288,87450,81.07636260986328
1582749501.8784573,87556,86.51701354980469
1582749507.8609629,87621,83.46736907958984
1582749517.857308,87666,79.92595672607422
1582749532.8393555,87829,80.58230590820312
1582749567.1482131,88137,84.78449249267578
1582749600.9260936,88441,85.0414810180664
1582749622.4921293,88674,83.25736236572266
1582749641.3508654,88815,82.84465789794922
1582749688.2630427,89262,79.93705749511719
1582749696.1142583,89347,80.00244140625
1582749697.5835955,89363,86.8772201538086
1582749738.735178,89745,82.57937622070312
1582749746.1801927,89762,75.65637969970703
1582749757.9831543,89892,81.89221954345703
1582749765.3075287,89973,85.49162292480469
1582749770.934285,90035,82.89130401611328
1582749794.8084698,90237,81.56495666503906
1582749813.9943311,90450,82.0342025756836
1582749882.9570293,91074,81.75968933105469
1582749884.8081825,91094,82.02468872070312
1582749909.5636628,91300,77.29375457763672
1582749925.607863,91474,82.33895111083984
1582749945.302256,91624,85.03047180175781
1582749947.1569366,91644,76.68609619140625
1582749947.4305642,91647,84.09173583984375
1582749955.259777,91732,87.06126403808594
1582749955.535606,91735,78.4425277709961
1582749994.488446,92094,79.4162826538086
1582749996.9085658,92120,84.50506591796875
1582750064.689824,92729,82.36427307128906
1582750070.0949473,92788,87.09622192382812
1582750107.1597514,93126,84.18486022949219
1582750116.1298363,93223,85.31358337402344
1582750144.7499704,93471,85.21630096435547
1582750190.4070144,93901,83.97801208496094
1582750246.3947892,94380,82.20464324951172
1582750250.4696884,94424,80.81006622314453
1582750260.8297095,94536,85.7505874633789
1582750289.517763,94784,81.19474029541016
1582750299.414579,94891,81.61531829833984
1582750320.6219492,95057,80.89588928222656
1582750332.3517783,95184,79.89114379882812
1582750344.9882224,95321,78.54755401611328
1582750350.1714516,95377,81.08999633789062
1582750358.9842134,95409,79.21253204345703
1582750365.5511303,95480,83.36054992675781
1582750406.5191953,95860,84.9320297241211
1582750414.7179456,95949,82.81834411621094
1582750416.8357103,95972,85.32711029052734
1582750453.1245084,96301,83.36779022216797
1582750480.6901693,96535,85.81908416748047
1582750486.703275,96600,80.53945922851562
1582750531.0463054,97018,69.2364501953125
1582750549.7246804,97156,85.78783416748047
1582750556.2212129,97226,87.69063568115234
1582750562.6719897,97296,78.25637817382812
1582750573.8141165,97416,88.19991302490234
1582750577.8571444,97460,92.37010192871094
1582750596.162829,97596,87.3551254272461
1582750601.396939,97653,79.44541931152344
1582750609.4605014,97742,83.59329223632812
1582750614.402163,97796,83.83849334716797
1582750627.3400571,97876,82.40694427490234
1582750637.3647146,97986,91.03211975097656
1582750651.2868824,98139,80.5431900024414
1582750663.632613,98212,81.31086730957031
1582750681.0528958,98404,84.1138916015625
1582750687.546005,98474,85.90399169921875
1582750692.04833,98523,83.88616180419922
1582750752.7953758,99055,82.51734161376953
1582750800.2273676,99506,81.33782958984375
1582750810.0351455,99612,89.7301025390625
1582750810.219326,99614,81.53399658203125
1582750840.8885431,99884,82.29907989501953
1582750883.659084,100284,87.71922302246094
1582750915.5778322,100566,84.6602783203125
1582750917.6887286,100589,83.31590270996094
1582750938.5029633,100751,85.85330963134766
1582750948.3869214,100858,82.75325775146484
1582750953.8164158,100917,85.04492950439453
1582750954.6394536,100926,85.57914733886719
1582750961.183429,100997,83.56333923339844
1582750973.9122362,101072,83.71344757080078
1582750981.6216173,101155,83.98684692382812
1582750988.9600005,101234,85.44879150390625
1582750998.2283678,101335,93.80367279052734
1582751000.0697646,101355,85.41297912597656
1582751012.986565,101431,94.83133697509766
1582751018.2584186,101488,82.73969268798828
1582751019.2861247,101499,88.60918426513672
1582751064.2779062,101923,83.04767608642578
1582751066.1533127,101943,83.96968078613281
1582751105.6566782,102307,83.98342895507812
1582751130.2129974,102509,89.89812469482422
1582751133.1525295,102541,84.5988998413086
1582751138.108827,102595,82.86268615722656
1582751146.4418871,102685,86.16239166259766
1582751170.4368086,102880,80.88906860351562
1582751173.2822592,102911,85.62863159179688
1582751178.3759947,102966,85.9128189086914
1582751181.606384,103001,84.81846618652344
1582751182.5355835,103011,84.57830810546875
1582751206.300364,103206,82.71373748779297
1582751229.883988,103462,90.56657409667969
1582751240.8717067,103517,84.3362045288086
1582751286.4376774,103947,88.44159698486328
1582751322.7311473,104276,86.49268341064453
1582751328.1447196,104334,87.29747772216797
1582751368.0756638,104704,83.76565551757812
1582751377.6730807,104808,77.93936157226562
1582751378.9670944,104822,87.40596771240234
1582751380.71939,104841,83.60920715332031
1582751384.4843469,104882,87.39893341064453
1582751391.6251576,104896,86.729248046875
1582751392.9951863,104911,90.73957061767578
1582751394.213447,104924,78.15652465820312
1582751397.824004,104963,84.77880859375
1582751409.9621959,105093,88.65128326416016
1582751431.7127788,105265,83.23648071289062
1582751447.3291497,105434,85.21273803710938
1582751469.3042488,105610,76.4468765258789
1582751477.6161041,105702,86.30667114257812
1582751484.1197555,105774,82.19239044189453
1582751485.3703067,105788,75.46839904785156
1582751529.4054768,106210,81.87217712402344
1582751534.589164,106267,82.60980987548828
1582751551.9018342,106390,82.75216674804688
1582751568.233057,106566,82.11333465576172
1582751583.3504717,106666,81.6512222290039
1582751592.8695836,106769,80.42901611328125
1582751629.8592544,107103,83.78080749511719
1582751702.7556245,107764,83.75373077392578
1582751706.4640677,107804,84.03365325927734
1582751709.5064733,107837,82.33708190917969
1582751726.5305967,108021,80.1283187866211
1582751777.9100323,108449,84.60863494873047
1582751790.5617669,108586,83.72636413574219
1582751843.9348028,109098,77.89691162109375
1582751863.0451436,109242,83.07774353027344
1582751863.1348884,109243,85.62733459472656
1582751868.4798124,109301,82.32679748535156
1582751892.8182614,109501,86.27042388916016
1582751900.1756918,109580,86.6377944946289
1582751922.4892673,109822,82.59422302246094
1582751950.5602424,110063,93.49342346191406
1582751968.3066154,110191,87.7170639038086
1582751971.3328571,110224,84.64002990722656
1582751989.255076,110418,80.90616607666016
1582751994.760146,110478,84.83889770507812
1582752010.6446397,110586,85.03724670410156
1582752013.987346,110622,86.78898620605469
1582752015.7346315,110641,81.83131408691406
1582752024.6017056,110737,87.68891143798828
1582752072.6827333,111194,84.92386627197266
1582752082.3673112,111235,82.95621490478516
1582752090.4209802,111323,82.57561492919922
1582752111.0020623,111545,89.2287826538086
1582752131.125144,111698,83.67066955566406
1582752148.5273242,111887,87.9560317993164
1582752151.1498988,111915,84.40869903564453
1582752214.2401211,112470,82.43026733398438
1582752238.0953906,112664,85.12671661376953
1582752241.6855872,112703,89.27501678466797
1582752260.0886767,112902,88.75851440429688
1582752304.9311748,113322,84.34343719482422
1582752323.6047049,113463,82.02944946289062
1582752335.0357604,113589,80.19456481933594
1582752354.5425525,113741,83.51886749267578
1582752376.0696049,113980,88.33535766601562
1582752410.5367212,114292,86.15452575683594
1582752432.0191393,114459,85.96595001220703
1582752432.7513697,114467,83.5151138305664
1582752471.3284502,114820,90.53743743896484
1582752496.9033267,115096,81.66464233398438
1582752507.7408051,115149,83.49565124511719
1582752546.6690502,115506,81.97029876708984
1582752547.7817824,115518,83.8869857788086
1582752570.7278419,115765,83.18061828613281
1582752571.3758638,115772,85.10588073730469
1582752587.1000216,115878,83.67259216308594
1582752601.9871023,116039,85.57719421386719
1582752610.2744484,116129,87.65885162353516
1582752646.2504518,116453,82.09586334228516
1582752667.978708,116624,91.7128677368164
1582752672.5223744,116673,82.58228302001953
1582752675.9765236,116711,81.06726837158203
1582752679.1272633,116745,82.52123260498047
1582752682.6596546,116783,88.98233795166016
1582752686.2646198,116822,83.6548843383789
1582752702.9192648,116938,86.42538452148438
1582752706.5032597,116977,86.97879028320312
1582752710.123628,117016,85.33238983154297
1582752711.4337213,117030,83.89736938476562
1582752713.0115583,117047,87.43299102783203
1582752723.0603154,117155,83.00927734375
1582752728.0487857,117209,85.44371795654297
1582752779.092194,117635,78.20464324951172
1582752796.514213,117825,87.84049987792969
1582752813.2826984,117941,84.0250244140625
1582752833.5832539,118161,86.54838562011719
1582752836.275235,118190,80.40266418457031
1582752890.7459338,118651,85.57954406738281
1582752914.550583,118908,86.07760620117188
1582752917.2567165,118937,86.89060974121094
1582752928.8429375,118998,85.48892211914062
1582752957.0764995,119302,86.10684204101562
1582752978.570569,119470,88.47123718261719
1582753031.5621257,119979,86.13774871826172
1582753032.950437,119994,83.43283081054688
1582753066.3805912,120291,84.3523178100586
1582753130.439047,120854,86.53999328613281
1582753135.9839804,120914,82.77055358886719
1582753167.4421322,121192,85.57754516601562
1582753167.5345948,121193,83.51362609863281
1582753177.552528,121304,80.96611785888672
1582753180.1062949,121332,91.77547454833984
1582753182.8324099,121362,87.10514831542969
1582753186.6040661,121403,87.97090911865234
1582753202.8782008,121519,83.90068817138672
1582753237.2606146,121835,83.30907440185547
1582753241.111005,121877,89.02711486816406
1582753244.4211879,121913,81.14298248291016
1582753277.2770436,122205,90.45880126953125
1582753280.1387076,122236,85.22686767578125
1582753313.1223168,122529,84.18082427978516
1582753321.624988,122622,85.01172637939453
1582753322.7633424,122634,90.98013305664062
1582753332.465046,122739,79.57110595703125
1582753368.85653,123068,85.89478302001953
1582753430.813264,123609,86.49011993408203
1582753433.0233905,123633,83.91709899902344
1582753436.0699022,123666,86.8503646850586
1582753482.4248521,124103,89.0656509399414
1582753488.5406075,124169,83.4263687133789
1582753491.1360812,124197,86.83972930908203
1582753527.9599986,124532,84.73358154296875
1582753550.425666,124711,84.67560577392578
1582753554.939454,124760,84.92499542236328
1582753555.2168474,124763,84.5836181640625
1582753556.2276597,124774,85.44828796386719
1582753560.295323,124818,82.95926666259766
1582753587.0456636,125043,86.26610565185547
1582753609.7299535,125290,88.9041519165039
1582753740.3733504,126444,83.78512573242188
1582753762.7902634,126687,88.43633270263672
1582753791.6391335,126935,87.41078186035156
1582753796.5144572,126988,83.085205078125
1582753812.58128,127097,88.08396911621094
1582753824.865129,127230,85.25384521484375
1582753841.852108,127414,74.72509002685547
1582753859.6308782,127542,84.22552490234375
1582753864.532888,127595,80.5345458984375
1582753868.4251952,127637,83.74100494384766
1582753878.501805,127746,87.1036605834961
1582753879.1506171,127753,84.23910522460938
1582753888.0714507,127785,80.4203872680664
1582753891.0302098,127817,86.25424194335938
1582753896.6689012,127878,83.99212646484375
1582753898.3213177,127896,83.90798950195312
1582753918.455471,128112,84.14569091796875
1582753942.0539227,128304,85.70883178710938
1582753951.6414578,128408,84.97610473632812
1582753957.3621857,128470,84.08946990966797
1582753979.4126937,128644,85.3727798461914
1582754004.8023012,128852,88.78334045410156
1582754031.7741237,129146,83.49971008300781
1582754041.1323962,129186,80.21722412109375
1582754053.0601816,129318,83.00228881835938
1582754060.10935,129396,85.77804565429688
1582754061.0094435,129406,82.34915161132812
1582754062.0878701,129418,87.63169860839844
1582754062.808412,129426,87.96333312988281
1582754065.34581,129454,83.38819885253906
1582754069.6718109,129502,87.13883209228516
1582754079.3432245,129545,89.57740783691406
1582754090.783257,129672,82.6250228881836
1582754104.8009577,129824,87.1792984008789
1582754120.104789,129925,84.6385269165039
1582754133.3630269,130068,83.11712646484375
1582754133.642648,130071,79.04057312011719
1582754142.3485956,130165,83.49225616455078
1582754162.3607213,130316,81.32913208007812
1582754204.0848556,130703,89.73945617675781
1582754206.843216,130733,85.8054428100586
1582754209.7891712,130765,84.73522186279297
1582754224.6910827,130926,83.76531219482422
1582754236.1807368,130986,83.53701782226562
1582754238.4980538,131011,87.36778259277344
1582754288.8767295,131491,89.73362731933594
1582754289.8799536,131502,85.2393569946289
1582754312.3196206,131680,85.84403228759766
1582754314.4389088,131703,83.7600326538086
1582754317.31619,131734,84.18858337402344
1582754330.4726706,131876,84.61140441894531
1582754331.781911,131890,87.49325561523438
1582754400.8366652,132506,82.76461029052734
1582754416.6835792,132676,82.56388092041016
1582754444.7893844,132916,81.31002044677734
1582754446.2852278,132932,90.04473876953125
1582754464.7264552,133067,83.22439575195312
1582754477.5465076,133206,80.52590942382812
1582754487.857352,133318,84.1912612915039
1582754510.235333,133496,82.6838607788086
1582754513.1660511,133528,95.26797485351562
1582754519.8137395,133600,88.14820098876953
1582754549.8283117,133860,82.44133758544922
1582754563.5876033,134007,86.90084075927734
1582754603.5694814,134376,85.78225708007812
1582754604.7611382,134389,90.33412170410156
1582754618.5000787,134474,83.46018981933594
1582754634.2605035,134645,88.43080139160156
1582754657.2866123,134829,83.0905532836914
1582754659.3989928,134852,86.86748504638672
1582754659.847529,134857,88.79875183105469
1582754661.6900055,134877,86.99710845947266
1582754671.49648,134983,88.77774810791016
1582754709.0622857,135327,83.47419738769531
1582754741.7548556,135615,84.9996337890625
1582754771.411791,135872,86.34371185302734
1582754802.553664,136209,95.7928695678711
1582754815.139951,136280,85.35113525390625
1582754822.4119732,136358,84.4725341796875
1582754857.440101,136673,88.1519775390625
1582754857.905296,136678,83.64286041259766
1582754859.2997713,136693,85.34683990478516
1582754895.3720305,137023,79.9908676147461
1582754898.275336,137055,86.01622009277344
1582754916.0808413,137252,84.72591400146484
1582754942.6832979,137482,85.63138580322266
1582754950.2008352,137565,88.53005981445312
1582754951.9315271,137584,88.85649108886719
1582754967.388002,137687,85.63496398925781
1582754972.6935804,137744,88.88639831542969
1582754993.2020879,137966,88.12895202636719
1582755016.6625123,138156,88.33200073242188
1582755049.3736944,138444,90.22725677490234
1582755051.9692655,138472,101.20695495605469
1582755059.9158645,138558,83.2221450805664
1582755101.1288924,138939,82.66804504394531
1582755103.15535,138961,85.21375274658203
1582755136.6983771,139258,83.88926696777344
1582755156.0924397,139403,81.19660186767578
1582755160.322386,139449,79.86151885986328
1582755215.0526645,139975,87.02676391601562
1582755218.7421024,140015,85.28695678710938
1582755219.4921165,140023,84.00325775146484
1582755221.5207043,140045,84.77618408203125
1582755222.4320664,140055,83.11429595947266
1582755235.396693,140131,88.4703140258789
1582755238.5429928,140165,79.51779174804688
1582755246.7037675,140252,86.7606201171875
1582755249.5827224,140283,86.44583892822266
1582755298.7695763,140750,83.41803741455078
1582755321.2120833,140927,84.38849639892578
1582755326.9300337,140989,83.69078063964844
1582755354.4173455,141222,83.58406829833984
1582755354.9725106,141228,85.75188446044922
1582755417.1488032,141834,85.29446411132812
1582755418.9114118,141853,81.91692352294922
1582755428.2329416,141889,82.75171661376953
1582755437.2355433,141986,83.18126678466797
1582755455.2018366,142179,87.66114044189453
1582755456.7840273,142196,84.3333740234375
1582755456.8768568,142197,86.18976593017578
1582755490.5552943,142496,87.05424499511719
1582755493.8889377,142532,82.71097564697266
1582755520.170831,142751,91.44493103027344
1582755533.2729123,142892,84.03885650634766
1582755566.2762196,143186,90.79856872558594
1582755586.5903368,143342,86.60426330566406
1582755599.8017163,143485,88.96665954589844
1582755607.7898557,143571,85.26301574707031
1582755608.717209,143581,88.39511108398438
1582755627.7925956,143722,87.42134094238281
1582755631.9339392,143767,83.34028625488281
1582755634.2423081,143792,86.79458618164062
1582755645.885268,143918,87.37772369384766
1582755658.241699,143988,83.9437255859375
1582755673.838591,144157,93.44964599609375
1582755680.2244532,144226,83.2318344116211
1582755685.7078598,144285,84.37620544433594
1582755702.7855296,144404,86.94400024414062
1582755714.2445583,144528,80.06729888916016
1582755716.1743999,144549,86.5523452758789
1582755794.372182,145280,88.34931945800781
1582755830.6553373,145612,82.5810775756836
1582755831.678466,145623,85.78831481933594
1582755839.9010975,145711,85.26520538330078
1582755849.5481038,145750,84.43260192871094
1582755853.3559895,145791,84.64488220214844
1582755866.3549473,145932,91.67837524414062
1582755907.3049498,146312,87.27762603759766
1582755915.3646684,146399,86.05518341064453
1582755948.8476353,146696,85.21473693847656
1582756016.444957,147296,91.21065521240234
1582756021.9494355,147356,83.80964660644531
1582756022.8672056,147366,86.20586395263672
1582756040.3718078,147491,87.82984161376953
1582756099.1763644,148063,85.27471160888672
1582756110.7905393,148189,82.85201263427734
1582756125.9220228,148288,82.94799041748047
1582756138.4643705,148424,82.435302734375
1582756155.871351,148546,85.16498565673828
1582756161.1861002,148604,83.87266540527344
1582756167.5838,148673,81.21235656738281
1582756167.9428983,148677,87.06541442871094
1582756177.2272763,148778,86.1460189819336
1582756185.187517,148864,90.3210678100586
1582756186.5754771,148879,74.40314483642578
1582756250.5429885,149442,85.68663787841797
1582756261.0330257,149555,83.90824127197266
1582756279.1119227,149683,85.71659851074219
1582756280.489029,149698,88.2374267578125
1582756286.9517279,149768,84.8237533569336
1582756297.8639836,149886,82.97779846191406
1582756302.588256,149937,92.25678253173828
1582756314.3390803,149999,86.76234436035156


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search/pal_train_loss.csv <==
Wall time,Step,Value
1582740031.304725,0,2.5231852531433105
1582740073.3148632,1,1.7913841009140015
1582740111.1823406,2,1.4320253133773804
1582740148.6272762,3,1.2592518329620361
1582740186.2153172,4,1.1400415897369385
1582740224.0295608,5,1.0497881174087524
1582740261.8210723,6,0.9580980539321899
1582740299.548388,7,0.885727047920227
1582740337.4028327,8,0.8214359879493713
1582740374.4709697,9,0.76778244972229
1582740411.5739129,10,0.7147917747497559
1582740449.5091891,11,0.679741382598877
1582740487.306041,12,0.6486602425575256
1582740525.2485075,13,0.6183288097381592
1582740563.2923236,14,0.5881094336509705
1582740601.225197,15,0.5613698363304138
1582740639.1869755,16,0.5421800017356873
1582740677.0843165,17,0.5190253257751465
1582740714.9160745,18,0.5029090046882629
1582740752.8907106,19,0.4863573908805847
1582740790.904999,20,0.47512173652648926
1582740828.7677555,21,0.4532570540904999
1582740866.9134243,22,0.439931184053421
1582740904.7882543,23,0.4267236888408661
1582740942.6376178,24,0.41777122020721436
1582740980.7186072,25,0.4064602255821228
1582741018.7551916,26,0.3972758650779724
1582741056.6906176,27,0.3821045756340027
1582741094.6528077,28,0.37602657079696655
1582741132.6525693,29,0.3631143867969513
1582741170.4980328,30,0.35557469725608826
1582741208.2152994,31,0.3517758846282959
1582741245.188943,32,0.3394474983215332
1582741282.4278474,33,0.33825695514678955
1582741320.2417717,34,0.3303123414516449
1582741357.9683754,35,0.3234173357486725
1582741395.7749672,36,0.3182021975517273
1582741433.6119983,37,0.3122114837169647
1582741471.4595802,38,0.30275678634643555
1582741509.605326,39,0.3010134696960449
1582741547.636701,40,0.2936456799507141
1582741585.5892704,41,0.2892325818538666
1582741623.524363,42,0.2823827564716339
1582741661.6149,43,0.28211915493011475
1582741699.6013942,44,0.27714017033576965
1582741737.4611015,45,0.27709633111953735
1582741775.2466142,46,0.27175188064575195
1582741813.0262518,47,0.2646505534648895
1582741851.1468973,48,0.2641225755214691
1582741889.2682595,49,0.26025182008743286
1582741927.4473717,50,0.2556391954421997
1582741965.4742348,51,0.2521258592605591
1582742003.5833693,52,0.25050753355026245
1582742041.6487694,53,0.24620118737220764
1582742078.9664772,54,0.24454541504383087
1582742116.1983213,55,0.2422953099012375
1582742154.0105133,56,0.23610025644302368
1582742192.3400867,57,0.23857787251472473
1582742230.3588223,58,0.2344585806131363
1582742268.2932746,59,0.23222175240516663
1582742306.1646063,60,0.23218436539173126
1582742344.0953214,61,0.22727684676647186
1582742382.0716457,62,0.22358669340610504
1582742420.034173,63,0.22009573876857758
1582742458.0587122,64,0.2213752716779709
1582742496.1041174,65,0.2209809422492981
1582742533.9983718,66,0.2153157740831375
1582742572.0253758,67,0.21666833758354187
1582742610.0891836,68,0.21162913739681244
1582742648.1614377,69,0.21286983788013458
1582742686.1031911,70,0.209628164768219
1582742724.2179482,71,0.2086610049009323
1582742762.3115199,72,0.20486944913864136
1582742800.508157,73,0.20752473175525665
1582742838.5618536,74,0.2047022134065628
1582742876.4717565,75,0.2023012787103653
1582742914.4881146,76,0.20129920542240143
1582742951.5808456,77,0.1985161304473877
1582742988.934021,78,0.19825632870197296
1582743026.9784365,79,0.19848287105560303
1582743065.128492,80,0.195142924785614
1582743103.1966622,81,0.1937926560640335
1582743141.1771145,82,0.19393512606620789
1582743179.320956,83,0.19233472645282745
1582743217.3717911,84,0.1917887181043625
1582743255.4752045,85,0.1898166686296463
1582743293.5320039,86,0.18864426016807556
1582743331.53425,87,0.18800470232963562
1582743369.6961956,88,0.18315939605236053
1582743407.7198563,89,0.185522198677063
1582743445.8584993,90,0.1869712918996811
1582743483.9960108,91,0.1848541498184204
1582743522.1129887,92,0.18416036665439606
1582743560.0716507,93,0.182206928730011
1582743598.1450055,94,0.18042485415935516
1582743636.138965,95,0.18312177062034607
1582743674.141318,96,0.18121099472045898
1582743712.1063142,97,0.17727349698543549
1582743750.271651,98,0.17876113951206207
1582743787.7896297,99,0.1773640513420105
1582743825.1166365,100,0.1749759316444397
1582743862.7061107,101,0.1744976043701172
1582743900.7390845,102,0.17445874214172363
1582743938.8653471,103,0.17474272847175598
1582743977.0231009,104,0.17318782210350037
1582744015.1893203,105,0.1738256961107254
1582744053.2876523,106,0.17492789030075073
1582744091.4288294,107,0.171612948179245
1582744129.4735696,108,0.16946625709533691
1582744167.7684197,109,0.16897697746753693
1582744205.880804,110,0.16920360922813416
1582744243.960651,111,0.1661975383758545
1582744282.1394155,112,0.1687001883983612
1582744320.3126724,113,0.16667293012142181
1582744358.3680418,114,0.16968171298503876
1582744396.6058888,115,0.1661466509103775
1582744434.9097133,116,0.16461452841758728
1582744473.1469486,117,0.16461260616779327
1582744511.3368165,118,0.1646859347820282
1582744549.6248007,119,0.16164733469486237
1582744587.9242277,120,0.16081085801124573
1582744625.8577032,121,0.1623583734035492
1582744663.01554,122,0.16080214083194733
1582744700.629364,123,0.16208168864250183
1582744738.8516312,124,0.1599452942609787
1582744777.0281947,125,0.15942156314849854
1582744815.2280602,126,0.1596793234348297
1582744853.3762512,127,0.15913987159729004
1582744891.570833,128,0.16068066656589508
1582744929.7123377,129,0.1580979973077774
1582744967.8355997,130,0.15649177134037018
1582745005.998099,131,0.15718035399913788
1582745044.078897,132,0.15673603117465973
1582745082.3621235,133,0.15633200109004974
1582745120.3897495,134,0.15531930327415466
1582745158.4371822,135,0.1585000902414322
1582745196.6073537,136,0.15434320271015167
1582745234.9171948,137,0.1535949856042862
1582745272.8686466,138,0.15260156989097595
1582745311.092627,139,0.15417145192623138
1582745349.321503,140,0.15364624559879303
1582745387.4589214,141,0.1523561328649521
1582745425.5705235,142,0.1526803821325302
1582745463.814473,143,0.14988519251346588
1582745501.4651144,144,0.15192857384681702
1582745538.9707355,145,0.1519651859998703
1582745576.8916173,146,0.15147298574447632
1582745615.1354382,147,0.1487892121076584
1582745653.2727184,148,0.15021826326847076
1582745691.5366101,149,0.14924365282058716
1582745729.830751,150,0.15117760002613068
1582745767.9903111,151,0.14859962463378906
1582745806.1314607,152,0.14684472978115082
1582745844.256241,153,0.14751307666301727
1582745882.6188529,154,0.14595496654510498
1582745920.848996,155,0.1473352164030075
1582745958.949818,156,0.1478748619556427
1582745997.119825,157,0.14363841712474823
1582746035.1567202,158,0.14559270441532135
1582746073.3866436,159,0.14560644328594208
1582746111.6771514,160,0.14483384788036346
1582746149.8892412,161,0.14456050097942352
1582746188.0446427,162,0.14521090686321259
1582746226.247443,163,0.14514891803264618
1582746264.3762631,164,0.14624807238578796
1582746302.7069795,165,0.1441882699728012
1582746340.5925112,166,0.14416813850402832
1582746378.0542767,167,0.14410167932510376
1582746415.6367037,168,0.14311859011650085
1582746453.6576812,169,0.1424427479505539
1582746491.9417937,170,0.1410743147134781
1582746530.1771867,171,0.14189748466014862
1582746568.5338984,172,0.14230063557624817
1582746606.5936227,173,0.1396474540233612
1582746644.7936554,174,0.13807769119739532
1582746683.0966127,175,0.143153116106987
1582746721.3280005,176,0.1423913538455963
1582746759.7011178,177,0.14114569127559662
1582746797.8842428,178,0.14123129844665527
1582746836.2706034,179,0.13756974041461945
1582746874.4572098,180,0.1395782083272934
1582746912.6804597,181,0.1381855309009552
1582746950.8654723,182,0.13830746710300446
1582746989.1981714,183,0.13865986466407776
1582747027.456029,184,0.13620956242084503
1582747065.6567419,185,0.1375991851091385
1582747103.7698855,186,0.13956864178180695
1582747141.864307,187,0.13694117963314056
1582747180.0822973,188,0.13751742243766785
1582747217.4929845,189,0.1360561102628708
1582747254.8897755,190,0.13779079914093018
1582747292.9975593,191,0.13572128117084503
1582747331.3012466,192,0.1375436782836914
1582747369.4972432,193,0.13372594118118286
1582747407.6647186,194,0.13496987521648407
1582747445.9321098,195,0.13539186120033264
1582747483.9660587,196,0.13544411957263947
1582747522.2537637,197,0.13545174896717072
1582747560.392043,198,0.13462473452091217
1582747598.7385552,199,0.13439176976680756
1582747636.9520538,200,0.1322181671857834
1582747675.3818705,201,0.1330574005842209
1582747713.5792024,202,0.13368618488311768
1582747752.0372508,203,0.13041654229164124
1582747790.2520921,204,0.13268516957759857
1582747828.503597,205,0.13276523351669312
1582747866.8027167,206,0.1317007839679718
1582747905.2456489,207,0.13197244703769684
1582747943.5842319,208,0.13152602314949036
1582747981.9137163,209,0.12973186373710632
1582748020.245013,210,0.13130603730678558
1582748058.237772,211,0.13204072415828705
1582748095.6247072,212,0.12877309322357178
1582748133.666099,213,0.12836502492427826
1582748171.893935,214,0.12911735475063324
1582748210.345538,215,0.12938307225704193
1582748248.613043,216,0.12848694622516632
1582748286.8988729,217,0.131305530667305
1582748325.1319146,218,0.12841399013996124
1582748363.4939718,219,0.12818558514118195
1582748401.7627115,220,0.1290195733308792
1582748440.1071332,221,0.12849296629428864
1582748478.18502,222,0.12753967940807343
1582748516.6002588,223,0.12838177382946014
1582748554.6554587,224,0.128206267952919
1582748592.9823487,225,0.12703020870685577
1582748631.0279806,226,0.12814505398273468
1582748669.2708497,227,0.1257321983575821
1582748707.3660257,228,0.12559176981449127
1582748745.6906068,229,0.12460366636514664
1582748784.035614,230,0.12565582990646362
1582748822.2939494,231,0.12513580918312073
1582748860.4913313,232,0.12441559135913849
1582748898.6671438,233,0.12491749972105026
1582748936.0969138,234,0.12444116920232773
1582748973.6742477,235,0.12355848401784897
1582749011.8483684,236,0.12255865335464478
1582749050.2092083,237,0.12375058978796005
1582749088.4048386,238,0.12360835820436478
1582749126.9548335,239,0.12232183665037155
1582749165.220841,240,0.1235668733716011
1582749203.4513104,241,0.12448923289775848
1582749241.9300084,242,0.12368222326040268
1582749280.2960675,243,0.12312781065702438
1582749318.8625693,244,0.12225412577390671
1582749357.1955702,245,0.12053122371435165
1582749395.518195,246,0.12299208343029022
1582749433.7104392,247,0.11999673396348953
1582749472.06398,248,0.12082071602344513
1582749510.2588437,249,0.1217709556221962
1582749548.6053739,250,0.1203378364443779
1582749586.8787913,251,0.1208849623799324
1582749625.1768322,252,0.12004353106021881
1582749663.4627094,253,0.12044195830821991
1582749701.649455,254,0.11965971440076828
1582749740.0198927,255,0.12011639028787613
1582749777.81512,256,0.11991573125123978
1582749815.1695895,257,0.11775480210781097
1582749853.272742,258,0.12054592370986938
1582749891.514601,259,0.11939577758312225
1582749929.7817206,260,0.11875005066394806
1582749968.0926218,261,0.11724133789539337
1582750006.4247,262,0.11661110073328018
1582750044.6633027,263,0.11767445504665375
1582750082.9229512,264,0.11794620752334595
1582750121.278531,265,0.11715657263994217
1582750159.4726157,266,0.11793112009763718
1582750198.0215633,267,0.11830750852823257
1582750236.3737438,268,0.11661986261606216
1582750274.692992,269,0.1167869046330452
1582750313.0711062,270,0.11573567241430283
1582750351.4784222,271,0.11567868292331696
1582750389.7850132,272,0.11484181880950928
1582750428.2419755,273,0.11521729826927185
1582750466.6438417,274,0.11678870022296906
1582750505.0253456,275,0.11702211946249008
1582750543.3819702,276,0.11623835563659668
1582750581.8192413,277,0.11348998546600342
1582750619.686136,278,0.11177526414394379
1582750657.5150099,279,0.1149851456284523
1582750695.396358,280,0.1120724156498909
1582750733.7063997,281,0.11266965419054031
1582750772.0203676,282,0.11303707212209702
1582750810.3118098,283,0.11386007815599442
1582750848.5615575,284,0.11509673297405243
1582750886.9359772,285,0.11485562473535538
1582750925.3008585,286,0.1123165711760521
1582750963.5671759,287,0.11248420923948288
1582751001.9300613,288,0.11425655335187912
1582751040.3718443,289,0.11155422776937485
1582751078.762411,290,0.11251603811979294
1582751117.094669,291,0.11119452118873596
1582751155.5052488,292,0.11077398806810379
1582751193.9245687,293,0.11115144193172455
1582751232.1672173,294,0.110718734562397
1582751270.6535668,295,0.10980429500341415
1582751309.0210123,296,0.1106114611029625
1582751347.4274511,297,0.11133377999067307
1582751385.6738424,298,0.10966985672712326
1582751424.18196,299,0.11196208000183105
1582751462.4827178,300,0.11041571944952011
1582751500.213309,301,0.11076845973730087
1582751537.927169,302,0.10927818715572357
1582751576.4776168,303,0.10752150416374207
1582751615.0021584,304,0.11093233525753021
1582751653.437978,305,0.10881497710943222
1582751691.8844786,306,0.1089564859867096
1582751730.4108388,307,0.10866013914346695
1582751768.8536162,308,0.10791650414466858
1582751807.288872,309,0.10866761207580566
1582751845.8783064,310,0.10724353045225143
1582751884.1381197,311,0.10666918754577637
1582751922.5799646,312,0.10640928894281387
1582751960.9006581,313,0.10661869496107101
1582751999.2887614,314,0.10803291201591492
1582752037.6863644,315,0.10644450783729553
1582752076.117231,316,0.10702729225158691
1582752114.5445416,317,0.10681527853012085
1582752152.9856257,318,0.10623718053102493
1582752191.45027,319,0.10615909844636917
1582752229.8282094,320,0.10451880842447281
1582752268.3925247,321,0.10550577938556671
1582752306.8543637,322,0.106066033244133
1582752344.65472,323,0.10375181585550308
1582752382.144887,324,0.10404974222183228
1582752420.4777582,325,0.10425049811601639
1582752459.0507205,326,0.10469995439052582
1582752497.5603106,327,0.10343588888645172
1582752535.9991767,328,0.10406923294067383
1582752574.6127136,329,0.10318474471569061
1582752613.0447993,330,0.10399407893419266
1582752651.6139758,331,0.10449310392141342
1582752690.0523515,332,0.10375234484672546
1582752728.6060944,333,0.10423804819583893
1582752767.0279143,334,0.10398170351982117
1582752805.3465037,335,0.10311105102300644
1582752843.785375,336,0.1031857505440712
1582752882.263296,337,0.10202381759881973
1582752920.8034182,338,0.10114440321922302
1582752959.390889,339,0.10151046514511108
1582752997.8516736,340,0.10297378152608871
1582753036.3728037,341,0.1011471152305603
1582753074.9093406,342,0.1001829132437706
1582753113.55492,343,0.10054491460323334
1582753151.9555674,344,0.10152490437030792
1582753189.8906558,345,0.10034887492656708
1582753227.4745936,346,0.09962321817874908
1582753265.688883,347,0.09936646372079849
1582753304.0156713,348,0.10040543228387833
1582753342.528417,349,0.10049398243427277
1582753380.960813,350,0.10020314157009125
1582753419.5032709,351,0.09974389523267746
1582753457.899024,352,0.09912844002246857
1582753496.5032763,353,0.10005725175142288
1582753534.8674617,354,0.10002628713846207
1582753573.358097,355,0.09798085689544678
1582753611.651132,356,0.09919506311416626
1582753650.1950123,357,0.09724277257919312
1582753688.7003872,358,0.09782711416482925
1582753727.256991,359,0.09747952967882156
1582753765.7673547,360,0.09736070781946182
1582753804.1986628,361,0.09984071552753448
1582753842.6775868,362,0.09816282242536545
1582753881.1832051,363,0.09694841504096985
1582753919.824861,364,0.09722019731998444
1582753958.202546,365,0.09817622601985931
1582753996.7355635,366,0.09727801382541656
1582754035.1448574,367,0.09768758714199066
1582754072.6638734,368,0.09681861847639084
1582754110.6255856,369,0.09844812750816345
1582754149.1918998,370,0.09552373737096786
1582754187.819866,371,0.09619998186826706
1582754226.2538908,372,0.09547025710344315
1582754264.784594,373,0.09473393112421036
1582754303.2443216,374,0.09366391599178314
1582754341.8955545,375,0.09607414156198502
1582754380.4334557,376,0.09541051089763641
1582754419.1707373,377,0.09569624811410904
1582754457.58872,378,0.09647265821695328
1582754496.0658383,379,0.09456365555524826
1582754534.5203574,380,0.09406481683254242
1582754573.1927507,381,0.09207697957754135
1582754611.6088583,382,0.09286140650510788
1582754650.0349088,383,0.09313581138849258
1582754688.3900692,384,0.0940689891576767
1582754726.8239017,385,0.09259684383869171
1582754765.3332093,386,0.09509807825088501
1582754803.8425329,387,0.09307572990655899
1582754842.4387746,388,0.09412982314825058
1582754880.8866665,389,0.09392846375703812
1582754918.506759,390,0.0934750884771347
1582754956.2340806,391,0.09235722571611404
1582754994.7769265,392,0.09205558151006699
1582755033.2151604,393,0.09352187812328339
1582755071.831078,394,0.09414733946323395
1582755110.362574,395,0.09207740426063538
1582755149.0092905,396,0.09013499319553375
1582755187.5885859,397,0.09029529243707657
1582755226.1399927,398,0.09205630421638489
1582755264.7586815,399,0.0914788767695427
1582755303.3348393,400,0.09204421192407608
1582755341.878202,401,0.08948483318090439
1582755380.475239,402,0.09026753902435303
1582755419.1008546,403,0.09143345057964325
1582755457.8031383,404,0.09043078869581223
1582755496.3712063,405,0.09032401442527771
1582755535.02329,406,0.08961520344018936
1582755573.3860734,407,0.08790893107652664
1582755611.8768363,408,0.0895233303308487
1582755650.386812,409,0.08838140964508057
1582755688.8931336,410,0.08800147473812103
1582755727.382047,411,0.08855325728654861
1582755765.3037508,412,0.08904165774583817
1582755802.9745142,413,0.0895247682929039
1582755841.3953586,414,0.08756168186664581
1582755879.8914418,415,0.08893770724534988
1582755918.3593166,416,0.08847015351057053
1582755956.901058,417,0.08867187052965164
1582755995.372219,418,0.088959701359272
1582756034.0155313,419,0.08701621741056442
1582756072.4931903,420,0.08931583911180496
1582756110.9783137,421,0.08793160319328308
1582756149.5287979,422,0.08652837574481964
1582756188.059041,423,0.08898960798978806
1582756226.539163,424,0.0878303125500679
1582756265.1098528,425,0.08792022615671158
1582756303.8668818,426,0.08663082122802734


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search_old/optimal_batch_line_search_angle1.csv <==
Wall time,Step,Value
1575630119.334024,42,90.03360748291016
1575630152.7417254,94,89.84798431396484
1575630199.6121929,167,90.10610961914062
1575630239.181605,229,90.0267333984375
1575630242.3552423,234,89.74130249023438
1575630255.813631,255,90.20304107666016
1575630267.2075634,273,90.00128936767578
1575630289.6838927,308,90.0009765625
1575630290.9269953,310,90.00048065185547
1575630296.114133,318,90.00287628173828
1575630401.162578,474,90.01072692871094
1575630440.762922,536,89.922607421875
1575630467.9347494,579,89.98572540283203
1575630472.2668746,586,90.02417755126953
1575630502.9802604,634,92.03389739990234
1575630511.316014,647,89.99855041503906
1575630554.2035182,714,90.07615661621094
1575630559.294018,722,91.25730895996094
1575630614.1112351,808,89.99967956542969
1575630631.8269825,836,89.9840087890625
1575630750.0445096,1014,90.01494598388672
1575630783.2966802,1066,89.91427612304688
1575630807.4131217,1104,89.95319366455078
1575630855.574868,1180,90.0195541381836
1575630907.2398598,1261,92.29889678955078
1575630942.1683962,1316,90.0126953125
1575630944.0796776,1319,90.09461212158203
1575630953.0513875,1333,91.646240234375
1575630955.5388281,1337,90.05243682861328
1575630991.0457814,1385,90.2015151977539
1575630995.5878372,1392,89.99932098388672
1575631023.254066,1436,90.05281829833984
1575631096.6550217,1552,90.01368713378906
1575631184.2885163,1691,90.01043701171875
1575631211.7279735,1734,90.00082397460938
1575631213.5571651,1737,89.98741149902344
1575631286.0615835,1844,91.18456268310547
1575631307.0771368,1877,90.01382446289062
1575631332.2858248,1917,90.01914978027344
1575631407.0198474,2036,90.02202606201172
1575631444.5045128,2096,90.01177215576172
1575631509.1603088,2199,90.22081756591797
1575631553.5509176,2262,90.07329559326172
1575631581.7901962,2307,90.03634643554688
1575631633.015784,2389,90.00642395019531
1575631662.2926276,2436,89.8431625366211
1575631672.7981083,2453,90.02263641357422
1575631674.0740302,2455,90.02008056640625
1575631692.7274067,2485,89.99827575683594
1575631693.3371994,2486,90.17677307128906
1575631701.0150502,2498,89.99089050292969
1575631704.1066198,2503,89.96345520019531
1575631722.287295,2532,89.99942016601562
1575631817.1971486,2685,90.02216339111328
1575631856.0824275,2740,89.99922943115234
1575631996.487865,2967,90.02920532226562
1575632040.1813397,3038,90.3414306640625
1575632121.039068,3161,91.09181213378906
1575632164.2842221,3230,90.03910064697266
1575632174.103583,3246,90.00733947753906
1575632174.7040412,3247,90.42119598388672
1575632210.3764243,3305,89.98439025878906
1575632318.3364415,3480,90.54662322998047
1575632408.0620847,3618,89.98487091064453
1575632409.3317142,3620,90.01417541503906
1575632440.1029758,3670,89.9767074584961
1575632483.474303,3741,90.00138092041016
1575632528.1525455,3814,90.44598388671875
1575632532.4340038,3821,90.00045776367188
1575632597.483095,3928,90.19969940185547
1575632614.5109127,3956,89.99681091308594
1575632663.363694,4036,90.01657104492188
1575632706.209976,4098,90.03339385986328
1575632766.630605,4196,90.32209014892578
1575632788.3199809,4232,89.9786148071289
1575632840.53778,4317,91.40434265136719
1575632892.2086704,4400,90.96597290039062
1575632948.447183,4492,90.1917953491211
1575632963.8296504,4509,90.63668060302734
1575633058.5267138,4664,90.01453399658203
1575633061.0179105,4668,90.21196746826172
1575633065.9885197,4676,90.66232299804688
1575633133.9790726,4788,89.9945068359375
1575633142.4434545,4802,90.04764556884766
1575633197.960317,4894,90.06846618652344
1575633249.8060262,4971,90.5326919555664
1575633332.2512088,5106,90.11241912841797
1575633349.15129,5134,89.95462799072266
1575633477.4196866,5345,90.002685546875
1575633485.9784892,5359,90.725830078125
1575633528.2072031,5420,89.9232406616211
1575633605.9739716,5549,90.10352325439453
1575633684.9344647,5679,90.03913879394531
1575633711.8129902,5723,90.12531280517578
1575633764.2967956,5808,90.06996154785156
1575633803.2406306,5864,89.9527816772461
1575633807.4310033,5871,90.23059844970703
1575633828.828371,5907,90.03326416015625
1575633879.2066498,5990,90.00959777832031
1575634006.716163,6200,89.9869613647461
1575634018.119899,6219,90.05686950683594
1575634060.5848505,6289,89.99700927734375
1575634118.3283784,6376,90.02967834472656
1575634238.6836283,6574,90.03272247314453
1575634256.2443736,6603,89.97675323486328
1575634314.4384153,6699,90.0002212524414
1575634321.6209817,6711,90.08712005615234
1575634413.2064893,6854,90.00012969970703
1575634481.2893927,6966,90.03201293945312
1575634570.5942092,7114,90.03595733642578
1575634595.6655807,7155,89.97837829589844
1575634737.2930696,7382,90.1302719116211
1575634784.2892566,7460,90.03864288330078
1575634786.1203716,7463,90.75457000732422
1575634795.1546028,7478,89.99424743652344
1575634814.7095282,7511,89.9944839477539
1575634986.9533155,7788,90.00263214111328
1575634993.0749798,7798,89.96849822998047
1575635014.3112242,7833,90.00704956054688
1575635109.7689548,7991,90.0453872680664
1575635154.9164,8066,89.93840789794922
1575635228.596682,8180,90.02066040039062
1575635252.6051302,8221,90.0510025024414
1575635338.4806092,8363,90.07169342041016
1575635341.4213872,8368,89.98162841796875
1575635346.926488,8377,90.2804183959961
1575635419.916994,8498,90.10917663574219
1575635425.7326334,8508,90.05422973632812
1575635486.09772,8601,89.99343872070312
1575635652.258518,8878,89.99510955810547
1575635669.7117524,8907,90.0109634399414
1575635682.5461688,8928,90.01605224609375
1575635686.8688772,8935,90.0760269165039
1575635721.3783953,8993,89.98818969726562
1575635888.0352623,9260,90.01073455810547
1575636017.82688,9468,90.06863403320312
1575636069.2723606,9554,90.28575134277344
1575636077.1888337,9567,90.0241470336914
1575636144.6844895,9680,89.90155029296875
1575636155.6096094,9698,90.10469055175781
1575636243.249072,9843,90.31886291503906
1575636286.9530697,9907,90.79130554199219
1575636392.5345545,10084,90.44559478759766
1575636507.4037988,10276,90.04737854003906
1575636511.2490091,10283,90.01608276367188
1575636586.2178671,10399,90.022705078125
1575636633.690399,10479,90.2208480834961
1575636659.6458263,10522,91.46109771728516
1575636711.3498855,10607,90.88408660888672
1575636738.7902088,10654,90.0926513671875
1575636773.1623418,10711,89.99686431884766
1575636800.9108868,10757,90.2582778930664
1575636801.5263126,10758,90.0347671508789
1575636814.5585945,10780,90.05267333984375
1575636861.7784224,10850,90.15534973144531
1575636892.4664397,10902,90.08073425292969
1575636894.0972056,10905,90.11302947998047
1575636917.2423325,10943,90.0352783203125
1575636931.0834956,10966,90.00033569335938
1575636935.9492385,10974,90.09024810791016
1575636963.1082268,11020,90.76678466796875
1575637011.8021202,11102,90.0009994506836
1575637022.982992,11121,90.01587677001953
1575637068.985471,11198,90.03292846679688
1575637206.1590915,11419,89.64627838134766
1575637237.893937,11472,89.98055267333984
1575637249.9770186,11492,90.0606460571289
1575637268.343635,11523,89.98908996582031
1575637273.7449405,11532,90.01405334472656
1575637293.8069673,11566,89.99201965332031
1575637342.5247376,11648,90.02397918701172
1575637364.6662884,11685,89.99818420410156
1575637413.4514763,11759,90.03436279296875
1575637538.8959687,11969,90.1516342163086
1575637541.8524177,11974,90.039794921875
1575637563.2495053,12010,90.0516128540039
1575637639.73801,12138,89.97026062011719
1575637660.1431296,12164,89.9931411743164
1575637734.3607678,12290,90.04584503173828
1575637966.8633463,12671,90.05412292480469
1575638089.346769,12877,90.07832336425781
1575638126.388862,12939,90.0324935913086
1575638172.5005145,13017,90.02210235595703
1575638182.641066,13034,90.30900573730469
1575638203.5695572,13061,90.00333404541016
1575638216.037236,13082,90.01502990722656
1575638223.310843,13094,90.00311279296875
1575638232.376142,13109,90.04966735839844
1575638406.4126565,13402,90.02609252929688
1575638472.8912723,13504,90.00175476074219
1575638498.168879,13546,90.01449584960938
1575638527.6979313,13597,90.0498275756836
1575638541.3222096,13620,90.00727081298828
1575638576.28867,13679,90.03077697753906
1575638654.028325,13810,90.0538330078125
1575638697.935888,13884,90.03643035888672
1575638818.8449366,14080,90.01644897460938
1575638902.7690203,14221,90.0750503540039
1575638946.088252,14294,90.02235412597656
1575638961.657507,14320,90.06016540527344
1575638972.504118,14338,90.05902099609375
1575639007.755792,14397,90.16083526611328
1575639042.9519768,14447,90.02442932128906
1575639152.9337935,14632,90.27125549316406
1575639156.5426588,14638,90.05608367919922
1575639174.832908,14668,90.0224609375
1575639180.267737,14677,90.07476043701172
1575639186.182116,14687,90.0729751586914
1575639240.4423792,14779,90.08247375488281
1575639245.934946,14788,90.04084014892578
1575639258.20328,14809,90.01466369628906
1575639301.275848,14873,89.99900817871094
1575639312.4862142,14892,89.99877166748047
1575639429.9581096,15090,90.01519012451172
1575639483.5141187,15180,90.04161834716797
1575639534.9189122,15266,90.12464904785156
1575639574.5807128,15324,90.0400161743164
1575639662.722497,15473,90.04681396484375
1575639663.8878193,15475,90.02456665039062
1575639682.8954632,15507,90.04926300048828
1575639701.6071022,15538,90.32695770263672
1575639821.4364395,15740,90.02294158935547
1575639841.0164704,15764,89.98827362060547
1575639977.3127854,15993,90.00625610351562
1575640037.8649614,16095,90.02316284179688
1575640050.2948303,16116,90.00753021240234
1575640133.6053672,16249,90.0439453125
1575640175.5895343,16321,90.06272888183594
1575640188.0542471,16343,90.0075912475586
1575640225.1613882,16406,90.0323715209961
1575640283.6326041,16505,90.10366821289062
1575640403.1616724,16697,89.94969177246094
1575640469.7072227,16809,90.00704956054688
1575640497.7859738,16857,90.02545928955078
1575640523.1128182,16899,90.05714416503906
1575640622.0854197,17066,89.96290588378906
1575640640.252723,17097,90.25697326660156
1575640728.7331438,17239,90.00914001464844
1575640759.9358335,17292,90.03089904785156
1575640775.0945165,17317,90.00738525390625
1575640788.2704346,17339,90.00629425048828
1575640850.271939,17444,89.97992706298828
1575640909.9479735,17543,90.03130340576172
1575640923.3795726,17557,90.12751770019531
1575640940.8656464,17586,90.06749725341797
1575640945.7206316,17594,90.0362319946289
1575640962.665229,17623,89.99493408203125
1575641020.4671488,17722,90.19456481933594
1575641158.1711273,17953,90.01927185058594
1575641202.1444879,18018,90.83252716064453
1575641230.226842,18065,90.01520538330078
1575641347.341153,18264,90.05200958251953
1575641379.2492783,18318,90.04981994628906
1575641463.022005,18451,89.9168930053711
1575641463.5869937,18452,90.02344512939453
1575641545.7599118,18592,90.2929458618164
1575641696.3583992,18845,90.03056335449219
1575641768.7490833,18958,89.99346923828125
1575641861.6792552,19116,90.0125503540039
1575641893.2391622,19169,89.96737670898438
1575641952.9199245,19271,90.00492858886719
1575642111.7447965,19531,89.93637084960938
1575642175.9147382,19640,90.06024932861328
1575642184.1303225,19654,89.98835754394531
1575642230.1534626,19731,89.97554779052734
1575642302.9142368,19846,89.98876190185547
1575642356.6510239,19938,90.03824615478516
1575642390.5137465,19995,90.08583068847656
1575642413.6852505,20035,90.0604019165039
1575642424.5347655,20053,90.6556167602539
1575642429.7805057,20062,89.98373413085938
1575642474.6502194,20138,90.00498962402344
1575642537.1026068,20244,89.98478698730469
1575642538.803465,20247,90.15505981445312
1575642546.8227527,20252,90.02572631835938
1575642588.8904254,20323,89.97953796386719
1575642657.476273,20440,90.26390838623047
1575642684.1617916,20485,90.09996032714844
1575642716.7882848,20539,90.01156616210938
1575642717.3785524,20540,90.64278411865234
1575642730.3733618,20562,89.9891586303711
1575642739.8199387,20578,89.94857025146484
1575642863.2097325,20779,89.9954833984375
1575642864.9594579,20782,89.98575592041016
1575642893.51741,20831,90.212890625
1575642907.5475428,20855,90.0122299194336
1575643039.1862423,21080,90.0436019897461
1575643077.1560407,21144,90.0274658203125
1575643120.3227801,21209,90.10027313232422
1575643133.7759762,21232,90.07782745361328
1575643182.8453166,21316,90.09846496582031
1575643184.583974,21319,90.03697967529297
1575643187.6035702,21324,90.08153533935547
1575643227.1818132,21391,90.04438781738281
1575643237.919902,21409,90.05686950683594
1575643305.439327,21523,90.08983612060547
1575643403.129499,21681,90.2312240600586
1575643469.8190775,21795,90.05992126464844
1575643484.8697455,21821,90.07687377929688
1575643497.0879016,21842,90.36603546142578
1575643500.6421244,21848,90.02045440673828
1575643593.3008492,22006,90.00790405273438
1575643740.558818,22245,90.01068115234375
1575643767.8536904,22292,90.05268096923828
1575643790.7153137,22330,90.16154479980469
1575643807.3366044,22358,90.1531753540039
1575643874.8906863,22472,89.98046112060547
1575643922.292999,22544,90.00515747070312
1575644053.9022386,22765,90.0638427734375
1575644097.5832076,22840,91.26255798339844
1575644150.3055649,22930,90.01461791992188
1575644277.1378498,23138,90.0050277709961
1575644283.2555456,23148,89.98761749267578
1575644303.3773224,23182,90.21900177001953
1575644309.6694787,23192,89.97737884521484
1575644325.0792708,23218,90.01408386230469
1575644351.5461361,23263,90.048583984375
1575644365.0896611,23286,90.00995635986328
1575644409.1188881,23361,90.03630065917969
1575644453.1753407,23427,90.37825012207031
1575644520.0153174,23540,90.01717376708984
1575644596.203882,23670,90.17097473144531
1575644602.8493571,23681,90.32913208007812
1575644614.8113887,23701,89.96943664550781
1575644759.3971198,23938,90.18692779541016
1575644843.9121103,24079,90.02670288085938
1575644867.5377588,24118,89.98179626464844
1575644884.370418,24147,90.07759857177734
1575644935.2615566,24234,90.03479766845703
1575644964.0763922,24282,90.0444564819336
1575644965.3392043,24284,90.05501556396484
1575644992.7849627,24322,90.54771423339844
1575645006.4452596,24345,89.90255737304688
1575645130.2633512,24557,90.02308654785156
1575645167.5905135,24621,89.99553680419922
1575645225.5050464,24719,90.17202758789062
1575645230.194684,24727,89.9987564086914
1575645337.7306416,24901,90.12223815917969
1575645357.677718,24934,90.108642578125
1575645400.8058205,25008,90.63908386230469
1575645423.6539278,25047,90.01278686523438
1575645474.1118863,25133,90.00336456298828
1575645536.1009917,25231,90.0040054321289
1575645548.8210123,25253,90.02873229980469
1575645595.312672,25332,90.01689910888672
1575645629.7581933,25391,90.01050567626953
1575645697.578646,25505,90.05023193359375
1575645706.5462735,25520,90.74260711669922
1575645753.5861557,25599,90.022216796875
1575645810.7248385,25686,89.98237609863281
1575645884.1204226,25812,90.1020278930664
1575645904.6730242,25847,90.03899383544922
1575645947.7985463,25921,90.01145935058594
1575646032.9981194,26066,90.04024505615234
1575646047.5034106,26091,90.04569244384766
1575646089.7488348,26155,90.09884643554688
1575646097.8773427,26169,90.07122039794922
1575646170.7379253,26292,90.16145324707031
1575646177.163518,26303,90.07987976074219
1575646236.0315218,26403,90.0755615234375
1575646274.5337033,26470,90.10856628417969
1575646470.456319,26797,90.10005187988281
1575646471.0917141,26798,90.03318786621094
1575646488.4439464,26827,89.99375915527344
1575646489.6454155,26829,90.02312469482422
1575646547.836847,26928,90.09017181396484
1575646678.4986727,27142,90.05977630615234
1575646682.0579357,27148,90.00923156738281
1575646685.6563783,27154,90.14080047607422
1575646688.1475554,27158,90.6300048828125
1575646688.7607412,27159,90.27151489257812
1575646757.0530643,27274,90.0929183959961
1575646898.2401433,27505,90.03392791748047
1575646955.0143127,27603,89.99419403076172
1575646960.9302113,27613,90.16771697998047
1575646964.952785,27620,90.32299041748047
1575646975.495853,27638,90.00430297851562
1575647035.5008073,27739,90.14562225341797
1575647085.903782,27825,90.02506256103516
1575647144.7860677,27916,90.03389739990234
1575647164.8500102,27950,90.09757232666016
1575647175.5472517,27968,90.00235748291016
1575647341.243873,28251,90.03953552246094
1575647381.5881114,28321,90.01087951660156
1575647456.1110005,28438,90.08565521240234
1575647463.7691557,28451,90.01937103271484
1575647517.7342036,28543,90.01122283935547
1575647534.5238237,28572,90.03352355957031
1575647557.8312666,28611,89.99102783203125
1575647773.3185108,28970,91.14100646972656
1575647788.315687,28996,90.02615356445312
1575647811.909344,29037,90.01246643066406
1575647826.7596593,29062,89.98897552490234
1575647836.3262274,29078,90.01382446289062
1575647908.3692698,29201,89.97502899169922
1575647949.991885,29263,90.07122802734375
1575648070.4928787,29471,90.00972747802734
1575648079.9597466,29487,90.0573501586914
1575648108.9913836,29537,90.05777740478516
1575648122.9803355,29561,90.05107879638672
1575648153.0079796,29611,90.11890411376953
1575648237.458002,29747,90.02396392822266
1575648283.7171335,29828,90.03578186035156
1575648284.2667282,29829,90.0051040649414
1575648384.844691,30000,90.11785125732422
1575648387.7926314,30005,90.0334701538086
1575648403.3561144,30031,90.00021362304688
1575648438.9488938,30092,90.30950164794922
1575648492.6737163,30174,89.98919677734375
1575648532.4668393,30243,90.02090454101562
1575648556.3149676,30284,91.09803009033203
1575648581.6099126,30327,90.03646087646484
1575648658.6188183,30459,90.07257843017578
1575648665.4051676,30470,90.84565734863281
1575648754.6496756,30612,90.3663101196289
1575648809.3776941,30706,89.94859313964844
1575648817.4388444,30720,89.9387435913086
1575648828.008984,30738,90.33289337158203
1575649049.8867817,31105,90.02188110351562
1575649224.3089821,31406,89.96978759765625
1575649246.152078,31443,90.00242614746094
1575649398.3313758,31696,90.04747772216797
1575649463.92738,31808,90.43997192382812
1575649501.596976,31873,90.04557037353516
1575649505.6505039,31880,89.99052429199219
1575649510.1953938,31888,90.03519439697266
1575649537.9656346,31936,90.03291320800781
1575649543.4622076,31945,90.01274871826172
1575649583.1858914,32004,90.05241394042969
1575649590.910691,32017,89.9865493774414
1575649681.70811,32174,90.37590789794922
1575649700.6156964,32207,90.06058502197266
1575649725.2572527,32249,90.22831726074219
1575649838.7207842,32435,90.0490951538086
1575649901.388039,32542,90.03831481933594
1575649967.6691494,32657,90.02381134033203
1575649996.3174698,32706,90.07640838623047
1575650029.0911167,32762,89.99628448486328
1575650111.8065023,32894,90.02891540527344
1575650116.333056,32902,90.0335922241211
1575650175.1675909,33002,90.00822448730469
1575650182.4795527,33014,90.00789642333984
1575650194.25893,33034,90.05818176269531
1575650262.7279742,33152,90.0128173828125
1575650278.2309601,33179,90.18941497802734
1575650279.2941039,33181,90.01161193847656
1575650331.869466,33271,91.36678314208984
1575650378.0295434,33341,90.11744689941406
1575650398.0892327,33375,89.97378540039062
1575650414.547044,33403,90.02326202392578
1575650494.6492488,33539,89.98936462402344
1575650548.5968807,33631,90.10518646240234
1575650604.957387,33728,89.99197387695312
1575650610.0157435,33737,90.05839538574219
1575650616.8043058,33749,90.03131103515625
1575650632.9012773,33768,90.01130676269531
1575650642.4698734,33785,90.03060913085938
1575650673.7815251,33839,90.04705810546875
1575650680.8998284,33851,90.06893157958984
1575650695.1160717,33876,89.96551513671875
1575650716.6183908,33913,90.0910415649414
1575650778.2179394,34017,90.0648193359375
1575650789.439817,34036,90.00536346435547
1575650820.099431,34089,89.98817443847656
1575650850.7948067,34141,90.0067138671875
1575650986.416622,34362,89.9581527709961
1575650998.9429226,34383,90.07527923583984
1575651030.6626189,34438,90.08069610595703
1575651081.4171865,34525,90.06999969482422
1575651082.0096197,34526,90.57184600830078
1575651104.2114902,34564,90.0230941772461
1575651124.6019614,34599,90.02511596679688
1575651237.5358582,34783,90.03919982910156
1575651293.6548963,34878,90.27252197265625
1575651438.5899575,35115,90.02473449707031
1575651473.6441622,35177,90.0089340209961
1575651518.4973571,35254,90.0693588256836
1575651563.9771683,35333,90.18034362792969
1575651575.9779985,35354,90.28938293457031
1575651580.6720731,35362,90.02140045166016
1575651589.41363,35377,90.05278778076172
1575651650.0711522,35481,90.00434112548828
1575651651.35116,35483,89.88199615478516
1575651709.7134168,35573,90.43101501464844
1575651823.960163,35771,90.02555084228516
1575651827.9009402,35778,90.01378631591797
1575651866.9186409,35844,90.08517456054688
1575651869.7596939,35849,90.07147979736328
1575651930.021931,35953,90.05369567871094
1575651940.0172918,35970,90.02326202392578
1575651985.2258296,36037,90.02702331542969
1575652106.8378325,36246,90.0457763671875
1575652116.4642134,36262,90.0412826538086
1575652124.1092565,36275,90.14810943603516
1575652144.3627117,36310,89.9874496459961
1575652159.2049243,36336,90.01094818115234
1575652300.526839,36569,89.9978256225586
1575652335.6044526,36629,90.00531005859375
1575652353.0373678,36659,90.0190658569336
1575652364.5199723,36678,89.8637466430664
1575652417.0054421,36767,90.12330627441406
1575652447.4543343,36819,90.45512390136719
1575652465.2445166,36850,90.05410766601562
1575652503.5031512,36907,90.5321273803711
1575652588.4603727,37053,90.0177001953125
1575652656.1987739,37169,90.0434341430664
1575652675.6414423,37202,89.99600219726562
1575652829.141403,37455,90.01811981201172
1575652849.0808423,37489,90.30183410644531
1575653009.5208352,37764,90.02169036865234
1575653080.2318025,37876,90.11499786376953
1575653261.4171114,38192,90.30377960205078
1575653292.9400177,38247,90.1759262084961
1575653307.1153812,38262,89.9826889038086
1575653367.4064288,38365,90.00460052490234
1575653410.6101,38439,90.0667953491211
1575653419.3806393,38455,90.01242065429688
1575653425.4571826,38466,90.07333374023438
1575653445.3880017,38500,90.03935241699219
1575653492.010891,38580,89.97288513183594
1575653526.7490327,38641,90.05873107910156
1575653527.3419683,38642,90.68881225585938
1575653565.2846675,38700,90.09019470214844
1575653576.911697,38720,90.31354522705078
1575653646.780848,38840,90.31884002685547
1575653728.067687,38981,90.02603149414062
1575653741.6961086,39005,90.87149810791016
1575653820.8086202,39141,90.69718170166016
1575653882.5646377,39237,90.007568359375
1575653917.0025554,39296,90.24414825439453
1575653923.871427,39307,90.13623809814453
1575654089.6895316,39591,90.03484344482422
1575654159.581702,39702,89.97893524169922
1575654175.553615,39730,90.0135726928711
1575654205.0931356,39781,90.1103515625
1575654262.7075388,39878,90.02569580078125
1575654280.9872959,39909,90.02102661132812
1575654283.8794847,39914,90.17768859863281
1575654294.2368844,39931,89.99178314208984
1575654345.5531445,40020,90.04405975341797
1575654511.015852,40296,90.0002212524414
1575654622.7395947,40488,90.1006088256836
1575654635.0415335,40500,90.81028747558594
1575654721.3732257,40647,90.34675598144531
1575654727.3097467,40657,90.33935546875
1575654730.7444808,40663,90.30239868164062
1575654733.1104577,40667,90.52359771728516
1575654751.1743357,40698,90.04531860351562
1575654752.2898376,40700,90.14656066894531
1575654760.5067074,40714,90.0599594116211
1575654763.9602222,40720,90.09517669677734
1575654806.4659622,40793,90.0772933959961
1575654955.3411174,41040,90.05074310302734
1575655006.0493712,41128,91.08621215820312
1575655020.3754115,41154,90.04512023925781
1575655071.7532878,41244,90.0313720703125
1575655087.2152817,41271,90.90567016601562
1575655128.1015658,41341,90.023681640625
1575655172.749045,41409,89.96971130371094
1575655220.584161,41491,90.01448822021484
1575655248.9315803,41539,90.03467559814453
1575655258.2200646,41555,90.00646209716797
1575655387.8832428,41780,89.9849853515625
1575655446.370819,41871,89.9974594116211
1575655524.0360403,42006,90.06356048583984
1575655528.2791786,42013,90.08108520507812
1575655599.15196,42134,89.98970031738281
1575655612.8543372,42158,90.05850982666016
1575655626.4038532,42182,90.06649780273438
1575655663.0123847,42244,90.17373657226562
1575655723.3488998,42339,90.01859283447266
1575655787.9689782,42450,90.03148651123047
1575655798.3119218,42468,90.07437133789062
1575655920.4698224,42678,90.11345672607422
1575655982.867771,42776,90.17225646972656
1575656091.7943666,42964,90.0433349609375
1575656101.742132,42981,90.08451080322266
1575656125.5351183,43020,90.0040283203125
1575656280.8035157,43278,90.00959014892578
1575656395.815308,43474,90.07830047607422
1575656421.610913,43518,89.99566650390625
1575656442.2818708,43553,89.99594116210938
1575656473.3979156,43607,90.04676055908203
1575656491.9918177,43639,90.14311981201172
1575656537.708691,43711,90.0472183227539
1575656553.637822,43738,89.9967269897461
1575656555.9047937,43742,90.00383758544922
1575656579.718899,43783,89.99381256103516
1575656592.7977114,43805,90.05777740478516
1575656692.718096,43976,90.10172271728516
1575656695.1191819,43980,90.15425109863281
1575656702.989783,43993,90.04731750488281
1575656749.1837611,44073,90.0594253540039
1575656751.6797533,44077,90.04698944091797
1575656777.433297,44113,90.10044860839844
1575656827.2554877,44200,89.99303436279297
1575656831.2622526,44207,89.98251342773438
1575656857.3194644,44251,90.04959869384766
1575656887.6426482,44304,90.02226257324219
1575657054.8206625,44585,89.99242401123047
1575657089.3805668,44645,90.02483367919922
1575657138.073657,44729,90.5814437866211
1575657181.1288257,44802,90.10679626464844
1575657189.624745,44816,90.15101623535156
1575657275.2909513,44964,90.03902435302734
1575657292.276051,44994,90.00999450683594
1575657359.5935936,45104,90.08670806884766
1575657480.3068237,45310,90.0408935546875
1575657485.7557313,45319,90.03091430664062
1575657516.6726387,45372,90.01899719238281
1575657600.5487726,45507,90.10736083984375
1575657620.6266592,45543,90.08551025390625
1575657686.261515,45658,90.06625366210938
1575657789.8637817,45839,89.99723052978516
1575657809.883834,45874,90.04596710205078
1575657901.039161,46024,90.05887603759766
1575657906.0576735,46033,90.02271270751953
1575657939.2974288,46090,90.03390502929688
1575657958.2158914,46124,90.01998138427734
1575657984.8993797,46169,90.08854675292969
1575658005.7491164,46205,90.00536346435547
1575658072.2842057,46318,89.96001434326172
1575658081.5658996,46334,90.07771301269531
1575658132.0369794,46413,90.04253387451172
1575658181.3617496,46499,90.02542114257812
1575658297.4563031,46696,90.0198974609375
1575658598.200063,47198,90.4080810546875
1575658623.519127,47241,90.08299255371094
1575658663.0264382,47301,90.02175903320312
1575658674.4358253,47321,90.08920288085938
1575658689.6050735,47347,90.03443908691406
1575658741.184458,47437,89.9764404296875
1575658771.001352,47489,89.93583679199219
1575658806.757207,47549,89.99525451660156
1575658828.0872085,47585,90.10047149658203
1575658859.4723911,47638,90.01334381103516
1575658861.8596838,47642,90.03939056396484
1575658869.4577494,47655,90.10960388183594
1575658877.4354992,47669,90.03872680664062
1575658891.5334992,47693,90.09159088134766
1575658903.455169,47705,90.04248046875
1575658925.2723563,47744,90.2483139038086
1575658933.2532616,47758,90.01122283935547
1575659003.2472324,47882,90.02558135986328
1575659006.8583493,47888,90.26751708984375
1575659030.5108078,47929,90.0231704711914
1575659041.1712277,47947,89.96997833251953
1575659054.6716979,47970,90.00784301757812
1575659116.4998527,48076,90.04023742675781
1575659183.04789,48181,89.98124694824219
1575659192.4899418,48197,89.96669006347656
1575659209.7168102,48227,90.01039123535156
1575659375.5761218,48514,90.1380844116211
1575659380.2239356,48522,90.05570220947266
1575659459.4912217,48650,90.02735137939453
1575659570.4574802,48844,90.05979919433594
1575659649.7351518,48982,89.9881362915039
1575659822.4237292,49272,90.03671264648438
1575659854.4089644,49326,90.01483917236328
1575659868.2641032,49351,90.05558776855469
1575659939.4149413,49477,89.9409408569336
1575659990.5807579,49558,90.08489990234375
1575660025.4210546,49619,90.01654052734375
1575660036.7136776,49638,90.07218933105469
1575660254.4736335,50006,90.07579803466797
1575660283.1489894,50056,90.42930603027344
1575660336.622752,50149,90.03404235839844
1575660345.8097863,50165,89.99176788330078
1575660363.3569918,50195,90.02307891845703
1575660405.3060007,50268,90.05067443847656
1575660470.6526144,50382,90.23741149902344
1575660525.3240018,50470,89.98287963867188
1575660563.7263868,50538,90.25142669677734
1575660616.776651,50629,90.01797485351562
1575660617.9087794,50631,90.03754425048828
1575660621.2911925,50637,90.04434967041016
1575660726.5836673,50819,90.03044891357422
1575660823.0835662,50979,90.10629272460938
1575660843.2622392,51015,90.14745330810547
1575660911.9904325,51134,90.18160247802734
1575660965.0840137,51227,90.17303466796875
1575660997.1114292,51282,90.17932891845703
1575661037.582724,51342,90.0267333984375
1575661091.253596,51437,89.99883270263672
1575661274.1421168,51750,90.00054168701172
1575661299.2328694,51794,90.05880737304688
1575661301.5085962,51798,90.05064392089844
1575661306.1274521,51806,90.43408966064453
1575661391.1185153,51954,90.01973724365234
1575661418.278448,52001,90.00808715820312
1575661456.0469718,52067,90.03077697753906
1575661457.1975582,52069,90.01696014404297
1575661558.2036593,52237,90.02140808105469
1575661590.1248777,52292,90.03665161132812
1575661606.3226736,52320,90.01693725585938
1575661625.7805967,52353,90.0484390258789
1575661639.1937957,52377,89.99862670898438
1575661645.1340082,52387,89.9727554321289
1575661715.5959172,52510,90.004150390625
1575661725.5261743,52528,89.98988342285156
1575661789.2689636,52641,90.14216613769531
1575661818.025001,52682,90.0361557006836
1575661884.618492,52802,90.09201049804688
1575661945.296528,52906,90.09333801269531
1575661964.7490919,52939,89.98268127441406
1575662001.9252021,53003,90.01216125488281
1575662007.5594203,53013,90.0039291381836
1575662054.044115,53092,89.97509002685547
1575662067.953839,53107,90.0133056640625
1575662089.2554352,53144,90.00962829589844
1575662235.622713,53401,90.91534423828125
1575662240.60272,53409,90.04641723632812
1575662275.3981133,53468,90.31298065185547
1575662283.6890898,53482,89.93128204345703
1575662383.879719,53648,89.98223876953125
1575662415.5569701,53706,90.13126373291016
1575662419.7413375,53713,89.99507904052734
1575662421.9466264,53717,89.993896484375
1575662424.26028,53721,90.048583984375
1575662504.3740337,53862,90.05369567871094
1575662523.860427,53895,90.12037658691406
1575662530.2920997,53906,90.02474975585938
1575662601.3119605,54023,90.57777404785156
1575662628.584676,54072,90.46260833740234
1575662636.7515528,54087,90.0365982055664
1575662648.6448057,54108,90.13615417480469
1575662656.8123858,54123,90.47233581542969
1575662723.946596,54241,90.09225463867188
1575662797.5744104,54368,89.98814392089844
1575662859.5627084,54466,89.97799682617188
1575662931.2974956,54589,90.10037994384766
1575662951.6693506,54625,90.02328491210938
1575662964.1850245,54647,90.03094482421875
1575662989.7732427,54691,91.17565155029297
1575663006.5068898,54719,90.22090911865234
1575663057.741825,54807,90.09620666503906
1575663136.8733375,54937,90.04363250732422
1575663162.9451585,54982,90.0577163696289
1575663283.1888306,55193,90.00483703613281
1575663343.5004334,55299,90.01222229003906
1575663345.0981715,55302,89.97029876708984
1575663359.997767,55328,90.02123260498047
1575663383.5125053,55359,90.06177520751953
1575663486.266316,55538,90.0267562866211
1575663488.944106,55543,90.04569244384766
1575663493.033429,55551,90.11392211914062
1575663587.270741,55713,90.09574127197266
1575663617.5699427,55766,90.04953002929688
1575663635.0189009,55795,90.0242919921875
1575663683.3240771,55870,90.07416534423828
1575663735.9590688,55963,90.11627197265625
1575663737.702062,55966,90.81360626220703
1575663809.2279038,56091,90.10298919677734
1575663937.0269425,56304,90.04334259033203
1575663956.0529602,56337,90.0505142211914
1575663979.2126825,56379,90.02923583984375
1575664008.9190269,56432,90.28201293945312
1575664052.1226282,56507,90.03343200683594
1575664060.6008198,56521,90.25286865234375
1575664064.6783748,56528,89.93450927734375
1575664109.444929,56608,90.05203247070312
1575664216.6152182,56787,91.52860260009766
1575664236.0213966,56820,89.9994888305664
1575664256.1165118,56856,90.02586364746094
1575664338.1629326,56999,90.24969482421875
1575664359.3074663,57036,89.98834991455078
1575664478.9722252,57237,90.0053939819336
1575664492.210372,57261,90.01518249511719
1575664513.7153924,57299,90.00515747070312
1575664517.2350824,57305,90.01924896240234
1575664612.8258176,57469,90.30160522460938
1575664621.5947316,57484,89.95496368408203
1575664640.883426,57518,91.04801940917969
1575664784.4492483,57760,90.04356384277344
1575664848.192242,57870,90.06230926513672
1575664980.1156552,58090,89.9979248046875
1575665096.7195907,58295,90.0348129272461
1575665126.3442178,58346,89.96580505371094
1575665181.9453125,58440,90.05034637451172
1575665253.2481315,58556,90.05535888671875
1575665285.043336,58611,90.06544494628906
1575665302.6099458,58641,90.38056945800781
1575665304.9276772,58645,90.03677368164062
1575665346.0725005,58719,89.9577865600586
1575665361.3649063,58746,90.01187896728516
1575665371.197955,58763,89.98466491699219
1575665379.9276903,58778,89.98516082763672
1575665385.5959902,58788,90.02484130859375
1575665431.887473,58872,90.044677734375
1575665519.2771976,59014,90.11246490478516
1575665528.134955,59030,90.01091003417969
1575665531.5942652,59036,91.31739044189453
1575665660.9509149,59264,90.24679565429688
1575665689.099265,59311,89.99075317382812
1575665763.1293025,59432,90.101806640625
1575665845.4530895,59576,90.03375244140625
1575665872.3118422,59624,90.08898162841797
1575665881.4490147,59640,90.03856658935547
1575665898.9478753,59670,90.4767837524414
1575665927.6342382,59719,90.01460266113281
1575665938.023953,59737,90.05567169189453
1575665946.1956084,59751,90.0644302368164
1575666015.025467,59862,90.00138854980469
1575666030.401814,59889,90.04576873779297
1575666098.360836,60008,90.35264587402344
1575666142.196884,60086,89.99150848388672
1575666194.941161,60179,89.97388458251953
1575666198.434714,60185,89.98296356201172
1575666211.5501523,60207,90.02694702148438
1575666263.8899848,60297,90.00875091552734
1575666325.6363552,60398,90.00286102294922
1575666367.441982,60475,90.01599884033203
1575666382.8910642,60503,90.13101196289062
1575666437.1768074,60596,90.0643539428711
1575666460.7938426,60638,89.99742889404297
1575666479.479778,60671,90.15408325195312
1575666516.3251092,60736,90.01591491699219
1575666600.9176507,60871,90.03402709960938
1575666688.108108,61022,89.93621826171875
1575666747.1517208,61122,90.02156066894531
1575666801.1684957,61205,89.99603271484375
1575666841.1833618,61276,91.1373062133789
1575666897.3949447,61373,90.19841766357422
1575666904.2152677,61385,90.0605239868164
1575666920.0330882,61413,89.96943664550781
1575666934.7966158,61438,90.02363586425781
1575666990.049667,61534,90.01998138427734
1575667078.6111364,61680,90.07050323486328
1575667116.3490725,61747,89.96419525146484
1575667141.2441208,61792,89.99935913085938
1575667344.8751822,62139,90.07611846923828
1575667359.713173,62165,90.2422103881836
1575667390.790328,62219,89.9931411743164
1575667485.9597573,62384,89.97684478759766
1575667562.8754408,62516,90.18126678466797
1575667581.0773613,62547,90.10650634765625
1575667590.9513788,62555,90.05174255371094
1575667771.2904668,62874,90.03921508789062
1575667805.1778877,62933,89.99987030029297
1575667820.7919421,62961,91.08618927001953
1575667862.7305512,63024,89.95603942871094
1575667972.6626227,63220,90.05249786376953
1575668051.8139791,63358,90.22573852539062
1575668092.1159844,63428,90.43270111083984
1575668092.7303908,63429,90.4849624633789
1575668144.233615,63513,90.25
1575668201.5297325,63614,89.99089813232422
1575668231.9365344,63668,90.57190704345703
1575668233.5103707,63671,90.08258056640625
1575668296.9864357,63781,90.08972930908203
1575668326.3890333,63833,90.00875091552734
1575668344.3713794,63865,90.0349349975586
1575668420.465977,63988,89.98281860351562
1575668470.4176724,64081,90.18359375
1575668479.7847917,64098,90.19971466064453
1575668496.4416907,64129,90.02826690673828
1575668521.1072311,64173,89.94932556152344
1575668535.6071727,64199,90.01737213134766
1575668550.7637777,64225,90.10029602050781
1575668717.0551026,64511,90.20437622070312
1575668722.576653,64521,90.02947998046875
1575668723.6051447,64523,89.97181701660156
1575668815.9002767,64687,90.0185546875
1575668935.5334759,64887,90.44317626953125
1575668936.6349509,64889,90.04015350341797
1575668993.104857,64989,90.007080078125
1575668999.370001,65000,90.02108001708984
1575669014.5859478,65028,89.97281646728516
1575669029.0893345,65054,90.15886688232422
1575669138.3135347,65245,89.9617691040039
1575669159.3759859,65274,89.92033386230469
1575669169.2487206,65292,90.02788543701172
1575669201.1861634,65350,90.01173400878906
1575669215.1473525,65375,90.11121368408203
1575669258.0718238,65450,90.064697265625
1575669275.4246192,65481,90.11528778076172
1575669287.9117045,65502,90.03215026855469
1575669302.748561,65527,90.02540588378906
1575669345.796815,65601,89.99886322021484
1575669370.3706536,65643,89.97506713867188
1575669412.9742236,65709,90.19355010986328
1575669461.8175359,65796,90.25592803955078
1575669524.6878145,65907,90.03267669677734
1575669547.4078314,65948,90.10316467285156
1575669600.7753813,66040,89.99576568603516
1575669605.8528104,66049,89.98186492919922
1575669753.5775352,66298,90.02938079833984
1575669889.5811827,66534,90.28396606445312
1575669959.660239,66647,89.9974594116211
1575670037.554993,66787,90.32101440429688
1575670129.5856879,66948,89.99360656738281
1575670145.9765077,66976,90.06456756591797
1575670150.3753436,66984,90.12517547607422
1575670171.1062806,67021,90.33861541748047
1575670318.4058785,67269,90.18531799316406
1575670412.3832908,67440,90.03592681884766
1575670432.0416188,67474,90.03993225097656
1575670459.4203901,67513,90.00161743164062
1575670571.4869218,67711,90.0959243774414
1575670780.714001,68075,90.04940795898438
1575670884.6522863,68263,90.04043579101562
1575670885.2286873,68264,90.04852294921875
1575670894.6592503,68281,90.03690338134766
1575670911.8345537,68311,90.20565795898438
1575670928.1830578,68340,90.0074234008789
1575670950.699335,68378,90.08695983886719
1575670985.5791557,68429,90.00146484375
1575671032.7162323,68512,89.96351623535156
1575671076.8410373,68590,90.04469299316406
1575671135.3449802,68691,90.01669311523438
1575671204.3233006,68814,90.0118408203125
1575671275.1640532,68929,90.13703918457031
1575671307.824544,68988,90.07054901123047
1575671412.953541,69171,90.00354766845703
1575671413.4512413,69172,90.14456176757812
1575671420.9996252,69185,90.00106048583984
1575671505.993565,69326,90.01734924316406
1575671534.5825622,69376,90.24476623535156
1575671579.1175117,69455,89.9740219116211
1575671590.7371113,69476,90.06702423095703
1575671673.2025435,69621,91.15931701660156
1575671697.69545,69662,90.27296447753906
1575671712.930856,69689,90.09744262695312
1575671729.0408652,69719,90.0554428100586
1575671779.105855,69798,89.97233581542969
1575671829.6212401,69890,90.45332336425781
1575671844.0228407,69915,90.05230712890625
1575671867.4978726,69958,90.08257293701172
1575671940.065085,70085,90.13787841796875
1575671965.6017087,70128,90.3095703125
1575672141.945711,70428,90.090576171875
1575672159.2379172,70458,89.99661254882812
1575672161.4940414,70462,90.59150695800781
1575672176.2163365,70486,90.10171508789062
1575672180.550597,70493,90.1012191772461
1575672201.8459616,70529,89.99884033203125
1575672215.3567872,70552,90.46283721923828
1575672231.152598,70580,90.07597351074219
1575672257.1205325,70627,90.01229095458984
1575672279.3405252,70656,90.31201171875
1575672320.0815206,70730,90.0293960571289
1575672423.8758738,70915,90.06253814697266
1575672470.0790863,70996,90.09754943847656
1575672631.4817207,71272,90.01200866699219
1575672655.3512783,71314,90.0760498046875
1575672720.617569,71428,90.13192749023438
1575672736.3842044,71456,90.1781997680664
1575672741.995327,71467,90.0359878540039
1575672795.4562802,71554,90.029296875
1575672810.146033,71580,90.12239837646484
1575672876.036926,71696,90.22303009033203
1575672917.7338693,71769,89.9957504272461
1575672964.803649,71850,90.07605743408203
1575672997.2338893,71906,90.10380554199219
1575673008.6890512,71926,90.074462890625
1575673026.1486292,71957,90.07274627685547
1575673039.1023579,71979,90.30066680908203
1575673062.347311,72012,90.03752899169922
1575673077.00452,72037,90.08295440673828
1575673078.7536974,72040,90.04812622070312
1575673167.4679213,72197,90.01226043701172
1575673212.4402528,72275,90.10806274414062
1575673223.9566371,72296,90.03898620605469
1575673224.5843112,72297,90.00279998779297
1575673225.7928374,72299,90.04566955566406
1575673244.5707319,72332,90.02196502685547
1575673283.1907637,72401,89.9822998046875
1575673284.6988394,72404,90.05187225341797
1575673307.068761,72444,90.00952911376953
1575673376.957586,72558,89.99945831298828
1575673380.7513697,72565,90.12688446044922
1575673468.2757025,72723,90.02715301513672
1575673555.083098,72873,90.14417266845703
1575673603.988378,72948,90.08241271972656
1575673638.1049826,73009,90.06551361083984
1575673719.070934,73154,90.02667999267578
1575673734.2415738,73179,90.10367584228516
1575673813.8809533,73318,90.05143737792969
1575673939.0918567,73529,90.01000213623047
1575674019.9430494,73669,90.1717529296875
1575674064.3782554,73748,90.02960968017578
1575674081.362812,73779,89.97218322753906
1575674087.6243544,73789,90.57797241210938
1575674090.705146,73794,90.01476287841797
1575674123.063845,73841,89.96398162841797
1575674152.5617182,73893,89.97601318359375
1575674157.0884063,73901,90.00957489013672
1575674170.3901582,73924,89.99552917480469
1575674188.0129933,73954,90.06588745117188
1575674220.2407777,74011,90.0466079711914
1575674239.5588367,74044,90.02554321289062
1575674290.418666,74133,90.1503677368164
1575674315.3468914,74178,90.13726043701172
1575674320.5256128,74187,90.03105163574219
1575674324.4631495,74194,90.02548217773438
1575674448.7304666,74404,90.02888488769531
1575674675.4414005,74795,90.09395599365234
1575674711.3875546,74865,90.00110626220703
1575674730.873727,74901,90.00040435791016
1575674787.173359,74999,90.40647888183594


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search_old/optimal_batch_line_search_angle2.csv <==
Wall time,Step,Value
1575630117.8630717,42,90.08499908447266
1575630152.8492832,94,90.01663208007812
1575630201.700293,167,89.97972869873047
1575630242.5717492,229,91.38666534423828
1575630245.8835795,234,89.983642578125
1575630259.6744437,255,90.36672973632812
1575630271.4784336,273,89.98863983154297
1575630294.4079814,308,89.96612548828125
1575630295.6979926,310,89.99363708496094
1575630300.9877393,318,91.75534057617188
1575630410.167921,474,90.64942932128906
1575630450.95569,536,92.81661224365234
1575630479.4735658,579,90.00807189941406
1575630484.0789585,586,90.0188217163086
1575630515.5363276,634,89.9023208618164
1575630524.0242739,647,92.16461944580078
1575630567.721516,714,89.99748229980469
1575630572.9242828,722,90.21837615966797
1575630628.2225845,808,89.99358367919922
1575630646.4343884,836,90.2369384765625
1575630765.7644427,1014,90.93402099609375
1575630799.5765314,1066,89.99678802490234
1575630824.1704993,1104,89.99937438964844
1575630873.1261852,1180,89.9749755859375
1575630924.6843255,1261,90.02194213867188
1575630959.4944427,1316,89.99654388427734
1575630961.4200976,1319,90.00492095947266
1575630970.1609516,1333,90.04591369628906
1575630972.6479325,1337,89.90603637695312
1575631007.7180057,1385,89.99864196777344
1575631012.1621509,1392,90.02045440673828
1575631040.1616635,1436,90.02272033691406
1575631113.582354,1552,91.30436706542969
1575631201.7421653,1691,89.98410034179688
1575631228.7663524,1734,90.05416107177734
1575631230.7671545,1737,90.52542877197266
1575631302.7502534,1844,89.99310302734375
1575631323.4646392,1877,90.0118408203125
1575631348.7051132,1917,90.10107421875
1575631423.7664223,2036,90.83003997802734
1575631461.2907338,2096,90.02456665039062
1575631525.7670991,2199,90.00518798828125
1575631569.6776605,2262,89.98310852050781
1575631597.7746196,2307,90.02515411376953
1575631649.2546241,2389,91.14159393310547
1575631678.8371122,2436,89.98829650878906
1575631689.6111965,2453,90.0062255859375
1575631690.8907354,2455,90.01902770996094
1575631709.595309,2485,90.01734161376953
1575631710.1818645,2486,90.00072479248047
1575631717.713548,2498,90.0262222290039
1575631720.878899,2503,89.99149322509766
1575631739.184371,2532,91.88871002197266
1575631834.4496613,2685,90.11144256591797
1575631873.400925,2740,90.06488800048828
1575632014.5426962,2967,89.97860717773438
1575632058.9753082,3038,90.03842163085938
1575632139.6386514,3161,89.98869323730469
1575632182.849261,3230,89.88240051269531
1575632192.7977085,3246,89.98140716552734
1575632193.418484,3247,90.05113220214844
1575632229.207603,3305,90.0278549194336
1575632337.3981125,3480,89.99921417236328
1575632426.8145492,3618,91.837158203125
1575632428.0693524,3620,89.9921875
1575632458.7829719,3670,90.1000747680664
1575632502.4944806,3741,90.12813568115234
1575632547.8457046,3814,90.00836181640625
1575632552.1005316,3821,90.0224380493164
1575632617.8614993,3928,89.98958587646484
1575632635.16246,3956,89.98451232910156
1575632684.043799,4036,90.03414154052734
1575632726.8362155,4098,90.00848388671875
1575632787.20372,4196,92.06887817382812
1575632809.4377575,4232,90.0183334350586
1575632862.352108,4317,90.21436309814453
1575632913.5502312,4400,89.99464416503906
1575632969.889477,4492,90.05660247802734
1575632985.166637,4509,90.00653839111328
1575633080.2856438,4664,90.04595947265625
1575633082.7893434,4668,89.98802185058594
1575633087.6344483,4676,91.20767211914062
1575633155.8344934,4788,90.16072845458984
1575633164.4826698,4802,89.99015045166016
1575633220.8861098,4894,90.77886199951172
1575633272.4053507,4971,90.08269500732422
1575633355.1817775,5106,90.41786193847656
1575633372.3774755,5134,90.04619598388672
1575633502.2350793,5345,90.02812194824219
1575633510.7133124,5359,90.23247528076172
1575633552.7289426,5420,89.91626739501953
1575633631.343995,5549,90.15817260742188
1575633710.5806952,5679,89.96442413330078
1575633737.6430352,5723,90.0010757446289
1575633789.2227387,5808,90.01211547851562
1575633828.1859012,5864,90.05612182617188
1575633832.4829066,5871,90.0297622680664
1575633854.690661,5907,90.06254577636719
1575633905.5520358,5990,90.77102661132812
1575634034.0655792,6200,90.16156005859375
1575634045.439037,6219,90.03463745117188
1575634088.0890996,6289,89.99557495117188
1575634145.8692274,6376,90.00201416015625
1575634266.743013,6574,90.39325714111328
1575634284.421415,6603,90.00460052490234
1575634342.7429523,6699,90.06038665771484
1575634349.777037,6711,90.01422119140625
1575634441.112558,6854,90.0252456665039
1575634509.048795,6966,90.1226577758789
1575634598.8747797,7114,90.21493530273438
1575634623.8349302,7155,90.41339111328125
1575634765.6088645,7382,90.4301986694336
1575634812.5028005,7460,89.9812240600586
1575634814.345322,7463,90.03971862792969
1575634823.4616823,7478,90.0090560913086
1575634843.723729,7511,90.0120849609375
1575635016.7695081,7788,90.88582611083984
1575635022.956273,7798,90.00865936279297
1575635044.3008556,7833,90.08027648925781
1575635139.089475,7991,90.21865844726562
1575635184.2218142,8066,89.99981689453125
1575635258.0863755,8180,90.03054809570312
1575635282.9564145,8221,90.02169799804688
1575635368.6987593,8363,90.69783020019531
1575635371.7365694,8368,90.10079956054688
1575635377.1636522,8377,90.03327941894531
1575635450.4728968,8498,90.00146484375
1575635456.3418643,8508,89.9859619140625
1575635517.1075966,8601,89.99868774414062
1575635684.4342377,8878,90.01350402832031
1575635702.062388,8907,90.01673889160156
1575635714.8275561,8928,90.00013732910156
1575635718.957906,8935,90.06407165527344
1575635753.9831703,8993,90.03736877441406
1575635919.2166035,9260,90.12232208251953
1575636049.2154593,9468,89.99022674560547
1575636101.3579884,9554,90.00373840332031
1575636109.108104,9567,90.02666473388672
1575636176.8967047,9680,90.16461944580078
1575636187.7194278,9698,90.00782775878906
1575636275.7204056,9843,89.98591613769531
1575636319.0115142,9907,90.01019287109375
1575636426.8745294,10084,90.02951049804688
1575636542.5711098,10276,90.18744659423828
1575636546.6685357,10283,90.02227020263672
1575636621.624518,10399,90.03325653076172
1575636669.4823396,10479,89.99886322021484
1575636695.124549,10522,90.01265716552734
1575636746.3180254,10607,89.99871063232422
1575636774.561045,10654,90.12319946289062
1575636809.1292822,10711,90.0454330444336
1575636836.3312972,10757,90.93470764160156
1575636836.9661877,10758,90.4950942993164
1575636849.9779317,10780,90.0176010131836
1575636896.7297068,10850,89.98089599609375
1575636928.1458392,10902,90.62354278564453
1575636929.9321544,10905,90.00859069824219
1575636953.1009226,10943,89.99229431152344
1575636967.037066,10966,90.00845336914062
1575636971.9616785,10974,90.51730346679688
1575636999.4963222,11020,90.00421142578125
1575637049.224899,11102,90.0105209350586
1575637060.4670691,11121,90.0167236328125
1575637106.7716286,11198,90.02349853515625
1575637244.1001744,11419,90.00569152832031
1575637275.8698478,11472,90.60314178466797
1575637287.8628857,11492,90.2011489868164
1575637306.5526273,11523,89.99748992919922
1575637312.0161428,11532,90.02113342285156
1575637332.4699602,11566,90.83460235595703
1575637381.8491662,11648,90.07136535644531
1575637404.201823,11685,90.01354217529297
1575637453.3887358,11759,90.03512573242188
1575637579.8408885,11969,90.01699829101562
1575637582.8644795,11974,90.00313568115234
1575637604.4878347,12010,90.0381088256836
1575637681.3097034,12138,90.02279663085938
1575637701.7606673,12164,90.14060974121094
1575637777.3557997,12290,90.02559661865234
1575638011.232372,12671,90.75643920898438
1575638134.5091732,12877,90.04800415039062
1575638171.3886173,12939,90.09691619873047
1575638218.1753566,13017,89.97703552246094
1575638228.6227663,13034,90.00350952148438
1575638249.6222353,13061,90.00448608398438
1575638262.3478591,13082,90.07107543945312
1575638269.4698896,13094,90.03465270996094
1575638278.4597335,13109,90.01947784423828
1575638454.3702083,13402,90.00170135498047
1575638520.4477618,13504,90.00212860107422
1575638545.725483,13546,90.4210205078125
1575638576.1560686,13597,90.00415802001953
1575638589.7798033,13620,89.99905395507812
1575638625.472596,13679,89.94075775146484
1575638704.1733642,13810,90.01934814453125
1575638748.332145,13884,89.99655151367188
1575638870.83726,14080,90.0189208984375
1575638955.9137588,14221,89.99594116210938
1575638999.5675013,14294,90.00975036621094
1575639014.8854663,14320,90.04972839355469
1575639025.8519895,14338,90.03343200683594
1575639061.3781822,14397,90.00470733642578
1575639096.480939,14447,90.01509857177734
1575639207.1314642,14632,89.99793243408203
1575639210.613322,14638,89.9892578125
1575639228.7912238,14668,90.08561706542969
1575639234.3484883,14677,90.16067504882812
1575639240.4826868,14687,89.99700927734375
1575639295.6789517,14779,90.23858642578125
1575639301.0327833,14788,90.43173217773438
1575639313.623892,14809,89.99564361572266
1575639356.618675,14873,90.01285552978516
1575639367.8660638,14892,89.99722290039062
1575639486.5787973,15090,90.75836181640625
1575639540.3134134,15180,90.8349609375
1575639591.794,15266,90.01802825927734
1575639631.42909,15324,90.01956939697266
1575639720.6353257,15473,90.0423583984375
1575639721.8349142,15475,90.13118743896484
1575639740.9866996,15507,90.00330352783203
1575639759.748277,15538,90.71250915527344
1575639880.5130277,15740,90.01570892333984
1575639899.801255,15764,90.00513458251953
1575640035.852068,15993,90.02897644042969
1575640096.7570624,16095,89.98624420166016
1575640108.9674187,16116,90.23474884033203
1575640192.8705058,16249,90.08516693115234
1575640236.1763418,16321,89.99991607666016
1575640249.2716942,16343,90.12918853759766
1575640287.3620605,16406,91.28367614746094
1575640346.4445918,16505,90.03182983398438
1575640465.5232058,16697,90.0400619506836
1575640532.4229524,16809,90.0775375366211
1575640561.3111167,16857,89.99266815185547
1575640586.305843,16899,90.01271057128906
1575640685.9641945,17066,90.00312805175781
1575640704.715118,17097,90.01065063476562
1575640794.1855423,17239,90.01201629638672
1575640825.9111497,17292,89.99372100830078
1575640840.956897,17317,90.03514099121094
1575640854.0647979,17339,90.39689636230469
1575640916.7845042,17444,90.01725769042969
1575640976.312238,17543,90.00170135498047
1575640989.548753,17557,90.41918182373047
1575641006.8212495,17586,89.99771881103516
1575641011.5464432,17594,89.989501953125
1575641028.672371,17623,90.01187133789062
1575641087.948805,17722,90.72029876708984
1575641225.3367329,17953,90.02777099609375
1575641268.7485237,18018,89.99012756347656
1575641297.254518,18065,90.02709197998047
1575641415.8203392,18264,90.02130889892578
1575641448.1621728,18318,90.02051544189453
1575641532.6521397,18451,90.03305053710938
1575641533.281418,18452,90.02793884277344
1575641617.1279533,18592,90.00543212890625
1575641768.7585073,18845,90.45503997802734
1575641841.110105,18958,90.0163345336914
1575641935.4934797,19116,90.00442504882812
1575641967.1180134,19169,90.0523681640625
1575642028.588034,19271,90.0611801147461
1575642188.9679859,19531,90.028564453125
1575642253.5777013,19640,90.32133483886719
1575642261.889731,19654,90.03114318847656
1575642308.1081262,19731,90.24972534179688
1575642381.9836364,19846,90.3098373413086
1575642437.027595,19938,90.02391815185547
1575642471.2921555,19995,90.61454010009766
1575642495.0593886,20035,90.20442962646484
1575642505.9796617,20053,90.3885726928711
1575642511.310179,20062,90.12023162841797
1575642556.5104885,20138,90.0413818359375
1575642619.6644766,20244,90.01908874511719
1575642621.3709693,20247,89.99386596679688
1575642629.186823,20252,90.00775909423828
1575642671.0784779,20323,90.04642486572266
1575642740.9460084,20440,90.01177978515625
1575642767.9370987,20485,90.01050567626953
1575642800.0602942,20539,90.83393859863281
1575642800.6714768,20540,90.36248016357422
1575642813.9718027,20562,89.9916763305664
1575642823.5671139,20578,90.03243255615234
1575642948.205052,20779,90.6392593383789
1575642950.0544178,20782,90.02421569824219
1575642979.3048418,20831,90.0396957397461
1575642993.4641542,20855,90.06855010986328
1575643128.6340485,21080,90.0133285522461
1575643167.109496,21144,90.00727844238281
1575643210.7492416,21209,90.0129165649414
1575643224.3659027,21232,89.98318481445312
1575643274.483544,21316,90.0157470703125
1575643276.294219,21319,90.00586700439453
1575643279.2973635,21324,89.97972869873047
1575643319.5285213,21391,89.98932647705078
1575643330.3733163,21409,90.03318786621094
1575643398.2800515,21523,90.10576629638672
1575643497.7386603,21681,90.26628112792969
1575643565.5038195,21795,90.01383209228516
1575643580.9882283,21821,90.04606628417969
1575643593.3858142,21842,90.34158325195312
1575643596.9788277,21848,90.04798126220703
1575643691.2523267,22006,90.03189849853516
1575643838.750333,22245,90.20294952392578
1575643866.7500837,22292,90.19685363769531
1575643889.255404,22330,89.9865493774414
1575643905.799242,22358,90.00831604003906
1575643973.6629622,22472,90.00967407226562
1575644021.9223294,22544,92.19458770751953
1575644152.8841908,22765,90.07933807373047
1575644197.2494082,22840,90.00371551513672
1575644250.900891,22930,90.00640869140625
1575644379.9393098,23138,90.00521087646484
1575644386.0479734,23148,89.95942687988281
1575644406.042303,23182,89.99120330810547
1575644412.1032043,23192,90.01585388183594
1575644427.535002,23218,90.13324737548828
1575644454.357686,23263,89.99055480957031
1575644467.8546815,23286,89.99702453613281
1575644512.5069275,23361,90.07879638671875
1575644557.2921057,23427,90.24225616455078
1575644624.1315067,23540,90.02416229248047
1575644701.9054198,23670,90.04578399658203
1575644708.4141939,23681,90.0136947631836
1575644720.6137993,23701,90.02254486083984
1575644866.7383218,23938,90.03996276855469
1575644950.7137527,24079,90.7964859008789
1575644973.897795,24118,90.01839447021484
1575644991.0039093,24147,90.0113754272461
1575645043.0813148,24234,90.3974838256836
1575645071.3728113,24282,90.22858428955078
1575645072.4965262,24284,90.01078796386719
1575645099.9293478,24322,90.43754577636719
1575645113.7848613,24345,90.14300537109375
1575645240.4119856,24557,90.06466674804688
1575645278.2559357,24621,90.07917785644531
1575645336.042907,24719,90.45165252685547
1575645340.868765,24727,89.95166778564453
1575645449.9387417,24901,90.01548767089844
1575645469.8605669,24934,90.02398681640625
1575645513.946588,25008,90.03694915771484
1575645537.226176,25047,90.02916717529297
1575645588.5203152,25133,90.0107650756836
1575645651.7398348,25231,90.0955810546875
1575645664.8676367,25253,90.02412414550781
1575645712.0206816,25332,90.01078033447266
1575645746.5895944,25391,90.00812530517578
1575645814.600803,25505,90.00751495361328
1575645823.4890432,25520,90.0057144165039
1575645870.7364635,25599,90.06724548339844
1575645927.1055794,25686,90.02085876464844
1575646002.2792318,25812,90.36105346679688
1575646023.208569,25847,90.61690521240234
1575646067.2611456,25921,90.02335357666016
1575646153.9563158,26066,90.01789855957031
1575646168.8521335,26091,91.19315338134766
1575646211.7600167,26155,90.0204086303711
1575646220.1093223,26169,89.99940490722656
1575646293.1918244,26292,91.44400787353516
1575646299.7793598,26303,90.10345458984375
1575646359.3065798,26403,90.1783218383789
1575646399.4242146,26470,90.16905975341797
1575646598.7433133,26797,90.07923126220703
1575646599.332365,26798,90.02960968017578
1575646616.8344007,26827,90.01276397705078
1575646618.0245447,26829,90.00276947021484
1575646677.2709699,26928,89.98833465576172
1575646808.3844175,27142,89.99003601074219
1575646811.9893887,27148,90.02753448486328
1575646815.5370715,27154,89.98918151855469
1575646817.9984748,27158,90.42178344726562
1575646818.5804272,27159,89.98381042480469
1575646886.6427727,27274,89.99910736083984
1575647028.8742106,27505,90.01789855957031
1575647087.2012928,27603,90.36807250976562
1575647092.9232283,27613,90.02025604248047
1575647096.9240289,27620,90.22764587402344
1575647107.8963642,27638,89.97174072265625
1575647168.0248156,27739,89.99508666992188
1575647219.1855488,27825,89.9674072265625
1575647278.0608494,27916,90.01537322998047
1575647298.304487,27950,90.02566528320312
1575647308.9186125,27968,90.03153228759766
1575647477.6333077,28251,90.0726547241211
1575647519.169401,28321,90.02247619628906
1575647593.6798446,28438,90.00182342529297
1575647601.319905,28451,90.0158462524414
1575647655.882527,28543,90.75357055664062
1575647672.813815,28572,90.00776672363281
1575647695.909317,28611,90.0322036743164
1575647913.8037071,28970,90.08724212646484
1575647929.5243213,28996,90.08755493164062
1575647953.2985904,29037,90.02651977539062
1575647968.2926724,29062,90.00413513183594
1575647977.760703,29078,90.02152252197266
1575648050.772456,29201,90.02304077148438
1575648092.4429207,29263,90.15990447998047
1575648214.9234953,29471,90.01786804199219
1575648224.6044147,29487,90.0202865600586
1575648254.6098475,29537,90.0208969116211
1575648268.771097,29561,90.0195083618164
1575648298.1218555,29611,89.99225616455078
1575648384.2761848,29747,89.98481750488281
1575648432.2154944,29828,90.02074432373047
1575648432.821163,29829,90.43146514892578
1575648534.3680563,30000,89.99180603027344
1575648537.367886,30005,90.60166931152344
1575648553.0589066,30031,90.99923706054688
1575648589.7484064,30092,90.00364685058594
1575648643.9062145,30174,90.12537384033203
1575648685.0620818,30243,91.63156127929688
1575648709.3669825,30284,90.03280639648438
1575648734.6750088,30327,90.00534057617188
1575648812.9385808,30459,90.01467895507812
1575648819.5728104,30470,89.9993667602539
1575648908.1194491,30612,90.75756072998047
1575648963.3230114,30706,90.021240234375
1575648971.7480614,30720,90.95095825195312
1575648982.5591915,30738,90.01727294921875
1575649205.4604175,31105,90.07554626464844
1575649384.240084,31406,89.9881362915039
1575649405.928197,31443,90.13703155517578
1575649560.89209,31696,90.00719451904297
1575649627.625328,31808,90.0376968383789
1575649666.568653,31873,90.01856994628906
1575649670.8293934,31880,90.01451873779297
1575649675.4803636,31888,90.04645538330078
1575649704.1420667,31936,91.36971282958984
1575649709.39663,31945,90.03719329833984
1575649749.842782,32004,89.9843521118164
1575649757.617776,32017,90.04519653320312
1575649850.5715098,32174,90.51978302001953
1575649869.943066,32207,89.90220642089844
1575649895.1963873,32249,89.99887084960938
1575650009.8944917,32435,90.10700225830078
1575650073.8128088,32542,90.00952911376953
1575650142.6565773,32657,90.34630584716797
1575650171.8421175,32706,90.04969024658203
1575650205.3319333,32762,90.04368591308594
1575650289.032978,32894,90.04585266113281
1575650293.844055,32902,89.99871063232422
1575650352.228903,33002,90.123291015625
1575650359.4157345,33014,90.43824005126953
1575650371.3707085,33034,90.59899139404297
1575650442.017194,33152,90.27632141113281
1575650458.0867307,33179,90.09410858154297
1575650459.2305868,33181,90.01239013671875
1575650512.3009133,33271,90.02110290527344
1575650558.6354682,33341,90.22771453857422
1575650578.6541274,33375,90.11772918701172
1575650595.1578517,33403,90.01182556152344
1575650675.8108027,33539,89.9931411743164
1575650730.1943197,33631,90.13064575195312
1575650787.611093,33728,90.07105255126953
1575650792.7769504,33737,90.00386810302734
1575650799.8017356,33749,90.03594207763672
1575650815.8518782,33768,90.38365936279297
1575650826.043644,33785,90.00230407714844
1575650858.312199,33839,90.01583862304688
1575650865.5195942,33851,89.99510192871094
1575650880.4494054,33876,90.00070190429688
1575650902.5443122,33913,90.0144271850586
1575650964.5276582,34017,90.012939453125
1575650975.5372999,34036,90.02315521240234
1575651007.0688002,34089,90.0159912109375
1575651038.4063134,34141,90.0045394897461
1575651174.828848,34362,90.14855194091797
1575651187.403473,34383,90.03544616699219
1575651220.0586166,34438,90.00109100341797
1575651272.182086,34525,90.13481903076172
1575651272.7561078,34526,90.01960754394531
1575651295.5070899,34564,90.06477355957031
1575651315.9621487,34599,90.03794860839844
1575651430.752535,34783,90.0043716430664
1575651487.568004,34878,90.05301666259766
1575651633.4641414,35115,90.32142639160156
1575651669.7715852,35177,90.01805877685547
1575651715.4444451,35254,89.98867797851562
1575651762.510486,35333,90.03187561035156
1575651775.2345164,35354,90.14048767089844
1575651780.1165164,35362,90.1308364868164
1575651789.028214,35377,90.27198791503906
1575651850.9698818,35481,90.03302764892578
1575651852.095647,35483,90.00733947753906
1575651911.031288,35573,89.98065185546875
1575652029.0572574,35771,90.02056121826172
1575652033.2187781,35778,90.01283264160156
1575652072.8086762,35844,90.26618957519531
1575652075.9086359,35849,90.02596282958984
1575652138.4947965,35953,90.03321075439453
1575652148.5778673,35970,90.01998138427734
1575652193.951,36037,90.004638671875
1575652318.0207675,36246,90.03182983398438
1575652327.3276,36262,90.02307891845703
1575652334.9002655,36275,90.02898406982422
1575652356.0179996,36310,90.01789093017578
1575652371.505602,36336,90.06214904785156
1575652514.8063984,36569,89.97399139404297
1575652550.3495061,36629,90.19578552246094
1575652568.352929,36659,90.26567077636719
1575652579.570146,36678,90.06245422363281
1575652632.351985,36767,90.0542221069336
1575652663.0459292,36819,90.02305603027344
1575652681.4333377,36850,90.01506805419922
1575652720.3839228,36907,90.01484680175781
1575652806.6308162,37053,90.45551300048828
1575652874.8324866,37169,89.99620056152344
1575652894.5444896,37202,90.03923034667969
1575653049.2831974,37455,90.01554107666016
1575653069.9956594,37489,89.99293518066406
1575653232.9786758,37764,89.99479675292969
1575653304.5117004,37876,90.71509552001953
1575653492.6886706,38192,89.99533081054688
1575653525.05143,38247,90.47269439697266
1575653539.1143074,38262,89.99967193603516
1575653600.0728645,38365,90.00493621826172
1575653643.6852183,38439,89.99372100830078
1575653653.2523632,38455,90.1090316772461
1575653659.9566638,38466,90.00121307373047
1575653680.0135136,38500,90.00692749023438
1575653727.9090927,38580,90.0223388671875
1575653764.4065776,38641,89.9975357055664
1575653764.977473,38642,89.98051452636719
1575653804.0510666,38700,90.01361846923828
1575653815.9851997,38720,90.02564239501953
1575653886.6618285,38840,90.08374786376953
1575653971.229643,38981,90.00874328613281
1575653985.984607,39005,89.98912048339844
1575654067.6943674,39141,90.0087661743164
1575654129.18103,39237,89.99931335449219
1575654164.4859214,39296,89.9898681640625
1575654171.1972704,39307,90.01301574707031
1575654340.5046709,39591,90.13321685791016
1575654410.8749154,39702,90.16985321044922
1575654427.2686446,39730,90.26490020751953
1575654457.4809265,39781,89.99188995361328
1575654515.2623177,39878,90.0682144165039
1575654533.652478,39909,90.05487823486328
1575654536.5522249,39914,90.03358459472656
1575654546.6952233,39931,90.13088989257812
1575654599.7919364,40020,90.02569580078125
1575654769.6466582,40296,90.03070068359375
1575654883.8261776,40488,90.13522338867188
1575654895.9131649,40500,89.97576904296875
1575654983.55416,40647,90.07252502441406
1575654989.6056187,40657,90.02671813964844
1575654993.3377173,40663,90.01513671875
1575654995.725526,40667,90.48734283447266
1575655014.6324055,40698,90.01460266113281
1575655015.8274405,40700,90.90027618408203
1575655023.9986465,40714,90.0393295288086
1575655027.6158476,40720,90.59725189208984
1575655071.521645,40793,90.33726501464844
1575655223.0586064,41040,90.06712341308594
1575655275.2055693,41128,89.9990005493164
1575655290.7829561,41154,90.02022552490234
1575655344.2426417,41244,89.99273681640625
1575655360.201793,41271,89.9939956665039
1575655401.9832678,41341,90.00688171386719
1575655447.4331324,41409,90.02458953857422
1575655495.3747454,41491,90.05648803710938
1575655523.7589386,41539,89.98970794677734
1575655533.3191178,41555,90.01468658447266
1575655667.1705627,41780,90.01445770263672
1575655725.626146,41871,90.06605529785156
1575655805.727748,42006,89.98936462402344
1575655810.0406053,42013,90.18634796142578
1575655881.51307,42134,89.99066925048828
1575655895.7628295,42158,90.09551239013672
1575655909.915024,42182,90.16429901123047
1575655946.7740405,42244,91.01129913330078
1575656008.1812842,42339,90.00953674316406
1575656073.7289093,42450,90.04900360107422
1575656084.679699,42468,90.3176040649414
1575656209.8037598,42678,89.88116455078125
1575656273.60694,42776,89.98680114746094
1575656384.9833,42964,90.1738510131836
1575656394.943304,42981,90.01969146728516
1575656418.1516187,43020,89.99856567382812
1575656576.871166,43278,90.21741485595703
1575656693.902251,43474,90.15978240966797
1575656720.072333,43518,90.01507568359375
1575656740.925523,43553,90.04389953613281
1575656772.628064,43607,89.990478515625
1575656791.4810102,43639,90.10466003417969
1575656839.2783618,43711,90.01624298095703
1575656855.163501,43738,89.99012756347656
1575656857.5422215,43742,90.01289367675781
1575656881.7387388,43783,90.01296997070312
1575656894.533623,43805,90.02684783935547
1575656996.2223814,43976,90.2277603149414
1575656998.3869321,43980,90.0573501586914
1575657006.023481,43993,90.00672149658203
1575657053.0648973,44073,89.98927307128906
1575657055.5787308,44077,89.99593353271484
1575657082.0811255,44113,90.09783935546875
1575657134.3848352,44200,90.02996063232422
1575657138.3202605,44207,90.0128173828125
1575657164.3281953,44251,90.0086441040039
1575657195.7216842,44304,90.04297637939453
1575657365.9166894,44585,90.06595611572266
1575657400.7959967,44645,89.98663330078125
1575657450.729841,44729,90.02207946777344
1575657493.980487,44802,89.99209594726562
1575657502.3730922,44816,90.01638793945312
1575657590.7820761,44964,90.05572509765625
1575657608.6174893,44994,90.02257537841797
1575657679.02211,45104,90.075927734375
1575657801.4154484,45310,89.98542785644531
1575657806.8608677,45319,89.98700714111328
1575657837.9651675,45372,90.07095336914062
1575657922.6211598,45507,90.23485565185547
1575657944.0977757,45543,90.01505279541016
1575658012.245114,45658,90.03237915039062
1575658120.1521251,45839,90.00962829589844
1575658141.0215628,45874,90.0367660522461
1575658235.2531612,46024,90.00066375732422
1575658240.6412232,46033,90.02481079101562
1575658274.2768128,46090,90.00203704833984
1575658294.871928,46124,90.04457092285156
1575658321.7968698,46169,90.0499267578125
1575658343.6174455,46205,90.02464294433594
1575658411.161968,46318,90.1568374633789
1575658420.906434,46334,89.97093200683594
1575658472.8564131,46413,90.00900268554688
1575658524.6935863,46499,90.01506805419922
1575658642.4519083,46696,89.9563217163086
1575658947.7544243,47198,89.99838256835938
1575658973.0829456,47241,90.00704956054688
1575659013.9709022,47301,90.03900146484375
1575659025.8662763,47321,89.989501953125
1575659041.2989905,47347,90.26664733886719
1575659095.072085,47437,90.5482406616211
1575659125.847257,47489,90.34954833984375
1575659161.0684085,47549,90.02001190185547
1575659182.401734,47585,90.01278686523438
1575659213.5994608,47638,90.00135803222656
1575659215.9732008,47642,90.1006088256836
1575659223.6763499,47655,90.02955627441406
1575659231.4562469,47669,90.04447937011719
1575659245.6116283,47693,90.04849243164062
1575659257.8139877,47705,90.0079345703125
1575659280.77579,47744,90.02059936523438
1575659289.0271218,47758,90.01791381835938
1575659362.6359546,47882,90.00819396972656
1575659366.1577709,47888,90.01400756835938
1575659390.61503,47929,90.01304626464844
1575659401.4212093,47947,90.46666717529297
1575659415.2187717,47970,90.06014251708984
1575659478.145957,48076,90.00079345703125
1575659545.6687741,48181,90.02021026611328
1575659555.2040715,48197,90.20541381835938
1575659572.8475595,48227,90.01698303222656
1575659743.5267646,48514,90.01792907714844
1575659748.31268,48522,89.96929931640625
1575659829.1887233,48650,89.99762725830078
1575659942.3327458,48844,90.00177001953125
1575660023.1323814,48982,90.15096282958984
1575660200.4884577,49272,90.03215789794922
1575660232.2123852,49326,90.7715072631836
1575660246.947792,49351,90.01404571533203
1575660320.9693387,49477,90.04470825195312
1575660374.0905476,49558,90.56211853027344
1575660410.416443,49619,90.08303833007812
1575660421.6899838,49638,90.06359100341797
1575660643.9252114,50006,90.02315521240234
1575660673.6539457,50056,90.8453598022461
1575660729.5316627,50149,90.01790618896484
1575660739.088651,50165,90.79069519042969
1575660756.0555089,50195,90.06613159179688
1575660799.0979483,50268,90.00765991210938
1575660866.8991542,50382,90.23352813720703
1575660923.930756,50470,90.01348876953125
1575660963.8812761,50538,90.01195526123047
1575661017.4466994,50629,89.98273468017578
1575661018.6020708,50631,89.9889144897461
1575661022.1828263,50637,91.78746795654297
1575661129.4166923,50819,90.02458953857422
1575661229.4815066,50979,89.98966979980469
1575661250.7825413,51015,90.00709533691406
1575661320.9340692,51134,90.03092193603516
1575661375.5541773,51227,89.98660278320312
1575661407.9186573,51282,90.00064086914062
1575661448.8839266,51342,90.45511627197266
1575661504.6237495,51437,90.0101318359375
1575661694.09408,51750,89.98491668701172
1575661719.7487748,51794,90.04682159423828
1575661722.0971296,51798,89.83574676513672
1575661726.9303138,51806,90.297607421875
1575661814.3566098,51954,90.00241088867188
1575661842.1661296,52001,90.1026382446289
1575661881.2850025,52067,90.0864028930664
1575661882.47822,52069,90.02141571044922
1575661986.5218568,52237,90.00406646728516
1575662018.7076218,52292,90.03138732910156
1575662034.956119,52320,89.99964141845703
1575662054.4690223,52353,90.04669952392578
1575662068.25393,52377,90.01500701904297
1575662074.2837713,52387,89.9825439453125
1575662146.775075,52510,90.03450012207031
1575662157.3063643,52528,90.05064392089844
1575662224.135073,52641,90.05790710449219
1575662253.3880389,52682,90.01155853271484
1575662324.1967854,52802,90.00096893310547
1575662385.7322094,52906,90.25762176513672
1575662405.2048585,52939,90.00621795654297
1575662443.3447065,53003,89.98543548583984
1575662449.3986135,53013,90.00112915039062
1575662496.1123817,53092,90.02775573730469
1575662510.0890112,53107,90.3120346069336
1575662532.1279182,53144,89.98426055908203
1575662684.52436,53401,90.04017639160156
1575662689.2716699,53409,89.9876937866211
1575662724.3106658,53468,90.05536651611328
1575662732.7033336,53482,90.06783294677734
1575662836.032492,53648,90.02308654785156
1575662869.8650637,53706,90.00623321533203
1575662874.1152186,53713,90.01385498046875
1575662876.4343348,53717,90.03626251220703
1575662878.7870224,53721,90.0
1575662962.3033562,53862,90.24215698242188
1575662981.6901994,53895,90.03489685058594
1575662988.188,53906,90.01024627685547
1575663062.4650745,54023,90.00552368164062
1575663091.501595,54072,90.59180450439453
1575663100.4393702,54087,90.0156478881836
1575663112.845048,54108,90.00225067138672
1575663121.6367722,54123,90.0123519897461
1575663191.3454578,54241,90.03948974609375
1575663266.7852697,54368,89.98994445800781
1575663329.3855002,54466,90.08340454101562
1575663401.2753153,54589,90.01353454589844
1575663422.3771608,54625,89.9843978881836
1575663435.2825341,54647,90.209716796875
1575663461.0971966,54691,90.72128295898438
1575663477.8408904,54719,90.04952239990234
1575663529.5946052,54807,89.98536682128906
1575663612.2276733,54937,90.40950012207031
1575663639.0338182,54982,89.9950942993164
1575663763.4471464,55193,90.02889251708984
1575663825.7405236,55299,90.31878662109375
1575663827.3444726,55302,90.00554656982422
1575663842.7538924,55328,90.11267852783203
1575663866.3665996,55359,90.09945678710938
1575663971.84886,55538,90.0030288696289
1575663974.8496351,55543,90.07161712646484
1575663979.601325,55551,90.56640625
1575664075.005379,55713,90.0341796875
1575664107.03623,55766,90.01306915283203
1575664124.2667096,55795,90.02864074707031
1575664174.1780448,55870,90.05760192871094
1575664229.3999996,55963,90.5473861694336
1575664231.2016776,55966,90.05113220214844
1575664304.7462025,56091,90.01386260986328
1575664435.145387,56304,90.10497283935547
1575664454.4341922,56337,89.99749755859375
1575664479.4376807,56379,90.04049682617188
1575664510.3611915,56432,90.03900146484375
1575664555.1853204,56507,90.0293197631836
1575664563.6048422,56521,90.68925476074219
1575664567.866535,56528,90.00816345214844
1575664614.8448014,56608,90.01123046875
1575664724.6505637,56787,90.40826416015625
1575664744.6510901,56820,89.98566436767578
1575664765.4926403,56856,90.62786865234375
1575664849.8642678,56999,89.9650650024414
1575664871.896482,57036,90.00122833251953
1575664995.3413076,57237,90.19622802734375
1575665009.6671457,57261,90.0257797241211
1575665032.0387378,57299,90.03653717041016
1575665035.5945745,57305,89.99420928955078
1575665132.463871,57469,90.09415435791016
1575665141.18168,57484,89.96403503417969
1575665161.3252172,57518,90.04768371582031
1575665308.627991,57760,90.02303314208984
1575665373.3892605,57870,90.04949951171875
1575665509.1586149,58090,90.04210662841797
1575665629.5604146,58295,89.97769165039062
1575665659.6229026,58346,90.03224182128906
1575665714.8050313,58440,90.02967834472656
1575665788.1071146,58556,90.18225860595703
1575665820.6343646,58611,90.01033020019531
1575665838.1923084,58641,90.3018569946289
1575665840.516343,58645,90.00933837890625
1575665884.015441,58719,90.01813507080078
1575665900.0165815,58746,90.00540161132812
1575665909.9314287,58763,90.01459503173828
1575665918.700806,58778,90.06975555419922
1575665924.5618978,58788,90.02106475830078
1575665973.474059,58872,90.01060485839844
1575666061.6556838,59014,90.01069641113281
1575666070.9316266,59030,90.00707244873047
1575666074.490329,59036,90.01509094238281
1575666209.2300608,59264,90.0782241821289
1575666237.1058905,59311,90.33097076416016
1575666313.7672336,59432,90.02728271484375
1575666398.8607366,59576,90.42778015136719
1575666427.3474908,59624,89.89027404785156
1575666437.0371606,59640,89.98322296142578
1575666454.949556,59670,90.13262939453125
1575666484.2482839,59719,90.04969024658203
1575666494.7342348,59737,90.05663299560547
1575666503.1172256,59751,90.04972076416016
1575666573.7603896,59862,90.3270034790039
1575666589.7000568,59889,90.0245361328125
1575666660.236376,60008,89.98849487304688
1575666705.9599922,60086,90.29615783691406
1575666760.794234,60179,90.09386444091797
1575666764.37115,60185,90.07353973388672
1575666777.564689,60207,90.02592468261719
1575666830.65887,60297,90.02381896972656
1575666895.3914485,60398,90.04834747314453
1575666941.0136688,60475,90.03028106689453
1575666957.6666331,60503,90.06204986572266
1575667012.5392754,60596,90.0435791015625
1575667037.515888,60638,90.0508041381836
1575667056.754934,60671,90.00935363769531
1575667094.5400653,60736,90.01911163330078
1575667179.1925733,60871,90.01346588134766
1575667268.8613856,61022,90.04522705078125
1575667327.7853732,61122,89.99107360839844
1575667381.6839967,61205,90.48998260498047
1575667424.0488353,61276,89.99057006835938
1575667481.3944094,61373,89.97274017333984
1575667488.6601863,61385,90.0793685913086
1575667505.4560897,61413,89.98612213134766
1575667519.978116,61438,90.280029296875
1575667576.9949203,61534,89.99781799316406
1575667667.450808,61680,90.11143493652344
1575667706.8607602,61747,89.99625396728516
1575667733.6007876,61792,90.07604217529297
1575667944.6568723,62139,89.87234497070312
1575667960.1234179,62165,90.03844451904297
1575667991.706727,62219,90.01546478271484
1575668089.7028093,62384,89.97159576416016
1575668167.831631,62516,90.04174041748047
1575668185.8446014,62547,89.99785614013672
1575668195.796004,62555,89.98383331298828
1575668383.9725657,62874,90.01976013183594
1575668418.8749952,62933,90.12010192871094
1575668435.6342134,62961,90.05792999267578
1575668478.5057447,63024,90.01172637939453
1575668594.0422232,63220,90.03428649902344
1575668674.6655028,63358,90.38082885742188
1575668715.5199082,63428,90.024169921875
1575668716.1551769,63429,90.33563232421875
1575668770.6252117,63513,90.0821533203125
1575668829.6865382,63614,89.98076629638672
1575668862.186874,63668,90.02281188964844
1575668863.9391935,63671,90.03453826904297
1575668928.514296,63781,90.06080627441406
1575668959.3612857,63833,90.28639221191406
1575668978.114246,63865,89.93902587890625
1575669056.0957544,63988,90.02076721191406
1575669110.7623045,64081,90.01070404052734
1575669121.0038247,64098,90.02958679199219
1575669139.1602488,64129,90.30238342285156
1575669164.6661363,64173,90.0122299194336
1575669179.959377,64199,90.42015838623047
1575669195.444145,64225,90.05563354492188
1575669370.2759945,64511,90.04969024658203
1575669376.2122602,64521,89.98873901367188
1575669377.410574,64523,90.01238250732422
1575669473.9364307,64687,89.98023986816406
1575669598.2945333,64887,90.0138168334961
1575669599.4349644,64889,89.97354888916016
1575669658.5029888,64989,90.17697143554688
1575669665.0227041,65000,90.96444702148438
1575669681.459949,65028,90.34329986572266
1575669696.4981353,65054,89.99287414550781
1575669808.8876452,65245,89.99522399902344
1575669831.095212,65274,90.01571655273438
1575669841.496977,65292,89.9942626953125
1575669875.6190932,65350,90.01028442382812
1575669890.3585443,65375,90.02230834960938
1575669934.6691391,65450,89.98878479003906
1575669952.7428722,65481,90.02236938476562
1575669965.2663968,65502,90.05424499511719
1575669980.1799111,65527,89.96864318847656
1575670023.489429,65601,89.9932632446289
1575670048.3620832,65643,90.03972625732422
1575670092.3048177,65709,90.06619262695312
1575670143.2778506,65796,90.00881958007812
1575670209.060988,65907,90.0234603881836
1575670232.843877,65948,90.17796325683594
1575670287.191143,66040,89.99437713623047
1575670292.36346,66049,90.0419921875
1575670444.9919055,66298,90.94577026367188
1575670584.15325,66534,89.97654724121094
1575670655.7682815,66647,89.99276733398438
1575670738.140377,66787,90.01407623291016
1575670832.5851066,66948,89.9999771118164
1575670849.380692,66976,89.99956512451172
1575670854.16549,66984,90.24095153808594
1575670876.1832056,67021,90.0134506225586
1575671027.1907573,67269,90.04409790039062
1575671128.2798681,67440,89.98350524902344
1575671148.7612295,67474,90.00989532470703
1575671176.8941176,67513,89.9688949584961
1575671293.1665266,67711,90.32971954345703
1575671513.5656216,68075,90.00148010253906
1575671624.7827585,68263,90.06930541992188
1575671625.3418329,68264,89.9800033569336
1575671635.4547894,68281,90.01622009277344
1575671653.256318,68311,90.02765655517578
1575671670.2303114,68340,90.15968322753906
1575671692.372903,68378,90.09619903564453
1575671727.0630226,68429,90.25324249267578
1575671774.964632,68512,90.05828094482422
1575671820.8428607,68590,90.12532043457031
1575671880.649842,68691,90.01337432861328
1575671953.4258504,68814,89.9786148071289
1575672026.6875422,68929,90.0955810546875
1575672062.0710661,68988,90.04019165039062
1575672169.9202075,69171,90.03516387939453
1575672170.5142908,69172,91.00415802001953
1575672177.9205256,69185,90.01680755615234
1575672266.6637092,69326,90.02455139160156
1575672296.2231011,69376,90.0237045288086
1575672342.350467,69455,90.04440307617188
1575672354.5924017,69476,90.0078125
1575672439.2128081,69621,90.00498962402344
1575672463.559633,69662,90.01191711425781
1575672479.8613927,69689,90.74699401855469
1575672497.6426537,69719,89.99635314941406
1575672549.1851287,69798,90.3702163696289
1575672602.8535345,69890,90.00584411621094
1575672617.7001662,69915,90.0416259765625
1575672643.1962214,69958,90.41598510742188
1575672718.5910628,70085,90.16171264648438
1575672744.1042442,70128,89.99964904785156
1575672927.0665429,70428,90.01136016845703
1575672944.674578,70458,90.0827407836914
1575672947.173306,70462,90.00697326660156
1575672961.5622952,70486,89.97538757324219
1575672965.808213,70493,90.0179672241211
1575672987.1532638,70529,90.00556182861328
1575673000.4811792,70552,90.04161071777344
1575673017.014914,70580,89.99562072753906
1575673044.4437857,70627,91.34494018554688
1575673066.8787045,70656,90.00772094726562
1575673110.067153,70730,89.9867935180664
1575673219.0306823,70915,90.00202941894531
1575673267.3797734,70996,90.04742431640625
1575673435.0946178,71272,90.46736145019531
1575673459.7159758,71314,90.01852416992188
1575673526.0011044,71428,90.01502227783203
1575673542.4167557,71456,90.02655029296875
1575673548.804417,71467,89.98611450195312
1575673605.1502,71554,90.21804809570312
1575673620.4055674,71580,90.17774963378906
1575673689.2134404,71696,90.06401824951172
1575673732.8943646,71769,90.32940673828125
1575673781.250441,71850,89.99368286132812
1575673814.099383,71906,90.0399169921875
1575673825.900261,71926,90.24295806884766
1575673843.847762,71957,90.3875503540039
1575673857.063372,71979,90.01104736328125
1575673881.70224,72012,90.03579711914062
1575673896.2800758,72037,90.01654815673828
1575673898.0360062,72040,90.02184295654297
1575673990.0926466,72197,90.27108001708984
1575674036.184625,72275,90.03645324707031
1575674048.6935759,72296,90.0528564453125
1575674049.31222,72297,90.00355529785156
1575674050.4889345,72299,90.04031372070312
1575674069.7462933,72332,90.00509643554688
1575674109.450175,72401,89.98829650878906
1575674111.2149878,72404,90.3790283203125
1575674134.5790195,72444,90.0339126586914
1575674206.6428556,72558,90.12281036376953
1575674210.7924547,72565,90.32498168945312
1575674303.636758,72723,90.3758544921875
1575674391.744559,72873,90.01820373535156
1575674441.5682485,72948,90.85993957519531
1575674476.9708538,73009,90.04358673095703
1575674562.0868537,73154,90.0027847290039
1575674576.9512587,73179,90.00711822509766
1575674658.6921427,73318,90.01136779785156
1575674787.8719585,73529,90.02748107910156
1575674870.264959,73669,90.30335998535156
1575674917.1615326,73748,90.99443054199219
1575674935.6333716,73779,90.03983306884766
1575674941.5814316,73789,90.56511688232422
1575674944.761164,73794,90.6006851196289
1575674977.9270682,73841,90.0414810180664
1575675008.723359,73893,90.56751251220703
1575675013.5763319,73901,90.0223617553711
1575675027.1040995,73924,90.01990509033203
1575675044.9213362,73954,90.25558471679688
1575675078.5071714,74011,90.1785888671875
1575675098.0881298,74044,89.99336242675781
1575675151.008411,74133,90.0123291015625
1575675177.213214,74178,90.05216979980469
1575675182.630911,74187,90.5155029296875
1575675186.6350088,74194,90.03197479248047
1575675315.7392855,74404,90.00906372070312
1575675552.8824213,74795,90.01683044433594
1575675594.143672,74865,90.02655792236328
1575675615.4183547,74901,90.07330322265625
1575675672.6546881,74999,90.94237518310547


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search_old/optimal_batch_line_search_eval_acc1.csv <==
Wall time,Step,Value
1575630383.2222834,1,0.10300000011920929
1575630674.4725518,2,0.16979999840259552
1575630965.920337,3,0.19699999690055847
1575631255.5361707,4,0.22020000219345093
1575631543.0591896,5,0.1858000010251999
1575631828.6512754,6,0.24220000207424164
1575632111.334621,7,0.2619999945163727
1575632394.1686728,8,0.323199987411499
1575632674.048856,9,0.35260000824928284
1575632955.4990761,10,0.43860000371932983
1575633234.123382,11,0.26179999113082886
1575633513.0142217,12,0.5429999828338623
1575633792.026408,13,0.5088000297546387
1575634069.5052903,14,0.4413999915122986
1575634347.7000246,15,0.5892000198364258
1575634624.9099648,16,0.6258000135421753
1575634901.257561,17,0.6114000082015991
1575635177.376416,18,0.5163999795913696
1575635453.0146062,19,0.7152000069618225
1575635727.938174,20,0.6718000173568726
1575636004.1351204,21,0.6733999848365784
1575636279.9753754,22,0.6873999834060669
1575636553.9266882,23,0.7214000225067139
1575636828.5688987,24,0.7724000215530396
1575637102.144513,25,0.7427999973297119
1575637375.7541163,26,0.6129999756813049
1575637649.0172832,27,0.724399983882904
1575637921.8089666,28,0.7103999853134155
1575638194.2152452,29,0.7544000148773193
1575638467.5293636,30,0.7246000170707703
1575638739.5308604,31,0.6827999949455261
1575639011.731686,32,0.7121999859809875
1575639284.6957304,33,0.8044000267982483
1575639557.2836404,34,0.8068000078201294
1575639829.6187375,35,0.7645999789237976
1575640101.6438084,36,0.7684000134468079
1575640372.5716624,37,0.7146000266075134
1575640644.2974768,38,0.7875999808311462
1575640916.3552315,39,0.7973999977111816
1575641188.5426998,40,0.7947999835014343
1575641459.5706553,41,0.7268000245094299
1575641731.1685433,42,0.7961999773979187
1575642001.5750575,43,0.7785999774932861
1575642272.4141586,44,0.7595999836921692
1575642542.7589016,45,0.7297999858856201
1575642814.250927,46,0.7875999808311462
1575643083.0013568,47,0.8108000159263611
1575643352.8989503,48,0.7919999957084656
1575643621.9437416,49,0.704800009727478
1575643893.5819128,50,0.7764000296592712
1575644164.5662472,51,0.7865999937057495
1575644434.3609064,52,0.8062000274658203
1575644705.164979,53,0.8082000017166138
1575644976.843409,54,0.8163999915122986
1575645245.6484253,55,0.7080000042915344
1575645515.3053865,56,0.7703999876976013
1575645786.6794171,57,0.8082000017166138
1575646054.9942436,58,0.7865999937057495
1575646323.9167414,59,0.7107999920845032
1575646592.1276708,60,0.7674000263214111
1575646862.9744976,61,0.8227999806404114
1575647132.5595648,62,0.8343999981880188
1575647401.3657854,63,0.8116000294685364
1575647671.3324773,64,0.8384000062942505
1575647939.4623966,65,0.800000011920929
1575648207.4993224,66,0.8241999745368958
1575648475.3780112,67,0.8327999711036682
1575648744.385193,68,0.8198000192642212
1575649013.986125,69,0.8295999765396118
1575649282.1450725,70,0.8345999717712402
1575649548.7706099,71,0.8187999725341797
1575649815.3900776,72,0.8330000042915344
1575650083.4893403,73,0.824400007724762
1575650350.953554,74,0.7835999727249146
1575650619.6868427,75,0.8289999961853027
1575650887.6437526,76,0.7793999910354614
1575651156.7575264,77,0.8105999827384949
1575651426.9869924,78,0.8496000170707703
1575651693.4073832,79,0.8424000144004822
1575651960.4980137,80,0.8270000219345093
1575652228.0862236,81,0.8331999778747559
1575652496.6091905,82,0.850600004196167
1575652764.4076116,83,0.857200026512146
1575653032.7517812,84,0.8309999704360962
1575653297.0626063,85,0.8148000240325928
1575653562.3742368,86,0.8339999914169312
1575653828.4672885,87,0.8378000259399414
1575654097.0869222,88,0.8064000010490417
1575654365.6617367,89,0.8169999718666077
1575654632.1302009,90,0.8259999752044678
1575654900.647899,91,0.8136000037193298
1575655164.4849966,92,0.826200008392334
1575655431.4717145,93,0.8073999881744385
1575655697.7204273,94,0.7853999733924866
1575655965.0147226,95,0.8414000272750854
1575656232.6461904,96,0.8414000272750854
1575656500.5743625,97,0.8062000274658203
1575656767.4034667,98,0.8230000138282776
1575657032.0710366,99,0.7832000255584717
1575657298.04335,100,0.8133999705314636
1575657565.0487094,101,0.86080002784729
1575657827.1315534,102,0.8379999995231628
1575658092.8229618,103,0.8583999872207642
1575658361.0548801,104,0.8076000213623047
1575658631.1407864,105,0.8443999886512756
1575658897.6539907,106,0.8637999892234802
1575659162.205674,107,0.847599983215332
1575659427.3808615,108,0.817799985408783
1575659692.0308192,109,0.8574000000953674
1575659954.6985867,110,0.8068000078201294
1575660218.2033727,111,0.8637999892234802
1575660483.0131834,112,0.842199981212616
1575660747.304366,113,0.8335999846458435
1575661010.037768,114,0.8471999764442444
1575661271.2074108,115,0.843999981880188
1575661533.8233945,116,0.8248000144958496
1575661796.7392652,117,0.696399986743927
1575662061.0879946,118,0.8672000169754028
1575662325.6210635,119,0.8238000273704529
1575662584.6570458,120,0.7617999911308289
1575662847.3940954,121,0.8655999898910522
1575663113.2169976,122,0.8715999722480774
1575663375.3957918,123,0.8610000014305115
1575663640.2715638,124,0.8726000189781189
1575663904.0023243,125,0.8614000082015991
1575664164.768143,126,0.8100000023841858
1575664426.2361977,127,0.8425999879837036
1575664690.3911293,128,0.8335999846458435
1575664955.1084325,129,0.8646000027656555
1575665219.4577296,130,0.8289999961853027
1575665479.1695254,131,0.8366000056266785
1575665741.6152294,132,0.823199987411499
1575666005.2429032,133,0.8496000170707703
1575666267.9424777,134,0.852400004863739
1575666526.9478889,135,0.8658000230789185
1575666795.186113,136,0.8385999798774719
1575667058.095831,137,0.8587999939918518
1575667319.9461472,138,0.8619999885559082
1575667585.2080624,139,0.852400004863739
1575667845.669802,140,0.8104000091552734
1575668107.0120945,141,0.879800021648407
1575668366.8828502,142,0.8618000149726868
1575668624.8800948,143,0.7784000039100647
1575668882.5136304,144,0.8378000259399414
1575669143.3980842,145,0.8361999988555908
1575669404.8000538,146,0.849399983882904
1575669666.0594983,147,0.8560000061988831
1575669929.806417,148,0.847000002861023
1575670190.468553,149,0.8539999723434448
1575670449.0817053,150,0.8321999907493591
1575670707.7277188,151,0.8610000014305115
1575670966.1749485,152,0.829800009727478
1575671227.2778952,153,0.8637999892234802
1575671488.3924336,154,0.8776000142097473
1575671749.0168443,155,0.7835999727249146
1575672010.0079632,156,0.826200008392334
1575672272.798499,157,0.8425999879837036
1575672531.7059953,158,0.8309999704360962
1575672790.0631015,159,0.8532000184059143
1575673052.870296,160,0.8669999837875366
1575673312.9160755,161,0.8539999723434448
1575673573.8131828,162,0.8353999853134155
1575673835.1982358,163,0.853600025177002
1575674096.5635173,164,0.8578000068664551
1575674359.4451826,165,0.8560000061988831
1575674620.2288733,166,0.801800012588501


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search_old/optimal_batch_line_search_eval_acc2.csv <==
Wall time,Step,Value
1575630391.459822,1,0.17759999632835388
1575630689.4178925,2,0.1995999962091446
1575630982.9488723,3,0.19380000233650208
1575631272.0846298,4,0.23980000615119934
1575631559.5709968,5,0.23639999330043793
1575631845.8481064,6,0.46160000562667847
1575632130.1652598,7,0.5175999999046326
1575632412.9610956,8,0.39800000190734863
1575632694.545799,9,0.5776000022888184
1575632976.790432,10,0.6227999925613403
1575633256.8569877,11,0.42480000853538513
1575633537.7542417,12,0.5257999897003174
1575633816.9213996,13,0.628000020980835
1575634096.7139227,14,0.5971999764442444
1575634375.5322247,15,0.6010000109672546
1575634652.9001148,16,0.6534000039100647
1575634930.7699215,17,0.6909999847412109
1575635206.9859428,18,0.6754000186920166
1575635483.7185276,19,0.7382000088691711
1575635760.1792393,20,0.6251999735832214
1575636035.671831,21,0.7491999864578247
1575636311.9944859,22,0.7184000015258789
1575636589.1195333,23,0.75
1575636863.9652495,24,0.8101999759674072
1575637140.0183156,25,0.7409999966621399
1575637415.3788688,26,0.7504000067710876
1575637690.5283399,27,0.7152000069618225
1575637965.7671611,28,0.79339998960495
1575638240.4088378,29,0.7784000039100647
1575638515.2461782,30,0.72079998254776
1575638790.283509,31,0.7932000160217285
1575639065.2348604,32,0.8187999725341797
1575639340.5465338,33,0.829800009727478
1575639614.439479,34,0.7878000140190125
1575639888.6493888,35,0.8560000061988831
1575640161.6118102,36,0.8266000151634216
1575640434.6503782,37,0.8167999982833862
1575640708.5415895,38,0.8212000131607056
1575640982.6091566,39,0.8586000204086304
1575641255.366455,40,0.8374000191688538
1575641529.3283412,41,0.8751999735832214
1575641803.8938053,42,0.8414000272750854
1575642078.118284,43,0.8167999982833862
1575642351.5297818,44,0.8353999853134155
1575642625.2158725,45,0.8202000260353088
1575642898.3650904,46,0.8116000294685364
1575643172.8233547,47,0.8561999797821045
1575643446.6083274,48,0.843999981880188
1575643719.81736,49,0.8471999764442444
1575643992.5976145,50,0.8388000130653381
1575644265.0204906,51,0.857200026512146
1575644538.258438,52,0.8503999710083008
1575644811.301397,53,0.8600000143051147
1575645084.1769361,54,0.8561999797821045
1575645356.6907394,55,0.8259999752044678
1575645630.4714673,56,0.8695999979972839
1575645902.9661036,57,0.8208000063896179
1575646176.397381,58,0.8185999989509583
1575646449.0821934,59,0.8705999851226807
1575646721.8829038,60,0.8555999994277954
1575646993.6846879,61,0.8342000246047974
1575647265.6062891,62,0.8644000291824341
1575647538.664679,63,0.843999981880188
1575647810.0803194,64,0.8658000230789185
1575648082.080952,65,0.8245999813079834
1575648353.5169108,66,0.8464000225067139
1575648626.8090587,67,0.8853999972343445
1575648898.2642796,68,0.8658000230789185
1575649169.652999,69,0.8597999811172485
1575649441.9540741,70,0.8605999946594238
1575649714.6243489,71,0.8578000068664551
1575649986.5827677,72,0.8759999871253967
1575650260.2003882,73,0.8820000290870667
1575650531.4932857,74,0.8709999918937683
1575650802.4339662,75,0.8654000163078308
1575651076.232763,76,0.8654000163078308
1575651349.0737407,77,0.8835999965667725
1575651621.8695953,78,0.8751999735832214
1575651894.3911347,79,0.868399977684021
1575652168.8791237,80,0.8826000094413757
1575652441.6485705,81,0.8618000149726868
1575652713.24638,82,0.8654000163078308
1575652984.3549123,83,0.853600025177002
1575653256.7633538,84,0.8763999938964844
1575653528.982294,85,0.8629999756813049
1575653801.3072088,86,0.8568000197410583
1575654075.0540621,87,0.8614000082015991
1575654347.7951334,88,0.8745999932289124
1575654619.8512237,89,0.8877999782562256
1575654893.2123232,90,0.8574000000953674
1575655167.2031043,91,0.8682000041007996
1575655439.1306632,92,0.8539999723434448
1575655710.4204886,93,0.8930000066757202
1575655981.9680917,94,0.8762000203132629
1575656255.0356176,95,0.8881999850273132
1575656527.3201208,96,0.8547999858856201
1575656800.2130132,97,0.8889999985694885
1575657071.4260063,98,0.8913999795913696
1575657342.3048236,99,0.8546000123023987
1575657614.186703,100,0.8826000094413757
1575657885.93143,101,0.8659999966621399
1575658158.562118,102,0.88919997215271
1575658432.687612,103,0.8618000149726868
1575658706.6054177,104,0.8853999972343445
1575658980.8046825,105,0.8787999749183655
1575659251.9813988,106,0.8845999836921692
1575659524.1687849,107,0.8744000196456909
1575659796.8881288,108,0.8754000067710876
1575660065.8089266,109,0.8787999749183655
1575660336.8322768,110,0.8736000061035156
1575660608.0273147,111,0.8578000068664551
1575660879.797197,112,0.870199978351593
1575661150.214315,113,0.8849999904632568
1575661420.9240546,114,0.8733999729156494
1575661691.2470086,115,0.8823999762535095
1575661961.7972322,116,0.875
1575662231.7059572,117,0.848800003528595
1575662503.1632094,118,0.866599977016449
1575662775.5720596,119,0.8966000080108643
1575663046.0789635,120,0.8877999782562256
1575663316.975767,121,0.8501999974250793
1575663587.0446417,122,0.8938000202178955
1575663858.1822436,123,0.8533999919891357
1575664129.5521142,124,0.8906000256538391
1575664400.7222242,125,0.8736000061035156
1575664670.9399278,126,0.8766000270843506
1575664941.6221743,127,0.9017999768257141
1575665212.1239595,128,0.881600022315979
1575665482.6973617,129,0.8895999789237976
1575665752.0248659,130,0.885200023651123
1575666021.7323713,131,0.895799994468689
1575666291.9463794,132,0.8568000197410583
1575666563.6813548,133,0.885200023651123
1575666834.6676505,134,0.8938000202178955
1575667104.99456,135,0.866599977016449
1575667375.7425616,136,0.9061999917030334
1575667647.0066004,137,0.8903999924659729
1575667918.7437348,138,0.8751999735832214
1575668189.9858677,139,0.8661999702453613
1575668461.244926,140,0.895799994468689
1575668730.6859767,141,0.8794000148773193
1575669001.2866137,142,0.8956000208854675
1575669271.8564196,143,0.8840000033378601
1575669543.4631088,144,0.902400016784668
1575669814.064178,145,0.8823999762535095
1575670084.1094913,146,0.8830000162124634
1575670354.2824814,147,0.9028000235557556
1575670625.2732751,148,0.897599995136261
1575670895.8505373,149,0.8989999890327454
1575671166.4696102,150,0.8791999816894531
1575671436.942144,151,0.8873999714851379
1575671707.442224,152,0.9132000207901001
1575671977.0422316,153,0.892799973487854
1575672248.155062,154,0.8640000224113464
1575672518.0056653,155,0.8650000095367432
1575672788.79531,156,0.8781999945640564
1575673060.3334193,157,0.8794000148773193
1575673330.7931392,158,0.8952000141143799
1575673599.933284,159,0.8931999802589417
1575673871.7408173,160,0.8996000289916992
1575674140.4404175,161,0.8557999730110168
1575674410.0665255,162,0.902999997138977
1575674679.9789898,163,0.902999997138977
1575674950.6131287,164,0.879800021648407
1575675222.0929704,165,0.8862000107765198
1575675493.7063303,166,0.8686000108718872


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search_old/optimal_batch_line_search_train_loss2.csv <==
Wall time,Step,Value
1575630082.1585565,0,2.4138240814208984
1575630388.5515618,1,1.668681263923645
1575630686.8484805,2,1.3243227005004883
1575630980.429888,3,1.1663134098052979
1575631269.560255,4,1.0549372434616089
1575631556.9022517,5,0.9707551598548889
1575631843.2508652,6,0.9062632918357849
1575632127.5522778,7,0.8632534742355347
1575632410.33579,8,0.8175082206726074
1575632691.972457,9,0.7829207181930542
1575632974.2249193,10,0.7519099712371826
1575633254.2617028,11,0.725369393825531
1575633535.1340714,12,0.6996021270751953
1575633814.2880154,13,0.675317645072937
1575634094.0735948,14,0.6619903445243835
1575634372.8947356,15,0.6423904895782471
1575634650.2770944,16,0.6233405470848083
1575634928.1216133,17,0.6074067950248718
1575635204.3494053,18,0.589536190032959
1575635481.1266925,19,0.576471745967865
1575635757.4652686,20,0.5710651278495789
1575636033.0384827,21,0.5590893030166626
1575636309.3663688,22,0.5500819683074951
1575636586.3802822,23,0.5224417448043823
1575636861.320862,24,0.529715895652771
1575637137.3724916,25,0.5204509496688843
1575637412.715871,26,0.5053038001060486
1575637687.868009,27,0.4967116713523865
1575637963.143189,28,0.4843275249004364
1575638237.7537816,29,0.4824030101299286
1575638512.5622923,30,0.47820156812667847
1575638787.542916,31,0.47222453355789185
1575639062.5568423,32,0.4643996059894562
1575639337.9001658,33,0.460053026676178
1575639611.7760448,34,0.4534175992012024
1575639885.9499807,35,0.44872787594795227
1575640158.9446738,36,0.43649229407310486
1575640431.9739041,37,0.434207022190094
1575640705.8743956,38,0.4263342320919037
1575640979.9247975,39,0.41860446333885193
1575641252.685509,40,0.41940200328826904
1575641526.5423222,41,0.41739073395729065
1575641801.2497911,42,0.4073038399219513
1575642075.4228082,43,0.40789464116096497
1575642348.8459408,44,0.3964339792728424
1575642622.535369,45,0.39372768998146057
1575642895.686578,46,0.38514819741249084
1575643170.1357744,47,0.3833495080471039
1575643443.94789,48,0.38370442390441895
1575643717.1044812,49,0.37643566727638245
1575643989.9182653,50,0.373410701751709
1575644262.3450963,51,0.3821323812007904
1575644535.56496,52,0.3694218695163727
1575644808.6095738,53,0.3643675446510315
1575645081.4828806,54,0.37024855613708496
1575645353.9888384,55,0.35730740427970886
1575645627.7569668,56,0.3543514907360077
1575645900.280632,57,0.3464142084121704
1575646173.7134275,58,0.3555160462856293
1575646446.3397384,59,0.3470076620578766
1575646719.182694,60,0.344355046749115
1575646990.9856963,61,0.3497232496738434
1575647262.9078593,62,0.34548693895339966
1575647535.9528322,63,0.3435721695423126
1575647807.2813494,64,0.3444339632987976
1575648079.4005249,65,0.332803875207901
1575648350.7992897,66,0.33587273955345154
1575648624.1426117,67,0.33043408393859863
1575648895.5673978,68,0.3273307979106903
1575649166.8693483,69,0.3259347081184387
1575649439.2780893,70,0.32127025723457336
1575649711.953782,71,0.3226378560066223
1575649983.8584344,72,0.31384390592575073
1575650257.4980257,73,0.31702664494514465
1575650528.803605,74,0.3125261068344116
1575650799.802561,75,0.3124355375766754
1575651073.508365,76,0.31136295199394226
1575651346.324691,77,0.3128129541873932
1575651619.1670492,78,0.3125799000263214
1575651891.6963975,79,0.301127165555954
1575652166.124342,80,0.2948299050331116
1575652438.9005122,81,0.29883232712745667
1575652710.5302079,82,0.3043260872364044
1575652981.6660128,83,0.29663383960723877
1575653254.0624852,84,0.2945351302623749
1575653526.2342737,85,0.29822519421577454
1575653798.565107,86,0.29442471265792847
1575654072.3263345,87,0.2900567054748535
1575654345.0897317,88,0.2878054678440094
1575654617.03772,89,0.28203994035720825
1575654890.5228114,90,0.2847363352775574
1575655164.5271583,91,0.27493131160736084
1575655436.388063,92,0.28557318449020386
1575655707.688509,93,0.2886122763156891
1575655979.240979,94,0.2820885479450226
1575656252.29812,95,0.27753689885139465
1575656524.6315765,96,0.2791719436645508
1575656797.4450262,97,0.27450913190841675
1575657068.7189066,98,0.27046698331832886
1575657339.5703359,99,0.2792734205722809
1575657611.4818454,100,0.27259865403175354
1575657883.2688234,101,0.27234721183776855
1575658155.8263497,102,0.267245352268219
1575658429.9371116,103,0.2677956521511078
1575658703.89173,104,0.2695208787918091
1575658977.8903582,105,0.2648960053920746
1575659249.1357253,106,0.2729280889034271
1575659521.3195813,107,0.26551952958106995
1575659794.0437875,108,0.26273781061172485
1575660062.9495993,109,0.2648509740829468
1575660333.959789,110,0.25434479117393494
1575660605.232847,111,0.25835132598876953
1575660876.9378603,112,0.2621799409389496
1575661147.3439646,113,0.26159098744392395
1575661418.0965428,114,0.26197221875190735
1575661688.3771734,115,0.25562891364097595
1575661958.9039147,116,0.25070586800575256
1575662228.8590019,117,0.25949084758758545
1575662500.296617,118,0.25159087777137756
1575662772.700352,119,0.25436848402023315
1575663043.2281826,120,0.24918149411678314
1575663314.1023374,121,0.2481328845024109
1575663584.1912792,122,0.24789029359817505
1575663855.3055332,123,0.25055384635925293
1575664126.662659,124,0.24011462926864624
1575664397.8347063,125,0.2484988570213318
1575664668.0390565,126,0.24399206042289734
1575664938.7915206,127,0.24278885126113892
1575665209.2963626,128,0.23997151851654053
1575665479.8686745,129,0.24501042068004608
1575665749.1489012,130,0.24042759835720062
1575666018.8047764,131,0.23778791725635529
1575666289.0768836,132,0.2366323322057724
1575666560.8288531,133,0.23281964659690857
1575666831.743244,134,0.23572567105293274
1575667102.1068034,135,0.2421051412820816
1575667372.8547554,136,0.2369527667760849
1575667644.135487,137,0.23345918953418732
1575667915.8390467,138,0.22891587018966675
1575668187.082419,139,0.23336859047412872
1575668458.330628,140,0.23186740279197693
1575668727.7941496,141,0.2306397557258606
1575668998.391557,142,0.2335277497768402
1575669269.0010157,143,0.22884325683116913
1575669540.5818968,144,0.23038014769554138
1575669811.1873498,145,0.23202507197856903
1575670081.2297988,146,0.2237798571586609
1575670351.4158797,147,0.22765067219734192
1575670622.4045768,148,0.2321445196866989
1575670892.960062,149,0.21884411573410034
1575671163.5919182,150,0.2235528826713562
1575671434.040698,151,0.22615347802639008
1575671704.517556,152,0.21801035106182098
1575671974.1077883,153,0.2263382524251938
1575672245.2428768,154,0.21543051302433014
1575672515.1293464,155,0.22024792432785034
1575672785.9313514,156,0.2281850427389145
1575673057.3647661,157,0.22031170129776
1575673327.8486998,158,0.2182265967130661
1575673597.0596323,159,0.22029225528240204
1575673868.8777053,160,0.22158965468406677
1575674137.561799,161,0.22481350600719452
1575674407.1470754,162,0.21868203580379486
1575674677.1119163,163,0.22220540046691895
1575674947.677444,164,0.2190474271774292
1575675219.2085247,165,0.2161252200603485
1575675490.8314068,166,0.21751946210861206


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search_old/pal_angle1.csv <==
Wall time,Step,Value
1575401354.5711002,43,73.0052719116211
1575401359.705793,95,75.03450012207031
1575401367.0231378,168,74.92179107666016
1575401373.137192,230,84.83078002929688
1575401373.6365573,235,77.64891052246094
1575401377.421508,274,80.83534240722656
1575401381.0384781,311,79.9745101928711
1575401381.7910771,319,89.87258911132812
1575401402.2419329,475,77.11058044433594
1575401408.473051,537,87.0071792602539
1575401412.7423518,580,78.47148895263672
1575401413.4430165,587,90.1614761352539
1575401418.237036,635,69.24536895751953
1575401419.563908,648,75.82294464111328
1575401426.1570249,715,74.11943817138672
1575401440.1215372,809,74.43219757080078
1575401460.308481,1015,74.27568817138672
1575401465.494988,1067,74.74266052246094
1575401496.7880988,1334,66.92414855957031
1575401497.1840506,1338,73.81172943115234
1575401501.9814353,1386,69.11749267578125
1575401502.6810591,1393,61.785240173339844
1575401507.0085027,1437,64.05860900878906
1575401536.8434923,1692,68.5867919921875
1575401541.1467948,1735,62.672813415527344
1575401541.4507341,1738,76.26561737060547
1575401555.6211624,1878,73.90623474121094
1575401559.706463,1918,68.86370086669922
1575401571.6824899,2037,70.46854400634766
1575401582.3174877,2097,89.10011291503906
1575401592.4117146,2200,61.082557678222656
1575401598.712011,2263,55.78540802001953
1575401603.2493286,2308,66.21536254882812
1575401611.427607,2390,67.68778991699219
1575401616.1164095,2437,73.7158203125
1575401625.9655893,2486,76.69918060302734
1575401626.0666277,2487,51.16586685180664
1575401627.2868307,2499,74.4229965209961
1575401645.9270868,2686,56.23297119140625
1575401651.4682913,2741,63.06239700317383
1575401685.6984243,3039,62.43161392211914
1575401704.6009877,3231,74.15386199951172
1575401706.1977177,3247,58.9552116394043
1575401712.0033119,3306,62.239830017089844
1575401747.8417294,3619,52.83580780029297
1575401748.0490017,3621,57.412960052490234
1575401753.0968227,3671,50.86050796508789
1575401760.2571654,3742,68.32901763916016
1575401772.379462,3815,57.258338928222656
1575401773.0646737,3822,67.87281036376953
1575401783.6072936,3929,59.10995101928711
1575401786.455458,3957,63.57265853881836
1575401794.2410269,4037,61.549495697021484
1575401827.3307345,4318,52.62971878051758
1575401835.548312,4401,49.12321472167969
1575401844.711679,4493,77.6744613647461
1575401846.3755724,4510,72.78291320800781
1575401867.899818,4677,58.8869514465332
1575401879.0638235,4789,50.109458923339844
1575401897.2817202,4972,54.48089599609375
1575401915.4860132,5107,57.61654281616211
1575401918.2505438,5135,63.03019714355469
1575401939.3531692,5346,62.10343551635742
1575401940.743499,5360,52.395240783691406
1575401964.8572083,5550,72.53205871582031
1575401977.8356109,5680,59.40933609008789
1575401982.1683261,5724,53.446510314941406
1575401990.668566,5809,62.69657897949219
1575402001.0476308,5865,56.321163177490234
1575402001.7410839,5872,60.90775680541992
1575402005.3393435,5908,66.46490478515625
1575402013.6720545,5991,57.36056900024414
1575402034.5337646,6201,59.53226852416992
1575402036.4489176,6220,65.87740325927734
1575402048.3699415,6290,50.18934631347656
1575402076.6463463,6575,48.50633239746094
1575402079.5346744,6604,50.726505279541016
1575402089.1307747,6700,56.065086364746094
1575402095.22412,6712,47.962013244628906
1575402109.5320134,6855,60.53761672973633
1575402120.5596638,6967,52.4688720703125
1575402144.30929,7156,69.66603088378906
1575402167.10855,7383,56.942771911621094
1575402174.9537227,7461,56.768402099609375
1575402175.2615824,7464,45.22244644165039
1575402180.0759437,7512,65.33476257324219
1575402212.466558,7789,65.21298217773438
1575402213.4325697,7799,51.88763427734375
1575402216.8916352,7834,58.357147216796875
1575402237.6247828,7992,59.42702865600586
1575402245.195992,8067,65.75408172607422
1575402256.4112492,8181,59.45485305786133
1575402260.4633293,8222,53.386383056640625
1575402274.6135113,8364,68.20360565185547
1575402276.0167742,8378,61.004119873046875
1575402292.9565828,8499,62.73811340332031
1575402293.9090943,8509,57.85124969482422
1575402303.229586,8602,50.74456787109375
1575402335.6651404,8879,59.45414352416992
1575402341.287618,8936,55.994720458984375
1575402347.0731783,8994,48.97876739501953
1575402378.9379754,9261,55.509586334228516
1575402399.4724622,9469,54.821590423583984
1575402408.0140767,9555,53.930625915527344
1575402409.3477979,9568,55.50049591064453
1575402427.5657659,9699,48.40457534790039
1575402442.1839159,9844,47.09372329711914
1575402448.5879407,9908,54.4979133605957
1575402490.1462095,10277,49.744930267333984
1575402490.820331,10284,62.18539810180664
1575402502.5930698,10400,79.8432846069336
1575402510.6896193,10480,50.40126037597656
1575402519.814699,10523,55.65250015258789
1575402527.9966407,10608,58.41863250732422
1575402542.7117095,10758,50.27975845336914
1575402545.0346963,10781,45.085540771484375
1575402557.3207157,10903,55.671600341796875
1575402557.6199365,10906,52.053096771240234
1575402568.6725576,10967,53.73908996582031
1575402569.4568617,10975,50.64318084716797
1575402574.1174037,11021,52.46601104736328
1575402582.309772,11103,68.46400451660156
1575402618.4895256,11420,59.75853729248047
1575402623.7733169,11473,41.246917724609375
1575402629.6915994,11533,46.56713104248047
1575402633.0883467,11567,64.15927124023438
1575402644.9249122,11686,66.75003814697266
1575402652.288154,11760,49.68829345703125
1575402677.9279118,11970,63.17478561401367
1575402678.4451036,11975,69.79723358154297
1575402697.4108553,12165,50.950111389160156
1575402715.0891595,12291,57.88384246826172
1575402757.4755843,12672,52.02072525024414
1575402778.2959557,12878,48.903480529785156
1575402784.4557874,12940,54.51832962036133
1575402793.750401,13035,55.37957763671875
1575402801.32065,13062,55.513023376464844
1575402806.1956196,13110,43.8079719543457
1575402835.2078962,13403,57.768001556396484
1575402854.5681794,13547,53.48629379272461
1575402859.5232167,13598,64.95518493652344
1575402861.848359,13621,53.108299255371094
1575402880.4201615,13811,53.016571044921875
1575402887.7589471,13885,53.58670425415039
1575402912.3644989,14081,55.48401641845703
1575402926.2475784,14222,51.599613189697266
1575402933.4950054,14295,46.60884094238281
1575402942.8029265,14339,64.22620391845703
1575402953.6489804,14448,51.03547286987305
1575402972.7902899,14639,51.60470962524414
1575402975.742123,14669,48.749755859375
1575402977.5838797,14688,42.32846450805664
1575402991.6249015,14780,42.81576919555664
1575402994.4861531,14810,60.46757888793945
1575403000.8460655,14874,51.2160530090332
1575403002.7455819,14893,49.8470344543457
1575403050.7664483,15325,48.02809524536133
1575403065.4749794,15474,51.47010803222656
1575403065.6850915,15476,51.02616500854492
1575403068.7916315,15508,53.10529708862305
1575403097.1214736,15741,49.54108810424805
1575403099.595735,15765,51.37406539916992
1575403139.5096397,16117,38.48670196533203
1575403152.7577417,16250,65.44194793701172
1575403160.0639281,16322,61.56825256347656
1575403202.521132,16698,52.443538665771484
1575403213.6750255,16810,47.21613693237305
1575403223.3854587,16858,43.766109466552734
1575403227.5548956,16900,43.215248107910156
1575403244.2552176,17067,60.55705642700195
1575403247.420402,17098,52.63201904296875
1575403271.5247328,17293,47.019744873046875
1575403274.0179658,17318,43.79823303222656
1575403276.2003996,17340,49.19712448120117
1575403296.4640899,17544,53.97824478149414
1575403297.8417406,17558,45.61528778076172
1575403300.7429342,17587,51.119384765625
1575403301.540239,17595,42.204349517822266
1575403353.5013459,18066,57.75181579589844
1575403397.0688257,18452,47.79721450805664
1575403452.7961743,18959,47.65633773803711
1575403473.5004637,19117,44.1698112487793
1575403478.64793,19170,46.7495002746582
1575403488.6594892,19272,51.81169509887695
1575403519.7764466,19532,53.37496566772461
1575403530.675818,19641,51.298545837402344
1575403531.981313,19655,45.10354232788086
1575403539.6779468,19732,61.380802154541016
1575403555.8912544,19847,57.770530700683594
1575403565.0027146,19939,42.566856384277344
1575403570.744537,19996,45.628047943115234
1575403574.8915431,20036,46.02821350097656
1575403576.6948924,20054,47.20585250854492
1575403577.6224403,20063,43.03285598754883
1575403585.1891,20139,57.23611068725586
1575403600.7629547,20245,58.01136016845703
1575403601.5503786,20253,44.81621551513672
1575403608.539205,20324,51.6180305480957
1575403620.227484,20441,47.3280143737793
1575403630.0704854,20540,44.21385955810547
1575403630.1649046,20541,51.94712829589844
1575403632.4055948,20563,47.0175666809082
1575403633.9476633,20579,64.2146987915039
1575403658.9423592,20780,54.45317840576172
1575403659.2580037,20783,45.596885681152344
1575403664.2242174,20832,42.891395568847656
1575403666.557814,20856,56.868743896484375
1575403693.7926495,21081,45.30626678466797
1575403700.156852,21145,45.114540100097656
1575403706.607705,21210,52.32530212402344
1575403708.9287283,21233,46.22855758666992
1575403717.6516037,21320,60.657142639160156
1575403724.9606786,21392,49.75236511230469
1575403742.9142878,21524,46.71367645263672
1575403775.071473,21849,57.76350784301758
1575403796.0495281,22007,50.14901351928711
1575403819.778832,22246,45.471981048583984
1575403824.4647222,22293,60.468849182128906
1575403828.1913953,22331,45.578678131103516
1575403835.8557086,22359,50.42835998535156
1575403847.2849252,22473,48.517555236816406
1575403888.6435392,22841,43.81346893310547
1575403918.4463644,23139,53.21733856201172
1575403919.4330394,23149,45.91798400878906
1575403923.8220398,23193,51.318939208984375
1575403931.492302,23219,58.42247772216797
1575403935.8848917,23264,48.39622116088867
1575403938.13138,23287,57.02875900268555
1575403945.4483356,23362,39.648773193359375
1575403952.025765,23428,42.14297866821289
1575403963.1022134,23541,38.03119659423828
1575403981.216635,23671,50.083534240722656
1575403982.3226583,23682,43.98601150512695
1575403984.2940881,23702,50.4903564453125
1575404007.799602,23939,40.79159164428711
1575404026.7345877,24080,47.313602447509766
1575404033.3523111,24148,54.41805648803711
1575404046.6945026,24283,43.98245620727539
1575404046.9074235,24285,47.58452606201172
1575404050.6942687,24323,51.25722885131836
1575404053.0012643,24346,45.804935455322266
1575404085.424478,24622,53.95975112915039
1575404095.0601215,24720,46.259944915771484
1575404095.843887,24728,46.37734603881836
1575404118.0860138,24902,48.31328201293945
1575404121.3919718,24935,43.19546890258789
1575404128.9103644,25009,47.586307525634766
1575404132.7810876,25048,40.31364059448242
1575404141.202175,25134,49.19151306152344
1575404153.1764557,25254,48.35334777832031
1575404166.0158968,25333,64.6109619140625
1575404171.8447294,25392,44.57136917114258
1575404201.3927987,25687,45.6939582824707
1575404218.880949,25813,54.1162223815918
1575404222.315769,25848,40.62944793701172
1575404229.7174718,25922,48.560279846191406
1575404244.0606709,26067,41.773956298828125
1575404246.5233648,26092,49.63020324707031
1575404252.832579,26156,43.2705078125
1575404272.6061685,26304,50.6365966796875
1575404282.3294106,26404,43.16224670410156
1575404289.0048668,26471,39.91211700439453
1575404326.647311,26798,46.067832946777344
1575404326.749143,26799,49.974021911621094
1575404329.9122345,26830,47.077693939208984
1575404366.054275,27143,44.21006393432617
1575404367.26747,27155,54.73456573486328
1575404367.6643684,27159,45.996421813964844
1575404367.758674,27160,55.24821472167969
1575404379.233599,27275,42.10735321044922
1575404407.4193208,27506,49.05694580078125
1575404417.1111,27604,41.222835540771484
1575404418.7897947,27621,48.343013763427734
1575404420.6395252,27639,51.57977294921875
1575404439.0682766,27826,50.400333404541016
1575404453.3306422,27917,58.653987884521484
1575404456.754537,27951,47.05769729614258
1575404458.5538082,27969,61.17884826660156
1575404498.5089653,28322,44.997406005859375
1575404510.0223708,28439,49.0859260559082
1575404511.3268182,28452,51.990013122558594
1575404520.5636454,28544,34.13114929199219
1575404523.5042698,28573,41.74226760864258
1575404527.4130018,28612,57.64368438720703
1575404568.1366827,28971,49.25736999511719
1575404570.6928554,28997,56.16954040527344
1575404574.6372685,29038,45.595699310302734
1575404577.0575562,29063,40.419857025146484
1575404596.0211823,29202,54.970272064208984
1575404602.3140347,29264,50.65597152709961
1575404622.9801722,29472,46.56703567504883
1575404624.6296864,29488,53.00865173339844
1575404636.8696623,29562,53.36524200439453
1575404641.7790208,29612,48.311824798583984
1575404655.2783017,29748,51.412540435791016
1575404663.5327125,29830,45.485965728759766
1575404686.0655677,30006,52.005496978759766
1575404688.713819,30032,39.747032165527344
1575404694.7835684,30093,51.32193374633789
1575404702.8930595,30175,47.99375534057617
1575404709.6662776,30244,42.40401077270508
1575404713.712093,30285,44.51846694946289
1575404718.0457444,30328,47.55519104003906
1575404736.3890982,30460,39.929813385009766
1575404737.486971,30471,45.07747268676758
1575404751.5749207,30613,46.7026252746582
1575404761.0470006,30707,42.009037017822266
1575404762.4533048,30721,46.19620895385742
1575404840.588859,31407,63.50205993652344
1575404844.1553972,31444,53.431297302246094
1575404874.4622452,31697,59.05180358886719
1575404885.4628558,31809,50.87236785888672
1575404891.966624,31874,41.04290008544922
1575404892.633464,31881,44.078067779541016
1575404898.3039017,31937,39.93464279174805
1575404899.2044904,31946,40.193729400634766
1575404905.1001208,32005,48.436241149902344
1575404906.3825433,32018,48.45158386230469
1575404926.8874447,32175,44.05587387084961
1575404930.186633,32208,46.83883285522461
1575404952.842395,32436,42.823829650878906
1575404968.8042448,32543,49.13941192626953
1575404980.1722069,32658,42.14548110961914
1575404984.9442558,32707,46.414878845214844
1575404990.5797422,32763,46.645572662353516
1575405003.898324,32895,44.89603805541992
1575405004.6969573,32903,53.90245056152344
1575405022.8390088,33035,42.934513092041016
1575405034.679676,33153,43.09269714355469
1575405037.3101861,33180,45.49079895019531
1575405037.4899182,33182,60.41840362548828
1575405046.4241836,33272,46.91218185424805
1575405053.2951257,33342,48.4970588684082
1575405061.7706318,33376,51.1963996887207
1575405064.5447938,33404,44.496826171875
1575405096.6143394,33729,41.56119155883789
1575405097.5141506,33738,48.16354751586914
1575405098.6852574,33750,49.09366989135742
1575405100.5449255,33769,45.86558151245117
1575405107.405816,33786,45.459678649902344
1575405112.7072003,33840,44.00941848754883
1575405113.8999302,33852,49.86259841918945
1575405116.3138454,33877,50.24959945678711
1575405119.9061239,33914,51.73195266723633
1575405130.290334,34018,46.559452056884766
1575405132.1436527,34037,36.82940673828125
1575405142.6470928,34142,49.725406646728516
1575405169.8265383,34363,52.54187774658203
1575405171.9559827,34384,60.36675262451172
1575405177.3418036,34439,45.3812141418457
1575405185.8353455,34526,48.76019287109375
1575405193.2145782,34600,43.902732849121094
1575405216.5695553,34784,47.071781158447266
1575405276.2718658,35334,47.503360748291016
1575405278.3193843,35355,53.94108963012695
1575405279.1024542,35363,41.05066680908203
1575405280.6133332,35378,38.41458511352539
1575405296.2675385,35484,37.418861389160156
1575405305.2553847,35574,46.434051513671875
1575405324.9723012,35772,59.13847351074219
1575405325.6863017,35779,52.578914642333984
1575405332.751844,35850,43.04301452636719
1575405348.200116,35954,41.8145637512207
1575405349.9391322,35971,43.270606994628906
1575405356.6144156,36038,34.40971755981445
1575405377.5097327,36247,44.265625
1575405380.360173,36276,47.01005935668945
1575405420.667801,36630,41.923744201660156
1575405423.6150239,36660,59.5964241027832
1575405425.4976046,36679,48.50480651855469
1575405439.3770077,36768,47.78976058959961
1575405444.5267618,36820,54.87213134765625
1575405447.5617702,36851,41.96967315673828
1575405453.210654,36908,37.562191009521484
1575405484.470571,37170,47.1039924621582
1575405487.8060865,37203,45.519412994384766
1575405512.8975675,37456,45.25351333618164
1575405516.1760955,37490,41.80427551269531
1575405548.5968297,37765,45.63022232055664
1575405559.8038325,37877,70.81548309326172
1575405596.0691447,38193,50.03635787963867
1575405601.55836,38248,43.408084869384766
1575405625.7753227,38440,51.01313781738281
1575405627.3477688,38456,47.287078857421875
1575405628.3988986,38467,54.28539276123047
1575405645.971494,38643,40.05424880981445
1575405651.624164,38701,42.89545440673828
1575405653.5989292,38721,49.88364791870117
1575405665.4897401,38841,52.8712043762207
1575405684.726735,38982,40.07258605957031
1575405687.1559026,39006,63.647544860839844
1575405700.518103,39142,41.93574523925781
1575405710.0485148,39238,45.27531814575195
1575405721.0107894,39297,67.44866180419922
1575405722.095664,39308,47.854122161865234
1575405761.1222653,39703,43.16659164428711
1575405768.933914,39731,53.59561538696289
1575405774.1519742,39782,64.28810119628906
1575405783.8177412,39879,48.729801177978516
1575405786.8943129,39910,48.336002349853516
1575405787.3705273,39915,45.11275100708008
1575405797.6022286,40021,44.212825775146484
1575405830.356397,40297,46.801055908203125
1575405850.6527426,40501,52.91172790527344
1575405870.4025273,40648,56.78487777709961
1575405871.9973376,40664,55.19853973388672
1575405872.3958316,40668,38.72420120239258
1575405875.7701528,40701,46.84520721435547
1575405877.7633572,40721,61.95075607299805
1575405885.1219232,40794,41.122947692871094
1575405914.6226141,41041,50.99207305908203
1575405923.3655179,41129,54.099853515625
1575405934.6812294,41245,45.51909255981445
1575405937.35616,41272,35.164527893066406
1575405944.3140464,41342,42.50659942626953
1575405956.2550488,41410,46.47370147705078
1575405964.2845123,41492,47.05192565917969
1575405968.974499,41540,32.022361755371094
1575405970.571469,41556,38.7314453125
1575406021.2726038,42014,47.33108139038086
1575406033.2783883,42135,51.695716857910156
1575406044.189867,42245,42.140281677246094
1575406069.7363899,42451,47.659278869628906
1575406071.566509,42469,37.19551086425781
1575406097.649681,42679,43.87278366088867
1575406126.2695785,42965,46.593902587890625
1575406127.970377,42982,36.84186935424805
1575406131.7757936,43021,42.7144660949707
1575406162.6544735,43279,51.85387420654297
1575406191.5696526,43519,45.235267639160156
1575406195.0365856,43554,45.50556564331055
1575406200.3224306,43608,39.520076751708984
1575406203.4442978,43640,44.94460678100586
1575406210.6017652,43712,40.024192810058594
1575406213.3835683,43739,49.06631088256836
1575406213.8064203,43743,57.907501220703125
1575406220.0975258,43806,45.080413818359375
1575406242.7019815,43981,47.573883056640625
1575406244.0282521,43994,57.40441131591797
1575406252.0494163,44074,46.25981521606445
1575406252.452164,44078,41.146522521972656
1575406256.070497,44114,56.770904541015625
1575406264.7966068,44201,51.712093353271484
1575406265.4643831,44208,46.424400329589844
1575406269.7751367,44252,48.33189392089844
1575406274.9381123,44305,45.562896728515625
1575406307.8865857,44586,40.579872131347656
1575406313.8506773,44646,41.5682373046875
1575406334.4240978,44803,62.25188446044922
1575406335.8385518,44817,45.538055419921875
1575406350.4494753,44965,38.85735321044922
1575406364.4957027,45105,48.43103790283203
1575406389.8909047,45311,44.52522277832031
1575406390.8004465,45320,50.68007278442383
1575406396.0057557,45373,48.67295837402344
1575406409.215148,45508,49.05605697631836
1575406412.785269,45544,53.50968933105469
1575406429.262008,45659,52.706199645996094
1575406447.3813202,45840,61.24604415893555
1575406466.7018833,46034,41.36137390136719
1575406477.3630462,46091,45.92405319213867
1575406485.2214673,46170,54.176551818847656
1575406488.788471,46206,40.169395446777344
1575406500.1312437,46319,48.338714599609375
1575406501.6724977,46335,49.25071716308594
1575406509.4534063,46414,42.045291900634766
1575406523.3623095,46500,51.51765060424805
1575406598.1146455,47199,54.860721588134766
1575406602.3731618,47242,49.839080810546875
1575406608.3350918,47302,51.72587585449219
1575406615.3453577,47322,41.18088150024414
1575406626.9117467,47438,41.617916107177734
1575406632.1311748,47490,45.95145797729492
1575406637.9984732,47550,55.906578063964844
1575406641.5652268,47586,47.17930603027344
1575406646.8665078,47639,52.38580322265625
1575406648.5010293,47656,45.14822769165039
1575406649.904481,47670,39.653602600097656
1575406652.2450008,47694,49.5121955871582
1575406653.4755998,47706,33.813316345214844
1575406662.4773693,47745,47.330928802490234
1575406663.8305707,47759,50.639862060546875
1575406676.1168947,47883,41.45877456665039
1575406682.4825282,47948,57.57313537597656
1575406684.730688,47971,46.332210540771484
1575406695.3383636,48077,51.31332015991211
1575406710.7570486,48182,42.6921272277832
1575406715.4036748,48228,44.50659942626953
1575406744.8624249,48523,42.36982727050781
1575406781.9928136,48845,51.11585235595703
1575406795.8066645,48983,53.70802307128906
1575406829.8776388,49273,47.27808380126953
1575406835.307996,49327,46.14723587036133
1575406837.8312383,49352,49.385047912597656
1575406855.1574547,49478,56.55706024169922
1575406863.2355814,49559,47.67001724243164
1575406869.4457407,49620,40.76304626464844
1575406871.295547,49639,39.66354751586914
1575406912.7873573,50007,43.175575256347656
1575406917.741558,50057,44.75030517578125
1575406926.9870155,50150,63.06553649902344
1575406928.6376998,50166,48.4919548034668
1575406931.543912,50196,53.302555084228516
1575406938.883871,50269,36.46776580810547
1575406955.2200885,50383,45.96552658081055
1575406979.8294158,50630,47.33542251586914
1575406980.0296993,50632,55.37762451171875
1575407003.6811705,50820,49.7679557800293
1575407019.534104,50980,44.33380889892578
1575407040.045192,51135,38.874088287353516
1575407049.1139815,51228,48.24590301513672
1575407054.6951635,51283,40.6776237487793
1575407060.6868446,51343,42.405029296875
1575407106.308784,51751,46.17945098876953
1575407111.1705685,51799,48.953590393066406
1575407111.9751313,51807,44.41067123413086
1575407126.7903903,51955,57.01864242553711
1575407136.6140656,52002,45.32426452636719
1575407143.2519517,52068,48.06346893310547
1575407160.1051996,52238,41.52582931518555
1575407165.5975041,52293,44.427974700927734
1575407171.775471,52354,52.223209381103516
1575407175.2376804,52388,52.56278991699219
1575407192.5496573,52511,47.19791793823242
1575407194.3639004,52529,52.5364875793457
1575407209.7041361,52683,44.33460235595703
1575407221.5769947,52803,47.40065383911133
1575407236.9634104,52907,43.43216323852539
1575407240.1881933,52940,50.637813568115234
1575407246.4214141,53004,48.9568977355957
1575407255.1623776,53093,45.12782669067383
1575407256.6490827,53108,58.02627182006836
1575407291.055396,53402,42.46142578125
1575407291.8229187,53410,47.50043869018555
1575407297.6777053,53469,50.89994812011719
1575407299.085364,53483,36.65250778198242
1575407326.3834853,53707,40.612003326416016
1575407327.09357,53714,56.228111267089844
1575407327.5106373,53718,46.92181396484375
1575407327.9222999,53722,50.24707794189453
1575407342.0271473,53863,44.01023864746094
1575407345.3974116,53896,43.15866470336914
1575407346.5287633,53907,42.87791061401367
1575407362.914901,54073,42.601531982421875
1575407364.4308689,54088,44.861934661865234
1575407371.6744277,54109,50.05889892578125
1575407373.2045949,54124,45.23657989501953
1575407384.852483,54242,62.85922622680664
1575407407.3130686,54467,61.047245025634766
1575407427.9449873,54626,49.814178466796875
1575407430.1128728,54648,44.26657485961914
1575407434.5047233,54692,50.24248123168945
1575407437.273096,54720,57.54881286621094
1575407446.0507233,54808,44.14008712768555
1575407458.9611707,54938,40.70448303222656
1575407468.5729659,54983,42.341026306152344
1575407489.31233,55194,40.30635070800781
1575407499.6301937,55300,53.69664764404297
1575407499.9365876,55303,41.77556228637695
1575407502.4595847,55329,49.79002380371094
1575407505.5811982,55360,39.26737976074219
1575407528.5825207,55539,39.52088928222656
1575407529.0805101,55544,42.18232727050781
1575407529.8957632,55552,50.91893768310547
1575407545.9750607,55714,41.513179779052734
1575407551.3136644,55767,56.493797302246094
1575407576.2669575,55967,42.49282455444336
1575407588.7604985,56092,53.44596862792969
1575407615.0827312,56305,57.96122741699219
1575407618.3656545,56338,46.28670120239258
1575407627.7654703,56433,44.5579833984375
1575407635.127413,56508,50.173187255859375
1575407636.4982965,56522,47.398250579833984
1575407645.2050457,56609,46.272430419921875
1575407668.0889058,56788,45.61532974243164
1575407671.3918555,56821,55.3804931640625
1575407689.328674,57000,41.84457778930664
1575407724.0650096,57300,41.1285400390625
1575407724.630493,57306,48.45828628540039
1575407747.803292,57485,47.284698486328125
1575407774.9959047,57761,38.891136169433594
1575407833.2481785,58296,51.67520523071289
1575407843.363147,58347,46.08790588378906
1575407852.7973504,58441,41.60398864746094
1575407864.1998343,58557,49.697479248046875
1575407869.7196965,58612,49.739498138427734
1575407872.7499833,58642,44.02338790893555
1575407880.445914,58720,40.29341125488281
1575407883.0874982,58747,46.262733459472656
1575407889.9476073,58764,41.60845184326172
1575407914.5909126,59015,46.45403289794922
1575407916.2169132,59031,42.91519546508789
1575407944.7065864,59265,51.0886116027832
1575407949.4135647,59312,55.54315948486328
1575407961.3046238,59433,43.73472213745117
1575407987.0122714,59641,48.22651290893555
1575407990.0224593,59671,39.27104949951172
1575407996.4260767,59738,38.54275131225586
1575408036.6035917,60087,56.723670959472656
1575408045.8681786,60180,63.662353515625
1575408046.475592,60186,56.99905776977539
1575408048.6687262,60208,49.70711898803711
1575408057.6668637,60298,42.63827133178711
1575408080.5603993,60476,44.93185043334961
1575408083.3345273,60504,51.859718322753906
1575408092.628114,60597,40.8841438293457
1575408100.0447512,60672,40.56454086303711
1575408149.6818588,61123,37.16564178466797
1575408157.9198556,61206,42.559364318847656
1575408164.9910197,61277,47.98154830932617
1575408179.6121001,61374,46.78293991088867
1575408180.8282928,61386,62.730167388916016
1575408186.1092312,61439,50.315086364746094
1575408195.5779712,61535,49.560455322265625
1575408210.1815948,61681,45.888126373291016
1575408261.3603003,62140,43.026737213134766
1575408274.4881694,62220,47.090206146240234
1575408304.2143984,62517,49.515933990478516
1575408307.2372036,62548,35.94709396362305
1575408307.998598,62556,43.262718200683594
1575408344.9146976,62875,55.10398864746094
1575408365.130357,63025,46.87214660644531
1575408384.3761199,63221,60.185096740722656
1575408398.189097,63359,51.07185745239258
1575408410.1767695,63429,47.49232864379883
1575408410.2692394,63430,37.583351135253906
1575408418.7369182,63514,44.58293533325195
1575408434.4592247,63672,37.76290512084961
1575408445.3121874,63782,46.670528411865234
1575408458.6877525,63866,44.522621154785156
1575408470.8336477,63989,49.28958511352539
1575408481.964799,64099,38.11547088623047
1575408489.5350163,64174,48.374637603759766
1575408494.752449,64226,62.67007064819336
1575408528.4708145,64512,64.87862396240234
1575408529.4874785,64522,38.60158920288086
1575408551.194602,64688,54.2948112487793
1575408571.3577251,64890,46.33051300048828
1575408581.13889,64990,43.5848388671875
1575408582.2320404,65001,47.10881805419922
1575408587.4715433,65055,49.258907318115234
1575408611.5839303,65246,39.30323028564453
1575408616.32988,65293,40.654205322265625
1575408624.5495088,65376,55.687477111816406
1575408632.0986779,65451,50.887474060058594
1575408635.1848426,65482,46.41530990600586
1575408644.9481826,65528,46.56829833984375
1575408652.1280475,65602,43.08723068237305
1575408656.317344,65644,58.936920166015625
1575408662.839817,65710,41.91753005981445
1575408682.419904,65908,52.96735763549805
1575408686.5743902,65949,50.42576599121094
1575408701.8544106,66050,56.96961975097656
1575408726.4899793,66299,44.37138366699219
1575408755.0839107,66535,51.10374450683594
1575408766.2995586,66648,55.51651382446289
1575408780.187198,66788,43.39727020263672
1575408801.354202,66949,50.41928482055664
1575408804.0912166,66977,51.20363235473633
1575408808.5076358,67022,60.33094787597656
1575408855.1786406,67441,44.51469421386719
1575408858.5431406,67475,44.553550720214844
1575408862.458008,67514,34.17722702026367
1575408946.785682,68264,43.519744873046875
1575408946.8812628,68265,34.74231719970703
1575408948.5679812,68282,47.156673431396484
1575408958.294465,68379,47.569026947021484
1575408963.4852726,68430,46.82107925415039
1575408976.945319,68513,44.57911682128906
1575408984.5810237,68591,40.28966522216797
1575409023.3465273,68930,49.34669494628906
1575409029.2719913,68989,36.002784729003906
1575409047.5830252,69172,39.19929504394531
1575409047.6841724,69173,48.094303131103516
1575409048.935123,69186,48.578983306884766
1575409062.7358046,69327,45.34891891479492
1575409072.857043,69377,40.33436584472656
1575409080.5221016,69456,38.50886917114258
1575409082.623753,69477,38.950740814208984
1575409101.4068387,69663,44.56782150268555
1575409107.0670452,69720,35.37541961669922
1575409120.1109145,69799,63.60683822631836
1575409131.4608061,69916,40.474246978759766
1575409190.7511334,70459,36.51305389404297
1575409191.1559477,70463,40.50547790527344
1575409194.1373122,70494,50.01873779296875
1575409197.6284025,70530,40.714637756347656
1575409202.6893454,70581,42.59874725341797
1575409215.3738625,70657,45.415592193603516
1575409241.2318454,70916,59.87918472290039
1575409249.375134,70997,40.58753204345703
1575409281.575811,71273,49.85835266113281
1575409285.7625635,71315,47.422584533691406
1575409297.1567676,71429,50.38217544555664
1575409314.8602304,71555,42.35352325439453
1575409317.4735703,71581,49.67843246459961
1575409328.9438658,71697,50.64539337158203
1575409344.15861,71851,51.42483139038086
1575409354.8107908,71907,40.152610778808594
1575409359.973265,71958,43.13307189941406
1575409362.1596994,71980,53.169044494628906
1575409365.4490387,72013,40.903564453125
1575409367.9393704,72038,45.7767219543457
1575409384.0238214,72198,45.296077728271484
1575409391.7348862,72276,39.605865478515625
1575409393.9524565,72298,69.41786193847656
1575409394.1552744,72300,54.071983337402344
1575409409.4543517,72402,46.067138671875
1575409409.757723,72405,55.71375274658203
1575409413.687481,72445,45.80075454711914
1575409425.1124327,72559,52.22684097290039
1575409441.5673547,72724,47.110836029052734
1575409461.5799584,72874,51.97568130493164
1575409468.964381,72949,48.93922424316406
1575409475.0634873,73010,51.16849899291992
1575409497.2608857,73180,46.012760162353516
1575409511.2562482,73319,50.93262481689453
1575409558.761638,73749,68.18582916259766
1575409562.888968,73790,41.08321762084961
1575409563.3988192,73795,39.26654052734375
1575409568.1300814,73842,45.41035079956055
1575409574.186656,73902,61.31138610839844
1575409576.5138884,73925,48.12902069091797
1575409590.3983653,74012,42.51634216308594
1575409607.6129434,74188,69.58147430419922
1575409608.3101573,74195,49.02705383300781
1575409685.5868852,74866,47.63570785522461
1575409689.1299682,74902,50.45368194580078
1575409712.9575214,75141,52.83043670654297
1575409716.002595,75172,50.674713134765625
1575409750.7993336,75470,49.85421371459961
1575409752.5676458,75488,46.86048126220703
1575409760.6022086,75568,46.95396041870117
1575409766.8418715,75630,59.15880584716797
1575409778.8157625,75698,45.05331039428711
1575409801.6994102,75929,46.018436431884766
1575409801.8939452,75931,61.134395599365234
1575409814.2244508,76057,45.92243957519531
1575409818.5285704,76100,39.97798538208008
1575409835.511851,76219,40.528114318847656
1575409856.9024837,76432,49.93526077270508
1575409862.0996559,76483,36.48286819458008
1575409881.3647742,76627,52.059814453125
1575409885.9905272,76674,37.75399398803711
1575409889.0981317,76706,48.529502868652344
1575409897.4464996,76791,48.18354034423828
1575409909.0626569,76907,40.57637405395508
1575409909.813022,76914,48.5041618347168
1575409910.903774,76925,42.15461730957031
1575409931.076331,77074,48.84012222290039
1575409943.3551962,77199,44.6922721862793
1575409955.7783449,77325,50.97336959838867
1575409974.358491,77461,51.87793731689453
1575409981.3487718,77531,43.80843734741211
1575409992.6497502,77644,53.95388412475586
1575410008.3446887,77803,45.53112030029297
1575410023.2490695,77902,70.576171875
1575410042.4350326,78094,57.898902893066406
1575410046.6373243,78136,43.9942741394043
1575410053.986382,78209,37.17471694946289
1575410064.9466999,78266,44.219329833984375
1575410120.6332936,78776,53.059837341308594
1575410127.473188,78844,43.74147033691406
1575410135.2128532,78921,45.579734802246094
1575410136.647711,78935,40.260467529296875
1575410140.4505596,78974,47.98036193847656
1575410143.547436,79006,53.8623046875
1575410159.5442798,79117,45.66169357299805
1575410178.7856112,79310,48.89921569824219
1575410185.6970613,79379,40.87384796142578
1575410189.816915,79419,44.66780090332031
1575410212.7366261,79598,43.920894622802734
1575410214.970364,79621,38.827781677246094
1575410222.5091484,79697,46.055171966552734
1575410233.8346612,79813,44.53748321533203
1575410236.3637612,79838,52.549766540527344
1575410254.390172,79969,48.9537239074707
1575410255.1007729,79976,52.8214111328125
1575410257.3307204,79999,51.15249252319336
1575410260.706426,80032,40.47801208496094
1575410261.0844355,80036,42.362525939941406
1575410267.6288085,80101,51.29996109008789
1575410274.1288586,80166,50.06428909301758
1575410292.4356,80352,51.461753845214844
1575410301.317753,80391,45.36720657348633
1575410302.9401166,80407,42.575172424316406
1575410317.3940842,80551,43.575721740722656
1575410320.000221,80577,49.81038284301758
1575410323.6684358,80614,51.431373596191406
1575410350.1737585,80827,47.12958908081055
1575410353.9300444,80866,49.649017333984375
1575410354.1117454,80868,39.11626052856445
1575410361.9653552,80947,43.75393295288086
1575410366.876479,80997,42.57980728149414
1575410368.7956343,81016,42.21358108520508
1575410379.079945,81118,47.3230094909668
1575410410.7257993,81382,48.26100158691406
1575410421.8302283,81495,42.689056396484375
1575410425.3987825,81530,62.86299514770508
1575410472.834298,81953,44.754966735839844
1575410490.696596,82081,43.254486083984375
1575410507.5247445,82251,47.553199768066406
1575410525.6973906,82432,48.0410041809082
1575410536.484064,82488,54.87993621826172
1575410540.405247,82527,60.04331588745117
1575410552.409652,82649,40.87548065185547
1575410556.443389,82690,52.45344924926758
1575410561.0848224,82737,44.3235969543457
1575410564.4187775,82771,48.3992919921875
1575410570.4522097,82832,46.73588562011719
1575410572.270289,82850,46.992679595947266
1575410585.1308622,82925,47.67737579345703
1575410600.2674654,83076,54.12228775024414
1575410605.5486321,83128,46.75930404663086
1575410619.4524724,83268,44.491268157958984
1575410648.7584078,83511,48.39870834350586
1575410679.2799537,83763,40.013938903808594
1575410695.1469245,83924,43.022212982177734
1575410699.8282104,83972,39.86231994628906
1575410724.2728505,84166,47.44832992553711
1575410727.4491088,84198,52.11244201660156
1575410728.2410364,84206,44.246009826660156
1575410747.076482,84395,41.40991973876953
1575410748.5408611,84410,49.39345932006836
1575410755.0927699,84476,45.8696174621582
1575410772.7030442,84602,45.646358489990234
1575410781.207989,84687,42.63808059692383
1575410786.5564234,84741,48.45368957519531
1575410794.363599,84819,49.298988342285156
1575410819.817148,85021,35.2327766418457
1575410821.3926086,85037,57.84648132324219
1575410822.9303744,85053,48.13876724243164
1575410826.605163,85090,45.021183013916016
1575410834.488127,85170,47.48289108276367
1575410841.7099397,85244,49.034645080566406
1575410849.3360019,85321,44.93653106689453
1575410873.319464,85509,47.0635986328125
1575410876.4653175,85540,45.83515167236328
1575410879.8293257,85573,45.503353118896484
1575410886.2085617,85637,59.854461669921875
1575410890.033222,85676,69.36315155029297
1575410891.1210182,85687,42.491790771484375
1575410897.2066147,85750,48.00633239746094
1575410926.0344748,85986,38.39614486694336
1575410928.9360828,86015,37.20004653930664
1575410935.6828637,86082,51.10004806518555
1575410977.503844,86453,44.645416259765625
1575410993.1901853,86608,57.9858512878418
1575410996.7650688,86643,54.2386589050293
1575410997.4452188,86650,50.33007049560547
1575411015.7634518,86781,48.18379592895508
1575411017.0957718,86794,45.960391998291016
1575411021.6967251,86840,49.361751556396484
1575411024.238279,86866,39.75278854370117
1575411029.5921836,86920,43.32011795043945
1575411038.273369,87009,43.94159698486328
1575411082.099681,87394,60.92196273803711
1575411087.8103862,87451,37.587303161621094
1575411103.4701493,87557,42.45406723022461
1575411109.653672,87622,42.10627365112305
1575411114.1301396,87667,47.9710578918457
1575411129.469101,87818,49.573856353759766
1575411130.698214,87830,48.037864685058594
1575411162.428417,88094,45.27363586425781
1575411165.4295764,88125,52.604156494140625
1575411166.638494,88138,47.23821258544922
1575411189.980094,88375,43.263729095458984
1575411201.9571383,88442,39.7320671081543
1575411225.2785454,88675,46.27365493774414
1575411234.282435,88767,34.88090896606445
1575411244.3380682,88816,49.506935119628906
1575411254.894297,88923,49.09767150878906
1575411278.490325,89160,44.40685272216797
1575411293.9475074,89263,30.641284942626953
1575411302.326265,89348,34.8480224609375
1575411303.8571298,89364,42.93549728393555
1575411347.5932615,89746,50.278778076171875
1575411349.3209398,89763,50.55602264404297
1575411360.5043876,89874,48.683841705322266
1575411362.3973331,89893,42.9268913269043
1575411370.4123578,89974,52.915924072265625
1575411375.915064,90030,48.55339813232422
1575411376.4973953,90036,51.85872268676758
1575411401.938744,90238,45.83856964111328
1575411408.799529,90307,58.9268798828125
1575411410.1241655,90320,48.325172424316406
1575411423.3634515,90451,41.369407653808594
1575411475.1185043,90921,50.753639221191406
1575411495.5255575,91075,54.258575439453125
1575411497.4828303,91095,40.12416458129883
1575411517.545164,91301,50.4648323059082
1575411532.6673748,91399,55.48271942138672
1575411537.363325,91446,49.77994918823242
1575411540.251115,91475,48.58000183105469
1575411555.3851345,91625,39.464515686035156
1575411557.3850033,91645,45.91941833496094
1575411557.694716,91648,57.569053649902344
1575411563.8535714,91710,41.39393615722656
1575411566.1711316,91733,56.25190734863281
1575411566.489053,91736,45.07758331298828
1575411591.6275349,91937,39.8515510559082
1575411598.9222198,92010,50.39331817626953
1575411607.383168,92095,44.09123992919922
1575411609.9674332,92121,45.94908905029297
1575411627.738637,92247,41.22661590576172
1575411634.0627122,92310,44.878265380859375
1575411672.6563578,92647,47.863460540771484
1575411681.1599874,92730,49.411033630371094
1575411687.0244272,92789,49.70876693725586
1575411687.2262547,92791,49.336265563964844
1575411690.3665109,92822,49.14781188964844
1575411697.4349334,92893,48.7812614440918
1575411725.8342507,93127,41.33048629760742
1575411735.4578176,93224,47.85968780517578
1575411765.9143822,93472,49.00315475463867
1575411785.7211704,93674,42.9226188659668
1575411813.7233205,93902,56.31517791748047
1575411829.894682,94062,41.00041198730469
1575411866.6297522,94381,56.27156448364258
1575411870.2422822,94417,43.50564193725586
1575411871.025933,94425,42.575592041015625
1575411882.2309704,94537,44.287330627441406
1575411885.975689,94575,40.581504821777344
1575411912.2989123,94785,49.12615203857422
1575411922.707111,94892,37.185237884521484
1575411936.7116947,95031,46.00511932373047
1575411939.4354396,95058,49.21204376220703
1575411957.441842,95185,45.885162353515625
1575411971.2304757,95322,47.5095329284668
1575411976.8163865,95378,49.23969268798828
1575411979.9887826,95410,61.37360382080078
1575411986.8985984,95481,43.1298942565918
1575411990.448279,95518,43.481197357177734
1575412030.0469258,95861,47.379005432128906
1575412038.945399,95950,51.74644088745117
1575412041.2569654,95973,38.37482452392578
1575412052.4817882,96033,33.31858825683594
1575412053.2397332,96041,43.094749450683594
1575412061.3726304,96125,60.74448776245117
1575412078.9506252,96302,42.113548278808594
1575412086.848765,96382,44.853233337402344
1575412100.5209014,96466,47.44845199584961
1575412104.4902189,96506,54.635276794433594
1575412107.4552631,96536,45.55979537963867
1575412113.8576014,96601,47.468772888183594
1575412117.0159144,96633,52.04119110107422
1575412160.846214,97019,47.72814178466797
1575412174.713635,97157,44.83036422729492
1575412181.7622814,97227,56.349090576171875
1575412193.802471,97297,44.03057861328125
1575412197.5485256,97335,49.79829406738281
1575412205.840843,97417,54.61686325073242
1575412210.206917,97461,39.70109176635742
1575412216.181829,97521,56.942440032958984
1575412223.8286233,97597,49.99643325805664
1575412229.4789581,97654,47.260398864746094
1575412243.7478368,97743,47.6631965637207
1575412248.8338742,97794,43.748321533203125
1575412249.1209724,97797,42.62609100341797
1575412257.0093014,97877,37.546817779541016
1575412267.8235788,97987,33.78936767578125
1575412268.8181612,97997,42.77518081665039
1575412288.4112248,98140,31.38355255126953
1575412295.737239,98213,42.12333679199219
1575412314.8844652,98405,40.87894821166992
1575412321.801245,98475,35.850013732910156
1575412331.8871644,98524,50.3602294921875
1575412333.657675,98542,48.702537536621094
1575412340.026739,98606,50.99504852294922
1575412355.0961812,98755,51.5137825012207
1575412384.015282,98991,45.3779296875
1575412390.3664613,99056,52.76718521118164
1575412411.8415554,99271,45.01462173461914
1575412440.7987916,99507,43.86207580566406
1575412443.0032964,99528,36.2989501953125
1575412451.5379956,99613,43.43252944946289
1575412451.7281163,99615,44.97219467163086
1575412483.5084665,99885,45.744503021240234
1575412493.288575,99982,42.383689880371094
1575412496.6437335,100015,45.000118255615234
1575412528.740733,100285,58.609432220458984
1575412532.5043006,100324,58.490909576416016
1575412549.1634824,100490,50.92224884033203
1575412556.902763,100567,60.215614318847656
1575412559.220396,100590,52.77801513671875
1575412580.7501874,100752,43.62995529174805
1575412591.4405894,100859,47.85044860839844
1575412594.5555656,100891,48.32814407348633
1575412597.1604724,100918,42.29265213012695
1575412598.0677745,100927,45.333980560302734
1575412605.2304325,100998,51.550472259521484
1575412616.824745,101061,43.72373580932617
1575412618.0373423,101073,51.564910888671875
1575412626.3690915,101156,39.747806549072266
1575412634.343187,101235,58.60009765625
1575412644.4568837,101336,48.120460510253906
1575412646.5206032,101356,48.64594268798828
1575412652.41333,101415,45.46068572998047
1575412654.1199284,101432,46.34973907470703
1575412656.9079037,101460,56.075138092041016


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search_old/pal_angle2.csv <==
Wall time,Step,Value
1575401409.5414295,43,94.5374755859375
1575401414.4317808,95,103.73637390136719
1575401421.5557134,168,79.67841339111328
1575401427.5437908,230,103.81157684326172
1575401428.0381415,235,84.70413208007812
1575401431.7873535,274,107.48439025878906
1575401435.317448,311,119.53250122070312
1575401436.0961218,319,102.35208129882812
1575401456.4329636,475,116.79966735839844
1575401462.4834673,537,127.56391143798828
1575401466.6799884,580,109.67488861083984
1575401467.364192,587,91.203125
1575401472.0082753,635,111.67485046386719
1575401473.2309642,648,119.92317199707031
1575401479.7344227,715,114.92450714111328
1575401493.3559415,809,108.38299560546875
1575401513.3008208,1015,116.48578643798828
1575401518.2707913,1067,119.658447265625
1575401548.7857165,1334,92.22740173339844
1575401549.1896,1338,101.0025634765625
1575401553.7943785,1386,103.57745361328125
1575401554.4487305,1393,117.50562286376953
1575401558.6879447,1437,91.7488021850586
1575401588.2393117,1692,105.21307373046875
1575401592.3815403,1735,110.93770599365234
1575401592.6874695,1738,103.42804718017578
1575401606.2741911,1878,96.2802734375
1575401610.2435186,1918,110.55821228027344
1575401621.8232827,2037,91.53727722167969
1575401642.4190917,2200,89.64261627197266
1575401648.4796128,2263,114.93317413330078
1575401652.8242702,2308,84.2203369140625
1575401660.7371511,2390,97.0755844116211
1575401665.2609084,2437,99.1798324584961
1575401670.1131773,2486,91.1263427734375
1575401670.2090964,2487,102.05145263671875
1575401671.3768988,2499,96.5127944946289
1575401694.6933227,2686,112.26358032226562
1575401700.0552113,2741,79.18585968017578
1575401733.8113725,3039,116.66417694091797
1575401752.529374,3231,106.42243957519531
1575401754.117332,3247,118.65469360351562
1575401759.8245554,3306,96.18348693847656
1575401795.165152,3619,80.27284240722656
1575401795.3548172,3621,100.1462631225586
1575401800.1868293,3671,104.22515869140625
1575401807.0470724,3742,113.51630401611328
1575401814.1333182,3815,80.1450424194336
1575401814.760077,3822,108.3101806640625
1575401830.057111,3929,87.71808624267578
1575401832.8517745,3957,80.68563079833984
1575401840.6752627,4037,117.37998962402344
1575401872.9124763,4318,104.52344512939453
1575401881.0423732,4401,98.87957000732422
1575401889.8755908,4493,106.77604675292969
1575401891.5577555,4510,102.2733154296875
1575401907.870906,4677,98.31684875488281
1575401923.6981246,4789,102.62701416015625
1575401941.4418302,4972,106.94252014160156
1575401954.558253,5107,120.69960021972656
1575401957.2993474,5135,111.43840026855469
1575401982.6534069,5346,113.34964752197266
1575401984.0396347,5360,106.38765716552734
1575402002.6108007,5550,107.52389526367188
1575402020.196803,5680,100.32257080078125
1575402024.433049,5724,113.45152282714844
1575402032.6345494,5809,80.4430160522461
1575402038.0372698,5865,95.60528564453125
1575402038.7036908,5872,106.75238037109375
1575402042.2029781,5908,91.39522552490234
1575402050.1911864,5991,108.3733139038086
1575402075.567384,6201,101.64289855957031
1575402077.3935156,6220,92.03780364990234
1575402084.180165,6290,98.85935974121094
1575402116.8065846,6575,87.60630798339844
1575402128.9793923,6700,90.5721435546875
1575402130.1147687,6712,101.46138000488281
1575402144.024304,6855,90.89459228515625
1575402159.820029,6967,111.75914001464844
1575402177.9692261,7156,73.13423919677734
1575402205.3041503,7383,99.76588439941406
1575402212.9080484,7461,107.52360534667969
1575402213.2048037,7464,98.47802734375
1575402217.8645203,7512,89.953369140625
1575402249.9867725,7789,66.36125183105469
1575402250.9596577,7799,82.6379623413086
1575402254.359553,7834,116.50959014892578
1575402269.6220627,7992,68.11883544921875
1575402276.9203367,8067,111.13162994384766
1575402288.0022037,8181,102.63424682617188
1575402297.067936,8222,98.6523208618164
1575402310.7073696,8364,94.8837890625
1575402312.0497966,8378,98.53175354003906
1575402323.714536,8499,79.18160247802734
1575402324.721655,8509,66.49859619140625
1575402333.739969,8602,111.85624694824219
1575402365.5965896,8879,83.57138061523438
1575402371.1363251,8936,74.08605194091797
1575402376.786288,8994,117.98941802978516
1575402407.789701,9261,72.33979797363281
1575402427.972709,9469,88.86327362060547
1575402441.193342,9555,94.8793716430664
1575402442.4517152,9568,67.01246643066406
1575402455.1224716,9699,78.8806381225586
1575402469.1542773,9844,102.42035675048828
1575402475.4309425,9908,88.20633697509766
1575402516.3249,10277,82.4017562866211
1575402517.0020623,10284,86.45059204101562
1575402533.2477248,10400,96.46422576904297
1575402541.0129373,10480,90.43476867675781
1575402545.1468265,10523,64.88105010986328
1575402553.402512,10608,99.76962280273438
1575402567.9694626,10758,69.96751403808594
1575402570.2301345,10781,96.30531311035156
1575402587.015348,10903,76.4832992553711
1575402587.316498,10906,84.07799530029297
1575402593.2575212,10967,97.55756378173828
1575402594.0251002,10975,90.76691436767578
1575402598.4614697,11021,80.90131378173828
1575402606.4321315,11103,92.34210968017578
1575402642.321544,11420,101.48652648925781
1575402647.5629816,11473,97.08512878417969
1575402653.272844,11533,104.12449645996094
1575402656.6290758,11567,108.20793914794922
1575402673.0593483,11686,110.81317138671875
1575402680.134474,11760,76.17063903808594
1575402700.4771812,11970,85.05309295654297
1575402700.9421592,11975,91.94391632080078
1575402724.4068024,12165,79.63646697998047
1575402736.6177423,12291,100.8310546875
1575402778.3391469,12672,77.07207489013672
1575402798.345267,12878,75.6429672241211
1575402804.3162637,12940,111.45960235595703
1575402818.5606382,13035,98.40624237060547
1575402821.214529,13062,97.58143615722656
1575402854.4134126,13403,67.8382339477539
1575402873.4041026,13547,97.81778717041016
1575402878.339683,13598,82.94532012939453
1575402880.5813475,13621,64.55496978759766
1575402898.9115834,13811,91.3876953125
1575402930.2626548,14081,107.1521224975586
1575402943.8340309,14222,99.2686767578125
1575402955.8948638,14295,114.53802490234375
1575402960.157506,14339,59.06318283081055
1575402970.6732786,14448,74.02831268310547
1575402989.1117008,14639,86.06561279296875
1575402992.017771,14669,86.3037338256836
1575402993.8188062,14688,107.14252471923828
1575403007.8232863,14780,90.40223693847656
1575403010.708911,14810,97.40379333496094
1575403017.0305898,14874,83.26178741455078
1575403018.850052,14893,103.85154724121094
1575403065.7695887,15325,85.020751953125
1575403080.2269168,15474,88.75534057617188
1575403083.5363674,15508,95.35151672363281
1575403111.3065414,15741,76.23272705078125
1575403113.6095285,15765,72.4955062866211
1575403152.6324327,16117,64.78331756591797
1575403165.5514512,16250,82.399169921875
1575403172.5399652,16322,104.2501220703125
1575403213.9362328,16698,81.42438507080078
1575403224.81118,16810,92.40524291992188
1575403229.3658023,16858,102.23609924316406
1575403238.3835413,16900,97.26345825195312
1575403254.5419383,17067,62.084327697753906
1575403257.4774516,17098,78.05560302734375
1575403276.4681916,17293,97.76001739501953
1575403278.8736093,17318,98.05178833007812
1575403286.0364146,17340,93.8941650390625
1575403305.712844,17544,99.80616760253906
1575403307.1408815,17558,86.39043426513672
1575403310.0232875,17587,92.51824951171875
1575403310.8079183,17595,56.64243698120117
1575403361.5435734,18066,98.78153991699219
1575403403.8059833,18452,99.48019409179688
1575403478.341542,19117,87.3157730102539
1575403483.5446317,19170,106.23452758789062
1575403493.574661,19272,84.89608764648438
1575403523.9341636,19532,115.97592163085938
1575403534.6000597,19641,91.71546173095703
1575403535.9143584,19655,87.63592529296875
1575403543.418653,19732,82.82164001464844
1575403554.556054,19847,84.5359115600586
1575403574.0520022,19996,85.185791015625
1575403577.8966892,20036,82.89282989501953
1575403579.6437004,20054,95.61510467529297
1575403580.5322676,20063,86.67224884033203
1575403587.7741294,20139,100.2104263305664
1575403598.0707242,20245,79.135498046875
1575403598.866091,20253,88.1313705444336
1575403605.9105313,20324,91.19161224365234
1575403622.3491337,20441,102.4691162109375
1575403631.9486625,20540,98.81075286865234
1575403632.0558443,20541,95.88818359375
1575403634.2050424,20563,90.94603729248047
1575403635.7905169,20579,103.22856903076172
1575403655.2809541,20780,93.39044189453125
1575403655.5562959,20783,91.31725311279297
1575403665.3142655,20832,106.26587677001953
1575403667.6602807,20856,90.09685516357422
1575403689.474841,21081,89.54322052001953
1575403695.5952713,21145,72.63243103027344
1575403701.8934479,21210,100.77767944335938
1575403704.1764486,21233,82.49776458740234
1575403717.7207823,21320,81.33820343017578
1575403724.7614172,21392,69.7877426147461
1575403737.7550662,21524,79.53890228271484
1575403774.3962831,21849,84.85783386230469
1575403817.9244227,22246,104.44755554199219
1575403822.50021,22293,94.88726806640625
1575403826.1974657,22331,83.44622039794922
1575403828.8742998,22359,93.89088439941406
1575403840.041573,22473,92.27014923095703
1575403880.558095,22841,98.73564910888672
1575403914.4795942,23139,88.90234375
1575403915.4361222,23149,63.049903869628906
1575403919.6179345,23193,76.88361358642578
1575403922.0995083,23219,108.28950500488281
1575403926.4337342,23264,91.0135726928711
1575403928.6481743,23287,107.84024047851562
1575403935.859539,23362,100.75313568115234
1575403947.335157,23428,80.77165985107422
1575403958.2167773,23541,87.27922058105469
1575403970.8158486,23671,74.2481689453125
1575403971.8790839,23682,89.38973236083984
1575403973.84298,23702,66.69591522216797
1575404001.979568,23939,79.86721801757812
1575404015.653723,24080,89.20283508300781
1575404022.2637076,24148,98.0827865600586
1575404040.4600916,24283,79.65288543701172
1575404040.6560097,24285,75.84642791748047
1575404044.343164,24323,66.52771759033203
1575404046.6361737,24346,103.0608901977539
1575404073.40185,24622,51.114524841308594
1575404088.1085398,24720,96.05762481689453
1575404088.8787527,24728,65.3591079711914
1575404105.984793,24902,103.13323211669922
1575404109.2364707,24935,98.54562377929688
1575404116.4178553,25009,82.22228240966797
1575404120.2296345,25048,59.268192291259766
1575404128.5477977,25134,91.29271697998047
1575404145.202693,25254,86.13917541503906
1575404152.8325562,25333,116.16111755371094
1575404158.556784,25392,55.15037536621094
1575404192.3874872,25687,90.69800567626953
1575404204.6123133,25813,65.9702377319336
1575404208.000502,25848,96.3679428100586
1575404215.1187475,25922,91.39616394042969
1575404234.048293,26067,74.00686645507812
1575404236.478022,26092,93.86516571044922
1575404242.62606,26156,52.7749137878418
1575404256.8964367,26304,86.24504852294922
1575404266.7497902,26404,103.13316345214844
1575404278.4065213,26471,106.43330383300781
1575404309.8471916,26798,97.84832763671875
1575404309.9492946,26799,90.54093170166016
1575404312.982442,26830,72.48771667480469
1575404348.14088,27143,81.21697235107422
1575404349.3121562,27155,61.507720947265625
1575404349.7065341,27159,76.75875091552734
1575404349.805718,27160,70.08364868164062
1575404360.9463685,27275,74.2425537109375
1575404388.386234,27506,82.92384338378906
1575404397.8959239,27604,91.40823364257812
1575404399.5706933,27621,81.7878189086914
1575404401.2933202,27639,71.05705261230469
1575404424.7003255,27826,69.10983276367188
1575404433.608151,27917,100.60399627685547
1575404436.8107102,27951,95.69803619384766
1575404438.5639923,27969,94.86754608154297
1575404478.0941975,28322,79.60319519042969
1575404489.4557683,28439,66.52763366699219
1575404490.7471888,28452,100.65105438232422
1575404499.658514,28544,49.96017074584961
1575404502.441287,28573,71.69012451171875
1575404506.274912,28612,55.24967575073242
1575404545.9029562,28971,73.36676788330078
1575404548.4400818,28997,107.81817626953125
1575404552.456448,29038,92.73246002197266
1575404560.0439394,29063,96.37567901611328
1575404573.7503126,29202,100.13816833496094
1575404579.7300906,29264,74.12261962890625
1575404599.8484802,29472,85.0703125
1575404601.400924,29488,67.23267364501953
1575404613.6254687,29562,83.41069030761719
1575404618.4742703,29612,88.88240051269531
1575404631.5899343,29748,79.56148529052734
1575404639.6855342,29830,76.80594635009766
1575404661.859685,30006,73.54620361328125
1575404664.3479187,30032,81.42911529541016
1575404670.2332551,30093,96.68701934814453
1575404678.1329117,30175,84.40900421142578
1575404684.7862468,30244,83.97833251953125
1575404688.7900763,30285,90.08592224121094
1575404692.9584541,30328,67.78851318359375
1575404710.9568193,30460,83.30904388427734
1575404712.048719,30471,77.6096420288086
1575404725.8479598,30613,70.56781768798828
1575404735.0577805,30707,76.98818969726562
1575404736.3896203,30721,95.46315002441406
1575404813.134531,31407,77.86061096191406
1575404816.6872618,31444,87.02942657470703
1575404846.6362336,31697,59.06177520751953
1575404857.514368,31809,82.44176483154297
1575404863.8754702,31874,106.1106948852539
1575404864.5519981,31881,85.19464874267578
1575404869.9330938,31937,83.09583282470703
1575404870.8005621,31946,86.08325958251953
1575404876.577476,32005,67.6712646484375
1575404877.842333,32018,68.61489868164062
1575404898.0933433,32175,84.32926940917969
1575404901.3577456,32208,90.75059509277344
1575404923.3222873,32436,82.4171371459961
1575404938.863083,32543,102.56883239746094
1575404949.9964452,32658,92.75395965576172
1575404954.6605241,32707,81.04379272460938
1575404960.0251067,32763,90.16549682617188
1575404972.909094,32895,74.65841674804688
1575404973.714752,32903,91.84184265136719
1575404991.5998688,33035,66.9059829711914
1575405002.9432635,33153,57.17748260498047
1575405005.6123984,33180,83.75416564941406
1575405005.792727,33182,86.52890014648438
1575405014.5644884,33272,95.11773681640625
1575405021.373733,33342,71.17305755615234
1575405024.6550293,33376,88.00161743164062
1575405027.309148,33404,67.1972427368164
1575405063.9344265,33729,86.36015319824219
1575405064.8101158,33738,113.43277740478516
1575405065.9992452,33750,67.67720794677734
1575405067.8614802,33769,69.48291015625
1575405069.5303926,33786,59.99305725097656
1575405074.7703474,33840,64.04322814941406
1575405081.0792797,33852,101.36641693115234
1575405083.5215006,33877,97.39793395996094
1575405087.1430008,33914,95.40704345703125
1575405097.2299984,34018,85.74507904052734
1575405099.045554,34037,93.1955337524414
1575405109.2714417,34142,46.186222076416016
1575405135.8484154,34363,85.73503875732422
1575405137.866121,34384,52.934165954589844
1575405143.2336411,34439,72.04769134521484
1575405151.616299,34526,88.74656677246094
1575405158.921396,34600,76.84547424316406
1575405182.0434442,34784,80.3374252319336
1575405240.713192,35334,69.24725341796875
1575405242.725233,35355,74.82586669921875
1575405243.4777758,35363,62.127655029296875
1575405244.9668343,35378,55.321380615234375
1575405255.3906229,35484,68.95038604736328
1575405264.0123847,35574,65.36869049072266
1575405288.4507408,35772,73.50375366210938
1575405289.142829,35779,69.37378692626953
1575405295.9692178,35850,102.6122055053711
1575405306.0864694,35954,72.53955841064453
1575405307.7637908,35971,95.6628189086914
1575405319.3525198,36038,82.889892578125
1575405339.6865983,36247,80.94220733642578
1575405342.4593678,36276,108.12557220458984
1575405381.8714054,36630,75.05146789550781
1575405384.7271693,36660,79.07122802734375
1575405386.5378604,36679,97.90916442871094
1575405395.197307,36768,71.1647720336914
1575405400.2031362,36820,88.06486511230469
1575405403.1991613,36851,79.3856201171875
1575405413.9098566,36908,80.48995208740234
1575405439.4016259,37170,95.92560577392578
1575405442.5952911,37203,82.0193862915039
1575405472.380513,37456,86.52033233642578
1575405475.6571977,37490,57.63350296020508
1575405507.5471704,37765,85.93155670166016
1575405518.5510824,37877,80.41532135009766
1575405554.4932745,38193,71.531982421875
1575405559.7183218,38248,90.0101547241211
1575405578.4010656,38440,75.6277847290039
1575405579.9220822,38456,60.17340850830078
1575405580.98257,38467,91.81903076171875
1575405603.1883144,38643,71.04657745361328
1575405608.8083928,38701,88.01467895507812
1575405610.7961953,38721,75.7486343383789
1575405622.4496086,38841,97.71287536621094
1575405636.082824,38982,92.5953140258789
1575405638.391847,39006,75.88106536865234
1575405666.1663125,39238,78.54020690917969
1575405672.0574753,39297,77.55769348144531
1575405673.1202562,39308,97.1908950805664
1575405716.6019275,39703,67.27772521972656
1575405719.3257506,39731,66.31645965576172
1575405724.2998846,39782,48.53713607788086
1575405733.687027,39879,78.1576156616211
1575405736.7078233,39910,67.63662719726562
1575405742.3421957,39915,80.10450744628906
1575405752.673527,40021,89.55751037597656
1575405779.5533488,40297,85.9275894165039
1575405804.439533,40501,76.8673095703125
1575405818.7480989,40648,67.67253875732422
1575405820.2821662,40664,85.69998931884766
1575405820.6829126,40668,98.1349868774414
1575405823.810062,40701,66.60133361816406
1575405825.729183,40721,83.7255859375
1575405837.9055874,40794,58.517555236816406
1575405861.9292715,41041,88.22241973876953
1575405870.5390358,41129,101.27241516113281
1575405887.0228531,41245,63.96819305419922
1575405889.6911669,41272,83.41867065429688
1575405896.5459101,41342,86.6273422241211
1575405903.2035105,41410,64.84060668945312
1575405915.951979,41540,100.2786636352539
1575405917.4818609,41556,52.85039138793945
1575405967.12105,42014,81.89551544189453
1575405984.1032062,42135,98.64100646972656
1575405994.8821604,42245,86.70336151123047
1575406014.9088695,42451,56.09378433227539
1575406016.6321082,42469,79.63724517822266
1575406042.270153,42679,78.04877471923828
1575406075.3735747,42965,69.25485229492188
1575406077.0200956,42982,88.28771209716797
1575406105.901443,43279,84.2944564819336
1575406134.591634,43519,88.8791275024414
1575406138.0137408,43554,89.8990707397461
1575406143.310481,43608,56.56498718261719
1575406146.4844303,43640,59.80718994140625
1575406153.44316,43712,74.49644470214844
1575406156.1092203,43739,72.50676727294922
1575406156.4698203,43743,68.14602661132812
1575406167.7602773,43806,64.55865478515625
1575406184.8821938,43981,71.0644760131836
1575406186.1671937,43994,90.59497833251953
1575406194.0368311,44074,108.77352905273438
1575406194.3988073,44078,52.4565315246582
1575406197.922922,44114,85.31177520751953
1575406206.3010123,44201,86.49313354492188
1575406206.9961958,44208,85.28671264648438
1575406216.4560444,44252,70.25799560546875
1575406221.6091633,44305,59.26350021362305
1575406248.7528162,44586,79.23995208740234
1575406254.5963461,44646,97.31432342529297
1575406275.0502317,44803,66.33272552490234
1575406276.4103346,44817,62.84578323364258
1575406290.776685,44965,68.79850769042969
1575406304.2118807,45105,98.68043518066406
1575406329.434229,45311,46.30595397949219
1575406330.3035107,45320,40.13912582397461
1575406335.426317,45373,49.10066223144531
1575406348.5049257,45508,49.96973419189453
1575406357.1572514,45544,96.66390228271484
1575406368.2797186,45659,74.74419403076172
1575406385.8374543,45840,94.78437042236328
1575406410.1096392,46034,82.66622924804688
1575406415.696873,46091,73.18367004394531
1575406423.369731,46170,89.80518341064453
1575406426.8672783,46206,49.67206954956055
1575406437.7815316,46319,94.47664642333984
1575406439.353931,46335,85.29446411132812
1575406452.2561145,46414,76.66948699951172
1575406460.754157,46500,47.77495574951172
1575406534.0064964,47199,89.16067504882812
1575406538.1676197,47242,103.77529907226562
1575406549.1680999,47302,73.3492431640625
1575406551.1571627,47322,108.66374206542969
1575406562.4802592,47438,90.97953796386719
1575406567.5584145,47490,46.60964584350586
1575406573.3385363,47550,90.1055908203125
1575406576.8696978,47586,76.94633483886719
1575406582.0566149,47639,65.90652465820312
1575406583.6585903,47656,62.74254608154297
1575406585.0215638,47670,91.5339584350586
1575406587.3275378,47694,75.29959106445312
1575406593.6439965,47706,61.498016357421875
1575406597.4264174,47745,60.30664825439453
1575406598.81783,47759,85.6684799194336
1575406610.860172,47883,80.07429504394531
1575406617.123994,47948,66.15291595458984
1575406619.3826942,47971,89.28555297851562
1575406629.76394,48077,96.18791961669922
1575406645.2708979,48182,115.05106353759766
1575406649.7623916,48228,101.56759643554688
1575406678.361686,48523,91.50257110595703
1575406714.5855396,48845,71.58296966552734
1575406727.9388149,48983,83.67138671875
1575406761.3572273,49273,88.99522399902344
1575406766.572428,49327,73.79754638671875
1575406768.9944692,49352,93.46080780029297
1575406786.4903665,49478,57.94214630126953
1575406794.3107803,49559,82.9039535522461
1575406800.232788,49620,56.9207878112793
1575406802.0569787,49639,82.74098205566406
1575406843.0879836,50007,69.44583892822266
1575406847.9929318,50057,80.45394134521484
1575406857.1408138,50150,83.69738006591797
1575406858.6824489,50166,69.2962646484375
1575406861.6066983,50196,72.48423767089844
1575406868.6735744,50269,68.61359405517578
1575406885.034306,50383,77.79609680175781
1575406909.2012546,50630,69.14901733398438
1575406909.3945534,50632,88.10060119628906
1575406932.6547627,50820,56.62956237792969
1575406948.1733544,50980,83.28630828857422
1575406963.2129703,51135,84.0029067993164
1575406977.528713,51228,62.68526077270508
1575406982.8469195,51283,68.84873962402344
1575406988.612148,51343,85.53744506835938
1575407033.5560715,51751,94.5072250366211
1575407038.1768227,51799,97.00422668457031
1575407038.9520137,51807,96.14298248291016
1575407053.3111105,51955,69.15425109863281
1575407057.83808,52002,85.30909729003906
1575407069.4302979,52068,63.12160110473633
1575407085.9738297,52238,58.1820068359375
1575407091.2083497,52293,85.09075164794922
1575407097.185322,52354,51.84564208984375
1575407117.4534073,52511,88.91230773925781
1575407119.1900804,52529,51.88502883911133
1575407134.1168017,52683,73.8171615600586
1575407145.8346345,52803,98.3016357421875
1575407156.0051339,52907,79.6468505859375
1575407164.342121,52940,81.43142700195312
1575407170.4962637,53004,80.39817810058594
1575407179.101683,53093,91.08489990234375
1575407180.49754,53108,81.6869125366211
1575407214.1872447,53402,82.09664154052734
1575407214.9350262,53410,67.57184600830078
1575407220.785671,53469,67.84498596191406
1575407222.1803591,53483,66.0045166015625
1575407243.8100898,53707,75.99440002441406
1575407244.469782,53714,74.74282836914062
1575407244.8761637,53718,90.72901153564453
1575407245.2529697,53722,69.91314697265625
1575407264.083648,53863,96.22394561767578
1575407267.3433337,53896,60.91398620605469
1575407268.4353576,53907,99.24857330322266
1575407284.6245036,54073,92.54556274414062
1575407286.0970297,54088,73.14991760253906
1575407288.2019281,54109,58.553733825683594
1575407289.6832125,54124,82.11721801757812
1575407306.3449924,54242,85.35846710205078
1575407328.1912422,54467,104.03230285644531
1575407343.7090673,54626,81.31118774414062
1575407351.0728345,54648,69.47891235351562
1575407355.2987552,54692,93.8587875366211
1575407357.9941328,54720,58.63312911987305
1575407366.6547532,54808,86.93029022216797
1575407379.2736623,54938,62.14712142944336
1575407383.6203778,54983,55.10932540893555
1575407409.2699792,55194,58.98321533203125
1575407419.553315,55300,65.35367584228516
1575407419.841394,55303,61.5811653137207
1575407422.3663938,55329,65.63501739501953
1575407425.349146,55360,87.80615234375
1575407448.2598312,55539,102.66107177734375
1575407448.731691,55544,76.3722915649414
1575407449.5062318,55552,80.04352569580078
1575407465.1768703,55714,91.34549713134766
1575407470.2877848,55767,59.20459747314453
1575407494.9968827,55967,74.3102035522461
1575407507.0359025,56092,86.82382202148438
1575407527.5417898,56305,98.98177337646484
1575407530.7513955,56338,90.18498992919922
1575407545.2877529,56433,68.45610046386719
1575407552.500458,56508,76.45491027832031
1575407553.8694549,56522,80.52838897705078
1575407562.3466363,56609,102.88011169433594
1575407579.884522,56788,85.95782470703125
1575407588.260235,56821,97.8026351928711
1575407605.7584708,57000,72.36876678466797
1575407639.8786418,57300,72.43917846679688
1575407640.4685242,57306,88.96104431152344
1575407657.6944373,57485,94.9272232055664
1575407689.6686194,57761,96.88658142089844
1575407746.7656884,58296,53.31968688964844
1575407751.7237854,58347,65.89842224121094
1575407760.840859,58441,88.61212158203125
1575407777.3919797,58557,95.54264831542969
1575407782.7370687,58612,64.6947250366211
1575407785.6695535,58642,91.82594299316406
1575407793.2771778,58720,94.81066131591797
1575407795.887569,58747,85.7580795288086
1575407797.5185113,58764,69.82716369628906
1575407827.147247,59015,65.45187377929688
1575407828.6718807,59031,54.51753234863281
1575407851.4020853,59265,93.5685043334961
1575407855.8731687,59312,80.19239044189453
1575407872.7903886,59433,7.328871250152588
1575407893.1119044,59641,99.7196044921875
1575407896.042418,59671,94.44799041748047
1575407902.4961512,59738,77.14364624023438
1575407941.829695,60087,88.0992431640625
1575407950.858865,60180,70.49327087402344
1575407951.4383752,60186,68.99674987792969
1575407953.5791795,60208,96.14961242675781
1575407967.6177301,60298,61.634952545166016
1575407984.911356,60476,65.99055480957031
1575407996.6242907,60597,56.97711181640625
1575408003.8445334,60672,88.57422637939453
1575408053.098765,61123,87.76477813720703
1575408066.4597785,61206,59.40848922729492
1575408073.3310034,61277,86.01297760009766
1575408082.9612775,61374,69.59159851074219
1575408084.132232,61386,58.35935974121094
1575408089.251507,61439,56.87171936035156
1575408098.5582314,61535,63.791072845458984
1575408117.8882308,61681,91.60796356201172
1575408167.60362,62140,101.582763671875
1575408175.3042064,62220,95.13890075683594
1575408209.3754003,62517,64.52350616455078
1575408212.395712,62548,92.98287963867188
1575408213.173584,62556,47.63447952270508
1575408244.27457,62875,102.06517791748047
1575408264.1267743,63025,90.95075225830078
1575408283.1654716,63221,62.82506561279297
1575408301.743238,63359,73.91034698486328
1575408308.5198736,63429,89.01856994628906
1575408308.6080472,63430,53.27104949951172
1575408316.7114112,63514,103.94435119628906
1575408332.2170236,63672,71.97418212890625
1575408348.2690966,63782,51.153602600097656
1575408356.3904824,63866,77.14137268066406
1575408368.1971624,63989,55.403316497802734
1575408378.8002942,64099,70.90380096435547
1575408386.1391058,64174,44.400455474853516
1575408396.4351542,64226,64.81237030029297
1575408424.3531568,64512,84.78602600097656
1575408425.3049989,64522,77.15251159667969
1575408446.636627,64688,77.64164733886719
1575408466.201086,64890,95.14131927490234
1575408476.0025086,64990,73.48046112060547
1575408477.0344603,65001,64.05317687988281
1575408487.4932685,65055,98.28137969970703
1575408506.1345944,65246,95.65811920166016
1575408510.669352,65293,63.21607971191406
1575408518.7897222,65376,86.9744873046875
1575408526.0519943,65451,74.89686584472656
1575408529.0229146,65482,69.93330383300781
1575408538.682637,65528,93.57563781738281
1575408545.8517692,65602,95.10734558105469
1575408550.0522215,65644,85.10862731933594
1575408556.4364345,65710,101.48221588134766
1575408575.5475247,65908,65.62483978271484
1575408594.6648145,66050,90.68736267089844
1575408618.7708673,66299,69.48006439208984
1575408646.8245459,66535,98.98975372314453
1575408657.7069185,66648,69.9483871459961
1575408671.3639657,66788,101.99016571044922
1575408692.2443657,66949,70.25485229492188
1575408694.9422224,66977,84.38919830322266
1575408699.363397,67022,74.6988525390625
1575408745.32179,67441,61.04697799682617
1575408748.6583018,67475,103.11759948730469
1575408752.378029,67514,97.04105377197266
1575408835.7702262,68264,97.20172119140625
1575408835.8645403,68265,94.451904296875
1575408837.5720644,68282,75.622314453125
1575408847.1743543,68379,87.10944366455078
1575408852.1259186,68430,94.41407775878906
1575408860.2073152,68513,95.29138946533203
1575408873.1256018,68591,81.7767562866211
1575408906.0068333,68930,78.56901550292969
1575408917.0634282,68989,77.99961853027344
1575408934.8428214,69172,87.61792755126953
1575408934.9308877,69173,76.94725036621094
1575408936.161248,69186,95.31336212158203
1575408949.8990936,69327,88.95088958740234
1575408954.7483041,69377,89.4090805053711
1575408967.801768,69456,72.02433776855469
1575408969.8155253,69477,77.08267974853516
1575408987.8820171,69663,57.26426696777344
1575408993.4815674,69720,76.2381362915039
1575409001.1030118,69799,85.90021514892578
1575409017.7726407,69916,85.04705810546875
1575409075.9122229,70459,78.78329467773438
1575409076.3030741,70463,55.852333068847656
1575409079.3073187,70494,89.46802520751953
1575409082.7940316,70530,86.51752471923828
1575409087.7588837,70581,85.39691162109375
1575409095.1061633,70657,97.95220184326172
1575409125.4323885,70916,69.2123794555664
1575409133.2082024,70997,71.95326232910156
1575409165.312828,71273,69.48918151855469
1575409169.4200034,71315,77.87174224853516
1575409180.5002773,71429,107.06871032714844
1575409192.5974617,71555,99.3031005859375
1575409200.4556155,71581,79.96736145019531
1575409211.6864498,71697,63.217891693115234
1575409226.7028654,71851,50.923370361328125
1575409232.1259804,71907,58.85233688354492
1575409237.0751858,71958,69.04399108886719
1575409239.2076943,71980,62.90082550048828
1575409247.6253886,72013,62.63993453979492
1575409250.0461206,72038,49.94682312011719
1575409265.6416516,72198,73.97410583496094
1575409273.1683912,72276,88.27027893066406
1575409275.2775383,72298,68.60879516601562
1575409275.4525545,72300,69.6114501953125
1575409285.429889,72402,53.2546501159668
1575409285.7131429,72405,90.04695129394531
1575409294.8686824,72445,62.44269943237305
1575409305.9644427,72559,56.85714340209961
1575409322.046375,72724,61.47459411621094
1575409341.7483628,72874,72.96815490722656
1575409349.0314054,72949,80.9922103881836
1575409354.9641275,73010,66.17150115966797
1575409371.5556905,73180,57.6106071472168
1575409390.4898837,73319,79.87608337402344
1575409437.5030015,73749,52.38221740722656
1575409441.4731116,73790,79.08023071289062
1575409441.9708617,73795,79.5581283569336
1575409446.5609188,73842,80.43508911132812
1575409452.4206276,73902,88.84847259521484
1575409454.607189,73925,91.14913940429688
1575409462.9998844,74012,71.3699722290039
1575409485.2136514,74188,71.77826690673828
1575409485.9344985,74195,75.67718505859375
1575409556.3600779,74866,68.7915267944336
1575409559.843018,74902,49.41510009765625
1575409588.3973038,75141,70.59161376953125
1575409591.3942115,75172,63.825191497802734
1575409625.4025123,75470,100.06497192382812
1575409627.145764,75488,82.34832000732422
1575409634.9448693,75568,77.8989486694336
1575409640.942121,75630,79.82450866699219
1575409647.6263628,75698,55.637413024902344
1575409675.2526152,75929,81.75355529785156
1575409675.4473815,75931,103.9749755859375
1575409687.6501017,76057,52.985660552978516
1575409691.7937884,76100,84.92191314697266
1575409703.5008163,76219,69.86253356933594
1575409729.4552224,76432,71.42442321777344
1575409734.4695091,76483,84.93647003173828
1575409748.425841,76627,82.1610107421875
1575409752.9678817,76674,60.57224655151367
1575409756.0555615,76706,79.61392211914062
1575409769.590347,76791,93.14661407470703
1575409781.0344281,76907,92.28498840332031
1575409781.7053058,76914,68.16949462890625
1575409782.8030038,76925,80.17351531982422
1575409797.3064058,77074,76.42457580566406
1575409814.6686175,77199,82.51881408691406
1575409826.947503,77325,88.95137023925781
1575409840.1978686,77461,66.48250579833984
1575409847.109159,77531,69.83682250976562
1575409863.3738172,77644,104.48748016357422
1575409878.7171848,77803,92.9869155883789
1575409888.4056568,77902,79.23222351074219
1575409912.1184886,78094,91.7105712890625
1575409916.1865604,78136,84.40763854980469
1575409923.2926838,78209,66.55488586425781
1575409928.7390373,78266,82.24047088623047
1575409983.5049531,78776,51.97840118408203
1575409990.0530057,78844,55.30580520629883
1575409997.419888,78921,63.251976013183594
1575409998.7942224,78935,68.10858154296875
1575410007.8427238,78974,78.90430450439453
1575410010.9520178,79006,94.02318572998047
1575410040.5219254,79310,78.5300064086914
1575410052.4831135,79379,65.2117919921875
1575410056.3685977,79419,81.42591094970703
1575410073.5919273,79598,44.32575225830078
1575410075.806213,79621,62.36625671386719
1575410083.2640188,79697,68.4410171508789
1575410099.760231,79813,81.42503356933594
1575410102.2782986,79838,69.12939453125
1575410115.054993,79969,77.84176635742188
1575410115.7349806,79976,55.52264404296875
1575410117.994271,79999,62.65494918823242
1575410121.2013762,80032,79.08612060546875
1575410121.5914295,80036,65.588623046875
1575410127.9229784,80101,67.90086364746094
1575410134.2830122,80166,69.91858673095703
1575410157.5633154,80352,74.04218292236328
1575410161.3425949,80391,76.40349578857422
1575410162.8852997,80407,46.334781646728516
1575410176.8895442,80551,63.98143768310547
1575410179.430049,80577,65.92926788330078
1575410183.0374112,80614,82.75455474853516
1575410209.0161786,80827,94.08794403076172
1575410212.942807,80868,75.10255432128906
1575410220.5563507,80947,69.39237976074219
1575410225.477135,80997,63.21977615356445
1575410227.345871,81016,23.910619735717773
1575410242.6774604,81118,88.92162322998047
1575410268.374538,81382,67.64805603027344
1575410279.4304128,81495,101.618896484375
1575410282.8887258,81530,65.94794464111328
1575410329.2414243,81953,67.26551818847656
1575410346.9791887,82081,61.99428939819336
1575410363.4934137,82251,73.12901306152344
1575410386.2835052,82432,70.11358642578125
1575410395.464779,82527,94.33373260498047
1575410407.4169812,82649,101.09636688232422
1575410411.4260836,82690,73.19813537597656
1575410415.9958646,82737,54.92943572998047
1575410419.2789686,82771,31.65737533569336
1575410425.181927,82832,90.9531478881836
1575410432.2473085,82850,65.17514038085938
1575410439.495732,82925,63.05529022216797
1575410454.2671003,83076,90.72225952148438
1575410459.307738,83128,71.44482421875
1575410472.8487747,83268,52.21342849731445
1575410501.9298625,83511,79.73494720458984
1575410531.7847297,83763,84.10477447509766
1575410547.5355258,83924,103.5859146118164
1575410552.2057252,83972,63.0264892578125
1575410576.2890375,84166,66.43207550048828
1575410579.3332531,84198,60.88369369506836
1575410580.107284,84206,68.84574890136719
1575410598.3106697,84395,69.35918426513672
1575410599.7743664,84410,63.30930709838867
1575410606.1484935,84476,77.63104248046875
1575410623.7399888,84602,54.54319763183594
1575410631.8977234,84687,71.71755981445312
1575410637.0991273,84741,67.36980438232422
1575410644.6412067,84819,75.96244812011719
1575410669.474872,85021,90.70557403564453
1575410671.0258014,85037,7.056328773498535
1575410672.5160115,85053,67.1866226196289
1575410676.1157897,85090,64.78953552246094
1575410683.968327,85170,54.34434127807617
1575410691.2190282,85244,56.1113166809082
1575410698.7389178,85321,55.718505859375
1575410722.2722344,85509,96.40354919433594
1575410725.2754538,85540,61.510189056396484
1575410728.4442325,85573,61.55124282836914
1575410734.6771185,85637,86.31769561767578
1575410738.4573092,85676,56.94561004638672
1575410739.524113,85687,80.00765991210938
1575410745.5696158,85750,85.46156311035156
1575410773.8350134,85986,92.96910095214844
1575410776.628314,86015,95.22552490234375
1575410783.1793988,86082,69.96212005615234
1575410824.4298227,86453,96.5124740600586
1575410842.9537702,86643,61.08108139038086
1575410843.6248655,86650,99.46233367919922
1575410861.5545895,86781,92.4417953491211
1575410862.8406084,86794,68.47071838378906
1575410867.333517,86840,91.48323822021484
1575410869.8870473,86866,67.75068664550781
1575410875.1988292,86920,68.8133316040039
1575410883.812237,87009,78.2215347290039
1575410926.420865,87394,89.91324615478516
1575410931.8867147,87451,65.01363372802734
1575410942.1856797,87557,59.56953811645508
1575410953.8205056,87622,85.88795471191406
1575410958.1854625,87667,102.1041030883789
1575410972.7914314,87818,85.53683471679688
1575410973.9818418,87830,66.91646575927734
1575411004.818802,88094,77.17284393310547
1575411007.8419185,88125,71.60784912109375
1575411009.1156697,88138,55.780879974365234
1575411032.154975,88375,60.79893112182617
1575411038.6908197,88442,75.94959259033203
1575411066.5284853,88675,99.10871887207031
1575411075.3620362,88767,81.70613098144531
1575411080.1388924,88816,94.0293960571289
1575411095.7167926,88923,76.47146606445312
1575411118.7343998,89160,72.82195281982422
1575411128.7887928,89263,85.64103698730469
1575411137.164086,89348,78.00495147705078
1575411144.0380428,89364,77.61190795898438
1575411181.0494833,89746,77.39643859863281
1575411182.7252185,89763,80.81500244140625
1575411198.7519188,89874,75.23137664794922
1575411200.5943468,89893,70.86266326904297
1575411208.5772257,89974,74.62646484375
1575411214.1463926,90030,77.00595092773438
1575411214.740511,90036,74.6181411743164
1575411239.7669432,90238,77.00242614746094
1575411247.6942756,90320,105.02539825439453
1575411260.3682387,90451,86.85066986083984
1575411311.2308002,90921,66.89466094970703
1575411326.2441356,91075,89.51510620117188
1575411333.5128968,91095,64.5911865234375
1575411353.5457935,91301,89.9012680053711
1575411363.128433,91399,52.85968017578125
1575411367.7006128,91446,47.85963821411133
1575411370.484815,91475,91.72441864013672
1575411390.4273782,91625,98.07876586914062
1575411392.3625996,91645,59.108646392822266
1575411392.654356,91648,68.78302764892578
1575411398.6788824,91710,8.825945854187012
1575411400.9095016,91733,67.7886962890625
1575411401.1977668,91736,95.2730484008789
1575411420.610744,91937,95.80321502685547
1575411433.0562763,92010,104.05168151855469
1575411441.2212582,92095,64.5272445678711
1575411443.7320492,92121,66.84503936767578
1575411455.9195793,92247,69.69747924804688
1575411461.98641,92310,54.223228454589844
1575411508.2222738,92730,69.95537567138672
1575411513.8695745,92789,78.13753509521484
1575411514.063971,92791,76.21028137207031
1575411517.0302892,92822,75.12493896484375
1575411529.2661283,92893,87.29182434082031
1575411552.0514016,93127,85.32184600830078
1575411561.4990237,93224,63.957096099853516
1575411590.7310688,93472,87.68363189697266
1575411610.4838135,93674,84.54055786132812
1575411637.994507,93902,59.09027099609375
1575411653.631377,94062,97.18973541259766
1575411689.8603728,94381,86.59635162353516
1575411694.1290312,94425,80.914306640625
1575411704.9903967,94537,83.59053802490234
1575411714.0099385,94575,88.8497085571289
1575411734.3501997,94785,101.07162475585938
1575411744.575028,94892,61.4510383605957
1575411763.4424746,95031,68.10469055175781
1575411766.0661595,95058,109.1309814453125
1575411778.4217815,95185,91.95331573486328
1575411791.5754087,95322,85.67658233642578
1575411796.9026093,95378,90.55892944335938
1575411800.067294,95410,102.32184600830078
1575411812.3965442,95481,80.63375854492188
1575411816.0398679,95518,61.77522659301758
1575411849.3460267,95861,82.7433090209961
1575411863.3345897,95950,83.28089141845703
1575411865.5526557,95973,79.93470764160156
1575411871.4170823,96033,57.60236358642578
1575411902.8653965,96302,71.21231079101562
1575411910.6689482,96382,104.82777404785156
1575411918.8481517,96466,58.61774444580078
1575411922.6834016,96506,76.72702026367188
1575411925.5902648,96536,68.07982635498047
1575411931.945304,96601,95.17973327636719
1575411935.0890262,96633,57.11995315551758
1575411977.9325747,97019,81.64794921875
1575411991.3802009,97157,73.27816009521484
1575412003.456889,97227,73.47534942626953
1575412010.26329,97297,102.88890075683594
1575412021.9732628,97417,75.79096984863281
1575412026.234655,97461,63.28969192504883
1575412032.0475717,97521,70.40499114990234
1575412044.8930664,97597,93.41529083251953
1575412050.4633288,97654,99.94412994384766
1575412059.0789948,97743,95.59916687011719
1575412064.2590487,97797,89.4055404663086
1575412071.932347,97877,68.53997802734375
1575412082.5460448,97987,100.46957397460938
1575412083.5150738,97997,91.22954559326172
1575412102.7074819,98140,59.667259216308594
1575412109.9192429,98213,61.82490921020508
1575412128.347787,98405,73.46481323242188
1575412140.4808218,98475,84.460693359375
1575412145.2825096,98524,49.89023208618164
1575412146.9881163,98542,62.35157012939453
1575412153.221753,98606,52.212913513183594
1575412167.5795646,98755,65.81779479980469
1575412195.8774652,98991,67.10809326171875
1575412202.084688,99056,104.58940887451172
1575412222.926256,99271,69.20464324951172
1575412251.440327,99507,84.21430206298828
1575412253.4210854,99528,63.520381927490234
1575412261.6634128,99613,71.24427795410156
1575412261.8385677,99615,72.46827697753906
1575412293.344145,99885,63.95785903930664
1575412302.686153,99982,88.04714965820312
1575412337.467923,100285,93.99700927734375
1575412341.2211933,100324,97.14065551757812
1575412357.462318,100490,69.28074645996094
1575412364.9260962,100567,97.38040161132812
1575412367.1321657,100590,60.9779167175293
1575412388.3538532,100752,95.0784683227539
1575412398.830084,100859,54.400634765625
1575412401.9480455,100891,58.446929931640625
1575412404.6196117,100918,82.73799896240234
1575412405.4666007,100927,7.8692097663879395
1575412412.3972733,100998,67.33087921142578
1575412418.5677466,101061,85.91458129882812
1575412425.0498264,101073,67.19064331054688
1575412433.1547453,101156,70.38351440429688
1575412440.8477693,101235,94.7429428100586
1575412450.7254484,101336,92.04248809814453
1575412452.649183,101356,89.06293487548828
1575412458.3261971,101415,102.38194274902344
1575412459.9842036,101432,76.69708251953125
1575412465.5566568,101489,59.26967239379883
1575412466.5652654,101500,68.73218536376953
1575412486.0446815,101646,85.31354522705078
1575412490.4599543,101692,60.41404342651367
1575412513.2055826,101924,83.33917999267578
1575412520.463091,101944,106.58232116699219
1575412555.1305182,102301,71.38473510742188
1575412555.816857,102308,65.59385681152344
1575412577.3300831,102476,69.51350402832031
1575412580.6805916,102510,87.0404281616211
1575412583.757115,102542,78.65977478027344
1575412589.0123143,102596,66.69132995605469
1575412597.8011699,102686,67.92770385742188
1575412622.030975,102881,58.27663803100586
1575412625.0545385,102912,93.91753387451172
1575412630.408274,102967,105.96302032470703
1575412633.8139944,103002,44.6932487487793
1575412634.8267984,103012,67.79134368896484
1575412653.793727,103207,47.026798248291016
1575412669.9663227,103318,79.32701110839844
1575412683.983459,103463,62.337467193603516
1575412689.3776238,103518,68.4250717163086
1575412715.3246334,103730,88.28511047363281
1575412729.1154237,103872,61.96257019042969
1575412736.4824917,103948,62.42243576049805
1575412750.9905362,104099,86.78423309326172
1575412751.645876,104106,63.21910095214844


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search_old/pal_eval_acc1.csv <==
Wall time,Step,Value
1575401388.937445,1,0.38179999589920044
1575401435.5655608,2,0.3736000061035156
1575401482.32903,3,0.4131999909877777
1575401529.1188922,4,0.43059998750686646
1575401575.7091188,5,0.4426000118255615
1575401622.5495298,6,0.45179998874664307
1575401669.6595123,7,0.6507999897003174
1575401716.6891234,8,0.6389999985694885
1575401763.6013422,9,0.5968000292778015
1575401810.5310433,10,0.7544000148773193
1575401857.528151,11,0.741599977016449
1575401904.4859025,12,0.7667999863624573
1575401951.5870247,13,0.7662000060081482
1575401998.476821,14,0.7612000107765198
1575402045.3827624,15,0.7853999733924866
1575402092.3453062,16,0.770799994468689
1575402139.3369598,17,0.8064000010490417
1575402186.189714,18,0.7698000073432922
1575402233.1382895,19,0.7803999781608582
1575402280.182087,20,0.8119999766349792
1575402327.258138,21,0.8288000226020813
1575402374.3574271,22,0.8348000049591064
1575402421.3527565,23,0.8008000254631042
1575402468.2808244,24,0.8435999751091003
1575402515.1717653,25,0.8343999981880188
1575402562.139065,26,0.8543999791145325
1575402609.2663057,27,0.8456000089645386
1575402656.2297246,28,0.8113999962806702
1575402703.2961104,29,0.8695999979972839
1575402750.410549,30,0.8626000285148621
1575402797.4743748,31,0.8525999784469604
1575402844.3996558,32,0.8460000157356262
1575402891.4269931,33,0.8633999824523926
1575402938.5020766,34,0.8682000041007996
1575402985.6512585,35,0.843999981880188
1575403032.7627556,36,0.8866000175476074
1575403079.7331855,37,0.8614000082015991
1575403126.711701,38,0.8813999891281128
1575403173.667856,39,0.8769999742507935
1575403220.5801103,40,0.8686000108718872
1575403267.862785,41,0.8560000061988831
1575403314.879312,42,0.8596000075340271
1575403361.9293082,43,0.8664000034332275
1575403408.7263124,44,0.8619999885559082
1575403455.724843,45,0.8745999932289124
1575403503.0684645,46,0.8971999883651733
1575403550.0427113,47,0.873199999332428
1575403597.1033454,48,0.8876000046730042
1575403644.2197764,49,0.8876000046730042
1575403691.2021966,50,0.896399974822998
1575403738.3312395,51,0.8866000175476074
1575403785.3566232,52,0.8802000284194946
1575403832.4931915,53,0.9038000106811523
1575403879.6689777,54,0.9016000032424927
1575403926.7972183,55,0.8835999965667725
1575403974.007318,56,0.8787999749183655
1575404021.2363591,57,0.8838000297546387
1575404068.1980574,58,0.8935999870300293
1575404115.422497,59,0.8930000066757202
1575404162.4923618,60,0.8863999843597412
1575404209.4543817,61,0.8677999973297119
1575404256.6076822,62,0.890999972820282
1575404303.8090515,63,0.9017999768257141
1575404350.739995,64,0.8924000263214111
1575404397.8526814,65,0.8953999876976013
1575404445.0701373,66,0.9025999903678894
1575404492.0477822,67,0.8996000289916992
1575404539.14592,68,0.8998000025749207
1575404586.3260655,69,0.895799994468689
1575404633.1873264,70,0.9007999897003174
1575404680.2603214,71,0.8848000168800354
1575404727.363383,72,0.8996000289916992
1575404774.321155,73,0.8889999985694885
1575404821.591185,74,0.8938000202178955
1575404868.827609,75,0.9088000059127808
1575404915.9450524,76,0.9053999781608582
1575404962.9066858,77,0.9003999829292297
1575405010.1856425,78,0.9021999835968018
1575405057.3038294,79,0.9046000242233276
1575405104.5187004,80,0.9017999768257141
1575405151.5673156,81,0.9003999829292297
1575405198.8290145,82,0.8984000086784363
1575405246.0335348,83,0.902999997138977
1575405292.9747417,84,0.9097999930381775
1575405340.137781,85,0.8971999883651733
1575405387.2009914,86,0.9061999917030334
1575405434.2237673,87,0.9138000011444092
1575405481.522628,88,0.9088000059127808
1575405528.7988358,89,0.9128000140190125
1575405575.8638937,90,0.9010000228881836
1575405623.0335855,91,0.9039999842643738
1575405670.1940174,92,0.8902000188827515
1575405717.2823215,93,0.8931999802589417
1575405764.6179569,94,0.9101999998092651
1575405811.6724608,95,0.9139999747276306
1575405858.721555,96,0.9128000140190125
1575405905.9459116,97,0.90420001745224
1575405953.1738682,98,0.9085999727249146
1575406000.3510885,99,0.8998000025749207
1575406047.3817132,100,0.9115999937057495
1575406094.4623673,101,0.8967999815940857
1575406141.533182,102,0.900600016117096
1575406188.572258,103,0.9128000140190125
1575406235.6262558,104,0.9082000255584717
1575406282.6037931,105,0.906000018119812
1575406329.6858358,106,0.9129999876022339
1575406376.827271,107,0.9017999768257141
1575406424.0733907,108,0.9043999910354614
1575406471.3124652,109,0.9065999984741211
1575406518.3248553,110,0.8885999917984009
1575406565.6292484,111,0.9138000011444092
1575406612.796671,112,0.9070000052452087
1575406659.9666572,113,0.907800018787384
1575406707.1240036,114,0.9182000160217285
1575406754.330471,115,0.9111999869346619
1575406801.4769487,116,0.9139999747276306
1575406848.5514243,117,0.9057999849319458
1575406895.772088,118,0.9071999788284302
1575406943.003848,119,0.9070000052452087
1575406990.3095496,120,0.9125999808311462
1575407037.533196,121,0.9028000235557556
1575407084.8535235,122,0.9085999727249146
1575407131.895801,123,0.9118000268936157
1575407178.8319902,124,0.9156000018119812
1575407225.9116814,125,0.9082000255584717
1575407273.1991932,126,0.8999999761581421
1575407320.358074,127,0.9146000146865845
1575407367.5660164,128,0.9120000004768372
1575407414.7308786,129,0.9139999747276306
1575407461.990008,130,0.9157999753952026
1575407509.4902966,131,0.9100000262260437
1575407556.5961847,132,0.9021999835968018
1575407603.7560086,133,0.909600019454956
1575407650.928875,134,0.9182000160217285
1575407698.0074167,135,0.9154000282287598
1575407745.186265,136,0.9154000282287598
1575407792.3267822,137,0.9125999808311462
1575407839.5881615,138,0.9182000160217285
1575407886.9834354,139,0.9146000146865845
1575407934.171729,140,0.9178000092506409
1575407981.409759,141,0.9128000140190125
1575408028.5628693,142,0.907800018787384
1575408075.7744536,143,0.9118000268936157
1575408123.2215123,144,0.909600019454956
1575408170.246655,145,0.9196000099182129
1575408217.4492314,146,0.9136000275611877
1575408264.4901206,147,0.9083999991416931
1575408311.6721158,148,0.9197999835014343
1575408358.751358,149,0.9136000275611877
1575408405.963268,150,0.91839998960495
1575408453.2437396,151,0.9070000052452087
1575408500.3479924,152,0.9101999998092651
1575408547.6757581,153,0.9115999937057495
1575408595.045509,154,0.9106000065803528
1575408642.0465786,155,0.9124000072479248
1575408689.353823,156,0.9114000201225281
1575408736.5257235,157,0.9196000099182129
1575408784.0354629,158,0.9164000153541565
1575408831.2185526,159,0.9143999814987183
1575408878.6369967,160,0.9139999747276306
1575408925.9526906,161,0.9106000065803528
1575408973.1262367,162,0.9165999889373779
1575409020.492021,163,0.9065999984741211
1575409067.7469602,164,0.920799970626831
1575409114.9100537,165,0.9085999727249146
1575409162.1047885,166,0.9107999801635742
1575409209.4035454,167,0.9151999950408936
1575409256.6261356,168,0.9172000288963318
1575409303.8406138,169,0.9150000214576721
1575409351.1094387,170,0.9061999917030334
1575409398.266822,171,0.9156000018119812
1575409445.5304005,172,0.9151999950408936
1575409492.8021674,173,0.9160000085830688
1575409539.9434404,174,0.9082000255584717
1575409587.183536,175,0.9064000248908997
1575409634.5499325,176,0.9214000105857849
1575409681.8904386,177,0.9187999963760376
1575409729.059204,178,0.9192000031471252
1575409776.254949,179,0.9106000065803528
1575409823.6401813,180,0.909600019454956
1575409870.766361,181,0.9120000004768372
1575409918.18474,182,0.9115999937057495
1575409965.4227953,183,0.9083999991416931
1575410012.7217789,184,0.9136000275611877
1575410059.949612,185,0.9187999963760376
1575410107.1577833,186,0.9160000085830688
1575410154.425949,187,0.9154000282287598
1575410201.7085655,188,0.9147999882698059
1575410248.957059,189,0.9061999917030334
1575410296.2579987,190,0.9147999882698059
1575410343.5210714,191,0.9146000146865845
1575410390.825927,192,0.9088000059127808
1575410438.2089422,193,0.909600019454956
1575410485.2327638,194,0.9190000295639038
1575410532.4216008,195,0.9178000092506409
1575410579.778804,196,0.920199990272522
1575410627.001703,197,0.9229999780654907
1575410674.1524546,198,0.9146000146865845
1575410721.3867831,199,0.9175999760627747
1575410768.733796,200,0.9110000133514404
1575410816.047102,201,0.9196000099182129
1575410863.3626502,202,0.9178000092506409
1575410910.7609258,203,0.9215999841690063
1575410957.8974824,204,0.9168000221252441
1575411005.1465247,205,0.9164000153541565
1575411052.5472877,206,0.9192000031471252
1575411099.863722,207,0.9154000282287598
1575411147.0495584,208,0.9160000085830688
1575411194.4699285,209,0.9192000031471252
1575411241.8237689,210,0.9128000140190125
1575411289.0548196,211,0.9165999889373779
1575411336.3512301,212,0.9204000234603882
1575411383.5876222,213,0.9178000092506409
1575411430.8415797,214,0.9179999828338623
1575411478.1570451,215,0.9200000166893005
1575411525.4787722,216,0.9115999937057495
1575411572.6760144,217,0.9164000153541565
1575411619.9069753,218,0.9154000282287598
1575411667.0943668,219,0.9138000011444092
1575411714.2834325,220,0.9121999740600586
1575411761.3208544,221,0.9192000031471252
1575411808.7130778,222,0.9129999876022339
1575411856.10297,223,0.9160000085830688
1575411903.135651,224,0.9124000072479248
1575411950.4919775,225,0.9205999970436096
1575411997.7763815,226,0.91839998960495
1575412045.1712837,227,0.9151999950408936
1575412092.5884504,228,0.909600019454956
1575412140.0439293,229,0.9241999983787537
1575412187.278042,230,0.9138000011444092
1575412234.562788,231,0.9214000105857849
1575412281.792209,232,0.9187999963760376
1575412329.132789,233,0.9175999760627747
1575412376.3191683,234,0.9150000214576721
1575412423.558303,235,0.9114000201225281
1575412470.871224,236,0.9146000146865845
1575412518.0184658,237,0.9169999957084656
1575412565.4358897,238,0.9150000214576721
1575412612.608115,239,0.9215999841690063
1575412659.7762523,240,0.9164000153541565


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search_old/pal_eval_acc2.csv <==
Wall time,Step,Value
1575401444.1807258,1,0.1103999987244606
1575401490.9383023,2,0.22840000689029694
1575401537.6609616,3,0.2176000028848648
1575401584.5330253,4,0.21220000088214874
1575401631.5233026,5,0.23240000009536743
1575401678.6571896,6,0.24740000069141388
1575401725.7004817,7,0.28220000863075256
1575401772.7250974,8,0.5139999985694885
1575401819.8512583,9,0.569599986076355
1575401866.821447,10,0.6962000131607056
1575401913.8062775,11,0.6205999851226807
1575401960.958384,12,0.6263999938964844
1575402008.0792887,13,0.6502000093460083
1575402055.283013,14,0.5419999957084656
1575402102.4250998,15,0.5831999778747559
1575402149.6412091,16,0.6291999816894531
1575402196.9055529,17,0.6424000263214111
1575402244.1328285,18,0.7802000045776367
1575402291.2263746,19,0.7350000143051147
1575402338.3704107,20,0.7391999959945679
1575402385.5792751,21,0.7523999810218811
1575402432.7122183,22,0.7075999975204468
1575402479.9137177,23,0.7527999877929688
1575402527.0052185,24,0.7346000075340271
1575402574.1153295,25,0.7599999904632568
1575402621.2203484,26,0.7937999963760376
1575402668.5079784,27,0.795199990272522
1575402715.798807,28,0.7609999775886536
1575402762.9543362,29,0.8167999982833862
1575402810.308965,30,0.7268000245094299
1575402857.4775052,31,0.774399995803833
1575402904.7318733,32,0.7778000235557556
1575402951.9848492,33,0.8083999752998352
1575402999.0853486,34,0.8001999855041504
1575403046.306611,35,0.8173999786376953
1575403093.491911,36,0.8474000096321106
1575403140.5912616,37,0.6751999855041504
1575403187.7276342,38,0.8342000246047974
1575403235.0318537,39,0.8051999807357788
1575403282.0952399,40,0.7936000227928162
1575403329.388701,41,0.8446000218391418
1575403376.5753984,42,0.8539999723434448
1575403423.9130878,43,0.824400007724762
1575403471.127338,44,0.7102000117301941
1575403518.2893195,45,0.8187999725341797
1575403565.6011708,46,0.821399986743927
1575403612.7891304,47,0.8402000069618225
1575403659.9143121,48,0.8230000138282776
1575403707.1214514,49,0.8118000030517578
1575403754.2432017,50,0.8357999920845032
1575403801.4958098,51,0.8478000164031982
1575403848.7455184,52,0.8434000015258789
1575403896.1500278,53,0.8561999797821045
1575403943.5015957,54,0.8605999946594238
1575403990.699486,55,0.8429999947547913
1575404037.7700503,56,0.852400004863739
1575404084.927641,57,0.8727999925613403
1575404131.9703536,58,0.8385999798774719
1575404179.2823713,59,0.8471999764442444
1575404226.4746535,60,0.8668000102043152
1575404273.8462794,61,0.859000027179718
1575404321.2814364,62,0.8533999919891357
1575404368.5364022,63,0.8392000198364258
1575404415.7787013,64,0.8712000250816345
1575404462.9849744,65,0.8309999704360962
1575404510.2777479,66,0.8483999967575073
1575404557.429776,67,0.8428000211715698
1575404604.662964,68,0.8593999743461609
1575404651.8408716,69,0.8691999912261963
1575404699.2846894,70,0.7738000154495239
1575404746.5253685,71,0.8695999979972839
1575404793.784321,72,0.8766000270843506
1575404840.9994981,73,0.8479999899864197
1575404888.2746603,74,0.8712000250816345
1575404935.6552405,75,0.8644000291824341
1575404983.058388,76,0.8769999742507935
1575405030.5579,77,0.8802000284194946
1575405077.8460503,78,0.8460000157356262
1575405125.072724,79,0.8682000041007996
1575405172.3892944,80,0.83160001039505
1575405219.6701162,81,0.8751999735832214
1575405267.0423472,82,0.8614000082015991
1575405314.2383175,83,0.868399977684021
1575405361.6024437,84,0.8748000264167786
1575405408.7614396,85,0.8794000148773193
1575405456.1188314,86,0.8641999959945679
1575405503.387011,87,0.8881999850273132
1575405550.554422,88,0.8822000026702881
1575405597.9841108,89,0.876800000667572
1575405645.2544785,90,0.86080002784729
1575405692.5249712,91,0.8417999744415283
1575405739.858636,92,0.8633999824523926
1575405787.0463934,93,0.8884000182151794
1575405834.4412158,94,0.8799999952316284
1575405881.705385,95,0.8855999708175659
1575405928.8659291,96,0.8610000014305115
1575405976.178233,97,0.8723999857902527
1575406023.4708698,98,0.8655999898910522
1575406070.8325799,99,0.8853999972343445
1575406118.0526855,100,0.8826000094413757
1575406165.226448,101,0.8546000123023987
1575406212.5546393,102,0.8695999979972839
1575406259.9043684,103,0.8823999762535095
1575406307.1538677,104,0.8679999709129333
1575406354.3402529,105,0.8920000195503235
1575406401.7276433,106,0.8831999897956848
1575406448.8879747,107,0.8884000182151794
1575406496.2565594,108,0.8777999877929688
1575406543.4290214,109,0.8935999870300293
1575406590.7891603,110,0.8930000066757202
1575406638.060943,111,0.8942000269889832
1575406685.4449863,112,0.8870000243186951
1575406732.9803689,113,0.8632000088691711
1575406780.3550668,114,0.8884000182151794
1575406827.6591845,115,0.8863999843597412
1575406874.9536006,116,0.8745999932289124
1575406922.4010668,117,0.8762000203132629
1575406969.6676793,118,0.8920000195503235
1575407016.9667854,119,0.8848000168800354
1575407064.3151116,120,0.8568000197410583
1575407111.6499977,121,0.8838000297546387
1575407159.0515523,122,0.8809999823570251
1575407206.5539768,123,0.8805999755859375
1575407254.0606031,124,0.8813999891281128
1575407301.2234006,125,0.8827999830245972
1575407348.4866,126,0.897599995136261
1575407395.9789343,127,0.8939999938011169
1575407443.1693354,128,0.847599983215332
1575407490.5066843,129,0.871399998664856
1575407537.8726282,130,0.892799973487854
1575407584.973756,131,0.8930000066757202
1575407632.202282,132,0.8820000290870667
1575407679.6579359,133,0.8898000121116638
1575407727.1687071,134,0.8934000134468079
1575407774.3673613,135,0.9007999897003174
1575407821.893234,136,0.8867999911308289
1575407869.1627502,137,0.8870000243186951
1575407916.4040585,138,0.8921999931335449
1575407963.7189946,139,0.8862000107765198
1575408011.1844163,140,0.8952000141143799
1575408058.5396101,141,0.8931999802589417
1575408105.8284342,142,0.8812000155448914
1575408153.0803437,143,0.897599995136261
1575408200.6167293,144,0.8899999856948853
1575408247.8898623,145,0.8730000257492065
1575408295.2083638,146,0.8981999754905701
1575408342.6266327,147,0.8730000257492065
1575408390.062191,148,0.8790000081062317
1575408437.465563,149,0.8912000060081482
1575408484.8379686,150,0.8790000081062317
1575408532.1374726,151,0.8916000127792358
1575408579.6491103,152,0.8894000053405762
1575408627.1443264,153,0.8611999750137329
1575408674.532885,154,0.8858000040054321
1575408721.7661164,155,0.900600016117096
1575408769.20416,156,0.8985999822616577
1575408816.6287663,157,0.9014000296592712
1575408863.8483384,158,0.900600016117096
1575408911.1269867,159,0.8984000086784363
1575408958.4906044,160,0.890999972820282
1575409005.9856446,161,0.8830000162124634
1575409053.3509014,162,0.8978000283241272
1575409100.693978,163,0.901199996471405
1575409148.3196652,164,0.8974000215530396
1575409195.8127632,165,0.8953999876976013
1575409243.1823552,166,0.9016000032424927
1575409290.5110984,167,0.8984000086784363
1575409337.8829334,168,0.8889999985694885
1575409385.33483,169,0.8953999876976013
1575409432.7557802,170,0.9034000039100647
1575409480.133438,171,0.9071999788284302
1575409527.4489388,172,0.9070000052452087
1575409575.007759,173,0.8784000277519226
1575409622.2629406,174,0.9034000039100647
1575409669.6368036,175,0.895799994468689
1575409716.9908395,176,0.9065999984741211
1575409764.4512668,177,0.8468000292778015
1575409811.9856012,178,0.850600004196167
1575409859.1487088,179,0.8691999912261963
1575409906.7543948,180,0.9071999788284302
1575409954.2402594,181,0.8659999966621399
1575410001.727159,182,0.8935999870300293
1575410049.2003393,183,0.8948000073432922
1575410096.5883522,184,0.8996000289916992
1575410144.0416965,185,0.9065999984741211
1575410191.5106394,186,0.8794000148773193
1575410239.1409442,187,0.894599974155426
1575410286.4658527,188,0.9061999917030334
1575410333.8766596,189,0.8855999708175659
1575410381.0846233,190,0.8967999815940857
1575410428.5409093,191,0.8935999870300293
1575410476.0131128,192,0.8877999782562256
1575410523.3986125,193,0.8787999749183655
1575410571.0071216,194,0.8695999979972839
1575410618.3679364,195,0.8920000195503235
1575410665.8290975,196,0.9021999835968018
1575410713.3144658,197,0.9034000039100647
1575410760.6647096,198,0.895799994468689
1575410808.1955903,199,0.8766000270843506
1575410855.692189,200,0.8971999883651733
1575410903.1236708,201,0.897599995136261
1575410950.5559509,202,0.8858000040054321
1575410997.9996836,203,0.8989999890327454
1575411045.4305143,204,0.9111999869346619
1575411092.9215252,205,0.899399995803833
1575411140.347545,206,0.894599974155426
1575411187.9262683,207,0.9064000248908997
1575411235.4568603,208,0.8952000141143799
1575411282.9238892,209,0.892799973487854
1575411330.3970768,210,0.9100000262260437
1575411377.8847654,211,0.8827999830245972
1575411425.395421,212,0.8866000175476074
1575411472.906157,213,0.8889999985694885
1575411520.386988,214,0.8985999822616577
1575411567.8556633,215,0.9007999897003174
1575411615.4833145,216,0.8980000019073486
1575411662.8970768,217,0.9115999937057495
1575411710.4541085,218,0.9057999849319458
1575411757.8955495,219,0.878000020980835
1575411805.3057542,220,0.8700000047683716
1575411852.6309988,221,0.9007999897003174
1575411900.1832807,222,0.8870000243186951
1575411947.5020165,223,0.9010000228881836
1575411994.8728411,224,0.8838000297546387
1575412042.3132682,225,0.8985999822616577
1575412089.9420276,226,0.9046000242233276
1575412137.3762197,227,0.8906000256538391
1575412184.8716533,228,0.8948000073432922
1575412232.1810367,229,0.8560000061988831
1575412279.6092608,230,0.895799994468689
1575412327.1800447,231,0.8980000019073486
1575412374.6532004,232,0.876800000667572
1575412422.061985,233,0.9034000039100647
1575412469.5249236,234,0.9002000093460083
1575412517.0479255,235,0.9071999788284302
1575412564.404295,236,0.8992000222206116
1575412612.1360383,237,0.9020000100135803
1575412659.659822,238,0.9034000039100647
1575412707.1531281,239,0.9057999849319458
1575412754.5225308,240,0.8844000101089478


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search_old/pal_train_loss1.csv <==
Wall time,Step,Value
1575401342.2178452,0,2.4119882583618164
1575401385.911923,1,1.763149619102478
1575401432.958004,2,1.4350574016571045
1575401479.763573,3,1.2149438858032227
1575401526.5189822,4,1.0849168300628662
1575401573.0465868,5,0.9802026152610779
1575401619.8219867,6,0.9056552648544312
1575401666.9072917,7,0.8383767008781433
1575401714.05032,8,0.7838993072509766
1575401760.8801203,9,0.7460544109344482
1575401807.816184,10,0.7153393626213074
1575401854.7877808,11,0.6761212944984436
1575401901.7539127,12,0.6548187136650085
1575401948.8152874,13,0.6158567070960999
1575401995.7402923,14,0.5941396951675415
1575402042.637026,15,0.5703691840171814
1575402089.6251626,16,0.5436212420463562
1575402136.563593,17,0.5260387659072876
1575402183.5133147,18,0.513999342918396
1575402230.3876264,19,0.49801647663116455
1575402277.49898,20,0.48372089862823486
1575402324.5153453,21,0.464142382144928
1575402371.6123176,22,0.45827221870422363
1575402418.590255,23,0.4517591595649719
1575402465.5289419,24,0.4281844198703766
1575402512.4745219,25,0.4177524745464325
1575402559.4087374,26,0.4058494567871094
1575402606.5856695,27,0.39765825867652893
1575402653.4769862,28,0.39426156878471375
1575402700.5396893,29,0.3891233205795288
1575402747.70003,30,0.374040424823761
1575402794.7078474,31,0.36050546169281006
1575402841.6350129,32,0.3545362949371338
1575402888.7055912,33,0.35302093625068665
1575402935.7678626,34,0.35056400299072266
1575402982.938651,35,0.3359178900718689
1575403029.974643,36,0.32721349596977234
1575403077.033046,37,0.3229636251926422
1575403123.9707663,38,0.31621524691581726
1575403170.8677335,39,0.3075791299343109
1575403217.8278465,40,0.302354097366333
1575403265.0667737,41,0.29701176285743713
1575403312.1057074,42,0.29529881477355957
1575403359.190911,43,0.28697994351387024
1575403405.9448586,44,0.2865138351917267
1575403452.9056983,45,0.28052687644958496
1575403500.2951257,46,0.2794165313243866
1575403547.2840965,47,0.275736004114151
1575403594.3224874,48,0.27678215503692627
1575403641.4456913,49,0.2660942077636719
1575403688.4724023,50,0.26007741689682007
1575403735.5650008,51,0.2537701725959778
1575403782.5257685,52,0.2500017285346985
1575403829.7480352,53,0.24657495319843292
1575403876.8447368,54,0.2462465614080429
1575403924.0331748,55,0.24304960668087006
1575403971.2254648,56,0.23703143000602722
1575404018.4349294,57,0.2377108782529831
1575404065.444683,58,0.23358121514320374
1575404112.6603558,59,0.22390957176685333
1575404159.6881483,60,0.22849617898464203
1575404206.7418654,61,0.22564025223255157
1575404253.832913,62,0.22240903973579407
1575404301.06397,63,0.2237478643655777
1575404347.9193566,64,0.21779315173625946
1575404395.000794,65,0.2127733826637268
1575404442.2295504,66,0.2086053490638733
1575404489.243351,67,0.20634979009628296
1575404536.3477228,68,0.21096733212471008
1575404583.5061257,69,0.20402899384498596
1575404630.4744656,70,0.20657745003700256
1575404677.5056627,71,0.20003311336040497
1575404724.5343692,72,0.20346198976039886
1575404771.5545557,73,0.197396382689476
1575404818.7515252,74,0.19711479544639587
1575404865.988474,75,0.1940482258796692
1575404913.2134912,76,0.18908780813217163
1575404960.100992,77,0.19007250666618347
1575405007.326294,78,0.18598820269107819
1575405054.5176198,79,0.1841217577457428
1575405101.6524246,80,0.181609645485878
1575405148.7371826,81,0.18992100656032562
1575405196.051752,82,0.18351982533931732
1575405243.2835197,83,0.180993914604187
1575405290.2270539,84,0.18008026480674744
1575405337.3294437,85,0.1791519820690155
1575405384.430509,86,0.1746523231267929
1575405431.3907435,87,0.17481409013271332
1575405478.6790633,88,0.1738196462392807
1575405526.0572994,89,0.17563773691654205
1575405573.049853,90,0.1736985594034195
1575405620.2586355,91,0.17188720405101776
1575405667.3999414,92,0.17136500775814056
1575405714.516899,93,0.16860154271125793
1575405761.7998135,94,0.16660934686660767
1575405808.838545,95,0.1717207431793213
1575405855.9317567,96,0.17002177238464355
1575405903.070901,97,0.1662534922361374
1575405950.3751287,98,0.16586513817310333
1575405997.5886555,99,0.15998081862926483
1575406044.5969074,100,0.164214089512825
1575406091.634913,101,0.1610725373029709
1575406138.69067,102,0.16539573669433594
1575406185.7953272,103,0.1613786816596985
1575406232.8203142,104,0.15923868119716644
1575406279.8243032,105,0.16071192920207977
1575406326.9728696,106,0.15339210629463196
1575406374.0242763,107,0.15069296956062317
1575406421.2902195,108,0.15672029554843903
1575406468.4956553,109,0.15495915710926056
1575406515.5561879,110,0.15299198031425476
1575406562.7752404,111,0.15001970529556274
1575406609.9952304,112,0.14907769858837128
1575406657.1629832,113,0.1527792513370514
1575406704.3240967,114,0.15029940009117126
1575406751.459533,115,0.1496036946773529
1575406798.684768,116,0.14516517519950867
1575406845.7679942,117,0.14620058238506317
1575406892.9544294,118,0.1472751945257187
1575406940.2047706,119,0.14804990589618683
1575406987.521874,120,0.14591750502586365
1575407034.732466,121,0.14515064656734467
1575407081.9845061,122,0.14356277883052826
1575407129.0839398,123,0.1414189636707306
1575407176.0395672,124,0.13888880610466003
1575407223.1108475,125,0.1407812535762787
1575407270.365605,126,0.1395132839679718
1575407317.5894308,127,0.14445807039737701
1575407364.7307298,128,0.14261393249034882
1575407411.9182556,129,0.1399526596069336
1575407459.1577241,130,0.1344795525074005
1575407506.6485221,131,0.13980557024478912
1575407553.7436254,132,0.13631324470043182
1575407600.927582,133,0.13074891269207
1575407648.1519856,134,0.13523909449577332
1575407695.2331302,135,0.13506661355495453
1575407742.341898,136,0.1337413340806961
1575407789.501028,137,0.13784489035606384
1575407836.7757862,138,0.13295872509479523
1575407884.1297143,139,0.1326388269662857
1575407931.3815072,140,0.13079670071601868
1575407978.5935628,141,0.1310739815235138
1575408025.7025805,142,0.13138985633850098
1575408072.9274304,143,0.13173015415668488
1575408120.3906224,144,0.129161074757576
1575408167.4749057,145,0.12766459584236145
1575408214.577581,146,0.13006781041622162
1575408261.6448336,147,0.12891460955142975
1575408308.8728583,148,0.13050732016563416
1575408355.8700755,149,0.13019374012947083
1575408403.1779706,150,0.12462126463651657
1575408450.3672948,151,0.12612780928611755
1575408497.4863775,152,0.12720149755477905
1575408544.7476845,153,0.12443321943283081
1575408592.1748545,154,0.12864354252815247
1575408639.2121935,155,0.12798935174942017
1575408686.575069,156,0.12508654594421387
1575408733.7285862,157,0.12121336162090302
1575408781.156968,158,0.12419567257165909
1575408828.4156666,159,0.12195242196321487
1575408875.772981,160,0.12256421893835068
1575408923.1093407,161,0.12063103914260864
1575408970.3005016,162,0.11959117650985718
1575409017.6349022,163,0.1229846179485321
1575409064.9019113,164,0.12242086976766586
1575409112.0766802,165,0.12236268818378448
1575409159.2623365,166,0.11894340813159943
1575409206.5515532,167,0.11684074997901917
1575409253.8255398,168,0.11714375019073486
1575409301.0173461,169,0.1159028634428978
1575409348.2664397,170,0.12362497299909592
1575409395.4254558,171,0.11827707290649414
1575409442.6119034,172,0.12143287807703018
1575409489.9437747,173,0.11795194447040558
1575409537.1081977,174,0.11881876736879349
1575409584.302547,175,0.11745337396860123
1575409631.6221662,176,0.11418949067592621
1575409678.9608247,177,0.11572825163602829
1575409726.1831412,178,0.11153645068407059
1575409773.3679228,179,0.11331531405448914
1575409820.8050697,180,0.11036285758018494
1575409867.9356418,181,0.11679601669311523
1575409915.3143952,182,0.11665290594100952
1575409962.5719452,183,0.1144605278968811
1575410009.9045782,184,0.11424471437931061
1575410057.0864866,185,0.1149568185210228
1575410104.311352,186,0.11333195120096207
1575410151.6189895,187,0.11836744844913483
1575410198.8115284,188,0.11231288313865662
1575410246.16021,189,0.11327031254768372
1575410293.4509704,190,0.11787014454603195
1575410340.6570818,191,0.10833262652158737
1575410387.9654489,192,0.11059408634901047
1575410435.2996988,193,0.1119125634431839
1575410482.4064627,194,0.10747276246547699
1575410529.5230362,195,0.11183547973632812
1575410576.8136826,196,0.10976485162973404
1575410624.178561,197,0.10264458507299423
1575410671.24841,198,0.10683614015579224
1575410718.502444,199,0.11244320869445801
1575410765.8647227,200,0.10814198851585388
1575410813.1320403,201,0.11365438997745514
1575410860.5042815,202,0.10852894932031631
1575410907.7883842,203,0.105623260140419
1575410955.0362167,204,0.0999877080321312
1575411002.236003,205,0.10441110283136368
1575411049.5870168,206,0.1058119460940361
1575411096.9863398,207,0.10850085318088531
1575411144.1874661,208,0.10542524605989456
1575411191.559917,209,0.10804837197065353
1575411238.854802,210,0.1088164821267128
1575411286.2278638,211,0.107603520154953
1575411333.369051,212,0.10407231748104095
1575411380.7179291,213,0.10557205229997635
1575411427.8481872,214,0.10242043435573578
1575411475.3086467,215,0.10843655467033386
1575411522.604733,216,0.10325801372528076
1575411569.819061,217,0.10407587140798569
1575411617.0488155,218,0.10341104120016098
1575411664.1869354,219,0.10573097318410873
1575411711.4232228,220,0.1093301847577095
1575411758.4547563,221,0.1044972762465477
1575411805.8528636,222,0.10702605545520782
1575411853.2343166,223,0.10315287113189697
1575411900.24509,224,0.1047700047492981
1575411947.567982,225,0.10720609128475189
1575411994.8963022,226,0.10281985998153687
1575412042.2402909,227,0.0992143452167511
1575412089.6779187,228,0.1011255607008934
1575412137.0905738,229,0.1047791987657547
1575412184.4668834,230,0.10529560595750809
1575412231.606114,231,0.09972915798425674
1575412278.9189625,232,0.0998678207397461
1575412326.2675638,233,0.1036807969212532
1575412373.4654493,234,0.10300340503454208
1575412420.689694,235,0.10285250842571259
1575412467.9712615,236,0.10475173592567444
1575412515.2084498,237,0.09659669548273087
1575412562.4826903,238,0.10033346712589264
1575412609.783998,239,0.09952887147665024
1575412656.9089944,240,0.09778956323862076


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search_old/pal_train_loss2.csv <==
Wall time,Step,Value
1575401397.3771393,0,2.4080801010131836
1575401441.159625,1,2.0806972980499268
1575401488.3303788,2,1.9575958251953125
1575401535.0691876,3,1.7069288492202759
1575401581.8709152,4,1.5290460586547852
1575401628.8816235,5,1.372054934501648
1575401675.9672172,6,1.284201979637146
1575401722.978975,7,1.225229263305664
1575401769.9878259,8,1.1788356304168701
1575401817.147049,9,1.1192243099212646
1575401864.0546305,10,1.040297031402588
1575401911.093226,11,0.958628237247467
1575401958.2373312,12,0.9614375829696655
1575402005.3264523,13,0.9161259531974792
1575402052.5761096,14,0.8857942223548889
1575402099.6727078,15,0.8547548055648804
1575402146.9189222,16,0.8316493034362793
1575402194.1429117,17,0.8116651177406311
1575402241.3330445,18,0.776000440120697
1575402288.495678,19,0.7629930377006531
1575402335.6221173,20,0.7484340667724609
1575402382.8051805,21,0.7269584536552429
1575402429.9922922,22,0.7131438255310059
1575402477.192724,23,0.6754739880561829
1575402524.2912333,24,0.6747353672981262
1575402571.4530876,25,0.6569259762763977
1575402618.441722,26,0.6531190276145935
1575402665.758976,27,0.6344113945960999
1575402713.0675347,28,0.6180911660194397
1575402760.2430067,29,0.603162407875061
1575402807.5219223,30,0.5889468789100647
1575402854.7163892,31,0.5925421714782715
1575402902.0119498,32,0.571108877658844
1575402949.2353058,33,0.5655016303062439
1575402996.3778427,34,0.5646600723266602
1575403043.5439177,35,0.554548978805542
1575403090.7507346,36,0.533604085445404
1575403137.8351324,37,0.5245943069458008
1575403185.0122929,38,0.5161172747612
1575403232.2462375,39,0.507144570350647
1575403279.3636925,40,0.5054449439048767
1575403326.6326787,41,0.5020159482955933
1575403373.8457382,42,0.5067221522331238
1575403421.1404552,43,0.494280070066452
1575403468.3432071,44,0.4750184714794159
1575403515.5366592,45,0.46524715423583984
1575403562.81357,46,0.457541286945343
1575403610.0527353,47,0.4468929171562195
1575403657.185979,48,0.44905558228492737
1575403704.3723593,49,0.4387519955635071
1575403751.4554224,50,0.43439429998397827
1575403798.7579894,51,0.4339275658130646
1575403846.0075607,52,0.430103600025177
1575403893.4014676,53,0.41869986057281494
1575403940.6687267,54,0.40838879346847534
1575403987.9268634,55,0.4046230614185333
1575404035.0082066,56,0.3942776918411255
1575404082.151069,57,0.4249385893344879
1575404129.2194316,58,0.4025552570819855
1575404176.4999318,59,0.401784211397171
1575404223.6777573,60,0.38758885860443115
1575404271.048942,61,0.3881431818008423
1575404318.5209591,62,0.3866920471191406
1575404365.7469068,63,0.373495876789093
1575404412.9866257,64,0.3740493655204773
1575404460.159063,65,0.3777095079421997
1575404507.4351757,66,0.3657462000846863
1575404554.5846286,67,0.37078171968460083
1575404601.8942351,68,0.34591469168663025
1575404649.0110695,69,0.36991292238235474
1575404696.5081804,70,0.35470882058143616
1575404743.7170858,71,0.3471290171146393
1575404790.9946592,72,0.3337571620941162
1575404838.1460905,73,0.3426276445388794
1575404885.4693484,74,0.34037238359451294
1575404932.8529248,75,0.3421746492385864
1575404980.2641873,76,0.33138081431388855
1575405027.7158995,77,0.3372509479522705
1575405075.059578,78,0.3371376097202301
1575405122.3010123,79,0.320665568113327
1575405169.5600357,80,0.31915774941444397
1575405216.8128343,81,0.3100671172142029
1575405264.2113886,82,0.3116251528263092
1575405311.4502907,83,0.32009556889533997
1575405358.8249297,84,0.3094530999660492
1575405405.9556324,85,0.29781296849250793
1575405453.2684562,86,0.31676796078681946
1575405500.577083,87,0.3038865327835083
1575405547.7242403,88,0.30625730752944946
1575405595.1904478,89,0.307453989982605
1575405642.4329753,90,0.3027450144290924
1575405689.7120357,91,0.29027003049850464
1575405737.0193598,92,0.2935522496700287
1575405784.2397654,93,0.29834413528442383
1575405831.5935323,94,0.2960657477378845
1575405878.866245,95,0.2797885239124298
1575405926.0833998,96,0.28445860743522644
1575405973.3584535,97,0.27946582436561584
1575406020.639684,98,0.2841123938560486
1575406067.9508266,99,0.2781091332435608
1575406115.2354631,100,0.27331557869911194
1575406162.3987665,101,0.27298703789711
1575406209.7062151,102,0.27171099185943604
1575406257.0502257,103,0.2694666087627411
1575406304.3981206,104,0.26949968934059143
1575406351.5204918,105,0.26636648178100586
1575406398.858948,106,0.2626152038574219
1575406446.0336416,107,0.2533646523952484
1575406493.4564092,108,0.25443562865257263
1575406540.6003017,109,0.27317532896995544
1575406588.0049663,110,0.2725902497768402
1575406635.1922066,111,0.2519071400165558
1575406682.61162,112,0.25841063261032104
1575406730.1197526,113,0.26042604446411133
1575406777.4963527,114,0.25698649883270264
1575406824.8468113,115,0.24885578453540802
1575406872.126159,116,0.2425171434879303
1575406919.5609837,117,0.2562231421470642
1575406966.779141,118,0.25348901748657227
1575407014.15354,119,0.24365736544132233
1575407061.4764845,120,0.24395745992660522
1575407108.8370774,121,0.24777469038963318
1575407156.210298,122,0.24162180721759796
1575407203.6308174,123,0.22935520112514496
1575407251.2342615,124,0.24395787715911865
1575407298.371601,125,0.2449786514043808
1575407345.6366155,126,0.23150251805782318
1575407393.1191883,127,0.23751208186149597
1575407440.2787118,128,0.23293983936309814
1575407487.617031,129,0.2374761998653412
1575407535.0576146,130,0.23147056996822357
1575407582.1432374,131,0.23352329432964325
1575407629.3589807,132,0.2295704334974289
1575407676.8008418,133,0.23174706101417542
1575407724.2831795,134,0.22866450250148773
1575407771.513809,135,0.23649662733078003
1575407818.9232605,136,0.23414228856563568
1575407866.3476734,137,0.22880002856254578
1575407913.5535774,138,0.22620615363121033
1575407960.8579552,139,0.21907341480255127
1575408008.3419695,140,0.21960760653018951
1575408055.6305742,141,0.21276113390922546
1575408103.0844417,142,0.21297311782836914
1575408150.2051728,143,0.216632679104805
1575408197.7340531,144,0.22291982173919678
1575408244.9801686,145,0.22392408549785614
1575408292.3700283,146,0.21582892537117004
1575408339.7604752,147,0.21237148344516754
1575408387.2176461,148,0.22016564011573792
1575408434.6470082,149,0.2199205458164215
1575408481.9680226,150,0.22102396190166473
1575408529.3033123,151,0.21665270626544952
1575408576.7256346,152,0.2229735404253006
1575408624.3204174,153,0.22121001780033112
1575408671.6577387,154,0.20903059840202332
1575408718.895668,155,0.2109619677066803
1575408766.2833803,156,0.20873142778873444
1575408813.7963486,157,0.20386211574077606
1575408860.9036334,158,0.21286574006080627
1575408908.2815092,159,0.2116268277168274
1575408955.5307612,160,0.20599345862865448
1575409003.0640924,161,0.2028328776359558
1575409050.4783974,162,0.20123696327209473
1575409097.818506,163,0.20451049506664276
1575409145.4710648,164,0.20560342073440552
1575409192.8926857,165,0.2077411413192749
1575409240.3339684,166,0.2034539133310318
1575409287.6354935,167,0.1993180811405182
1575409335.0467644,168,0.20332232117652893
1575409382.4257004,169,0.20058384537696838
1575409429.8000596,170,0.2025466412305832
1575409477.3000078,171,0.20392753183841705
1575409524.6023295,172,0.20700177550315857
1575409572.0960996,173,0.1963667869567871
1575409619.4302545,174,0.20438653230667114
1575409666.7834876,175,0.19914519786834717
1575409714.1611917,176,0.20353764295578003
1575409761.5763268,177,0.19932124018669128
1575409809.1142638,178,0.20020286738872528
1575409856.2567437,179,0.19775724411010742
1575409903.8715553,180,0.187569260597229
1575409951.4337575,181,0.19444912672042847
1575409998.8943384,182,0.19054299592971802
1575410046.325232,183,0.18831312656402588
1575410093.740495,184,0.1908397078514099
1575410141.0598629,185,0.18906377255916595
1575410188.6450944,186,0.1902107298374176
1575410236.1209378,187,0.18109922111034393
1575410283.57982,188,0.1918649524450302
1575410330.9838898,189,0.17794986069202423
1575410378.24093,190,0.18798822164535522
1575410425.6603289,191,0.1910122185945511
1575410473.1691194,192,0.18658563494682312
1575410520.5407753,193,0.19746948778629303
1575410568.041973,194,0.19171713292598724
1575410615.4348123,195,0.1918410062789917
1575410662.92726,196,0.180804044008255
1575410710.3809016,197,0.17477639019489288
1575410757.7919812,198,0.19026857614517212
1575410805.2680645,199,0.18082424998283386
1575410852.7833545,200,0.18104182183742523
1575410900.2245145,201,0.18404968082904816
1575410947.686933,202,0.18966452777385712
1575410995.1169016,203,0.19382517039775848
1575411042.5139244,204,0.1822650134563446
1575411090.049973,205,0.17954769730567932
1575411137.4420848,206,0.18490713834762573
1575411185.025276,207,0.1790882796049118
1575411232.5423503,208,0.17524409294128418
1575411280.0337505,209,0.18606781959533691
1575411327.5133982,210,0.18321534991264343
1575411374.9572492,211,0.18168342113494873
1575411422.4968517,212,0.17975430190563202
1575411470.0108342,213,0.17735370993614197
1575411517.5272427,214,0.1728624403476715
1575411564.9618347,215,0.17485487461090088
1575411612.5394642,216,0.16984990239143372
1575411660.020653,217,0.18314412236213684
1575411707.5297766,218,0.1801406592130661
1575411755.0081646,219,0.1791224181652069
1575411802.3417935,220,0.17830798029899597
1575411849.7617843,221,0.16962528228759766
1575411897.2920096,222,0.1786770075559616
1575411944.6407893,223,0.17235496640205383
1575411991.9706454,224,0.16514115035533905
1575412039.3914647,225,0.1741310954093933
1575412087.0646284,226,0.16910772025585175
1575412134.4411354,227,0.1710606813430786
1575412181.9743698,228,0.17546215653419495
1575412229.2770565,229,0.1718508005142212
1575412276.7067702,230,0.1749623715877533
1575412324.2945871,231,0.1708092838525772
1575412371.7356575,232,0.18314491212368011
1575412419.1683433,233,0.1750645935535431
1575412466.5658617,234,0.16730549931526184
1575412514.1608422,235,0.17539380490779877
1575412561.5332465,236,0.17501144111156464
1575412609.0935793,237,0.16456472873687744
1575412656.705071,238,0.17355604469776154
1575412704.2712207,239,0.17256306111812592
1575412751.6466076,240,0.17042189836502075


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search_old/sgd_angle1.csv <==
Wall time,Step,Value
1575401414.1918252,168,65.44342041015625
1575401417.9061003,230,64.41190338134766
1575401432.661067,475,63.83457565307617
1575401436.40994,537,71.88548278808594
1575401439.506108,587,65.85595703125
1575401443.2278247,648,47.17120361328125
1575401490.04603,1334,42.15202331542969
1575401493.2995784,1386,60.16912841796875
1575401496.3821485,1437,37.219093322753906
1575401514.5970914,1738,59.84157943725586
1575401523.2290678,1878,40.35688400268555
1575401553.6969166,2308,53.39231491088867
1575401558.8207033,2390,54.596046447753906
1575401564.7246046,2487,45.044219970703125
1575401611.1917288,3247,47.0774040222168
1575401619.3465695,3306,61.42890167236328
1575401680.737974,4318,54.486385345458984
1575401695.826357,4493,48.135162353515625
1575401725.0746825,4972,39.43239212036133
1575401735.0421221,5135,57.276912689208984
1575401747.8241835,5346,45.339839935302734
1575401775.4226933,5724,47.85943603515625
1575401786.683916,5908,50.95331954956055
1575401791.8789206,5991,42.632286071777344
1575401804.6699586,6201,43.58470153808594
1575401839.671532,6700,49.470211029052734
1575401840.398076,6712,53.76242446899414
1575401849.3125753,6855,52.48091506958008
1575401856.1951368,6967,40.331363677978516
1575401867.7497401,7156,41.344154357910156
1575401886.4704616,7464,41.23203659057617
1575401911.6937811,7799,47.801353454589844
1575401913.8574185,7834,53.966915130615234
1575401928.1772962,8067,42.56486511230469
1575401935.1229072,8181,48.72814178466797
1575401937.6493676,8222,51.8917350769043
1575401954.4616885,8499,51.4515266418457
1575401977.8626776,8879,49.60787582397461
1575401985.9903426,8936,55.09154510498047
1575402005.7947989,9261,36.51247787475586
1575402018.496124,9469,60.11402130126953
1575402023.6747067,9555,46.425559997558594
1575402079.6544228,10400,55.211692810058594
1575402084.4537802,10480,44.1745491027832
1575402110.5987554,10906,46.16725158691406
1575402114.3442135,10967,48.71016311645508
1575402117.670963,11021,52.213043212890625
1575402153.7477918,11533,37.61724090576172
1575402155.7965503,11567,45.204349517822266
1575402180.195648,11970,51.79697799682617
1575402191.9710321,12165,38.50608825683594
1575402199.8061879,12291,47.814674377441406
1575402240.257221,12878,48.097408294677734
1575402249.8325934,13035,62.645652770996094
1575402331.75213,14295,43.941959381103516
1575402359.2929983,14669,51.42324447631836
1575402366.0370219,14780,46.95294952392578
1575402371.8328044,14874,56.2305793762207
1575402408.4918473,15474,52.86360549926758
1575402430.881506,15765,45.82494354248047
1575402452.3968596,16117,36.093772888183594
1575402502.6475787,16858,59.133697509765625
1575402517.120203,17098,59.941749572753906
1575402530.6449027,17318,51.34066390991211
1575402544.339896,17544,56.4544792175293
1575402675.2494726,19532,51.230987548828125
1575402681.929267,19641,55.62992858886719
1575402687.4620945,19732,60.9880485534668
1575402707.5581882,20063,59.888023376464844
1575402723.2814543,20245,65.57882690429688
1575402728.0566106,20324,60.06559371948242
1575402741.0915449,20540,42.21155548095703
1575402743.4799566,20579,53.59253692626953
1575402755.9556372,20780,59.77113342285156
1575402756.13688,20783,62.02925491333008
1575402760.5731719,20856,50.54256057739258
1575402774.3370955,21081,52.52962875366211
1575402778.146875,21145,48.75550842285156
1575402788.7979562,21320,61.6312255859375
1575402826.1863892,21849,55.419151306152344
1575402850.2892327,22246,49.84226989746094
1575402855.3863688,22331,52.80821990966797
1575402857.0661538,22359,51.23339080810547
1575402918.282792,23287,57.21907043457031
1575402922.8286717,23362,50.85121536254883
1575402926.9031262,23428,52.9747428894043
1575402946.573643,23671,52.347660064697266
1575402948.405403,23702,52.28923416137695
1575402975.6996732,24148,54.30099105834961
1575402983.9162872,24283,59.26560974121094
1575402984.0438013,24285,54.44166946411133
1575402986.4071581,24323,46.5517578125
1575403005.046304,24622,44.57830810546875
1575403016.1277153,24728,54.49454116821289
1575403028.8795347,24935,62.43354034423828
1575403048.3075047,25254,53.0444450378418
1575403056.70084,25392,49.262351989746094
1575403082.3709035,25813,58.1020393371582
1575403089.287435,25848,58.0098991394043
1575403147.3358803,26798,50.36740493774414
1575403147.4019237,26799,57.18032455444336
1575403201.1134796,27604,47.779640197753906
1575403262.9686449,28544,46.70677947998047
1575403288.9717455,28971,51.6653938293457
1575403290.50267,28997,52.75605010986328
1575403294.4927478,29063,52.63297653198242
1575403303.0100787,29202,58.116790771484375
1575403311.5464313,29264,54.28828048706055
1575403346.092167,29830,47.581565856933594
1575403356.8051717,30006,55.04685592651367
1575403358.4238403,30032,47.8837890625
1575403367.2934415,30175,65.34892272949219
1575403390.0859473,30471,53.99104690551758
1575403398.87976,30613,52.09065246582031
1575403404.6011822,30707,70.9593505859375
1575403405.4765935,30721,64.35125732421875
1575403447.152992,31407,50.21600341796875
1575403449.3524022,31444,56.69667053222656
1575403480.608513,31881,52.04622268676758
1575403484.0657985,31937,46.57473373413086
1575403514.404818,32436,44.68471908569336
1575403532.8148704,32658,61.54323959350586
1575403539.0996695,32763,49.686344146728516
1575403547.2574651,32895,54.884849548339844
1575403547.7188625,32903,74.71511840820312
1575403555.903103,33035,55.23550033569336
1575403564.7976682,33182,62.21949005126953
1575403576.7822273,33376,52.49259948730469
1575403578.5119684,33404,49.23798370361328
1575403598.7649388,33738,64.54191589355469
1575403599.464542,33750,48.071861267089844
1575403606.4655309,33786,51.968544006347656
1575403609.7700875,33840,45.436676025390625
1575403612.0939138,33877,63.40381622314453
1575403614.3977578,33914,54.705589294433594
1575403621.9297996,34037,67.34781646728516
1575403641.7909527,34363,53.840797424316406
1575403651.7758486,34526,55.412940979003906
1575403656.2256799,34600,61.634464263916016
1575403707.0955467,35355,59.15476989746094
1575403714.8674703,35484,45.620059967041016
1575403743.6547651,35954,50.960208892822266
1575403753.716439,36038,46.46632385253906
1575403789.9571073,36630,50.266746520996094
1575403791.7573903,36660,45.432071685791016
1575403803.5694728,36851,59.82137680053711
1575403829.6357589,37203,58.78057098388672
1575403847.2526343,37490,61.256126403808594
1575403864.0846431,37765,56.80531692504883
1575403871.0944169,37877,52.415958404541016
1575403911.2602732,38456,63.354400634765625
1575403927.102499,38721,43.27490997314453
1575403934.3615694,38841,48.37189483642578
1575403962.280054,39297,65.29440307617188
1575403992.0323954,39703,41.49402618408203
1575404004.5595355,39910,64.49274444580078
1575404028.0967827,40297,48.78476333618164
1575404040.7152066,40501,47.8661994934082
1575404059.083224,40721,48.79743194580078
1575404063.6179676,40794,55.102970123291016
1575404078.708741,41041,48.9646110534668
1575404092.7602754,41272,42.64756393432617
1575404109.0920088,41540,48.771820068359375
1575404150.0467324,42135,60.47286605834961
1575404169.4979908,42451,53.63007354736328
1575404170.634053,42469,67.8320541381836
1575404239.1659443,43519,68.57842254638672
1575404246.5643094,43640,53.006126403808594
1575404250.939293,43712,51.206024169921875
1575404256.6064723,43806,58.1442756652832
1575404272.8530416,43994,60.128807067871094
1575404277.738558,44074,64.89949035644531
1575404285.517813,44201,56.0302734375
1575404285.9341643,44208,63.01425552368164
1575404288.5894327,44252,68.95050811767578
1575404291.8508322,44305,66.48472595214844
1575404323.2246494,44817,49.335723876953125
1575404332.3141387,44965,61.70104217529297
1575404361.9491577,45373,52.60452651977539
1575404370.3055716,45508,59.47056198120117
1575404379.4863389,45659,52.11559295654297
1575404425.4055061,46335,50.873619079589844
1575404430.2103589,46414,56.284385681152344
1575404484.4234884,47302,69.95918273925781
1575404509.8239717,47639,54.65495681762695
1575404516.3210738,47745,44.60765838623047
1575404529.9853265,47971,69.54624938964844
1575404542.921632,48182,64.37889862060547
1575404614.3203688,49273,52.507850646972656
1575404619.1207488,49352,67.52562713623047
1575404626.677697,49478,53.15860366821289
1575404663.7079804,50007,59.96599578857422
1575404666.7336547,50057,57.34130096435547
1575404717.8371315,50820,48.77610778808594
1575404727.6858613,50980,61.03842544555664
1575404737.1290627,51135,55.22722625732422
1575404742.77922,51228,57.22492599487305
1575404777.639211,51799,61.800628662109375
1575404812.9199803,52293,54.87522506713867
1575404836.753598,52683,56.675052642822266
1575404850.489638,52907,62.73744201660156
1575404852.496118,52940,53.5797119140625
1575404866.6971028,53093,62.48866653442383
1575404867.5956466,53108,53.794612884521484
1575404889.5596318,53469,61.55695343017578
1575404904.170007,53707,50.17460250854492
1575404904.8267481,53718,46.560386657714844
1575404913.6105733,53863,64.73603820800781
1575404916.307864,53907,44.494632720947266
1575404976.1711287,54808,67.92634582519531
1575404984.1831188,54938,39.0673942565918
1575405011.0211055,55300,61.62507629394531
1575405025.8599217,55544,50.56425094604492
1575405039.4874175,55767,51.727386474609375
1575405074.1852434,56338,57.07765579223633
1575405089.9614787,56522,60.981563568115234
1575405095.3153849,56609,60.60573196411133
1575405106.265467,56788,53.23549270629883
1575405108.3035328,56821,62.40059280395508
1575405138.2024896,57306,56.81940460205078
1575405149.0340292,57485,69.75285339355469
1575405212.057601,58441,64.44756317138672
1575405233.9352045,58720,53.22602081298828
1575405235.5949924,58747,53.53487014770508
1575405236.635488,58764,60.83030319213867
1575405267.1688533,59265,51.34434127807617
1575405270.0922058,59312,71.24547576904297
1575405277.4926908,59433,62.43123245239258
1575405290.1244326,59641,42.57403564453125
1575405327.8023784,60180,64.02002716064453
1575405328.1443923,60186,39.44160461425781
1575405334.9514027,60298,58.25950241088867
1575405345.9017012,60476,65.46417999267578
1575405395.3551393,61206,50.65565490722656
1575405399.7127259,61277,61.202178955078125
1575405457.4877627,62140,55.17965316772461
1575405482.253464,62548,51.64360046386719
1575405545.9323063,63514,64.83065795898438
1575405555.6709976,63672,53.37285614013672
1575405567.453939,63866,59.43701171875
1575405612.7178745,64522,61.298648834228516
1575405635.054617,64890,47.195980072021484
1575405659.840366,65293,48.855098724365234
1575405683.372479,65602,70.28907775878906
1575405685.9856377,65644,48.183006286621094
1575405760.5807657,66788,65.56273651123047
1575405772.085719,66977,60.369014739990234
1575405774.8416712,67022,48.77772903442383
1575405800.3864844,67441,64.53883361816406
1575405856.606326,68282,60.548099517822266
1575405862.4478624,68379,70.83283996582031
1575405875.5528316,68591,62.099449157714844
1575405915.8738024,69172,52.53910827636719
1575405916.7031944,69186,55.72655487060547
1575405933.266302,69456,54.73320770263672
1575405949.272627,69720,65.4994888305664
1575405954.1450503,69799,54.85107421875
1575405966.1318886,69916,74.64251708984375
1575405999.7143195,70463,67.326416015625
1575406006.9630692,70581,66.62940216064453
1575406011.5748076,70657,50.6878547668457
1575406032.0340765,70997,58.186241149902344
1575406063.127272,71429,62.93495178222656
1575406070.97931,71555,61.537261962890625
1575406092.2810082,71907,62.40818786621094
1575406095.4580727,71958,51.25264358520508
1575406096.805349,71980,61.64554977416992
1575406098.9008484,72013,47.11433029174805
1575406100.4523094,72038,66.96813201904297
1575406121.1792731,72298,57.09467697143555
1575406127.4869695,72402,59.77421951293945
1575406127.6612043,72405,70.33700561523438
1575406147.158909,72724,47.2917594909668
1575406164.652069,73010,61.500999450683594
1575406175.027242,73180,55.45945739746094
1575406217.1937861,73795,56.56334686279297
1575406225.0852463,73925,59.64436340332031
1575406241.0659156,74188,59.605064392089844
1575406325.1071823,75488,60.81711959838867
1575406374.6871078,76219,58.237972259521484
1575406390.9073462,76483,56.351627349853516
1575406399.7784488,76627,69.65838623046875
1575406402.7026913,76674,64.28536224365234
1575406414.6341672,76791,56.05637741088867
1575406421.760458,76907,63.54629898071289
1575406422.1835396,76914,55.05096435546875
1575406439.5021052,77199,65.3459701538086
1575406487.4111316,77902,68.58878326416016
1575406501.7439935,78136,63.88434600830078
1575406506.22433,78209,52.329559326171875
1575406540.599252,78776,48.2701301574707
1575406544.868845,78844,57.461666107177734
1575406549.4657145,78921,66.82406616210938
1575406550.2947767,78935,61.37454605102539
1575406557.498126,78974,48.7513313293457
1575406559.4370348,79006,66.0346908569336
1575406595.6144464,79598,60.05472946166992
1575406622.1020238,80032,63.5961799621582
1575406631.134523,80101,47.72274398803711
1575406635.052087,80166,45.555885314941406
1575406648.863504,80391,47.55970001220703
1575406649.8058047,80407,52.574974060058594
1575406658.753048,80551,57.92501449584961
1575406660.3158698,80577,59.99132537841797
1575406662.622671,80614,55.0869255065918
1575406685.8523664,80997,65.78765869140625
1575406687.0320065,81016,55.63810729980469
1575406713.980575,81382,58.165462493896484
1575406720.9369578,81495,66.25872802734375
1575406801.7935643,82737,57.432228088378906
1575406803.8339837,82771,56.97186279296875
1575406808.6238742,82850,61.951473236083984
1575406833.7653813,83268,61.56250762939453
1575406868.8358705,83763,67.79158020019531
1575406908.358064,84410,60.38602828979492
1575406920.0732067,84602,59.08156967163086
1575406954.4389246,85090,63.72187805175781
1575406959.3271976,85170,65.99230194091797
1575406980.1003003,85509,64.10803985595703
1575406981.9996495,85540,68.2939682006836
1575406990.9264448,85687,60.74800109863281
1575407015.79739,86015,68.75455474853516
1575407062.538249,86781,56.18455505371094
1575407072.5295446,86866,61.47145462036133
1575407081.2139187,87009,54.62820816040039
1575407104.6313357,87394,73.71878051757812
1575407121.3240614,87667,50.15925979614258
1575407131.4034417,87830,56.57114028930664
1575407155.1205149,88138,58.32229995727539
1575407187.9420233,88675,66.26864624023438
1575407196.7272255,88816,62.64105987548828
1575407234.098433,89348,53.080013275146484
1575407235.0879092,89364,62.77047348022461
1575407272.4236188,89974,64.4539794921875
1575407276.2857606,90036,47.410736083984375
1575407288.5951114,90238,51.60123825073242
1575407358.2744622,91301,66.14250183105469
1575407382.7940128,91625,61.19584274291992
1575407384.2118242,91648,59.106788635253906
1575407389.3352544,91733,62.15574264526367
1575407413.1423678,92121,57.92978286743164
1575407455.1018565,92730,64.02074432373047
1575407458.7165368,92789,60.144920349121094
1575407479.363364,93127,54.415748596191406
1575407485.2894976,93224,74.64972686767578
1575407500.5028985,93472,59.2582893371582
1575407531.8459177,93902,51.738582611083984
1575407570.4744785,94537,69.93345642089844
1575407590.1995904,94785,64.29932403564453
1575407606.6862023,95058,67.31340789794922
1575407622.6700492,95322,63.35224914550781
1575407626.0653114,95378,57.08336639404297
1575407632.4005847,95481,48.85409927368164
1575407667.2479496,95973,62.7719612121582
1575407687.3326132,96302,46.98744201660156
1575407701.7171228,96536,74.09659576416016
1575407705.691566,96601,62.01652908325195
1575407748.6076171,97227,29.040607452392578
1575407760.107634,97417,63.03853225708008
1575407771.0573587,97597,59.01953887939453
1575407783.4479103,97797,62.733028411865234
1575407788.333501,97877,56.89715576171875
1575407794.9321628,97987,57.982818603515625
1575407813.5277185,98213,52.016807556152344
1575407829.584275,98475,52.78544616699219
1575407865.086408,99056,53.76804733276367
1575407897.564225,99507,62.42892837524414
1575407904.3296359,99615,54.45139694213867
1575407920.8836129,99885,61.77866744995117
1575407968.5549614,100590,65.84353637695312
1575407984.9042196,100859,46.69898223876953
1575407988.5620456,100918,71.58320617675781
1575407993.4512663,100998,54.271976470947266
1575407997.9924026,101073,71.48805236816406
1575408007.723289,101235,48.75300598144531
1575408014.053451,101336,51.86896896362305
1575408023.93055,101500,68.43827819824219
1575408054.7913873,101924,61.10264205932617
1575408056.0137525,101944,69.79566955566406
1575408092.6094625,102542,60.11370849609375
1575408106.3567805,102686,61.05363845825195
1575408118.2743943,102881,59.539241790771484
1575408120.1636293,102912,69.64911651611328
1575408123.5044315,102967,68.29234313964844
1575408125.586142,103002,54.673912048339844
1575408126.1738923,103012,74.4906234741211
1575408138.071298,103207,66.67403411865234
1575408157.223076,103518,54.735469818115234
1575408188.4314985,103948,73.19631958007812
1575408208.4951386,104277,70.30840301513672
1575408211.9864936,104335,30.175493240356445
1575408246.5266337,104897,57.13200378417969
1575408247.449982,104912,62.73898696899414
1575408253.0833173,104925,63.17368698120117
1575408263.2992783,105094,53.17267990112305
1575408284.207138,105435,45.91985321044922
1575408294.9178338,105611,67.39456939697266
1575408304.82893,105775,57.43931198120117
1575408305.700018,105789,57.60355758666992
1575408336.3593628,106211,67.91120147705078
1575408339.877943,106268,54.350223541259766
1575408347.468619,106391,49.6823844909668
1575408358.1417859,106567,64.87625122070312
1575408364.3072124,106667,70.18283081054688
1575408441.1025739,107838,54.06322479248047
1575408491.449399,108587,62.76274108886719
1575408531.4468403,109243,53.174278259277344
1575408531.5069127,109244,54.10639190673828
1575408535.098902,109302,80.20886993408203
1575408571.9410584,109823,56.363006591796875
1575408594.4894638,110192,62.49591827392578
1575408596.4919412,110225,51.28757858276367
1575408608.334882,110419,72.218017578125
1575408623.6024532,110587,48.225101470947266
1575408627.0573483,110642,60.631065368652344
1575408660.7281907,111195,61.688968658447266
1575408668.5336852,111324,64.88835906982422
1575408691.5968544,111699,68.0032958984375
1575408709.462602,111916,71.84869384765625
1575408755.3757823,112665,48.28800964355469
1575408757.7203119,112704,55.50871658325195
1575408774.7249858,112903,46.92769241333008
1575408800.3542986,113323,47.089630126953125
1575408816.8447847,113590,63.3725471496582
1575408826.2145448,113742,63.832603454589844
1575408845.5169423,113981,58.55325698852539
1575408864.4519813,114293,70.18281555175781
1575408874.7463963,114460,66.3391342163086
1575408913.5369093,115097,49.12722396850586
1575408943.3249476,115507,52.72119903564453
1575408944.0342405,115519,52.764869689941406
1575408959.0172405,115766,65.49532318115234
1575408965.8583016,115879,62.51427459716797
1575408975.5534143,116040,64.45046997070312
1575409019.1972265,116674,50.1916389465332
1575409021.4774415,116712,53.150108337402344
1575409025.8822744,116784,65.11617279052734
1575409039.9331126,117017,62.1739501953125
1575409041.8100917,117048,55.192012786865234
1575409048.400932,117156,60.504981994628906
1575409082.4579787,117636,47.527923583984375
1575409093.900961,117826,65.76715850830078
1575409101.1133385,117942,47.02037048339844
1575409116.3542829,118191,63.40380859375
1575409149.1405659,118652,51.76993179321289
1575409170.3833597,118999,66.47195434570312
1575409188.878991,119303,49.38177490234375
1575409199.4070697,119471,43.36725997924805
1575409235.2207675,119980,63.33591842651367
1575409314.2705624,121193,73.32263946533203
1575409314.3281164,121194,41.35401153564453
1575409322.7138183,121333,49.8865966796875
1575409324.6458254,121363,52.10983657836914
1575409327.109126,121404,53.355411529541016
1575409353.4544182,121836,65.85917663574219
1575409380.554202,122206,41.37205505371094
1575409406.013754,122623,58.728660583496094
1575409406.7409477,122635,67.68017578125
1575409413.083906,122740,58.31294250488281
1575409438.050877,123069,69.31285095214844
1575409471.0716896,123610,65.00265502929688
1575409472.4977522,123634,56.0833740234375
1575409474.4538596,123667,59.402740478515625
1575409511.7210367,124198,67.69738006591797
1575409546.1378076,124761,59.63838195800781
1575409549.665445,124819,57.034671783447266
1575409563.3425553,125044,57.564414978027344
1575409578.557548,125291,50.20362091064453
1575409688.1364172,126936,62.391334533691406
1575409697.9749126,127098,40.70840835571289
1575409725.3239062,127543,53.47890853881836
1575409735.98764,127638,68.18323516845703
1575409745.0258613,127786,70.98017883300781
1575409750.7502856,127879,57.71480941772461
1575409765.1166434,128113,63.038543701171875
1575409776.8274803,128305,62.04706573486328
1575409783.1887171,128409,62.695838928222656
1575409833.1603272,129147,61.96188735961914
1575409843.5888968,129319,63.67164993286133
1575409848.9143164,129407,56.93574523925781
1575409854.7295136,129503,56.5269660949707
1575409857.31829,129546,78.2341537475586
1575409885.1983705,129926,53.509029388427734
1575409894.0442302,130072,43.86899948120117
1575409932.7940888,130704,70.82862854003906
1575409946.2698812,130927,58.36750030517578
1575409997.3256629,131681,66.46520233154297
1575410000.6501744,131735,56.71452713012695
1575410009.4227576,131877,48.17866134643555
1575410062.763305,132677,63.79795837402344
1575410077.3487852,132917,74.29739379882812
1575410094.926296,133207,58.70992660522461
1575410106.879828,133319,43.921722412109375
1575410139.8111374,133861,60.77796936035156
1575410148.83027,134008,71.1825180053711
1575410176.1643755,134377,67.43245697021484
1575410176.9233696,134390,52.175048828125
1575410182.0592852,134475,68.197265625
1575410206.863425,134878,65.20154571533203
1575410213.373297,134984,62.2695198059082
1575410257.1552184,135616,59.834381103515625
1575410272.743224,135873,40.354576110839844
1575410293.4580164,136210,60.802547454833984
1575410302.4626627,136359,46.38844299316406
1575410326.5900679,136674,58.678165435791016
1575410326.902582,136679,58.37110900878906
1575410327.834484,136694,70.63851165771484
1575410348.1539748,137024,71.70307922363281
1575410350.0664442,137056,51.417503356933594
1575410381.0605366,137566,64.96470642089844
1575410388.5794215,137688,59.80062484741211
1575410410.6219268,137967,58.18144607543945
1575410474.7429483,138940,68.92179107666016
1575410494.3728418,139259,61.13227844238281
1575410503.09343,139404,48.988311767578125
1575410505.8440843,139450,47.82177734375
1575410538.0418527,139976,63.94435119628906
1575410545.3235755,140016,58.33049392700195
1575410547.1341975,140046,49.46937561035156
1575410547.7492335,140056,62.015411376953125
1575410552.31086,140132,49.05111312866211
1575410554.4171116,140166,62.76572036743164
1575410590.0080428,140751,62.306095123291016
1575410604.6123283,140990,38.75150680541992
1575410623.6601596,141223,51.5011100769043
1575410662.345973,141854,60.087890625
1575410664.5335503,141890,58.110836029052734
1575410683.1778612,142197,54.28215789794922
1575410683.2418587,142198,53.956214904785156
1575410721.9075255,142752,52.72287368774414
1575410730.551688,142893,47.3244514465332
1575410748.6629415,143187,52.39793014526367
1575410758.1691506,143343,66.98477172851562
1575410777.0533922,143572,61.30311584472656
1575410790.562888,143793,56.46556091308594
1575410798.226309,143919,58.3595085144043
1575410817.1216276,144227,48.834625244140625
1575410820.6936421,144286,81.6793212890625
1575410827.9043112,144405,59.05625915527344
1575410840.4160633,144529,61.96858215332031
1575410917.5554976,145712,68.315185546875
1575410922.428204,145792,52.124454498291016
1575410954.3431787,146313,63.345664978027344
1575410977.7083328,146697,64.7366714477539
1575411031.3675306,147492,64.69705200195312
1575411079.0441124,148190,38.356475830078125
1575411085.0017211,148289,67.77857208251953
1575411093.3727238,148425,44.4998779296875
1575411100.7550907,148547,62.11467361450195
1575411104.3127809,148605,68.27407836914062
1575411108.4985719,148674,47.03390121459961
1575411108.7400682,148678,50.20635223388672
1575411160.6621945,149443,39.785465240478516
1575411175.2785695,149684,65.05870819091797
1575411187.6072435,149887,68.68799591064453
1575411190.82898,149938,55.04932403564453
1575411195.0650663,150007,56.203956604003906
1575411233.3930078,150557,66.74215698242188
1575411245.7759988,150759,58.527137756347656
1575411252.1974187,150864,55.07398223876953
1575411263.1936076,151043,45.69890594482422
1575411264.0521264,151057,62.620296478271484
1575411266.2476676,151093,56.3848991394043
1575411268.7386978,151134,56.601593017578125
1575411274.4171295,151228,72.84500122070312
1575411277.4014766,151277,62.797828674316406
1575411293.3923051,151457,61.311038970947266
1575411298.6412537,151544,79.2299575805664
1575411307.929902,151697,49.676513671875
1575411363.4345682,152524,62.122276306152344
1575411378.445599,152767,64.15348815917969
1575411426.9341946,153557,62.84592819213867
1575411435.902384,153624,59.54947280883789
1575411439.6314874,153685,61.0848503112793
1575411490.4008827,154522,30.914783477783203
1575411499.092471,154665,60.531700134277344
1575411536.015482,155190,54.68410110473633
1575411560.015913,155585,52.541873931884766
1575411568.394773,155721,50.73045349121094
1575411569.3959515,155736,32.92288589477539
1575411614.2423737,156393,60.987491607666016
1575411630.1002662,156653,58.43683624267578
1575411640.6709237,156827,58.44927215576172
1575411645.0575783,156900,51.701778411865234
1575411658.9050803,157046,54.19289016723633
1575411660.0781581,157065,72.17950439453125
1575411664.1088862,157131,63.736854553222656
1575411673.8966725,157292,35.535343170166016
1575411679.3809226,157383,64.50765991210938
1575411682.2805264,157431,58.17549133300781
1575411694.1125896,157624,56.04231643676758
1575411712.6829655,157928,45.90120315551758
1575411719.7193832,158042,68.19476318359375
1575411781.9769416,158985,54.48660659790039
1575411791.6096644,159144,43.42878723144531
1575411812.6563342,159409,65.73798370361328
1575411819.5490224,159523,64.89535522460938
1575411835.2018185,159780,72.03284454345703
1575411861.3914611,160203,71.05299377441406
1575411864.4431498,160253,52.28763961791992
1575411879.8307142,160425,34.2310905456543
1575411882.0912213,160462,49.43208694458008
1575411897.0264673,160709,67.189697265625
1575411924.7450778,161160,64.86067199707031
1575411926.4464207,161188,62.819644927978516
1575411937.213815,161365,77.53361511230469
1575411977.852622,161951,48.35435485839844
1575411979.2562938,161974,51.8302001953125
1575411989.6906452,162143,42.52639389038086
1575411989.76599,162144,59.04106140136719
1575411993.6238227,162207,69.58790588378906
1575412016.6183555,162584,48.357757568359375
1575412034.0418134,162790,63.998226165771484
1575412064.9269893,163297,67.1601333618164
1575412110.032218,163957,55.235416412353516
1575412150.6756158,164623,62.057373046875
1575412165.2950866,164860,56.21913146972656
1575412207.0942888,165464,56.41387176513672
1575412215.1770313,165598,52.39036560058594
1575412227.515985,165801,55.35234069824219
1575412244.4757836,165998,58.328529357910156
1575412262.951398,166299,61.205718994140625
1575412264.3292983,166322,67.24274444580078
1575412276.0178673,166514,67.8935775756836
1575412298.0508158,166871,53.84980773925781
1575412302.7985005,166948,30.445690155029297
1575412319.9692168,167150,60.18938446044922
1575412325.1295307,167235,56.78515625
1575412335.1061704,167397,51.38612747192383
1575412350.1071057,167645,52.623291015625
1575412373.9270496,168038,57.76446533203125
1575412382.4839246,168181,61.30459213256836
1575412400.0032775,168390,48.55767822265625
1575412409.704101,168550,57.58871078491211
1575412420.203938,168721,59.417808532714844
1575412430.1032639,168878,64.58654022216797
1575412457.3064373,169324,55.381317138671875
1575412476.3667524,169555,68.25504302978516
1575412495.7923975,169874,60.18653869628906
1575412501.3080347,169964,55.7144660949707
1575412515.10545,170189,59.73442840576172
1575412533.8386633,170496,45.768917083740234
1575412582.8151302,171213,61.15304183959961
1575412607.5086248,171621,63.37521743774414
1575412614.8371482,171660,53.49435806274414
1575412615.457322,171670,54.254398345947266
1575412649.8495464,172232,75.39189910888672
1575412661.1942565,172417,65.51104736328125
1575412700.023156,172973,47.415679931640625
1575412707.437267,173094,69.40218353271484
1575412712.3568647,173175,60.9299430847168
1575412719.7862055,173296,20.10894203186035
1575412735.652848,173557,70.76632690429688
1575412747.2205338,173746,49.195457458496094
1575412792.5944233,174415,54.03522872924805
1575412806.716186,174648,64.68978118896484
1575412839.834354,175111,62.9196662902832
1575412843.5016785,175171,48.023738861083984
1575412849.691187,175274,69.20050048828125
1575412866.388812,175552,56.8242301940918
1575412898.6276264,176082,39.26765441894531
1575412915.4543684,176284,69.89127349853516
1575412933.905302,176584,66.26708221435547
1575412964.4052074,177086,71.25514221191406
1575413005.3333483,177686,67.22724914550781
1575413010.8736897,177778,57.06940841674805
1575413018.6097786,177904,43.399356842041016
1575413035.960838,178193,57.715572357177734
1575413069.0639803,178662,48.089664459228516
1575413071.4861546,178702,61.375606536865234
1575413101.4669588,179197,83.41592407226562
1575413135.205135,179681,65.80902862548828
1575413152.6735864,179967,41.795372009277344
1575413173.9887786,180316,62.78422927856445
1575413191.7315784,180605,25.515424728393555
1575413223.5757165,181050,53.078853607177734
1575413223.7978356,181054,44.176246643066406
1575413227.1104949,181109,38.32014083862305
1575413248.766441,181464,64.27998352050781
1575413259.225662,181637,49.975955963134766
1575413291.3692157,182088,49.064857482910156
1575413316.7685149,182503,66.24258422851562
1575413336.9437952,182836,52.329254150390625
1575413340.2219505,182890,63.83843994140625
1575413343.6293292,182945,64.91389465332031
1575413348.6273212,182950,56.428619384765625
1575413365.4204962,183225,49.25360107421875
1575413368.2705615,183272,63.93589401245117
1575413368.393066,183274,53.32698440551758
1575413381.3443387,183487,75.0438003540039
1575413388.2680418,183599,39.42775344848633
1575413426.2006652,184150,61.30623245239258
1575413462.5701463,184746,58.01218032836914
1575413481.570932,185059,66.16354370117188
1575413519.7319994,185616,67.97314453125
1575413543.2952251,186006,52.178123474121094
1575413557.0892968,186233,61.73194122314453
1575413557.8606343,186246,54.30434799194336
1575413575.1680768,186456,68.90251922607422
1575413580.189645,186538,53.33788299560547
1575413589.4637885,186689,66.02135467529297
1575413591.1147792,186717,58.750762939453125
1575413603.8955967,186926,67.28854370117188
1575413610.4457226,187035,56.30860900878906
1575413613.8057747,187091,66.17276763916016
1575413616.8311677,187141,60.04315185546875
1575413649.161415,187601,28.304519653320312
1575413653.6800222,187675,60.001461029052734
1575413670.2076266,187944,37.8481559753418
1575413672.979042,187990,55.97954559326172
1575413753.2194836,189232,59.054988861083984
1575413754.5096297,189253,72.47477722167969
1575413754.9270425,189260,55.63431167602539
1575413756.2967157,189283,59.93788528442383
1575413758.7405643,189323,48.764503479003906
1575413782.9168098,189725,50.4583625793457
1575413800.1230364,189934,66.25703430175781
1575413824.4529371,190339,46.86697769165039
1575413830.8291733,190443,46.482337951660156
1575413948.0230112,192216,47.327205657958984
1575414021.140082,193334,66.15287780761719
1575414045.7804072,193733,43.855567932128906
1575414105.137052,194622,60.62985610961914
1575414145.5122669,195283,60.80055618286133
1575414146.4287612,195298,54.243343353271484
1575414152.7496307,195401,22.866655349731445
1575414170.812061,195620,67.85626220703125
1575414224.1832156,196497,70.5852279663086
1575414243.0469337,196727,62.426422119140625
1575414246.1638174,196777,59.62955093383789
1575414260.103133,197006,64.4673080444336
1575414267.5693107,197129,60.534767150878906
1575414320.617338,197916,52.83790969848633
1575414338.0754905,198202,63.67676544189453
1575414350.8439806,198411,71.91419219970703
1575414382.5794969,198852,48.61882400512695
1575414382.8098571,198856,46.2043571472168
1575414407.61889,199260,65.4307632446289
1575414409.3308954,199288,61.44699478149414
1575414432.268227,199663,63.408973693847656
1575414432.447422,199666,71.44268035888672
1575414470.737321,200212,60.511783599853516
1575414474.1176708,200267,51.474761962890625
1575414548.5487218,201402,74.8528060913086
1575414572.0317206,201786,57.9537353515625
1575414580.1885562,201921,68.23233032226562
1575414610.7920916,202344,54.19791793823242
1575414617.8761594,202463,69.4481201171875
1575414633.1954312,202714,59.10383605957031
1575414648.8027356,202970,51.502899169921875
1575414664.786264,203232,71.34627532958984
1575414724.6499357,204131,55.832942962646484
1575414767.7892926,204754,63.01884460449219
1575414777.513186,204913,60.819908142089844
1575414801.1233375,205294,57.97945785522461
1575414809.5790813,205433,60.53415298461914
1575414855.6351616,206111,59.89824295043945
1575414917.9846976,207051,46.279720306396484
1575414952.2089524,207610,61.11754608154297
1575414964.491563,207812,59.01189041137695
1575415001.319801,208336,64.8446044921875
1575415006.743854,208424,59.31548309326172
1575415007.5470257,208437,60.63886642456055
1575415026.5032282,208749,60.52797317504883
1575415037.9221296,208935,67.12008666992188
1575415044.9737275,208969,51.295345306396484
1575415072.016248,209413,53.523860931396484
1575415106.5841255,209978,59.70803451538086
1575415107.2470963,209989,65.99751281738281
1575415124.6232264,210192,60.05194854736328
1575415131.856328,210308,42.003055572509766
1575415148.9428968,210588,65.35557556152344
1575415169.5463445,210924,54.376102447509766
1575415194.1091433,211242,65.68006896972656
1575415212.3873284,211544,53.72096633911133
1575415221.7282116,211697,57.50037384033203
1575415279.6047132,212557,47.533164978027344
1575415312.6669998,213100,70.98414611816406
1575415317.3077743,213177,64.81912231445312
1575415364.3014963,213868,45.012168884277344
1575415377.4489996,214086,63.53567123413086
1575415379.6597435,214121,51.34590148925781
1575415414.5695977,214611,39.86936569213867
1575415418.3862607,214673,64.84644317626953
1575415421.7044356,214728,32.49964141845703
1575415458.3916595,215331,42.20695114135742
1575415501.566556,215954,63.79987716674805
1575415505.8121943,216024,54.24037170410156
1575415507.6035366,216053,53.013980865478516
1575415570.0312316,216997,69.25828552246094
1575415597.930012,217453,15.599928855895996
1575415604.1908634,217557,56.65449142456055
1575415613.007422,217702,70.14317321777344
1575415623.127623,217868,70.8361587524414
1575415649.8470073,218221,58.036251068115234
1575415651.2197673,218244,64.58882141113281
1575415660.3254955,218394,40.32834243774414
1575415719.2064257,219273,45.6436882019043
1575415733.9014628,219515,34.55797576904297
1575415740.241436,219619,47.43769836425781
1575415750.7935882,219791,68.32627868652344
1575415755.0795436,219862,69.59089660644531
1575415773.1879861,220157,72.16071319580078
1575415784.8785872,220266,65.23057556152344
1575415812.7621129,220722,63.616844177246094
1575415819.7543917,220838,45.17076873779297
1575415846.23524,221271,81.43722534179688
1575415850.0853117,221334,58.029632568359375
1575415878.4561017,221716,49.59952163696289
1575415892.648529,221949,74.47632598876953
1575415898.5215795,222045,36.974971771240234
1575415961.1733592,222991,47.6915168762207
1575415994.5782187,223538,54.09329605102539
1575416063.4144542,224586,48.5099983215332
1575416074.1205745,224760,50.86378479003906
1575416084.4040058,224846,62.329811096191406
1575416106.3317478,225205,68.03937530517578
1575416174.661896,226248,66.82658386230469
1575416180.7039022,226346,73.52410888671875
1575416181.4440465,226358,46.95924758911133
1575416196.069628,226596,64.5975112915039
1575416206.6345263,226770,72.28760528564453
1575416250.6496794,227412,49.03020095825195
1575416256.1217203,227501,49.25910186767578
1575416274.2080636,227797,67.13145446777344
1575416284.4972966,227966,79.04853820800781
1575416284.6203601,227968,57.08823776245117
1575416302.1540883,228172,70.58246612548828
1575416327.0948687,228584,55.251441955566406
1575416327.2895103,228587,55.94804763793945
1575416349.3148015,228950,42.654052734375
1575416352.2887185,229000,63.794105529785156
1575416369.9759524,229291,48.211509704589844
1575416384.286522,229445,69.74976348876953
1575416392.205086,229574,46.01634979248047
1575416404.842515,229782,52.45437240600586
1575416414.4946108,229938,44.32219314575195
1575416433.1601412,230244,66.02863311767578
1575416440.8860486,230372,23.842588424682617
1575416485.7052581,231024,72.04873657226562
1575416553.809295,232061,50.33328628540039
1575416560.7798836,232175,69.01980590820312
1575416561.9257562,232193,50.56057357788086
1575416576.761408,232436,73.56092834472656
1575416609.4292798,232893,69.96086883544922
1575416644.6307616,233471,45.72841262817383
1575416644.7430987,233473,52.81303787231445
1575416645.5059602,233486,75.65965270996094
1575416654.4459176,233633,47.47186279296875
1575416665.2031612,233810,54.9135856628418
1575416677.9397542,233938,63.97227096557617
1575416681.358177,233993,49.30023956298828
1575416691.1602538,234155,54.988319396972656
1575416695.0245101,234218,67.3833236694336
1575416709.86362,234459,65.18793487548828
1575416721.1198502,234640,37.596073150634766
1575416737.9369652,234918,65.59176635742188
1575416751.7657206,235060,63.08727264404297
1575416761.2360778,235216,66.98530578613281
1575416766.933187,235310,47.08633041381836
1575416792.8866436,235736,45.71131134033203
1575416825.515604,236188,60.970638275146484
1575416849.643678,236585,37.15126419067383
1575416859.1065283,236739,63.550228118896484
1575416869.4292827,236907,82.16383361816406
1575416904.8177168,237408,62.41950988769531
1575416907.3136835,237450,41.99987030029297
1575416943.4817,238048,64.49181365966797
1575416959.3935192,238306,60.915679931640625
1575416983.3933885,238616,61.470401763916016
1575416994.4644308,238798,53.60421371459961
1575416995.4682288,238815,65.61454010009766
1575417027.3345487,239339,70.32364654541016
1575417034.767437,239461,48.84610366821289
1575417054.1909204,239699,37.98783493041992
1575417078.3205135,240095,60.23805618286133
1575417134.3835895,240925,65.8009033203125
1575417147.6290655,241141,61.698890686035156
1575417171.228424,241532,46.53495407104492
1575417177.1899474,241630,63.30325698852539
1575417181.36623,241697,68.39097595214844
1575417208.8860433,242065,53.24639129638672
1575417224.9295638,242328,64.2597885131836
1575417225.8016381,242342,57.43141174316406
1575417305.6996434,243572,59.77167892456055
1575417311.9205923,243673,48.235748291015625
1575417328.9646065,243953,64.3233871459961
1575417378.5473542,244686,81.37474060058594
1575417391.757116,244901,39.77102279663086
1575417446.1391497,245715,53.58003234863281
1575417466.5990875,246051,58.02907943725586
1575417467.605108,246067,57.803260803222656
1575417517.137624,246794,71.56208801269531
1575417526.0119317,246940,72.61442565917969
1575417565.6803164,247508,55.54518508911133
1575417573.3924387,247635,64.77335357666016
1575417575.1496396,247664,71.16922760009766
1575417577.0722678,247695,60.45071029663086
1575417613.444778,248293,22.551776885986328
1575417613.5505784,248295,66.89871215820312
1575417622.2007606,248436,53.92503356933594
1575417627.6487231,248525,48.745811462402344
1575417659.4725795,248961,47.689910888671875
1575417664.245315,249040,51.61690139770508
1575417707.9291658,249677,73.27288055419922
1575417729.2357707,250025,63.02381896972656
1575417730.4535413,250045,32.39437484741211
1575417742.5358315,250243,73.58124542236328
1575417785.699195,250870,59.1678352355957
1575417798.8953707,251083,56.919925689697266
1575417806.0228527,251196,63.3924560546875
1575417813.5840886,251320,43.1177864074707
1575417828.3818352,251562,72.97341918945312
1575417836.5400858,251696,59.38217544555664
1575417842.638058,251797,32.74327850341797
1575417843.4144564,251810,53.319419860839844
1575417864.141086,252067,47.970462799072266
1575417880.8102262,252340,39.9041633605957
1575417895.6972558,252586,60.47413635253906
1575417918.7165475,252964,19.820938110351562
1575417923.637894,253043,59.548248291015625
1575417938.2216284,253201,59.80095291137695
1575417952.8629081,253440,53.06825637817383
1575417983.3135273,253941,54.521175384521484
1575418009.9531188,254295,50.53870391845703
1575418017.6596363,254423,47.32183837890625
1575418028.6408596,254602,62.337398529052734
1575418034.0588784,254691,34.68215560913086
1575418059.9896984,255116,56.76008987426758
1575418082.6400547,255405,68.3270263671875
1575418086.1611614,255463,60.45271682739258
1575418118.9226856,255996,76.74667358398438
1575418152.678105,256465,64.82642364501953
1575418168.8556352,256731,66.35273742675781
1575418182.1079943,256946,44.88987731933594
1575418255.2256184,258063,66.21685791015625
1575418264.0883284,258208,60.30772018432617
1575418272.7922332,258351,73.7522201538086
1575418276.1779387,258407,69.2037353515625
1575418286.125994,258569,76.29472351074219
1575418303.7361348,258771,41.81254959106445
1575418315.1669707,258960,66.84894561767578
1575418324.3028574,259112,59.25653076171875
1575418324.95405,259123,57.292598724365234
1575418362.2976975,259732,27.491708755493164
1575418362.6059577,259737,56.66331100463867
1575418381.3331666,259964,43.25908660888672
1575418384.3641303,260014,57.31047439575195
1575418385.686019,260036,41.74745559692383
1575418393.1237407,260158,81.56798553466797
1575418396.4326923,260212,59.30801773071289
1575418415.9772806,260532,75.48182678222656
1575418441.6284683,260954,64.7128677368164
1575418463.6104712,261232,70.03813934326172
1575418535.3196397,262326,40.574676513671875
1575418546.7130876,262513,65.23834228515625
1575418547.6421204,262528,40.25016784667969
1575418551.9706059,262599,40.62602615356445
1575418567.3514333,262854,64.9876480102539
1575418567.970993,262864,22.375247955322266
1575418599.7046702,263301,64.60917663574219
1575418630.3309166,263804,61.357421875
1575418639.0426292,263948,53.77118682861328
1575418655.3139184,264213,58.18303298950195
1575418702.0008981,264891,46.8370361328125
1575418706.256796,264961,60.81195068359375
1575418725.3290737,265273,55.65510559082031
1575418729.6762054,265343,48.637874603271484
1575418732.9519572,265397,59.641788482666016
1575418750.4064825,265602,46.958335876464844
1575418756.1165977,265695,51.22834396362305
1575418782.263238,266125,58.34445571899414
1575418793.5249822,266310,64.70327758789062
1575418794.3526995,266324,73.37742614746094
1575418806.0519798,266513,47.76946258544922
1575418819.9013731,266659,69.22762298583984
1575418836.9347436,266940,63.22162628173828
1575418845.7221534,267082,68.14087677001953
1575418848.5616546,267129,70.58228302001953
1575418850.4705572,267161,66.26298522949219
1575418880.1331537,267644,70.01507568359375
1575418880.498826,267650,62.86759948730469
1575418895.2008574,267807,59.20969009399414
1575418895.3206866,267809,43.64447784423828
1575418900.759456,267898,45.829280853271484
1575418902.0723753,267920,69.82844543457031
1575418924.6169908,268289,64.05847930908203
1575418948.7503438,268688,35.01126480102539
1575418950.5326912,268717,58.54098129272461
1575418984.8238604,269193,63.13954162597656
1575418989.6884613,269273,63.4429931640625
1575419003.9215987,269509,58.392433166503906
1575419028.5271096,269915,72.64044952392578
1575419028.7657878,269919,46.778072357177734
1575419059.545087,270342,74.06214141845703
1575419074.9426515,270594,62.39580154418945
1575419088.4513948,270816,64.42219543457031
1575419091.2211285,270862,57.00746536254883
1575419102.9419277,271053,59.9219970703125
1575419108.9545834,271151,55.71965789794922


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search_old/sgd_angle2.csv <==
Wall time,Step,Value
1575401482.014356,168,74.85179138183594
1575401485.8451784,230,87.2646484375
1575401500.715152,475,74.07662200927734
1575401504.5266757,537,75.1840591430664
1575401507.6233635,587,68.6517562866211
1575401511.3053675,648,67.24024200439453
1575401558.358825,1334,72.2208023071289
1575401561.5187445,1386,73.689697265625
1575401564.6175601,1437,65.8883285522461
1575401582.9035933,1738,66.98249053955078
1575401591.6377594,1878,62.71025848388672
1575401622.1679902,2308,64.83302307128906
1575401627.3491921,2390,64.56290435791016
1575401633.3884141,2487,63.40761947631836
1575401679.958982,3247,68.9401626586914
1575401688.0133734,3306,71.5668716430664
1575401750.0419862,4318,57.45892333984375
1575401765.3433404,4493,73.17143249511719
1575401794.7569156,4972,69.88047790527344
1575401804.694807,5135,66.76216125488281
1575401817.4006114,5346,69.1587142944336
1575401845.1126318,5724,65.62875366210938
1575401856.6742942,5908,66.92064666748047
1575401861.7817385,5991,70.57823181152344
1575401874.5440445,6201,65.20294189453125
1575401909.535675,6700,72.43824768066406
1575401910.278898,6712,66.93161010742188
1575401919.133142,6855,61.66448974609375
1575401926.1354284,6967,64.24800872802734
1575401937.6943958,7156,63.49658203125
1575401956.4858458,7464,69.56130981445312
1575401981.64522,7799,62.678955078125
1575401983.818875,7834,65.07498168945312
1575401998.2288778,8067,67.66070556640625
1575402005.1954443,8181,60.085540771484375
1575402007.6919122,8222,59.6176643371582
1575402024.6822557,8499,63.41889190673828
1575402048.0482001,8879,59.79596710205078
1575402056.1563518,8936,71.98339080810547
1575402076.2088547,9261,66.08154296875
1575402088.924565,9469,60.31149673461914
1575402094.2584043,9555,67.24427795410156
1575402150.641109,10400,66.11302947998047
1575402155.521634,10480,70.41764831542969
1575402181.629732,10906,63.909645080566406
1575402185.414585,10967,63.096370697021484
1575402188.7230117,11021,73.42591857910156
1575402224.9081933,11533,65.70521545410156
1575402227.032761,11567,62.626033782958984
1575402251.615204,11970,64.57073211669922
1575402263.4459493,12165,64.23046112060547
1575402270.9862814,12291,69.6361312866211
1575402311.6218884,12878,71.74713134765625
1575402321.1797123,13035,61.68753433227539
1575402402.980534,14295,65.17330169677734
1575402430.7972407,14669,62.517005920410156
1575402437.600606,14780,69.51496887207031
1575402443.417667,14874,62.5131721496582
1575402480.2341475,15474,64.29630279541016
1575402524.472072,16117,62.176910400390625
1575402574.5436816,16858,70.94805908203125
1575402589.1770358,17098,64.17082214355469
1575402602.4893112,17318,63.819664001464844
1575402616.1523776,17544,64.8238296508789
1575402747.4732368,19532,61.696048736572266
1575402754.1388042,19641,68.79969787597656
1575402759.569348,19732,65.19482421875
1575402780.1127672,20063,58.899559020996094
1575402796.0625253,20245,65.55256652832031
1575402800.9357977,20324,68.45523834228516
1575402814.341572,20540,65.63322448730469
1575402816.6747034,20579,67.58157348632812
1575402829.3780618,20780,65.78231811523438
1575402829.5698044,20783,69.99174499511719
1575402834.0590394,20856,70.021240234375
1575402847.8285499,21081,67.41451263427734
1575402851.8342745,21145,64.52790832519531
1575402862.391056,21320,68.85954284667969
1575402899.6787362,21849,66.3910903930664
1575402923.89774,22246,69.06275177001953
1575402929.109602,22331,64.83029174804688
1575402930.827253,22359,69.72277069091797
1575402992.35276,23287,61.961246490478516
1575402996.9294796,23362,67.8190689086914
1575403001.034505,23428,64.10729217529297
1575403020.6905563,23671,60.4091682434082
1575403022.5067651,23702,59.604339599609375
1575403049.8385034,24148,76.8249282836914
1575403057.96798,24283,62.46849822998047
1575403058.0917554,24285,64.62017822265625
1575403060.502455,24323,59.24415588378906
1575403078.913631,24622,70.78858184814453
1575403085.425144,24728,60.499393463134766
1575403103.166881,24935,59.382713317871094
1575403122.4745052,25254,66.47777557373047
1575403130.9093816,25392,63.37887191772461
1575403156.7472775,25813,67.18702697753906
1575403158.9515483,25848,63.399269104003906
1575403221.7316518,26798,66.23954772949219
1575403221.7962584,26799,69.18537139892578
1575403275.842215,27604,64.77227783203125
1575403338.215033,28544,67.24072265625
1575403364.221722,28971,65.25920104980469
1575403365.798314,28997,62.88147735595703
1575403369.8111753,29063,68.51299285888672
1575403378.1553907,29202,64.00719451904297
1575403381.9413912,29264,58.13818359375
1575403421.531501,29830,64.78973388671875
1575403432.2204425,30006,59.437232971191406
1575403433.807467,30032,74.90736389160156
1575403442.6991556,30175,76.85987854003906
1575403465.7371051,30471,71.32859802246094
1575403474.5480957,30613,68.85615539550781
1575403480.2908247,30707,68.58942413330078
1575403481.111158,30721,67.63063049316406
1575403523.1617813,31407,61.027000427246094
1575403525.359176,31444,68.55081176757812
1575403557.05454,31881,64.5729751586914
1575403560.4736702,31937,58.624549865722656
1575403590.9664373,32436,63.3304328918457
1575403604.8391218,32658,67.68119812011719
1575403616.0374467,32763,64.15975189208984
1575403624.214127,32895,64.92654418945312
1575403624.689961,32903,65.06961059570312
1575403632.6985393,33035,65.82325744628906
1575403641.5967188,33182,63.4691047668457
1575403653.3935885,33376,67.03997039794922
1575403655.0606425,33404,75.32738494873047
1575403675.505268,33738,65.95347595214844
1575403676.218941,33750,72.74808502197266
1575403678.4657238,33786,64.90751647949219
1575403686.6405542,33840,62.903533935546875
1575403688.942188,33877,67.42377471923828
1575403691.245828,33914,59.962890625
1575403698.8486984,34037,67.6015853881836
1575403718.8482876,34363,60.81382751464844
1575403728.8376315,34526,70.4755630493164
1575403733.3719156,34600,68.40461730957031
1575403784.599042,35355,65.15258026123047
1575403792.3971424,35484,65.37574768066406
1575403820.991343,35954,59.53697204589844
1575403826.1711748,36038,73.66510772705078
1575403867.5564294,36630,67.4114761352539
1575403869.319125,36660,60.91835021972656
1575403880.8655748,36851,69.17167663574219
1575403902.5604272,37203,71.10528564453125
1575403925.1419346,37490,69.1564712524414
1575403941.672472,37765,67.37456512451172
1575403948.4542034,37877,63.07831573486328
1575403988.681906,38456,68.2936782836914
1575404004.7451138,38721,65.75406646728516
1575404012.1835623,38841,69.86978149414062
1575404040.0359588,39297,69.61457061767578
1575404069.7819464,39703,66.4839096069336
1575404082.2866974,39910,80.77922821044922
1575404105.8552866,40297,66.00978088378906
1575404118.4977036,40501,58.980770111083984
1575404136.7943356,40721,62.043582916259766
1575404141.3218079,40794,61.67963790893555
1575404156.4252543,41041,67.22970581054688
1575404170.6069298,41272,70.03251647949219
1575404186.8121681,41540,65.38951110839844
1575404228.1009898,42135,68.6594467163086
1575404247.5988667,42451,61.35521697998047
1575404248.693271,42469,66.71942138671875
1575404317.682293,43519,71.58824920654297
1575404325.1370187,43640,75.6367416381836
1575404329.4431832,43712,70.17549133300781
1575404335.254365,43806,77.18000793457031
1575404346.6873024,43994,54.43812561035156
1575404356.4778786,44074,69.2237548828125
1575404364.3567274,44201,60.85209274291992
1575404364.7737784,44208,60.36955261230469
1575404367.446772,44252,65.61212158203125
1575404370.6988254,44305,64.18527221679688
1575404401.8978534,44817,59.4098014831543
1575404411.0126553,44965,63.13612747192383
1575404440.941773,45373,65.11656951904297
1575404449.26359,45508,64.4383316040039
1575404458.4567373,45659,73.00308227539062
1575404504.688611,46335,71.6707534790039
1575404509.6677823,46414,66.05018615722656
1575404563.9938035,47302,63.43367004394531
1575404589.4568958,47639,62.45723342895508
1575404595.840222,47745,57.64154815673828
1575404609.672528,47971,61.24948501586914
1575404622.418602,48182,66.98633575439453
1575404694.1293771,49273,66.76429748535156
1575404698.8879366,49352,60.823944091796875
1575404706.5636616,49478,65.13970947265625
1575404743.7316456,50007,73.07559967041016
1575404746.8394494,50057,60.38034439086914
1575404793.4511127,50820,65.16539001464844
1575404808.240218,50980,67.95213317871094
1575404817.6344001,51135,70.85490417480469
1575404823.3106022,51228,71.12118530273438
1575404858.0999348,51799,63.36919403076172
1575404893.6017792,52293,63.5167121887207
1575404917.3641624,52683,69.57161712646484
1575404931.172997,52907,61.826786041259766
1575404933.1667013,52940,59.23844528198242
1575404942.4560966,53093,64.27498626708984
1575404948.2057526,53108,64.2643051147461
1575404970.3054738,53469,66.26667022705078
1575404984.8876057,53707,58.93339538574219
1575404985.594333,53718,58.05070877075195
1575404994.3968499,53863,78.15194702148438
1575404997.0471556,53907,72.923583984375
1575405056.7663357,54808,62.87949752807617
1575405064.5564492,54938,65.7493896484375
1575405086.7092206,55300,77.49055480957031
1575405106.3807552,55544,72.11737823486328
1575405120.0849578,55767,69.6485366821289
1575405155.0527422,56338,68.46117401123047
1575405171.0874398,56522,60.34234619140625
1575405176.4784453,56609,64.75203704833984
1575405187.5456161,56788,56.579078674316406
1575405189.5363333,56821,70.5649185180664
1575405219.4463222,57306,66.54566192626953
1575405230.31628,57485,56.83497619628906
1575405293.6054764,58441,62.81123733520508
1575405310.623237,58720,66.91325378417969
1575405312.234784,58747,67.97863006591797
1575405313.2412827,58764,69.50257873535156
1575405348.6497452,59265,57.19802474975586
1575405351.550171,59312,71.36194610595703
1575405358.9344738,59433,65.81642150878906
1575405371.4909744,59641,65.8831558227539
1575405409.3340614,60180,61.88724136352539
1575405409.7041461,60186,60.47091293334961
1575405416.5385745,60298,56.79461669921875
1575405427.4490497,60476,66.772216796875
1575405476.7198567,61206,63.83924865722656
1575405481.11544,61277,72.97652435302734
1575405533.8887005,62140,70.13258361816406
1575405563.4222116,62548,59.05955123901367
1575405627.1034179,63514,65.1623306274414
1575405636.7645977,63672,65.10379028320312
1575405648.6544583,63866,57.676273345947266
1575405693.3679554,64522,66.41183471679688
1575405715.7507546,64890,64.68585968017578
1575405740.6439006,65293,62.93951416015625
1575405764.333284,65602,57.371917724609375
1575405766.9386768,65644,68.91971588134766
1575405841.9119554,66788,68.09539794921875
1575405853.3631856,66977,68.9359359741211
1575405856.0658429,67022,62.2724723815918
1575405881.626745,67441,56.422210693359375
1575405937.8658788,68282,61.553497314453125
1575405943.7213714,68379,56.79916763305664
1575405956.6909783,68591,61.681392669677734
1575405996.958722,69172,67.27098846435547
1575405997.894897,69186,74.69385528564453
1575406014.5370042,69456,63.01848602294922
1575406030.6994383,69720,65.70525360107422
1575406035.5545175,69799,71.6444320678711
1575406042.6237485,69916,55.682830810546875
1575406081.1050668,70463,72.44768524169922
1575406088.2166488,70581,71.69273376464844
1575406092.9138303,70657,55.462921142578125
1575406113.6416755,70997,60.997013092041016
1575406144.940114,71429,63.10652542114258
1575406152.5388236,71555,63.173973083496094
1575406173.7288022,71907,59.5673942565918
1575406176.8222044,71958,81.87933349609375
1575406178.2176642,71980,57.56713104248047
1575406180.3704462,72013,62.857688903808594
1575406181.903087,72038,66.08715057373047
1575406197.7503967,72298,75.03617095947266
1575406209.0685594,72402,63.49097442626953
1575406209.256024,72405,74.29911804199219
1575406228.611694,72724,71.93937683105469
1575406245.967688,73010,62.793190002441406
1575406256.3315098,73180,60.845001220703125
1575406298.5017192,73795,62.034881591796875
1575406306.423005,73925,54.536128997802734
1575406322.4454906,74188,64.62267303466797
1575406406.6544604,75488,61.523048400878906
1575406456.3230608,76219,60.64698028564453
1575406472.2839465,76483,62.65118408203125
1575406481.1373584,76627,72.24552917480469
1575406484.0359373,76674,58.829261779785156
1575406491.2342854,76791,63.17840576171875
1575406498.4725912,76907,52.798675537109375
1575406498.894342,76914,65.1584701538086
1575406521.0796049,77199,61.1323356628418
1575406564.2100186,77902,53.83304977416992
1575406583.3957217,78136,70.4063491821289
1575406587.780435,78209,69.1714096069336
1575406622.2948315,78776,62.08830642700195
1575406626.4287226,78844,72.99256896972656
1575406631.2146895,78921,63.18293380737305
1575406632.091069,78935,60.72319412231445
1575406634.4332323,78974,63.03700256347656
1575406636.3984907,79006,60.89318084716797
1575406677.4278424,79598,55.5657844543457
1575406704.0448394,80032,63.36833190917969
1575406708.286092,80101,67.06332397460938
1575406712.2551677,80166,58.39533996582031
1575406730.655685,80391,58.928855895996094
1575406731.6290834,80407,57.580753326416016
1575406740.2826984,80551,60.44813919067383
1575406741.8458896,80577,64.43377685546875
1575406744.1314187,80614,65.1479263305664
1575406767.5199404,80997,70.81436157226562
1575406768.6718018,81016,67.31864929199219
1575406791.2043207,81382,64.88570404052734
1575406803.0025287,81495,60.53660583496094
1575406883.4578435,82737,63.51421356201172
1575406885.5229683,82771,67.71088409423828
1575406890.3794422,82850,64.08879089355469
1575406916.1070442,83268,63.35788345336914
1575406951.2698123,83763,54.911983489990234
1575406990.8707666,84410,69.67063903808594
1575407002.6042616,84602,58.383018493652344
1575407037.2514002,85090,76.0267333984375
1575407062.7878447,85509,54.04985427856445
1575407064.7040396,85540,65.2707290649414
1575407073.6519475,85687,59.805110931396484
1575407098.8271434,86015,62.41543960571289
1575407145.495582,86781,77.43778228759766
1575407150.6815915,86866,60.76905059814453
1575407159.4574838,87009,68.02619934082031
1575407187.9332838,87394,59.5595817565918
1575407204.4391809,87667,63.351280212402344
1575407214.3643506,87830,65.34707641601562
1575407233.3054621,88138,63.9167366027832
1575407271.069095,88675,80.01985931396484
1575407279.6458633,88816,75.15361022949219
1575407312.3075423,89348,64.15184020996094
1575407313.2673626,89364,62.41269302368164
1575407355.2826955,89974,66.19393157958984
1575407359.1563787,90036,61.74872589111328
1575407371.508843,90238,69.59710693359375
1575407441.475951,91301,64.75432586669922
1575407461.2585413,91625,57.67483901977539
1575407462.699579,91648,62.785614013671875
1575407472.7928526,91733,64.75045776367188
1575407496.5771103,92121,58.64372634887695
1575407533.9702692,92730,68.76339721679688
1575407542.4565594,92789,61.34698486328125
1575407563.1542387,93127,61.63759231567383
1575407569.0603461,93224,58.82770538330078
1575407584.2650063,93472,65.51093292236328
1575407610.8147254,93902,64.70394134521484
1575407654.503495,94537,61.4156379699707
1575407669.633728,94785,66.11357116699219
1575407691.3587456,95058,66.20330047607422
1575407707.3371754,95322,67.26393127441406
1575407710.6979167,95378,59.61793899536133
1575407716.9525082,95481,66.17874145507812
1575407747.2433126,95973,59.88286209106445
1575407772.2080712,96302,70.38177490234375
1575407786.5901783,96536,61.9727897644043
1575407790.513466,96601,69.75909423828125
1575407828.7246714,97227,75.5633316040039
1575407845.396204,97417,57.59803771972656
1575407856.3033595,97597,66.5116958618164
1575407868.7832608,97797,76.10846710205078
1575407873.5814245,97877,70.66429901123047
1575407880.2712078,97987,59.462791442871094
1575407894.2545993,98213,74.77256774902344
1575407915.3455257,98475,76.19867706298828
1575407950.800172,99056,63.03317642211914
1575407978.4078994,99507,69.28153991699219
1575407990.0425124,99615,66.66071319580078
1575408006.667854,99885,63.1649169921875
1575408049.4719756,100590,71.420166015625
1575408070.789622,100859,64.41424560546875
1575408074.39699,100918,63.81291198730469
1575408079.200008,100998,59.91771697998047
1575408083.682177,101073,69.9153823852539
1575408093.5108893,101235,64.39337921142578
1575408099.7066371,101336,69.60173797607422
1575408109.693256,101500,68.9439697265625
1575408140.349103,101924,63.11716079711914
1575408141.614247,101944,58.19704818725586
1575408178.0752816,102542,64.97073364257812
1575408186.7570207,102686,64.94779968261719
1575408198.700181,102881,65.03900909423828
1575408200.6551816,102912,56.696475982666016
1575408204.0329852,102967,72.10814666748047
1575408210.983539,103002,67.99848175048828
1575408211.5914974,103012,68.88121032714844
1575408223.6559677,103207,74.53106689453125
1575408242.462109,103518,59.72230911254883
1575408268.7799315,103948,64.06805419921875
1575408293.6730628,104277,73.19893646240234
1575408297.2638452,104335,72.69680786132812
1575408331.562446,104897,65.68914794921875
1575408332.4246533,104912,73.66233825683594
1575408333.1944506,104925,62.625064849853516
1575408343.5476778,105094,50.00794982910156
1575408369.4234712,105435,64.27909851074219
1575408380.1557431,105611,66.3702392578125
1575408390.1362026,105775,87.18549346923828
1575408390.979247,105789,62.55949401855469
1575408416.6045375,106211,69.60765838623047
1575408420.038414,106268,53.454490661621094
1575408432.5435097,106391,70.23705291748047
1575408443.2674916,106567,73.31963348388672
1575408449.4777014,106667,65.04466247558594
1575408526.2486348,107838,65.60073852539062
1575408572.433658,108587,48.14406204223633
1575408617.2916462,109243,69.56261444091797
1575408617.3487,109244,66.85692596435547
1575408620.899639,109302,74.08397674560547
1575408657.795857,109823,73.54659271240234
1575408680.1993294,110192,66.31390380859375
1575408682.2127354,110225,75.26181030273438
1575408694.0822988,110419,58.68427276611328
1575408704.2783825,110587,57.68265151977539
1575408707.5805435,110642,70.45146179199219
1575408746.3057482,111195,68.44580078125
1575408754.1837962,111324,65.631591796875
1575408777.3595955,111699,64.3687515258789
1575408790.6589437,111916,80.10005187988281
1575408841.0348947,112665,63.221492767333984
1575408843.4158988,112704,78.63108825683594
1575408855.2722754,112903,66.36183166503906
1575408886.136807,113323,70.40494537353516
1575408902.723809,113590,67.34989166259766
1575408912.0194173,113742,72.20523834228516
1575408926.505056,113981,71.28813171386719
1575408945.6906545,114293,56.192134857177734
1575408960.814261,114460,69.43978118896484
1575408999.8096647,115097,60.81214904785156
1575409029.7285233,115507,54.16401672363281
1575409030.452188,115519,70.6752700805664
1575409045.4041216,115766,67.50096893310547
1575409052.1947708,115879,62.0814094543457
1575409062.039509,116040,64.01042938232422
1575409106.0071075,116674,67.44184112548828
1575409108.321145,116712,72.6954345703125
1575409112.8001301,116784,75.87507629394531
1575409127.079635,117017,65.32872009277344
1575409128.9101186,117048,69.33088684082031
1575409135.4590685,117156,63.60428237915039
1575409165.027102,117636,60.737667083740234
1575409181.3372867,117826,71.79802703857422
1575409188.439544,117942,70.44551849365234
1575409203.5421498,118191,50.844337463378906
1575409231.8972816,118652,55.961334228515625
1575409258.0348437,118999,64.56431579589844
1575409276.4167347,119303,72.12406158447266
1575409286.8042586,119471,72.90919494628906
1575409317.9437718,119980,66.36905670166016
1575409401.9574537,121193,72.37191772460938
1575409402.0142016,121194,60.325321197509766
1575409410.4476597,121333,65.1114730834961
1575409412.3722775,121363,66.05007934570312
1575409414.8153985,121404,68.83103942871094
1575409441.252421,121836,60.43113327026367
1575409463.9359517,122206,62.94895935058594
1575409494.410344,122623,68.06813049316406
1575409495.1433153,122635,71.0118408203125
1575409501.4735398,122740,65.99330139160156
1575409521.6289122,123069,60.31892013549805
1575409559.81302,123610,67.50206756591797
1575409561.2832088,123634,58.500335693359375
1575409563.265884,123667,67.34815979003906
1575409595.7397008,124198,67.46125793457031
1575409635.2969446,124761,72.91423034667969
1575409638.773678,124819,59.849891662597656
1575409652.3348727,125044,60.83660125732422
1575409667.5030634,125291,64.5157470703125
1575409777.811405,126936,64.1379165649414
1575409787.7847986,127098,66.28599548339844
1575409814.9228587,127543,68.92647552490234
1575409820.6630309,127638,59.49329376220703
1575409829.8757627,127786,55.37974548339844
1575409835.507826,127879,61.72593307495117
1575409854.711226,128113,71.15007781982422
1575409866.4839308,128305,77.90147399902344
1575409872.9171762,128409,73.7316665649414
1575409923.0513246,129147,70.41780090332031
1575409933.6049318,129319,66.19649505615234
1575409938.961628,129407,60.05766677856445
1575409944.684108,129503,63.719425201416016
1575409947.293619,129546,58.883506774902344
1575409970.4255476,129926,68.59952545166016
1575409979.4791505,130072,62.27874755859375
1575410023.3909345,130704,57.60153579711914
1575410037.0147026,130927,73.43303680419922
1575410087.9618163,131681,59.783016204833984
1575410091.302315,131735,62.16596221923828
1575410099.9468288,131877,73.86431121826172
1575410153.7447774,132677,83.73480987548828
1575410168.578695,132917,73.09219360351562
1575410186.3760788,133207,58.46768569946289
1575410193.3280735,133319,77.52803802490234
1575410231.212809,133861,62.524539947509766
1575410240.3086236,134008,72.28501892089844
1575410262.7978127,134377,73.36582946777344
1575410263.5630827,134390,75.98209381103516
1575410268.7680876,134475,69.95748138427734
1575410298.4817343,134878,59.516536712646484
1575410304.983013,134984,65.59501647949219
1575410343.6104305,135616,65.86178588867188
1575410364.154209,135873,66.3746566772461
1575410384.7294059,136210,68.04708099365234
1575410393.709587,136359,58.858497619628906
1575410412.9143639,136674,59.187110900878906
1575410413.208472,136679,71.89776611328125
1575410414.0957894,136694,62.827327728271484
1575410439.2547586,137024,62.36629104614258
1575410441.2154758,137056,55.12281799316406
1575410472.283415,137566,58.07884216308594
1575410479.537462,137688,60.04741287231445
1575410496.6379623,137967,68.21394348144531
1575410560.9280903,138940,62.497745513916016
1575410585.5413687,139259,62.52820587158203
1575410594.4739895,139404,56.46339416503906
1575410597.3175445,139450,69.56148529052734
1575410629.1079156,139976,67.80335235595703
1575410631.5057034,140016,60.252174377441406
1575410633.3507864,140046,78.08020782470703
1575410633.946166,140056,57.79560852050781
1575410638.578264,140132,65.07115173339844
1575410640.7204695,140166,55.021114349365234
1575410681.2682297,140751,81.28099822998047
1575410695.8176506,140990,72.8188247680664
1575410709.976431,141223,71.38148498535156
1575410753.4448628,141854,73.2733383178711
1575410755.6786542,141890,75.33993530273438
1575410774.5055506,142197,67.97108459472656
1575410774.5725896,142198,59.7978515625
1575410813.5489695,142752,77.15501403808594
1575410822.1179945,142893,56.9142951965332
1575410840.267625,143187,75.9552001953125
1575410849.8198826,143343,59.94524002075195
1575410864.1174827,143572,62.507381439208984
1575410882.3840342,143793,62.84310531616211
1575410890.027697,143919,64.40902709960938
1575410908.9680805,144227,59.82539749145508
1575410912.5206301,144286,55.757667541503906
1575410919.7472675,144405,76.648193359375
1575410927.2896156,144529,70.87206268310547
1575411004.7615895,145712,69.29059600830078
1575411009.755777,145792,57.26902770996094
1575411046.5019748,146313,59.23368453979492
1575411070.0405164,146697,80.47339630126953
1575411123.9939814,147492,86.5304183959961
1575411166.8806596,148190,65.3507308959961
1575411172.9636512,148289,69.45167541503906
1575411185.9895058,148425,66.19751739501953
1575411193.4597626,148547,72.49027252197266
1575411196.9607387,148605,58.96879196166992
1575411201.189057,148674,69.77850341796875
1575411201.4383483,148678,69.7818832397461
1575411248.1741407,149443,73.05121612548828
1575411267.7161348,149684,67.69084930419922
1575411280.1511931,149887,57.34458541870117
1575411283.2702293,149938,81.83336639404297
1575411287.5598888,150007,57.970367431640625
1575411321.1399686,150557,75.92558288574219
1575411338.462337,150759,56.82793426513672
1575411344.9340281,150864,57.6231689453125
1575411356.0889714,151043,60.883243560791016
1575411356.9140341,151057,58.597816467285156
1575411359.089711,151093,68.45370483398438
1575411361.6083236,151134,67.5802001953125
1575411367.3249671,151228,63.084449768066406
1575411370.2191708,151277,48.182525634765625
1575411381.3504171,151457,64.75834655761719
1575411386.5939872,151544,79.02638244628906
1575411395.9238899,151697,74.82161712646484
1575411451.4415376,152524,59.316078186035156
1575411466.341758,152767,59.10014724731445
1575411519.5307276,153557,68.62767791748047
1575411523.5803838,153624,59.05854034423828
1575411527.4022725,153685,67.40916442871094
1575411583.6043606,154522,54.452552795410156
1575411592.23296,154665,73.51421356201172
1575411629.595126,155190,56.72780227661133
1575411653.7291656,155585,81.70735931396484
1575411662.0414917,155721,70.40927124023438
1575411662.9653463,155736,57.88490676879883
1575411708.265209,156393,58.74129104614258
1575411724.031802,156653,60.09932327270508
1575411734.532421,156827,62.68086242675781
1575411738.9363532,156900,63.392539978027344
1575411747.9957535,157046,77.19145965576172
1575411749.2219002,157065,65.61088562011719
1575411753.3924928,157131,64.49717712402344
1575411763.2376983,157292,59.730533599853516
1575411768.8483355,157383,59.875823974609375
1575411776.7291763,157431,65.59794616699219
1575411788.5208626,157624,66.94923400878906
1575411807.0404623,157928,60.24304962158203
1575411813.904213,158042,74.1309814453125
1575411876.9057372,158985,58.790584564208984
1575411886.6535685,159144,58.509281158447266
1575411902.6098247,159409,71.87813568115234
1575411909.5491083,159523,60.37434005737305
1575411930.1180618,159780,69.08560943603516
1575411955.9363527,160203,65.32672882080078
1575411958.939083,160253,73.02198028564453
1575411969.607913,160425,53.90106964111328
1575411971.863553,160462,74.11836242675781
1575411986.8424034,160709,56.96719741821289
1575412019.697713,161160,79.4782485961914
1575412021.3849769,161188,64.64630889892578
1575412032.162901,161365,53.40365219116211
1575412072.7637365,161951,60.58341979980469
1575412074.189065,161974,54.91641616821289
1575412084.6138067,162143,63.81809997558594
1575412084.6713994,162144,66.78870391845703
1575412088.6321619,162207,69.76884460449219
1575412111.5778532,162584,63.21954345703125
1575412124.257609,162790,64.6871566772461
1575412160.2600238,163297,61.284881591796875
1575412200.5587008,163957,65.16895294189453
1575412246.2252812,164623,55.15205383300781
1575412260.778901,164860,64.45060729980469
1575412302.750669,165464,61.50345993041992
1575412310.8383794,165598,68.08892059326172
1575412323.220159,165801,62.74962615966797
1575412335.1183236,165998,59.56880187988281
1575412353.6674302,166299,61.793113708496094
1575412355.039934,166322,72.11299133300781
1575412371.6595733,166514,72.13220977783203
1575412393.7474694,166871,60.392086029052734
1575412398.4394705,166948,68.21676635742188
1575412410.8565342,167150,77.98841857910156
1575412416.2081552,167235,67.12789154052734
1575412426.209603,167397,69.15512084960938
1575412446.2797565,167645,69.88597106933594
1575412470.4271994,168038,65.37628936767578
1575412479.2797692,168181,62.84065246582031
1575412492.0311644,168390,66.02091217041016
1575412501.7956488,168550,63.114585876464844
1575412512.2603726,168721,66.93096923828125
1575412526.9930942,168878,73.61094665527344
1575412554.4141197,169324,68.23719024658203
1575412568.6336966,169555,67.42754364013672
1575412593.0520854,169874,74.93008422851562
1575412598.5493693,169964,63.42257308959961
1575412612.3834367,170189,71.50091552734375
1575412631.1390233,170496,64.46989440917969
1575412680.4271185,171213,66.06642150878906
1575412705.1218536,171621,58.316200256347656
1575412707.4786627,171660,63.915950775146484
1575412708.0765123,171670,68.83757019042969
1575412747.6626978,172232,66.51783752441406
1575412758.9480824,172417,61.77192687988281
1575412793.0163505,172973,55.38758087158203
1575412800.3662925,173094,76.70564270019531
1575412805.2660303,173175,63.133758544921875
1575412817.6626515,173296,62.916229248046875
1575412833.439088,173557,74.32736206054688
1575412844.9617283,173746,71.43604278564453
1575412890.7085776,174415,68.98426818847656
1575412904.806767,174648,65.79672241210938
1575412933.332384,175111,61.255332946777344
1575412937.0209906,175171,59.220638275146484
1575412943.3565297,175274,65.46463775634766
1575412965.217684,175552,57.80448913574219
1575412997.4830534,176082,73.33985900878906
1575413010.0934064,176284,65.4808120727539
1575413028.349067,176584,61.99802017211914
1575413063.7731676,177086,63.27450180053711
1575413100.2271183,177686,76.11872863769531
1575413105.7957776,177778,66.90055847167969
1575413118.599045,177904,64.05754852294922
1575413136.1202724,178193,72.43224334716797
1575413164.945132,178662,64.72077178955078
1575413167.4567204,178702,54.895545959472656
1575413202.5059,179197,68.47398376464844
1575413232.1945639,179681,63.6859016418457
1575413249.5547986,179967,54.46457290649414
1575413276.0610785,180316,58.17904281616211
1575413293.672831,180605,66.97881317138672
1575413320.8490288,181050,61.649078369140625
1575413321.0890388,181054,61.07527542114258
1575413324.4447186,181109,67.2786636352539
1575413350.89085,181464,74.75244903564453
1575413361.4223633,181637,63.62980651855469
1575413389.0939655,182088,58.56496810913086
1575413419.404823,182503,57.15511703491211
1575413440.0298483,182836,68.70555114746094
1575413443.381833,182890,63.67097854614258
1575413446.7270427,182945,71.31681060791016
1575413447.0335934,182950,54.47340393066406
1575413463.8925729,183225,67.10343933105469
1575413466.8241775,183272,74.41120910644531
1575413466.9428551,183274,51.411128997802734
1575413479.847259,183487,66.72526550292969
1575413491.6521862,183599,77.05299377441406
1575413525.231122,184150,62.54916000366211
1575413566.596368,184746,71.2762451171875
1575413585.6604261,185059,63.037261962890625
1575413619.728389,185616,66.11079406738281
1575413648.3770328,186006,59.940364837646484
1575413662.1125088,186233,74.14649200439453
1575413662.8855326,186246,61.31547927856445
1575413675.8990998,186456,69.76634979248047
1575413680.9638705,186538,67.08187103271484
1575413690.161281,186689,69.64138793945312
1575413691.8577805,186717,66.41268157958984
1575413709.671007,186926,64.27862548828125
1575413716.2355587,187035,59.43690490722656
1575413719.5744152,187091,73.24657440185547
1575413722.6625738,187141,68.20511627197266
1575413751.0306463,187601,65.63729095458984
1575413755.5467563,187675,78.24962615966797
1575413771.9529195,187944,71.75450134277344
1575413774.7575765,187990,58.40360641479492
1575413860.8027544,189232,69.61901092529297
1575413862.1348057,189253,49.314884185791016
1575413862.5708048,189260,78.70507049560547
1575413864.0211475,189283,64.9432601928711
1575413866.4814014,189323,69.89664459228516
1575413890.9417906,189725,61.66592788696289
1575413903.997177,189934,59.385459899902344
1575413933.6632476,190339,69.09879302978516
1575413940.0335736,190443,65.02652740478516
1575414053.173432,192216,68.39936065673828
1575414126.5340345,193334,57.275325775146484
1575414155.6806922,193733,76.15725708007812
1575414210.086573,194622,58.42976379394531
1575414255.158061,195283,58.836822509765625
1575414256.0654259,195298,70.59351348876953
1575414262.3766286,195401,69.72503662109375
1575414275.8520103,195620,66.20101928710938
1575414334.1640174,196497,78.39374542236328
1575414348.4213955,196727,53.33200454711914
1575414351.4696183,196777,60.39814376831055
1575414365.3402867,197006,68.99700164794922
1575414372.9703507,197129,61.915409088134766
1575414426.2035532,197916,72.35940551757812
1575414443.5665746,198202,64.35542297363281
1575414461.3900294,198411,81.1114730834961
1575414488.5394418,198852,52.4586181640625
1575414488.7809799,198856,74.36702728271484
1575414513.3155692,199260,58.030731201171875
1575414515.0402546,199288,66.10797882080078
1575414542.9476357,199663,61.97603225708008
1575414543.1310685,199666,65.8447265625
1575414576.4014688,200212,59.45137023925781
1575414579.7284863,200267,70.6923599243164
1575414653.8842297,201402,66.89265441894531
1575414682.5271385,201786,67.52040100097656
1575414690.778834,201921,66.41405487060547
1575414716.8976438,202344,73.8694076538086
1575414724.3736696,202463,63.86234664916992
1575414740.0081449,202714,61.390804290771484
1575414760.647166,202970,73.09065246582031
1575414776.6844902,203232,71.77081298828125
1575414836.6879487,204131,75.42383575439453
1575414875.0554886,204754,72.39604187011719
1575414884.832934,204913,69.4385986328125
1575414912.903804,205294,67.77223205566406
1575414921.4521737,205433,74.42259979248047
1575414963.0952487,206111,81.53157043457031
1575415025.7392156,207051,74.8801498413086
1575415064.7421138,207610,66.86480712890625
1575415077.0163436,207812,54.00597381591797
1575415108.8467577,208336,76.23455810546875
1575415114.3252094,208424,67.35690307617188
1575415115.1223366,208437,60.90911865234375
1575415138.878198,208749,51.78448486328125
1575415150.1363626,208935,79.80650329589844
1575415152.2538545,208969,58.32973098754883
1575415179.523291,209413,53.72119140625
1575415218.8756132,209978,60.0736198425293
1575415219.5215933,209989,70.72593688964844
1575415232.0375106,210192,65.63341522216797
1575415239.2551913,210308,68.59063720703125
1575415256.2613711,210588,63.508399963378906
1575415281.886435,210924,69.44051361083984
1575415301.2297347,211242,60.98374938964844
1575415319.552206,211544,75.5783462524414
1575415328.743431,211697,64.19715118408203
1575415386.230591,212557,58.22089767456055
1575415424.4360566,213100,84.22026824951172
1575415429.1844194,213177,67.46115112304688
1575415471.6021967,213868,70.75659942626953
1575415485.0950892,214086,56.68556213378906
1575415487.2306156,214121,72.97307586669922
1575415522.4567268,214611,57.60719299316406
1575415526.2903953,214673,65.38616180419922
1575415529.7040193,214728,74.76873779296875
1575415571.8762634,215331,76.34734344482422
1575415609.8342345,215954,65.02191162109375
1575415614.074652,216024,77.03902435302734
1575415615.8247378,216053,63.34455871582031
1575415678.7180653,216997,67.0549545288086
1575415706.4610474,217453,69.91363525390625
1575415712.7080047,217557,77.98263549804688
1575415726.6172945,217702,64.7548599243164
1575415736.922582,217868,77.1179428100586
1575415758.5121095,218221,78.80801391601562
1575415759.935206,218244,72.7015380859375
1575415769.3768075,218394,68.49335479736328
1575415827.8350558,219273,72.36783599853516
1575415842.7103345,219515,55.43585205078125
1575415848.9927335,219619,64.92266082763672
1575415859.496842,219791,53.96923828125
1575415868.7423139,219862,69.34587097167969
1575415886.771946,220157,76.73226928710938
1575415893.4304714,220266,59.47746276855469
1575415921.5122538,220722,61.18431091308594
1575415928.606593,220838,69.94729614257812
1575415960.128372,221271,72.81534576416016
1575415963.9966958,221334,75.9436264038086
1575415987.4544713,221716,45.67574691772461
1575416001.737498,221949,53.61550521850586
1575416007.5930245,222045,73.28423309326172
1575416070.3914347,222991,59.437225341796875
1575416108.8816805,223538,68.87459564208984
1575416178.0074196,224586,74.24800109863281
1575416188.664552,224760,61.690189361572266
1575416193.8459146,224846,70.84736633300781
1575416215.7528622,225205,59.59458541870117
1575416285.0212286,226248,64.02525329589844
1575416290.9757485,226346,79.85482788085938
1575416291.704428,226358,55.132625579833984
1575416306.1761532,226596,64.05467987060547
1575416321.744531,226770,61.03144073486328
1575416361.4017582,227412,64.41175079345703
1575416366.7655458,227501,61.35337448120117
1575416390.162918,227797,65.13127136230469
1575416400.3154244,227966,75.41251373291016
1575416400.4380925,227968,70.9884033203125
1575416413.0389953,228172,66.79891967773438
1575416438.1676044,228584,63.19652557373047
1575416438.3527882,228587,64.04843139648438
1575416465.5349433,228950,67.04612731933594
1575416468.59004,229000,73.12944793701172
1575416486.499831,229291,72.90107727050781
1575416495.9787593,229445,69.86528778076172
1575416503.917804,229574,73.7381820678711
1575416516.4855232,229782,78.3566665649414
1575416526.0081394,229938,57.147098541259766
1575416549.902984,230244,64.29985809326172
1575416557.7757134,230372,60.14899826049805
1575416597.6937964,231024,66.72634887695312
1575416666.0306418,232061,81.95286560058594
1575416672.9397027,232175,79.22876739501953
1575416673.9978878,232193,58.74429702758789
1575416693.8150868,232436,54.72279739379883
1575416721.9344497,232893,58.116886138916016
1575416762.5809295,233471,74.40107727050781
1575416762.698814,233473,72.20491027832031
1575416763.527913,233486,73.33618927001953
1575416772.5319684,233633,64.42410278320312
1575416783.5453048,233810,68.65962219238281
1575416791.2456083,233938,62.82801055908203
1575416794.658463,233993,63.751983642578125
1575416804.5683756,234155,65.77481079101562
1575416808.4703002,234218,66.43343353271484
1575416823.0071547,234459,66.26181030273438
1575416839.0901732,234640,70.56649017333984
1575416856.2889156,234918,59.456302642822266
1575416864.979119,235060,55.54583740234375
1575416874.6372817,235216,66.30366516113281
1575416880.2997723,235310,60.579586029052734
1575416911.2459009,235736,67.87203216552734
1575416938.8151722,236188,55.070709228515625
1575416963.0691755,236585,58.82444763183594
1575416972.3959348,236739,57.948360443115234
1575416987.5742133,236907,61.01601791381836
1575417018.1407135,237408,67.55110168457031
1575417020.747268,237450,83.5229721069336
1575417062.2158408,238048,56.09942626953125
1575417078.0989034,238306,62.53062438964844
1575417097.0389366,238616,65.82376861572266
1575417107.9958627,238798,66.1044692993164
1575417109.0264907,238815,67.56043243408203
1575417145.7332623,239339,58.22957229614258
1575417153.3021739,239461,64.33170318603516
1575417167.774837,239699,65.94966888427734
1575417191.9273043,240095,75.73361206054688
1575417247.8426707,240925,54.45026397705078
1575417260.9198275,241141,57.50015640258789
1575417289.652533,241532,84.15901947021484
1575417295.6877255,241630,63.77996826171875
1575417299.8284397,241697,75.11494445800781
1575417322.2289572,242065,68.0676498413086
1575417338.3596215,242328,47.476593017578125
1575417339.2220814,242342,57.83586120605469
1575417419.6188567,243572,74.32090759277344
1575417430.9166765,243673,71.41502380371094
1575417448.106725,243953,62.7994270324707
1575417492.6793427,244686,74.59603118896484
1575417510.9438746,244901,75.18523406982422
1575417561.0870764,245715,70.94876098632812
1575417586.7559779,246051,66.17599487304688
1575417587.7082517,246067,58.73386001586914
1575417632.295461,246794,71.16273498535156
1575417641.1235147,246940,68.98208618164062
1575417681.1489658,247508,72.33824157714844
1575417688.955733,247635,66.71051025390625
1575417690.7006214,247664,65.7457046508789
1575417692.5954416,247695,56.23325729370117
1575417734.2174106,248293,54.713043212890625
1575417734.3242152,248295,69.4852066040039
1575417743.097874,248436,62.63011169433594
1575417748.625625,248525,62.88733673095703
1575417775.3022754,248961,69.4752426147461
1575417780.1630409,249040,60.679969787597656
1575417824.3762715,249677,56.667476654052734
1575417845.502327,250025,65.68104553222656
1575417846.702125,250045,53.584877014160156
1575417858.861806,250243,71.11491394042969
1575417902.2525141,250870,59.043121337890625
1575417915.2749393,251083,64.76031494140625
1575417922.1425898,251196,77.81964874267578
1575417929.8635292,251320,58.81686019897461
1575417949.9907959,251562,61.66356658935547
1575417958.1926737,251696,61.65300750732422
1575417964.3284068,251797,57.935787200927734
1575417965.126057,251810,79.63568115234375
1575417981.025781,252067,61.26651382446289
1575417997.6324215,252340,57.28132247924805
1575418012.7762694,252586,50.83686828613281
1575418040.941571,252964,71.94257354736328
1575418045.8614047,253043,71.61821746826172
1575418055.3332636,253201,61.72551727294922
1575418070.0895565,253440,60.05392837524414
1575418105.8956997,253941,79.7646713256836
1575418127.6287546,254295,44.87760543823242
1575418135.4311512,254423,62.36342239379883
1575418146.3110595,254602,62.24882507324219
1575418151.834599,254691,63.15918731689453
1575418182.6238265,255116,60.81550979614258
1575418200.5098155,255405,70.2538833618164
1575418204.0815299,255463,66.43849182128906
1575418236.5565476,255996,61.81865310668945
1575418270.6861491,256465,64.0106201171875
1575418286.9435494,256731,65.43299102783203
1575418299.891025,256946,68.3890609741211
1575418373.50869,258063,69.72427368164062
1575418382.280055,258208,60.72868347167969
1575418396.2426813,258351,56.346214294433594
1575418399.6919687,258407,81.6664810180664
1575418409.7245655,258569,57.29659652709961
1575418422.2109315,258771,69.03457641601562
1575418433.8082855,258960,62.35860061645508
1575418443.063573,259112,62.78170394897461
1575418443.757071,259123,77.48640441894531
1575418486.3077085,259732,72.37371826171875
1575418486.614992,259737,68.94095611572266
1575418500.4146714,259964,73.75421142578125
1575418503.5453837,260014,67.77664947509766
1575418504.8657265,260036,69.07967376708984
1575418512.2145395,260158,58.034297943115234
1575418515.5412781,260212,63.386009216308594
1575418535.2023451,260532,68.0845947265625
1575418566.2320933,260954,77.20347595214844
1575418583.2763116,261232,53.71767044067383
1575418655.1517618,262326,58.98779296875
1575418666.6289606,262513,49.87397766113281
1575418667.51683,262528,65.95600891113281
1575418671.7408662,262599,61.42095184326172
1575418687.1382124,262854,62.29295349121094
1575418687.746119,262864,71.9767837524414
1575418719.6457086,263301,61.049320220947266
1575418750.281031,263804,75.70442962646484
1575418759.1274538,263948,83.35823822021484
1575418780.1369863,264213,66.7955551147461
1575418821.7873495,264891,73.84589385986328
1575418826.0322912,264961,54.15541458129883
1575418849.9761772,265273,63.84853744506836
1575418854.2807384,265343,50.03384780883789
1575418857.6846557,265397,57.657405853271484
1575418870.216036,265602,65.18791961669922
1575418875.888437,265695,59.77189636230469
1575418902.5278518,266125,72.03133392333984
1575418918.9221604,266310,61.794166564941406
1575418919.7722058,266324,49.654205322265625
1575418931.3182683,266513,78.91349792480469
1575418940.0842092,266659,75.14873504638672
1575418957.202069,266940,65.24651336669922
1575418965.8063383,267082,51.629920959472656
1575418968.6183317,267129,64.55290985107422
1575418970.5223432,267161,70.67710876464844
1575419005.1318667,267644,65.95938110351562
1575419005.5108995,267650,62.1628532409668
1575419015.0260937,267807,75.60836029052734
1575419015.1489584,267809,69.52836608886719
1575419020.5658894,267898,66.04415893554688
1575419044.496864,268289,77.29141235351562
1575419073.7672956,268688,72.5467529296875
1575419075.470457,268717,64.72966766357422
1575419104.562724,269193,64.5943374633789
1575419109.4471452,269273,67.18649291992188
1575419123.5613549,269509,66.34953308105469
1575419153.4308352,269915,60.449275970458984
1575419153.6976314,269919,64.33240509033203
1575419179.4807718,270342,67.44205474853516
1575419194.8368742,270594,82.32695007324219
1575419208.098874,270816,74.549072265625
1575419215.4616482,270862,64.54100799560547
1575419227.2805946,271053,46.029541015625
1575419235.1884363,271186,64.53034973144531
1575419236.9584424,271216,58.89479064941406
1575419257.78689,271557,64.15022277832031
1575419284.027561,271990,72.81884765625


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search_old/sgd_eval_acc1.csv <==
Wall time,Step,Value
1575401467.4359183,1,0.5278000235557556
1575401540.957477,2,0.6140000224113464
1575401614.140701,3,0.5612000226974487
1575401687.803897,4,0.6995999813079834
1575401761.3325176,5,0.7459999918937683
1575401834.7949743,6,0.7465999722480774
1575401908.5377216,7,0.8044000267982483
1575401982.346517,8,0.7871999740600586
1575402056.0943599,9,0.8154000043869019
1575402129.450592,10,0.800599992275238
1575402202.7188947,11,0.7796000242233276
1575402276.4571404,12,0.7771999835968018
1575402350.1102042,13,0.8389999866485596
1575402424.0785675,14,0.7788000106811523
1575402497.8227866,15,0.7929999828338623
1575402571.3214424,16,0.8199999928474426
1575402645.0619762,17,0.8450000286102295
1575402718.9175317,18,0.8410000205039978
1575402792.5419266,19,0.8349999785423279
1575402866.0490983,20,0.8202000260353088
1575402939.6481242,21,0.8144000172615051
1575403013.457009,22,0.7950000166893005
1575403087.033344,23,0.8474000096321106
1575403160.888409,24,0.8216000199317932
1575403234.4575143,25,0.8501999974250793
1575403307.9403572,26,0.8623999953269958
1575403381.9655473,27,0.8574000000953674
1575403455.641486,28,0.8468000292778015
1575403529.476114,29,0.8691999912261963
1575403603.071768,30,0.8712000250816345
1575403676.7251086,31,0.8560000061988831
1575403750.4399493,32,0.878000020980835
1575403824.0022068,33,0.8453999757766724
1575403897.9917984,34,0.859000027179718
1575403971.6773665,35,0.8533999919891357
1575404045.6421747,36,0.8889999985694885
1575404119.7913477,37,0.8902000188827515
1575404193.4565375,38,0.8841999769210815
1575404267.109508,39,0.8482000231742859
1575404340.8979223,40,0.8704000115394592
1575404414.7244072,41,0.8859999775886536
1575404488.5057983,42,0.842199981212616
1575404562.3606453,43,0.8709999918937683
1575404635.725478,44,0.8754000067710876
1575404709.238012,45,0.8858000040054321
1575404783.1028974,46,0.8952000141143799
1575404856.8731627,47,0.8996000289916992
1575404930.4913785,48,0.8673999905586243
1575405004.7093372,49,0.8949999809265137
1575405078.4194243,50,0.8925999999046326
1575405152.1531627,51,0.8876000046730042
1575405225.8223627,52,0.8924000263214111
1575405299.615839,53,0.8754000067710876
1575405373.4298522,54,0.8870000243186951
1575405447.2521505,55,0.8718000054359436
1575405520.9136307,56,0.878000020980835
1575405594.5639856,57,0.8784000277519226
1575405668.1618972,58,0.8835999965667725
1575405742.046538,59,0.8871999979019165
1575405816.0239403,60,0.8845999836921692
1575405889.7822235,61,0.9021999835968018
1575405963.5059662,62,0.9028000235557556
1575406037.0071776,63,0.8970000147819519
1575406110.915276,64,0.8966000080108643
1575406185.0738187,65,0.9020000100135803
1575406258.757916,66,0.8952000141143799
1575406332.9826863,67,0.879800021648407
1575406406.7881835,68,0.8992000222206116
1575406480.3938367,69,0.8925999999046326
1575406554.1164353,70,0.8659999966621399
1575406627.9370012,71,0.8978000283241272
1575406701.9283574,72,0.9016000032424927
1575406775.6961124,73,0.8822000026702881
1575406849.4315057,74,0.8827999830245972
1575406922.9248714,75,0.8952000141143799
1575406996.7247772,76,0.8844000101089478
1575407070.3171656,77,0.8682000041007996
1575407143.9086795,78,0.8998000025749207
1575407217.9150267,79,0.9028000235557556
1575407291.4108367,80,0.9070000052452087
1575407365.2957888,81,0.8934000134468079
1575407439.0126023,82,0.9046000242233276
1575407512.6742523,83,0.901199996471405
1575407586.4432316,84,0.9031999707221985
1575407659.9103363,85,0.906000018119812
1575407733.7684793,86,0.8718000054359436
1575407807.671043,87,0.9031999707221985
1575407881.3127296,88,0.8859999775886536
1575407955.0091107,89,0.8960000276565552
1575408028.9320009,90,0.8884000182151794
1575408102.979346,91,0.8988000154495239
1575408176.8109608,92,0.909600019454956
1575408250.56931,93,0.9083999991416931
1575408324.1936846,94,0.9088000059127808
1575408398.247196,95,0.9016000032424927
1575408472.47187,96,0.9083999991416931
1575408546.478627,97,0.9021999835968018
1575408620.5543213,98,0.8974000215530396
1575408694.296313,99,0.9070000052452087
1575408768.3629525,100,0.902400016784668
1575408842.4001231,101,0.8978000283241272
1575408916.4069948,102,0.9089999794960022
1575408990.2816422,103,0.8978000283241272
1575409064.6760285,104,0.9070000052452087
1575409138.4047904,105,0.8925999999046326
1575409212.2946227,106,0.9046000242233276
1575409286.3002627,107,0.906000018119812
1575409360.404392,108,0.8925999999046326
1575409434.1939304,109,0.9017999768257141
1575409508.121938,110,0.9110000133514404
1575409582.0195749,111,0.907800018787384
1575409656.0842798,112,0.9014000296592712
1575409730.1332948,113,0.9034000039100647
1575409804.1761725,114,0.9056000113487244
1575409878.0273829,115,0.8981999754905701
1575409951.7551105,116,0.8944000005722046
1575410025.6032634,117,0.90420001745224
1575410099.4819872,118,0.9028000235557556
1575410173.5529785,119,0.8988000154495239
1575410247.3750722,120,0.8881999850273132
1575410321.5002735,121,0.8985999822616577
1575410395.480776,122,0.8898000121116638
1575410469.3439655,123,0.9064000248908997
1575410543.0093243,124,0.8967999815940857
1575410616.8093176,125,0.9056000113487244
1575410690.5373542,126,0.9110000133514404
1575410764.3015122,127,0.9043999910354614
1575410838.0207891,128,0.9111999869346619
1575410912.2883043,129,0.9067999720573425
1575410986.2724261,130,0.9067999720573425
1575411060.01846,131,0.9046000242233276
1575411134.2496467,132,0.894599974155426
1575411208.1591249,133,0.902400016784668
1575411282.2068157,134,0.9021999835968018
1575411356.2116246,135,0.9139999747276306
1575411430.5195906,136,0.9020000100135803
1575411504.2997706,137,0.9003999829292297
1575411578.149487,138,0.8939999938011169
1575411651.922931,139,0.899399995803833
1575411725.6970599,140,0.9082000255584717
1575411799.43848,141,0.8953999876976013
1575411873.2667994,142,0.902400016784668
1575411947.0239034,143,0.9083999991416931
1575412020.4527705,144,0.9089999794960022
1575412094.2477918,145,0.909600019454956
1575412168.0904772,146,0.9020000100135803
1575412242.0742064,147,0.9111999869346619
1575412316.2940536,148,0.8985999822616577
1575412389.8570685,149,0.900600016117096
1575412463.5050476,150,0.8952000141143799
1575412537.2693748,151,0.9101999998092651
1575412610.9241295,152,0.8999999761581421
1575412684.906929,153,0.9118000268936157
1575412758.8058653,154,0.9150000214576721
1575412832.3262935,155,0.9106000065803528
1575412905.7291677,156,0.9061999917030334
1575412979.2768993,157,0.9043999910354614
1575413052.6825817,158,0.9101999998092651
1575413125.8484225,159,0.9046000242233276
1575413199.4774334,160,0.9114000201225281
1575413272.8539047,161,0.9057999849319458
1575413346.452108,162,0.9067999720573425
1575413419.9100542,163,0.9164000153541565
1575413493.5184836,164,0.9088000059127808
1575413566.9160142,165,0.9043999910354614
1575413640.4868076,166,0.907800018787384
1575413714.160252,167,0.9128000140190125
1575413787.4938366,168,0.9089999794960022
1575413861.071669,169,0.9101999998092651
1575413934.5539203,170,0.9101999998092651
1575414008.2221131,171,0.9065999984741211
1575414082.0005693,172,0.9110000133514404
1575414156.063691,173,0.9043999910354614
1575414229.4542737,174,0.9093999862670898
1575414303.4209218,175,0.906000018119812
1575414377.5508168,176,0.9106000065803528
1575414451.1617153,177,0.9103999733924866
1575414525.237504,178,0.9161999821662903
1575414598.9465868,179,0.9075999855995178
1575414672.7637405,180,0.9082000255584717
1575414746.5716195,181,0.9169999957084656
1575414820.4724538,182,0.9147999882698059
1575414894.3270192,183,0.9168000221252441
1575414968.156522,184,0.9103999733924866
1575415042.1983287,185,0.9089999794960022
1575415116.0587385,186,0.9118000268936157
1575415190.0324786,187,0.9067999720573425
1575415264.170492,188,0.9133999943733215
1575415337.9219892,189,0.9106000065803528
1575415411.772203,190,0.9182000160217285
1575415485.4887948,191,0.9101999998092651
1575415559.2250738,192,0.9196000099182129
1575415632.929599,193,0.9103999733924866
1575415706.7535808,194,0.9124000072479248
1575415780.8916411,195,0.9071999788284302
1575415855.0555,196,0.9107999801635742
1575415928.9098468,197,0.9082000255584717
1575416002.9159849,198,0.9021999835968018
1575416076.8976104,199,0.9100000262260437
1575416150.7971413,200,0.9124000072479248
1575416224.6489449,201,0.9129999876022339
1575416298.670196,202,0.9106000065803528
1575416372.6920173,203,0.9215999841690063
1575416446.621251,204,0.9039999842643738
1575416520.823811,205,0.9088000059127808
1575416594.8561344,206,0.9092000126838684
1575416668.900689,207,0.9136000275611877
1575416742.8690577,208,0.9100000262260437
1575416816.9999917,209,0.9139999747276306
1575416890.819678,210,0.9128000140190125
1575416964.8063886,211,0.9114000201225281
1575417038.8914988,212,0.902999997138977
1575417112.7560585,213,0.9110000133514404
1575417186.8522966,214,0.9121999740600586
1575417260.8523562,215,0.9065999984741211
1575417335.0773351,216,0.9156000018119812
1575417409.3963678,217,0.9064000248908997
1575417483.1971452,218,0.9074000120162964
1575417557.3812418,219,0.91839998960495
1575417631.2869184,220,0.9150000214576721
1575417705.3094885,221,0.9071999788284302
1575417779.2259803,222,0.9100000262260437
1575417853.3204749,223,0.91839998960495
1575417927.3279765,224,0.8998000025749207
1575418001.3529425,225,0.9156000018119812
1575418075.2910225,226,0.9101999998092651
1575418149.3571434,227,0.9057999849319458
1575418223.286614,228,0.9115999937057495
1575418297.207814,229,0.907800018787384
1575418371.195689,230,0.9046000242233276
1575418444.92539,231,0.9070000052452087
1575418519.322708,232,0.9118000268936157
1575418593.3165257,233,0.900600016117096
1575418667.2711322,234,0.9124000072479248
1575418741.4809437,235,0.9160000085830688
1575418815.1717145,236,0.9092000126838684
1575418889.514178,237,0.9125999808311462
1575418963.5458527,238,0.9129999876022339
1575419037.7165887,239,0.9089999794960022
1575419111.6321154,240,0.906000018119812


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search_old/sgd_eval_acc2.csv <==
Wall time,Step,Value
1575401534.8566563,1,0.33660000562667847
1575401608.7658188,2,0.5636000037193298
1575401682.7687593,3,0.7559999823570251
1575401756.581111,4,0.7161999940872192
1575401830.5665243,5,0.7657999992370605
1575401904.4850678,6,0.7635999917984009
1575401978.53538,7,0.8059999942779541
1575402052.801866,8,0.8180000185966492
1575402126.5962777,9,0.8465999960899353
1575402200.8410885,10,0.8339999914169312
1575402274.7812016,11,0.8528000116348267
1575402348.7310913,12,0.8500000238418579
1575402423.0533082,13,0.8432000279426575
1575402497.3918598,14,0.8838000297546387
1575402571.2714446,15,0.8389999866485596
1575402645.3725824,16,0.8550000190734863
1575402719.62202,17,0.8578000068664551
1575402793.5976605,18,0.8658000230789185
1575402867.794442,19,0.873199999332428
1575402941.7405207,20,0.8794000148773193
1575403015.836,21,0.8069999814033508
1575403089.909937,22,0.8866000175476074
1575403164.238389,23,0.8830000162124634
1575403238.234013,24,0.8772000074386597
1575403312.260738,25,0.8848000168800354
1575403386.3926415,26,0.8862000107765198
1575403460.7858584,27,0.8582000136375427
1575403534.9143229,28,0.881600022315979
1575403609.1764479,29,0.868399977684021
1575403683.0102296,30,0.890999972820282
1575403757.6660538,31,0.8809999823570251
1575403831.8905773,32,0.900600016117096
1575403906.12804,33,0.8934000134468079
1575403980.054179,34,0.8817999958992004
1575404054.5108333,35,0.8917999863624573
1575404128.611499,36,0.8822000026702881
1575404202.8543007,37,0.8862000107765198
1575404276.941612,38,0.8884000182151794
1575404350.791043,39,0.8989999890327454
1575404425.08412,40,0.8863999843597412
1575404499.2378383,41,0.8970000147819519
1575404573.584906,42,0.8881999850273132
1575404647.9638066,43,0.8902000188827515
1575404722.5680556,44,0.8835999965667725
1575404796.7197564,45,0.902400016784668
1575404871.2231514,46,0.8966000080108643
1575404945.6727576,47,0.8985999822616577
1575405019.7720926,48,0.9088000059127808
1575405093.730342,49,0.8812000155448914
1575405167.9335597,50,0.909600019454956
1575405242.121617,51,0.9031999707221985
1575405316.5465975,52,0.8877999782562256
1575405390.4020135,53,0.8971999883651733
1575405465.0588486,54,0.9007999897003174
1575405538.8363986,55,0.9053999781608582
1575405612.747864,56,0.8966000080108643
1575405686.981761,57,0.9049999713897705
1575405761.1029935,58,0.9133999943733215
1575405835.147504,59,0.8996000289916992
1575405909.4514232,60,0.9120000004768372
1575405983.435393,61,0.9114000201225281
1575406057.4553728,62,0.8985999822616577
1575406131.580619,63,0.9038000106811523
1575406205.6606612,64,0.9021999835968018
1575406279.6411507,65,0.9056000113487244
1575406353.7897065,66,0.8848000168800354
1575406427.7267582,67,0.9124000072479248
1575406501.5975225,68,0.8859999775886536
1575406575.9501479,69,0.8960000276565552
1575406649.896901,70,0.8980000019073486
1575406723.9884303,71,0.8989999890327454
1575406797.9997892,72,0.9057999849319458
1575406871.9536867,73,0.9106000065803528
1575406946.3500848,74,0.9056000113487244
1575407020.4251633,75,0.9118000268936157
1575407094.8330798,76,0.9035999774932861
1575407168.7135952,77,0.8981999754905701
1575407242.7796032,78,0.902400016784668
1575407317.270446,79,0.90420001745224
1575407391.4615164,80,0.9085999727249146
1575407465.634169,81,0.9085999727249146
1575407539.963374,82,0.9154000282287598
1575407614.0359924,83,0.909600019454956
1575407688.1940577,84,0.9093999862670898
1575407762.3374176,85,0.9028000235557556
1575407836.461106,86,0.9150000214576721
1575407910.71666,87,0.9103999733924866
1575407984.8237371,88,0.8978000283241272
1575408058.8276036,89,0.9106000065803528
1575408132.9277844,90,0.9067999720573425
1575408206.9331648,91,0.9142000079154968
1575408280.9113595,92,0.906000018119812
1575408354.9498887,93,0.9143999814987183
1575408428.9813514,94,0.9074000120162964
1575408503.1820443,95,0.9157999753952026
1575408577.7300577,96,0.9052000045776367
1575408651.910604,97,0.909600019454956
1575408726.1006017,98,0.9043999910354614
1575408800.3745568,99,0.9192000031471252
1575408874.285597,100,0.9114000201225281
1575408948.8048515,101,0.9097999930381775
1575409023.173471,102,0.9169999957084656
1575409097.7942805,103,0.9200000166893005
1575409171.8778656,104,0.9107999801635742
1575409246.156659,105,0.9075999855995178
1575409320.5776167,106,0.9121999740600586
1575409394.9042485,107,0.9064000248908997
1575409469.4119668,108,0.9154000282287598
1575409543.6894107,109,0.9065999984741211
1575409617.734502,110,0.9101999998092651
1575409691.8216815,111,0.9179999828338623
1575409765.828324,112,0.9143999814987183
1575409840.430542,113,0.9128000140190125
1575409914.4520395,114,0.9110000133514404
1575409988.6756256,115,0.9111999869346619
1575410062.975062,116,0.9174000024795532
1575410137.2863312,117,0.9120000004768372
1575410211.7867072,118,0.907800018787384
1575410286.1642585,119,0.9168000221252441
1575410360.4625974,120,0.9151999950408936
1575410434.4396784,121,0.9156000018119812
1575410508.6201854,122,0.9187999963760376
1575410582.7622952,123,0.9132000207901001
1575410656.935573,124,0.9047999978065491
1575410731.1559496,125,0.9138000011444092
1575410805.5710106,126,0.9165999889373779
1575410879.8603942,127,0.902400016784668
1575410954.515409,128,0.9082000255584717
1575411028.7600083,129,0.9169999957084656
1575411103.1383224,130,0.9150000214576721
1575411177.492952,131,0.9182000160217285
1575411251.6551535,132,0.906000018119812
1575411325.8495402,133,0.9132000207901001
1575411400.2746594,134,0.9139999747276306
1575411474.5607982,135,0.9083999991416931
1575411548.9378355,136,0.9178000092506409
1575411623.436814,137,0.9129999876022339
1575411697.9104872,138,0.9142000079154968
1575411772.4412909,139,0.9172000288963318
1575411846.6458254,140,0.9164000153541565
1575411921.2073638,141,0.9172000288963318
1575411995.4734936,142,0.9156000018119812
1575412069.8898213,143,0.9197999835014343
1575412144.462301,144,0.920799970626831
1575412218.8435419,145,0.9214000105857849
1575412292.795814,146,0.906000018119812
1575412367.1902523,147,0.9118000268936157
1575412441.6518023,148,0.9258000254631042
1575412515.9387438,149,0.9182000160217285
1575412590.1905546,150,0.9161999821662903
1575412665.2915142,151,0.9197999835014343
1575412739.4930103,152,0.9089999794960022
1575412813.7630103,153,0.9160000085830688
1575412888.0441668,154,0.9129999876022339
1575412962.3865612,155,0.9071999788284302
1575413036.4904394,156,0.9165999889373779
1575413110.9887712,157,0.9034000039100647
1575413185.35591,158,0.9210000038146973
1575413259.8666692,159,0.9192000031471252
1575413334.2619486,160,0.9103999733924866
1575413408.6933048,161,0.9174000024795532
1575413482.8730228,162,0.9082000255584717
1575413556.9556952,163,0.9223999977111816
1575413631.398647,164,0.9179999828338623
1575413706.1044247,165,0.9150000214576721
1575413780.4920037,166,0.9193999767303467
1575413854.8825963,167,0.9115999937057495
1575413929.2939892,168,0.9160000085830688
1575414003.9285686,169,0.9178000092506409
1575414078.020346,170,0.9150000214576721
1575414152.588777,171,0.9182000160217285
1575414227.0756948,172,0.9218000173568726
1575414301.7019591,173,0.9136000275611877
1575414376.3241692,174,0.9179999828338623
1575414450.5970256,175,0.9172000288963318
1575414524.8805475,176,0.9138000011444092
1575414599.2687123,177,0.9125999808311462
1575414673.660785,178,0.9160000085830688
1575414747.8503976,179,0.9204000234603882
1575414821.8707578,180,0.9174000024795532
1575414896.325485,181,0.9147999882698059
1575414970.7322567,182,0.9118000268936157
1575415045.5141864,183,0.9146000146865845
1575415119.735885,184,0.9200000166893005
1575415194.2374327,185,0.9169999957084656
1575415268.7509077,186,0.9215999841690063
1575415343.0054126,187,0.923799991607666
1575415417.6458304,188,0.9229999780654907
1575415491.8543742,189,0.9225999712944031
1575415566.2329478,190,0.9175999760627747
1575415640.7078118,191,0.9229999780654907
1575415715.509944,192,0.9215999841690063
1575415789.7410636,193,0.9142000079154968
1575415863.994996,194,0.9210000038146973
1575415938.178681,195,0.9175999760627747
1575416012.0558593,196,0.9186000227928162
1575416086.3159304,197,0.9179999828338623
1575416160.8907988,198,0.9197999835014343
1575416235.3301044,199,0.9165999889373779
1575416309.501465,200,0.9243999719619751
1575416383.7609534,201,0.9160000085830688
1575416458.0581229,202,0.9232000112533569
1575416532.5858376,203,0.9165999889373779
1575416606.934794,204,0.9151999950408936
1575416681.2835684,205,0.9165999889373779
1575416755.733235,206,0.9172000288963318
1575416830.1162663,207,0.9150000214576721
1575416904.3960555,208,0.9085999727249146
1575416978.587867,209,0.9232000112533569
1575417052.7625358,210,0.9196000099182129
1575417126.9399445,211,0.9121999740600586
1575417201.4420016,212,0.9233999848365784
1575417275.929862,213,0.9211999773979187
1575417350.6850188,214,0.9200000166893005
1575417425.3485956,215,0.9114000201225281
1575417499.8514268,216,0.9229999780654907
1575417574.0008132,217,0.9229999780654907
1575417648.3721662,218,0.9172000288963318
1575417722.7066486,219,0.9296000003814697
1575417797.0447805,220,0.9218000173568726
1575417871.5754259,221,0.920799970626831
1575417945.9891386,222,0.9193999767303467
1575418020.7257876,223,0.9196000099182129
1575418095.160351,224,0.9225999712944031
1575418169.929415,225,0.9187999963760376
1575418244.5144846,226,0.9174000024795532
1575418318.8988378,227,0.9210000038146973
1575418393.575905,228,0.9232000112533569
1575418467.9898732,229,0.9241999983787537
1575418542.3659744,230,0.9197999835014343
1575418617.0550635,231,0.9197999835014343
1575418691.478049,232,0.9240000247955322
1575418765.88172,233,0.9205999970436096
1575418840.2707987,234,0.9259999990463257
1575418914.9754467,235,0.9182000160217285
1575418989.5023918,236,0.9204000234603882
1575419063.8792524,237,0.9218000173568726
1575419138.340457,238,0.9172000288963318
1575419212.5714757,239,0.9225999712944031
1575419286.5173483,240,0.9236000180244446


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search_old/sgd_train_loss1.csv <==
Wall time,Step,Value
1575401396.651671,0,2.421171188354492
1575401464.4472806,1,1.4784690141677856
1575401538.6066825,2,1.0480237007141113
1575401611.665825,3,0.8562562465667725
1575401685.3489537,4,0.7442029118537903
1575401758.8376732,5,0.6706175208091736
1575401832.2404864,6,0.6168714165687561
1575401906.0332313,7,0.5708916783332825
1575401979.822436,8,0.5344578623771667
1575402053.5625556,9,0.504665195941925
1575402126.8758473,10,0.4820290207862854
1575402200.1681013,11,0.4560205638408661
1575402273.832651,12,0.4389168322086334
1575402347.561013,13,0.41839662194252014
1575402421.4499753,14,0.4060322940349579
1575402495.2648776,15,0.38999226689338684
1575402568.7688315,16,0.3741989731788635
1575402642.4833963,17,0.36131688952445984
1575402716.3754258,18,0.3517269790172577
1575402789.8850348,19,0.34056851267814636
1575402863.497443,20,0.33157509565353394
1575402937.0679536,21,0.3206210434436798
1575403010.9024494,22,0.3127327561378479
1575403084.4423296,23,0.2985142469406128
1575403158.3259964,24,0.29424238204956055
1575403231.9018743,25,0.2907145619392395
1575403305.3666134,26,0.2793377637863159
1575403379.375817,27,0.27499860525131226
1575403453.0990639,28,0.2658836841583252
1575403526.9171472,29,0.262838751077652
1575403600.4914148,30,0.25463128089904785
1575403674.1722429,31,0.2517179846763611
1575403747.8286676,32,0.24542789161205292
1575403821.4096441,33,0.23842203617095947
1575403895.4421728,34,0.23908434808254242
1575403969.1321664,35,0.22936756908893585
1575404042.9691985,36,0.22979874908924103
1575404117.1986344,37,0.22435368597507477
1575404190.874316,38,0.22192703187465668
1575404264.547148,39,0.21517543494701385
1575404338.315638,40,0.21258507668972015
1575404412.045769,41,0.20574621856212616
1575404485.9195056,42,0.2017703652381897
1575404559.733507,43,0.20262852311134338
1575404633.1576483,44,0.2004256248474121
1575404706.6680748,45,0.19497863948345184
1575404780.4502401,46,0.19291532039642334
1575404854.2471302,47,0.18882839381694794
1575404927.9198546,48,0.18694297969341278
1575405002.12792,49,0.18569527566432953
1575405075.8668697,50,0.185109481215477
1575405149.5070596,51,0.17968188226222992
1575405223.233114,52,0.17930802702903748
1575405296.990741,53,0.17578954994678497
1575405370.8241858,54,0.1751071810722351
1575405444.5984085,55,0.17332950234413147
1575405518.3276963,56,0.17150118947029114
1575405591.9515061,57,0.16613055765628815
1575405665.5019937,58,0.16499556601047516
1575405739.4146664,59,0.16573654115200043
1575405813.3980386,60,0.16077184677124023
1575405887.165595,61,0.15995542705059052
1575405960.8529673,62,0.15494157373905182
1575406034.3895633,63,0.1556781679391861
1575406108.2502112,64,0.1575223207473755
1575406182.4946568,65,0.15238851308822632
1575406256.1588664,66,0.15288476645946503
1575406330.3639498,67,0.14907479286193848
1575406404.1495621,68,0.15025995671749115
1575406477.7864969,69,0.14598579704761505
1575406551.5185206,70,0.14534619450569153
1575406625.3242772,71,0.14560522139072418
1575406699.342603,72,0.14122965931892395
1575406773.1004562,73,0.1429731547832489
1575406846.8057365,74,0.1388223022222519
1575406920.4336903,75,0.14095565676689148
1575406994.131642,76,0.1380329728126526
1575407067.718298,77,0.1367570012807846
1575407141.296545,78,0.13665685057640076
1575407215.304013,79,0.1353650838136673
1575407288.767733,80,0.13345003128051758
1575407362.6664948,81,0.13326767086982727
1575407436.3394578,82,0.132169708609581
1575407510.065072,83,0.13090987503528595
1575407583.8612123,84,0.13243840634822845
1575407657.2991695,85,0.12627041339874268
1575407731.0840557,86,0.12898503243923187
1575407805.022362,87,0.12973827123641968
1575407878.686532,88,0.12465743720531464
1575407952.3771796,89,0.12469743937253952
1575408026.2908525,90,0.12454759329557419
1575408100.3224225,91,0.12459225207567215
1575408174.1051142,92,0.12223409116268158
1575408247.9741182,93,0.12107442319393158
1575408321.5783637,94,0.12117142230272293
1575408395.6271179,95,0.1185193583369255
1575408469.8458924,96,0.12011507898569107
1575408543.8330147,97,0.11697432398796082
1575408617.8214357,98,0.11878421902656555
1575408691.7109275,99,0.11749247461557388
1575408765.6940422,100,0.1171707957983017
1575408839.7093852,101,0.11589217185974121
1575408913.7342196,102,0.1138606145977974
1575408987.5856748,103,0.1173485517501831
1575409061.9725225,104,0.11351022124290466
1575409135.7861145,105,0.11291458457708359
1575409209.670599,106,0.11054469645023346
1575409283.5711417,107,0.10958897322416306
1575409357.7731333,108,0.11312159895896912
1575409431.5586905,109,0.11022906750440598
1575409505.4456143,110,0.10866058617830276
1575409579.3550048,111,0.10896015167236328
1575409653.387048,112,0.11023619771003723
1575409727.4845316,113,0.10736660659313202
1575409801.5085466,114,0.10724405944347382
1575409875.3907747,115,0.10700603574514389
1575409949.044924,116,0.1052699014544487
1575410022.9453616,117,0.10519605129957199
1575410096.8180711,118,0.10500787198543549
1575410170.9049284,119,0.10473521053791046
1575410244.7066128,120,0.10143974423408508
1575410318.8482728,121,0.10252014547586441
1575410392.823667,122,0.10254275798797607
1575410466.692777,123,0.10156375914812088
1575410540.367466,124,0.10254350304603577
1575410614.1361396,125,0.10464537888765335
1575410687.8714244,126,0.10077115893363953
1575410761.7408311,127,0.099849171936512
1575410835.3443053,128,0.10118231177330017
1575410909.647446,129,0.10038276761770248
1575410983.6317093,130,0.09953134506940842
1575411057.3688278,131,0.09869711846113205
1575411131.5172849,132,0.09893413633108139
1575411205.4875655,133,0.09747809171676636
1575411279.4834847,134,0.0968342274427414
1575411353.5001783,135,0.09653723239898682
1575411427.8773336,136,0.09667985141277313
1575411501.663381,137,0.09671136736869812
1575411575.5040493,138,0.09363284707069397
1575411649.3023639,139,0.09399598091840744
1575411723.0655596,140,0.09754807502031326
1575411796.755935,141,0.09277889132499695
1575411870.5735013,142,0.09438471496105194
1575411944.3356166,143,0.09131628274917603
1575412017.8160217,144,0.09085595607757568
1575412091.6462617,145,0.09319458156824112
1575412165.4273648,146,0.08978713303804398
1575412239.4292088,147,0.09316603094339371
1575412313.6619942,148,0.09269963204860687
1575412387.2192223,149,0.09044387191534042
1575412460.847315,150,0.09044065326452255
1575412534.611043,151,0.09163983166217804
1575412608.2907426,152,0.09047919511795044
1575412682.2725377,153,0.09103963524103165
1575412756.1774867,154,0.08967041969299316
1575412829.827972,155,0.09149341285228729
1575412903.2714972,156,0.08982058614492416
1575412976.7538369,157,0.08894260972738266
1575413050.2068014,158,0.08961686491966248
1575413123.42255,159,0.08939564973115921
1575413196.9912078,160,0.08600146323442459
1575413270.3988235,161,0.08679584413766861
1575413343.8865762,162,0.08730202168226242
1575413417.4843686,163,0.08600122481584549
1575413491.071873,164,0.08868177235126495
1575413564.4663436,165,0.0889996588230133
1575413638.0387712,166,0.08609121292829514
1575413711.6381924,167,0.08534832298755646
1575413785.041164,168,0.085478775203228
1575413858.630386,169,0.08502227813005447
1575413932.052015,170,0.08476364612579346
1575414005.6420596,171,0.08531830459833145
1575414079.3040016,172,0.08499592542648315
1575414153.4877207,173,0.08296562731266022
1575414226.969046,174,0.0843849927186966
1575414300.6754801,175,0.08359010517597198
1575414374.8436742,176,0.08274047076702118
1575414448.4403393,177,0.08253693580627441
1575414522.5523272,178,0.0856320932507515
1575414596.2576067,179,0.08320633322000504
1575414670.0444353,180,0.08146583288908005
1575414743.929558,181,0.0819065198302269
1575414817.8042324,182,0.08012387156486511
1575414891.631313,183,0.0788978636264801
1575414965.4465568,184,0.08087921142578125
1575415039.5182643,185,0.07866065949201584
1575415113.3161502,186,0.0811728909611702
1575415187.3212073,187,0.08191300183534622
1575415261.4159343,188,0.08062504231929779
1575415335.181647,189,0.08204371482133865
1575415409.0661168,190,0.08007308095693588
1575415482.8583777,191,0.07949136197566986
1575415556.4804256,192,0.07978130877017975
1575415630.144059,193,0.07876089960336685
1575415704.0272803,194,0.08044975996017456
1575415778.1439614,195,0.07673975080251694
1575415852.2743645,196,0.07952280342578888
1575415926.2247782,197,0.07837073504924774
1575416000.1979678,198,0.0791158527135849
1575416074.1212473,199,0.08104787021875381
1575416148.0930743,200,0.07583536207675934
1575416221.9406798,201,0.07810959964990616
1575416295.921665,202,0.07682594656944275
1575416369.9765537,203,0.07687999308109283
1575416443.8685389,204,0.07577792555093765
1575416518.134796,205,0.07692109793424606
1575416592.1515033,206,0.07679169625043869
1575416666.1723192,207,0.07666891068220139
1575416740.119095,208,0.07389003783464432
1575416814.225233,209,0.0773107260465622
1575416888.1008573,210,0.07501126080751419
1575416962.0617924,211,0.07543812692165375
1575417036.1320438,212,0.0751948207616806
1575417110.0603113,213,0.07459736615419388
1575417184.1282258,214,0.07673933357000351
1575417258.2051961,215,0.07610638439655304
1575417332.4198124,216,0.07687519490718842
1575417406.6203797,217,0.0741252526640892
1575417480.508715,218,0.07308726012706757
1575417554.6795597,219,0.07321508228778839
1575417628.5151236,220,0.0739000141620636
1575417702.5904784,221,0.07205216586589813
1575417776.4856222,222,0.07374288141727448
1575417850.5750456,223,0.07414062321186066
1575417924.5641687,224,0.07449416071176529
1575417998.6137986,225,0.07232076674699783
1575418072.5758278,226,0.07317888736724854
1575418146.6050937,227,0.07086338847875595
1575418220.571945,228,0.0713377445936203
1575418294.4130754,229,0.07060101628303528
1575418368.4988718,230,0.07054412364959717
1575418442.1825035,231,0.07127190381288528
1575418516.5813844,232,0.07121747732162476
1575418590.5670557,233,0.07158786803483963
1575418664.5107605,234,0.07011755555868149
1575418738.6854773,235,0.070441335439682
1575418812.440842,236,0.07184508442878723
1575418886.762788,237,0.0686415508389473
1575418960.8124497,238,0.06992615014314651
1575419034.9143283,239,0.07251614332199097
1575419108.9552276,240,0.0678589940071106


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/optimal_batch_loss_line_search_old/sgd_train_loss2.csv <==
Wall time,Step,Value
1575401463.7689605,0,2.414752244949341
1575401532.0019543,1,1.3947975635528564
1575401606.3261306,2,0.904278039932251
1575401680.3240488,3,0.7294422388076782
1575401754.1189783,4,0.6292259097099304
1575401828.0851014,5,0.5689658522605896
1575401901.9584656,6,0.5190728306770325
1575401975.9841893,7,0.4794897139072418
1575402050.3015919,8,0.44914162158966064
1575402124.0891976,9,0.4216395914554596
1575402198.2988431,10,0.40149521827697754
1575402272.2610762,11,0.3784458339214325
1575402346.178502,12,0.36253243684768677
1575402420.5304587,13,0.3435909152030945
1575402494.8328035,14,0.33107423782348633
1575402568.7056987,15,0.3119875490665436
1575402642.8379824,16,0.3048511743545532
1575402717.066029,17,0.29642799496650696
1575402791.0394526,18,0.2837527394294739
1575402865.1983263,19,0.27623623609542847
1575402939.1494448,20,0.2683766186237335
1575403013.2457926,21,0.25707054138183594
1575403087.2943065,22,0.24974395334720612
1575403161.6670094,23,0.24593952298164368
1575403235.6612644,24,0.2370687574148178
1575403309.692111,25,0.23200175166130066
1575403383.8280613,26,0.22503988444805145
1575403458.2057402,27,0.2206805944442749
1575403532.3427858,28,0.2156408429145813
1575403606.621866,29,0.20552179217338562
1575403680.426933,30,0.20534704625606537
1575403755.0610745,31,0.20267561078071594
1575403829.2885513,32,0.19911673665046692
1575403903.4858534,33,0.19181044399738312
1575403977.4596741,34,0.18860334157943726
1575404051.9344938,35,0.18588195741176605
1575404126.0039368,36,0.18004481494426727
1575404200.2146194,37,0.1802816092967987
1575404274.361096,38,0.17373168468475342
1575404348.2204468,39,0.172536700963974
1575404422.477632,40,0.17053112387657166
1575404496.6473567,41,0.16601093113422394
1575404570.972591,42,0.16330476105213165
1575404645.3949506,43,0.16130675375461578
1575404719.9137154,44,0.1634514182806015
1575404794.1201549,45,0.15449818968772888
1575404868.5808787,46,0.15396568179130554
1575404943.0411832,47,0.1530589610338211
1575405017.1641471,48,0.1508076936006546
1575405091.1338193,49,0.14391101896762848
1575405165.3343487,50,0.14541231095790863
1575405239.450987,51,0.14393587410449982
1575405313.9085207,52,0.1417958289384842
1575405387.8147838,53,0.13987727463245392
1575405462.413847,54,0.13957978785037994
1575405536.3626583,55,0.13689632713794708
1575405610.233174,56,0.13640226423740387
1575405684.4248226,57,0.13513414561748505
1575405758.429475,58,0.133202463388443
1575405832.43501,59,0.12989068031311035
1575405906.9135282,60,0.13058272004127502
1575405980.9002306,61,0.12786629796028137
1575406054.8849654,62,0.1278315633535385
1575406129.0445983,63,0.128823921084404
1575406203.039445,64,0.12151879817247391
1575406277.1644788,65,0.12394098192453384
1575406351.17288,66,0.12335009127855301
1575406425.223968,67,0.12038369476795197
1575406499.0823612,68,0.1212458610534668
1575406573.430094,69,0.11818192154169083
1575406647.3900013,70,0.11490141600370407
1575406721.5027568,71,0.11734287440776825
1575406795.4703891,72,0.11465032398700714
1575406869.346962,73,0.11231748014688492
1575406943.6874921,74,0.11184416711330414
1575407017.9138248,75,0.11435583233833313
1575407092.1860423,76,0.11140619963407516
1575407166.1304355,77,0.11078525334596634
1575407240.1650817,78,0.10822375863790512
1575407314.60684,79,0.11177273839712143
1575407388.849911,80,0.10611925274133682
1575407462.952749,81,0.10688018798828125
1575407537.4055972,82,0.10330211371183395
1575407611.4189267,83,0.10745474696159363
1575407685.590383,84,0.10539542138576508
1575407759.7575128,85,0.10388021171092987
1575407833.8321724,86,0.10418624430894852
1575407908.0820343,87,0.1056675910949707
1575407982.216775,88,0.10122741013765335
1575408056.199777,89,0.10114266723394394
1575408130.2619424,90,0.10152484476566315
1575408204.3254385,91,0.10140342265367508
1575408278.294244,92,0.09616135060787201
1575408352.3218555,93,0.09949123114347458
1575408426.3206937,94,0.0983874723315239
1575408500.5957177,95,0.09930261224508286
1575408575.1026766,96,0.09770707786083221
1575408649.2829065,97,0.09494531899690628
1575408723.4942505,98,0.09522053599357605
1575408797.7438123,99,0.09629905223846436
1575408871.6632943,100,0.09500940144062042
1575408946.1815083,101,0.09387519210577011
1575409020.5267665,102,0.09443657845258713
1575409095.1917193,103,0.09274957329034805
1575409169.24342,104,0.09071074426174164
1575409243.5242825,105,0.09242863208055496
1575409317.9444537,106,0.0925636813044548
1575409392.2052908,107,0.09163007885217667
1575409466.7907047,108,0.08770959824323654
1575409541.0066245,109,0.09058279544115067
1575409615.0823083,110,0.09187335520982742
1575409689.2229097,111,0.08678100258111954
1575409763.2304275,112,0.08994597941637039
1575409837.7649193,113,0.08882290869951248
1575409911.7899654,114,0.08847901225090027
1575409985.9341078,115,0.08925352245569229
1575410060.3403194,116,0.08493960648775101
1575410134.68639,117,0.08676157891750336
1575410209.1394188,118,0.08351583778858185
1575410283.5014298,119,0.08509532362222672
1575410357.8518283,120,0.08523287624120712
1575410431.7863407,121,0.08463180810213089
1575410505.942563,122,0.0839485302567482
1575410580.0807045,123,0.08490046858787537
1575410654.29433,124,0.08364623785018921
1575410728.5113688,125,0.08134309947490692
1575410802.8886852,126,0.08190061151981354
1575410877.268793,127,0.0837090015411377
1575410951.8421545,128,0.08285563439130783
1575411026.0595055,129,0.08241728693246841
1575411100.4628747,130,0.08179204165935516
1575411174.8184133,131,0.08146490901708603
1575411248.983614,132,0.07937069237232208
1575411323.21516,133,0.0801626443862915
1575411397.5934715,134,0.07911861687898636
1575411471.8984783,135,0.08204925060272217
1575411546.286361,136,0.07954717427492142
1575411620.8018594,137,0.07968894392251968
1575411695.2128146,138,0.078190878033638
1575411769.7696567,139,0.0777093768119812
1575411843.9537377,140,0.07582101970911026
1575411918.5384154,141,0.07816141098737717
1575411992.8200033,142,0.07792758196592331
1575412067.2426016,143,0.07681965082883835
1575412141.7228897,144,0.0777115449309349
1575412216.179269,145,0.07488648593425751
1575412290.1359828,146,0.07713208347558975
1575412364.5170677,147,0.07493887841701508
1575412438.9889417,148,0.07542936503887177
1575412513.1939416,149,0.0751064345240593
1575412587.5119083,150,0.07490887492895126
1575412662.5258505,151,0.07409236580133438
1575412736.8025873,152,0.07535441219806671
1575412811.082759,153,0.07344798743724823
1575412885.3693452,154,0.0743485689163208
1575412959.7232568,155,0.07278977334499359
1575413033.79385,156,0.07320569455623627
1575413108.297735,157,0.07307521253824234
1575413182.6716032,158,0.07131078094244003
1575413257.1934993,159,0.071710005402565
1575413331.56904,160,0.06876494735479355
1575413406.018675,161,0.072221539914608
1575413480.2076035,162,0.0722314789891243
1575413554.3084137,163,0.07187242805957794
1575413628.7428417,164,0.07135201245546341
1575413703.439304,165,0.07077859342098236
1575413777.8207076,166,0.07194855809211731
1575413852.2205658,167,0.07094363868236542
1575413926.6296659,168,0.07016178220510483
1575414001.2743561,169,0.07123599946498871
1575414075.3357646,170,0.07061777263879776
1575414149.9832144,171,0.06823667883872986
1575414224.3917618,172,0.06706687062978745
1575414299.015517,173,0.06887592375278473
1575414373.6364028,174,0.0706951916217804
1575414447.9455907,175,0.06814966350793839
1575414522.249068,176,0.06818034499883652
1575414596.5902243,177,0.06890013813972473
1575414670.9390345,178,0.06887740641832352
1575414745.1983774,179,0.06743408739566803
1575414819.1869864,180,0.06386680155992508
1575414893.6399946,181,0.06855207681655884
1575414968.0387857,182,0.0683756023645401
1575415042.7458975,183,0.06782485544681549
1575415117.114774,184,0.06734765321016312
1575415191.5706475,185,0.06680437922477722
1575415266.0537074,186,0.06613210588693619
1575415340.274659,187,0.0660226047039032
1575415414.9909995,188,0.06645738333463669
1575415489.193952,189,0.06648816913366318
1575415563.5115454,190,0.06744334101676941
1575415637.9927416,191,0.06432076543569565
1575415712.708666,192,0.06253720074892044
1575415787.07273,193,0.06403723359107971
1575415861.334934,194,0.06517691910266876
1575415935.4725661,195,0.06431938707828522
1575416009.3989065,196,0.06487485021352768
1575416083.599745,197,0.06171571835875511
1575416158.168647,198,0.06404590606689453
1575416232.621403,199,0.06329276412725449
1575416306.8204947,200,0.06346167623996735
1575416381.0453074,201,0.06410351395606995
1575416455.2732008,202,0.06496091932058334
1575416529.8687286,203,0.06263796240091324
1575416604.2650418,204,0.06459588557481766
1575416678.5739532,205,0.060500599443912506
1575416753.0130668,206,0.06484600156545639
1575416827.3895023,207,0.061965566128492355
1575416901.6209722,208,0.06502479314804077
1575416975.8174605,209,0.06298744678497314
1575417049.9941325,210,0.06374964118003845
1575417124.2590485,211,0.06202101334929466
1575417198.7562263,212,0.06001323089003563
1575417273.2280736,213,0.06202156841754913
1575417347.921058,214,0.060586679726839066
1575417422.5903533,215,0.06109673157334328
1575417497.1322935,216,0.06257174909114838
1575417571.2800436,217,0.06224312260746956
1575417645.624579,218,0.06074076518416405
1575417720.0144503,219,0.061547018587589264
1575417794.2968447,220,0.06033078581094742
1575417868.8430948,221,0.05942805856466293
1575417943.2085912,222,0.05864574760198593
1575418017.9958897,223,0.0614461749792099
1575418092.3996124,224,0.059886012226343155
1575418167.214574,225,0.05847195163369179
1575418241.7623217,226,0.059112802147865295
1575418316.1477413,227,0.060207124799489975
1575418390.7899928,228,0.05937478691339493
1575418465.2715278,229,0.05915882810950279
1575418539.6500869,230,0.0589875727891922
1575418614.3601894,231,0.05883302912116051
1575418688.6889548,232,0.059255052357912064
1575418763.1576123,233,0.059462614357471466
1575418837.5771513,234,0.06103307381272316
1575418912.2396138,235,0.056870803236961365
1575418986.7454817,236,0.05924645811319351
1575419061.1204667,237,0.05677758529782295
1575419135.656051,238,0.057113852351903915
1575419210.1219356,239,0.05864845588803291
1575419284.0280373,240,0.05834805220365524


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sensitivity_analysis/best.csv <==
Step,TrainAcc,EvalAcc,TestAcc
1.0000,0.994007,0.901172,0.866792


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sensitivity_analysis/cg.csv <==
Step,TrainAcc,EvalAcc,TestAcc
0.000000,0.993586,0.884961,0.873517
0.100000,0.993963,0.895508,0.871143
0.200000,0.994318,0.900586,0.887263
0.300000,0.994052,0.904102,0.874209
0.400000,0.994562,0.910742,0.895075
0.500000,0.994451,0.909961,0.886373
0.600000,0.994007,0.917578,0.882911
0.700000,0.817738,0.794922,0.671381
0.800000,0.687611,0.654688,0.365902
0.900000,0.526656,0.378320,0.100079
1.000000,0.297474,0.160156,0.114715


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sensitivity_analysis/loose_approx.csv <==
Step,TrainAcc,EvalAcc,TestAcc
0.1000,0.103560,0.108398,0.099684
0.2000,0.104048,0.108594,0.099684
0.3000,0.104648,0.108594,0.100079
0.4000,0.111350,0.108398,0.100277
0.5000,0.618342,0.621094,0.441555
0.6000,0.993408,0.913086,0.880538
0.7000,0.993652,0.911719,0.880835
0.8000,0.994030,0.908789,0.855123
0.9000,0.994340,0.910156,0.891812


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sensitivity_analysis/loose_approx_correct.csv <==
Step,TrainAcc,EvalAcc,TestAcc
2.000000,0.246005,0.300781,0.134494
1.700000,0.993697,0.914844,0.865506
1.600000,0.993630,0.912500,0.872231
1.500000,0.993941,0.910547,0.864715
1.400000,0.993675,0.911523,0.902888
1.300000,0.993763,0.907031,0.891218
1.200000,0.993963,0.906250,0.861452
1.100000,0.993919,0.902930,0.880637
1.000000,0.993874,0.900000,0.883109
0.900000,0.994252,0.896289,0.860759
0.800000,0.993896,0.893164,0.869956
0.700000,0.992432,0.881250,0.833366
0.600000,0.991522,0.875000,0.837322
0.500000,0.989258,0.866992,0.838706
0.100000,0.867387,0.799414,0.789557


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sensitivity_analysis/maximal_step.csv <==
Step,TrainAcc,EvalAcc,TestAcc
0.100000,0.991211,0.879102,0.854925
0.316000,0.993985,0.895898,0.881824
1.000000,0.994096,0.901367,0.865111
3.162000,0.994074,0.899414,0.884889
10.000000,0.994007,0.896289,0.872429
31.622777,0.993919,0.898828,0.881329
100.000000,0.993919,0.899219,0.878263


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sensitivity_analysis/measuring_step.csv <==
Step,TrainAcc,EvalAcc,TestAcc
0.000316,0.247048,0.208008,0.099782
0.001000,0.212380,0.153711,0.100277
0.003162,0.941295,0.890625,0.785997
0.010000,0.994118,0.913086,0.895965
0.031600,0.997470,0.905273,0.889735
0.100000,0.994007,0.896289,0.872429
0.316000,0.987083,0.896289,0.860957
1.000000,0.969216,0.891992,0.815763
3.162278,0.902166,0.855078,0.642998


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sensitivity_analysis/mu/measuring_step_densenet.csv <==
Step,EvalAcc
0.000316,0.9242
0.001000,0.9070
0.003162,0.9242
0.010000,0.9189
0.031600,0.9225
0.100000,0.9155
0.316000,0.8822
1.000000,0.8205
3.162278,0.0972


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sensitivity_analysis/mu/measuring_step_efficientnet.csv <==
Step,EvalAcc
0.000316,0.89
0.001000,0.8264
0.003162,0.9197
0.010000,0.9184
0.031600,0.9266
0.100000,0.929
0.316000,0.91
1.000000,0.87
3.162278,0.73


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sensitivity_analysis/mu/measuring_step_mobilenet.csv <==
Step,EvalAcc
0.000316,0.39
0.001000,0.38
0.003162,0.59
0.010000,0.9184
0.031600,0.9176
0.100000,0.9145
0.316000,0.91
1.000000,0.88
3.162278,0.51


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sensitivity_analysis/mu/measuring_step_resnet.csv <==
Step,TrainAcc,EvalAcc,TestAcc
0.000316,0.247048,0.208008,0.099782
0.001000,0.212380,0.153711,0.100277
0.003162,0.941295,0.890625,0.785997
0.010000,0.994118,0.913086,0.895965
0.031600,0.997470,0.905273,0.889735
0.100000,0.994007,0.896289,0.872429
0.316000,0.987083,0.896289,0.860957
1.000000,0.969216,0.891992,0.815763
3.162278,0.902166,0.855078,0.642998


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sensitivity_analysis/old/best.csv <==
Step,TrainAcc,EvalAcc,TestAcc
1.0000,0.994007,0.901172,0.866792


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sensitivity_analysis/old/cg.csv <==
Step,TrainAcc,EvalAcc,TestAcc
0.0000,0.993586,0.884961,0.873517
0.1000,0.993963,0.895508,0.871143
0.2000,0.994318,0.900586,0.887263
0.3000,0.994052,0.904102,0.874209
0.4000,0.994562,0.910742,0.895075
0.5000,0.994451,0.909961,0.886373
0.6000,0.994007,0.917578,0.882911
0.7000,0.817738,0.794922,0.671381
0.8000,0.687611,0.654688,0.365902
0.9000,0.526656,0.378320,0.100079



==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sensitivity_analysis/old/loose_approx.csv <==
Step,TrainAcc,EvalAcc,TestAcc
0.1000,0.103560,0.108398,0.099684
0.2000,0.104048,0.108594,0.099684
0.3000,0.104648,0.108594,0.100079
0.4000,0.111350,0.108398,0.100277
0.5000,0.618342,0.621094,0.441555
0.6000,0.993408,0.913086,0.880538
0.7000,0.993652,0.911719,0.880835
0.8000,0.994030,0.908789,0.855123
0.9000,0.994340,0.910156,0.891812
1.0,0.994007,0.901172,0.866792


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sensitivity_analysis/old/maximal_step.csv <==
Step,TrainAcc,EvalAcc,TestAcc
0.1000,0.991211,0.879102,0.854925
0.3160,0.993985,0.895898,0.881824
1.0000,0.994096,0.901367,0.865111
3.1620,0.994074,0.899414,0.884889
10.0000,0.993963,0.903711,0.888449


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sensitivity_analysis/old/measuring_step.csv <==
Step,TrainAcc,EvalAcc,TestAcc
0.0100,0.994118,0.913086,0.895965
0.3160,0.987083,0.896289,0.860957
0.0316,0.997470,0.905273,0.889735
1.0000,0.969216,0.891992,0.815763
0.1,0.994007,0.901172,0.866792


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sls_comparison/command.txt <==
inkscape -D -z --file=trainloss.svg --export-pdf=trainloss.pdf --export-latex


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sls_comparison/evalacc.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'evalacc.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1053.94044113bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28220934)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{evalacc.pdf}}%
    \put(0.01826711,0.01749938){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.76\end{tabular}}}}%
    \put(0.01826711,0.04428219){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.78\end{tabular}}}}%
    \put(0.01826711,0.07106501){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.8\end{tabular}}}}%
    \put(0.01826711,0.09784783){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.82\end{tabular}}}}%
    \put(0.01826711,0.12463063){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.84\end{tabular}}}}%
    \put(0.01826711,0.15141344){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.86\end{tabular}}}}%
    \put(0.01826711,0.17819625){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.88\end{tabular}}}}%
    \put(0.01826711,0.20497906){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.9\end{tabular}}}}%
    \put(0.01826711,0.23176187){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.92\end{tabular}}}}%
    \put(0.01826711,0.25854468){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.94\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{evalacc.pdf}}%
    \put(0.03076474,0.0082375){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.13929222,0.0082375){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}20\end{tabular}}}}%
    \put(0.24781969,0.0082375){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}40\end{tabular}}}}%
    \put(0.35634717,0.0082375){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}60\end{tabular}}}}%
    \put(0.46487465,0.0082375){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}80\end{tabular}}}}%
    \put(0.57340213,0.0082375){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.68192961,0.0082375){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}120\end{tabular}}}}%
    \put(0.79045704,0.0082375){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}140\end{tabular}}}}%
    \put(0.89898452,0.0082375){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}160\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{evalacc.pdf}}%
  \end{picture}%
\endgroup%


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sls_comparison/sls_eval_acc_cifar10.csv <==
Wall time,Step,Value
1583922810.2168617,1,0.09978243708610535
1583922928.7680535,2,0.10996835678815842
1583923047.1798575,3,0.5850474834442139
1583923166.102326,4,0.5047468543052673
1583923285.992315,5,0.6549643874168396
1583923404.9289095,6,0.6157041192054749
1583923524.037395,7,0.6975870132446289
1583923643.8937569,8,0.7964794039726257
1583923762.2325559,9,0.6348892450332642
1583923881.5350015,10,0.778085470199585
1583924000.5712862,11,0.5347112417221069
1583924122.2922049,12,0.8453322649002075
1583924241.330431,13,0.780656635761261
1583924361.3516023,14,0.7163766026496887
1583924482.1300297,15,0.8646162748336792
1583924600.8143368,16,0.7143987417221069
1583924720.7654662,17,0.8241692781448364
1583924841.4782028,18,0.8684731125831604
1583924961.2093322,19,0.6286590099334717
1583925081.6909702,20,0.8143789768218994
1583925203.4639466,21,0.8719343543052673
1583925322.8219607,22,0.8688686490058899
1583925442.4326878,23,0.8557159900665283
1583925563.1180031,24,0.8864715099334717
1583925682.415371,25,0.853342592716217
1583925803.3002644,26,0.8784612417221069
1583925923.4789386,27,0.8833069801330566
1583926043.5544398,28,0.8776701092720032
1583926163.671707,29,0.8907238841056824
1583926283.6338406,30,0.8770767450332642
1583926404.1296313,31,0.8812302350997925
1583926524.2560651,32,0.9099090099334717
1583926644.976782,33,0.9083267450332642
1583926765.348224,34,0.9138647317886353
1583926885.6496212,35,0.9188093543052673
1583927004.960303,36,0.9151503443717957
1583927125.75086,37,0.9167326092720032
1583927246.616492,38,0.9211827516555786
1583927366.2032027,39,0.9235561490058899
1583927486.040204,40,0.9202927350997925
1583927606.1718993,41,0.9153481125831604
1583927726.7284782,42,0.9239517450332642
1583927846.2893941,43,0.9166337251663208
1583927966.63153,44,0.9237539768218994
1583928087.1893334,45,0.9247428774833679
1583928207.5763102,46,0.9251384735107422
1583928328.021264,47,0.918710470199585
1583928448.3343182,48,0.9239517450332642
1583928568.5211406,49,0.9229628443717957
1583928687.6738935,50,0.9231606125831604
1583928808.4416504,51,0.9238528609275818
1583928929.358068,52,0.9233583807945251
1583929049.529505,53,0.923061728477478
1583929169.7865274,54,0.9228639006614685
1583929289.4022505,55,0.9251384735107422
1583929410.472573,56,0.9288963675498962
1583929530.8549926,57,0.9266218543052673
1583929651.4548056,58,0.9241495132446289
1583929772.2344308,59,0.9282041192054749
1583929892.1394334,60,0.927907407283783
1583930012.2725008,61,0.9243472814559937
1583930132.127083,62,0.9246439933776855
1583930252.0445466,63,0.9264240264892578
1583930372.303272,64,0.9209849834442139
1583930492.5637228,65,0.9257317781448364
1583930612.962735,66,0.9262262582778931
1583930733.1465235,67,0.9269185066223145
1583930853.1169055,68,0.9247428774833679
1583930974.039187,69,0.9269185066223145
1583931093.9830716,70,0.9262262582778931
1583931214.0255477,71,0.9260284900665283
1583931334.1340923,72,0.9240506291389465
1583931454.2790523,73,0.9243472814559937
1583931573.8179786,74,0.9266218543052673
1583931694.4255102,75,0.9258307218551636
1583931815.454762,76,0.9272152185440063
1583931935.3137949,77,0.9257317781448364
1583932056.6405244,78,0.9251384735107422
1583932176.493593,79,0.9231606125831604
1583932296.4149854,80,0.9292919039726257
1583932416.2824612,81,0.9282041192054749
1583932536.4527104,82,0.925929605960846
1583932656.460547,83,0.9258307218551636
1583932776.653329,84,0.9299841523170471
1583932897.2445326,85,0.9234572649002075
1583933017.734082,86,0.9249406456947327
1583933137.9661999,87,0.9260284900665283
1583933258.3281183,88,0.927907407283783
1583933378.6013484,89,0.925039529800415
1583933499.368664,90,0.9234572649002075
1583933619.5086849,91,0.9249406456947327
1583933739.9206026,92,0.9278085231781006
1583933859.0820823,93,0.9248417615890503
1583933978.4994385,94,0.926522970199585
1583934098.1654816,95,0.9293908476829529
1583934216.615786,96,0.9269185066223145
1583934335.7592692,97,0.927907407283783
1583934455.2720015,98,0.9278085231781006
1583934575.0530536,99,0.9238528609275818
1583934694.699949,100,0.9272152185440063
1583934813.550449,101,0.9293908476829529
1583934933.517375,102,0.9287974834442139
1583935052.4928517,103,0.9275118708610535
1583935172.0840235,104,0.927907407283783
1583935290.5361147,105,0.9268196225166321
1583935411.877598,106,0.9261273741722107
1583935530.5813286,107,0.9258307218551636
1583935650.260513,108,0.9244462251663208
1583935770.787009,109,0.9278085231781006
1583935889.5459328,110,0.9241495132446289
1583936008.6925023,111,0.9284018874168396
1583936127.4501245,112,0.9269185066223145
1583936246.9368775,113,0.9277096390724182
1583936366.7280726,114,0.927907407283783
1583936485.887637,115,0.9266218543052673
1583936605.0153227,116,0.9261273741722107
1583936725.1517653,117,0.9258307218551636
1583936844.8674939,118,0.9275118708610535
1583936963.5568225,119,0.9273141026496887
1583937083.709981,120,0.9242483973503113
1583937202.739936,121,0.9278085231781006
1583937322.2386363,122,0.9280063509941101
1583937441.9062505,123,0.9254351258277893
1583937561.4590542,124,0.9278085231781006
1583937681.851605,125,0.9275118708610535
1583937800.533757,126,0.9227650165557861
1583937921.1367579,127,0.926522970199585
1583938039.9978986,128,0.9285996556282043
1583938159.1247883,129,0.9263251423835754
1583938279.3551044,130,0.9297863841056824
1583938399.35006,131,0.9263251423835754
1583938518.5581,132,0.9271162748336792
1583938637.819283,133,0.9282041192054749
1583938757.7432115,134,0.927907407283783
1583938876.1042185,135,0.9267207384109497
1583938996.3484201,136,0.9282041192054749
1583939115.8747811,137,0.9260284900665283
1583939235.074739,138,0.9278085231781006
1583939355.3755207,139,0.930874228477478
1583939474.879371,140,0.9244462251663208
1583939594.728212,141,0.928500771522522
1583939714.9790788,142,0.9282041192054749
1583939834.591274,143,0.927907407283783
1583939954.8077965,144,0.9254351258277893
1583940075.3083937,145,0.9284018874168396
1583940195.2091784,146,0.926522970199585
1583940315.746042,147,0.9292919039726257
1583940436.0134172,148,0.9292919039726257
1583940556.0116308,149,0.925929605960846
1583940676.354138,150,0.9232594966888428
1583940796.5546083,151,0.9296875
1583940916.5012734,152,0.9304786324501038
1583941035.3497157,153,0.927907407283783
1583941154.5829124,154,0.9283030033111572
1583941275.0929677,155,0.9253362417221069
1583941395.5619876,156,0.9291930198669434
1583941515.7586868,157,0.9294897317886353
1583941635.036442,158,0.925929605960846
1583941754.7604225,159,0.925929605960846
1583941875.1263003,160,0.9277096390724182
1583941995.8270075,161,0.9272152185440063
1583942114.6501186,162,0.9312697649002075
1583942234.7574906,163,0.9312697649002075
1583942354.0961583,164,0.9281052350997925
1583942474.622667,165,0.927907407283783
1583942595.466161,166,0.929094135761261
1583942715.1721635,167,0.929094135761261
1583942835.3574445,168,0.9289952516555786
1583942956.0437114,169,0.9296875
1583943076.3613753,170,0.9270173907279968
1583943196.3794572,171,0.9300830960273743
1583943316.0210898,172,0.9280063509941101
1583943436.9389682,173,0.9253362417221069
1583943556.86341,174,0.9262262582778931
1583943676.3269565,175,0.9287974834442139
1583943797.2634826,176,0.9274129867553711
1583943918.1699867,177,0.9274129867553711
1583944037.214573,178,0.9299841523170471
1583944157.3466935,179,0.9273141026496887


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sls_comparison/sls_eval_acc_cifar100.csv <==
Wall time,Step,Value
1589193433.2804587,1,0.009790347889065742
1589193549.7824216,2,0.012163765728473663
1589193666.1562808,3,0.0745648741722107
1589193782.730062,4,0.13162578642368317
1589193899.5443904,5,0.14309731125831604
1589194016.0446095,6,0.18087421357631683
1589194133.14135,7,0.1582278460264206
1589194249.6435778,8,0.1139240488409996
1589194365.950681,9,0.10957278311252594
1589194483.2841682,10,0.09236550331115723
1589194600.0880218,11,0.14992088079452515
1589194716.924739,12,0.1585245281457901
1589194833.7635942,13,0.20727847516536713
1589194950.1587348,14,0.3577927350997925
1589195067.4599018,15,0.44748812913894653
1589195184.529794,16,0.44679588079452515
1589195301.4308665,17,0.45856407284736633
1589195418.1427093,18,0.5049446225166321
1589195534.8899205,19,0.5424248576164246
1589195652.0670314,20,0.5608188509941101
1589195769.0094564,21,0.5654667615890503
1589195885.6042829,22,0.5845530033111572
1589196002.3415608,23,0.573477029800415
1589196119.2790642,24,0.6026503443717957
1589196236.4134412,25,0.6069027185440063
1589196352.9609005,26,0.5938488841056824
1589196470.032257,27,0.614022970199585
1589196587.0739644,28,0.6167919039726257
1589196704.5059533,29,0.6272745132446289
1589196822.1484187,30,0.6558544039726257
1589196940.5093179,31,0.6612935066223145
1589197058.3950846,32,0.6851266026496887
1589197176.6013184,33,0.6848298907279968
1589197294.968963,34,0.6917523741722107
1589197412.870463,35,0.7106408476829529
1589197531.207182,36,0.7178599834442139
1589197649.2297015,37,0.7165743708610535
1589197767.2294185,38,0.7189477682113647
1589197885.8738837,39,0.7214201092720032
1589198004.3759782,40,0.7281447649002075
1589198122.2919846,41,0.725375771522522
1589198240.0760262,42,0.7313093543052673
1589198358.1219206,43,0.7260680198669434
1589198476.4166434,44,0.727155864238739
1589198594.805939,45,0.7270569801330566
1589198713.5182528,46,0.7327927350997925
1589198831.806185,47,0.7264636158943176
1589198949.8222065,48,0.7336827516555786
1589199067.8627658,49,0.729727029800415
1589199186.1722896,50,0.7328916192054749
1589199304.8743062,51,0.7304192781448364
1589199423.8579302,52,0.7336827516555786
1589199542.2582986,53,0.7309137582778931
1589199660.2314599,54,0.7301226258277893
1589199779.2611382,55,0.728342592716217
1589199896.916685,56,0.7321993708610535
1589200015.172003,57,0.7332871556282043
1589200132.7426085,58,0.7333860993385315
1589200250.5279331,59,0.7321004867553711
1589200368.3785572,60,0.7353639006614685
1589200486.4913025,61,0.7275514006614685
1589200605.2048228,62,0.7363528609275818
1589200722.6805525,63,0.7387262582778931
1589200840.5867202,64,0.7301226258277893
1589200958.8809688,65,0.732594907283783
1589201075.7618296,66,0.7316060066223145
1589201193.6864016,67,0.7365506291389465
1589201312.824107,68,0.7332871556282043
1589201431.499508,69,0.7314082384109497
1589201548.9580312,70,0.7320016026496887
1589201666.8906922,71,0.7385284900665283
1589201784.6335952,72,0.7335838675498962
1589201903.1296206,73,0.7362539768218994
1589202020.7079184,74,0.7373417615890503
1589202139.0940475,75,0.732594907283783
1589202257.2592018,76,0.7336827516555786
1589202375.612031,77,0.7347705960273743
1589202493.7767904,78,0.7354628443717957
1589202612.8869753,79,0.7385284900665283
1589202731.1524272,80,0.7342761158943176
1589202849.963606,81,0.7340783476829529
1589202969.0886095,82,0.7326938509941101
1589203086.9767175,83,0.7351661324501038
1589203205.351186,84,0.7338805198669434
1589203324.2275999,85,0.7373417615890503
1589203442.863273,86,0.739022970199585
1589203560.765043,87,0.7338805198669434
1589203679.8553965,88,0.734968364238739
1589203797.5125003,89,0.7348694801330566
1589203916.4567266,90,0.735561728477478
1589204033.36319,91,0.7379351258277893
1589204151.5546975,92,0.7411985993385315
1589204269.6668735,93,0.7308148741722107
1589204387.3688858,94,0.7371439933776855
1589204506.990947,95,0.7353639006614685
1589204623.5906608,96,0.7359572649002075
1589204741.2993627,97,0.735561728477478
1589204859.067761,98,0.7332871556282043
1589204976.7232,99,0.7367483973503113
1589205094.8818023,100,0.7323971390724182
1589205213.0025153,101,0.7373417615890503
1589205330.8178852,102,0.7357594966888428
1589205448.1946325,103,0.7360561490058899
1589205566.4408581,104,0.7324960231781006
1589205684.2725768,105,0.7326938509941101
1589205802.7684736,106,0.7327927350997925
1589205921.0337968,107,0.7336827516555786
1589206039.0805516,108,0.7363528609275818
1589206157.0364103,109,0.7353639006614685
1589206275.4485693,110,0.7377373576164246
1589206393.306128,111,0.7344738841056824
1589206511.2197266,112,0.7403085231781006
1589206629.837776,113,0.7358583807945251
1589206747.86109,114,0.7371439933776855
1589206866.4322937,115,0.7332871556282043
1589206985.267296,116,0.7371439933776855
1589207103.5412714,117,0.7340783476829529
1589207221.4236422,118,0.7376384735107422
1589207340.0271332,119,0.7377373576164246
1589207458.337607,120,0.7327927350997925
1589207576.0890646,121,0.7372428774833679
1589207694.3683608,122,0.7367483973503113
1589207813.1863146,123,0.7332871556282043
1589207932.0066278,124,0.7391218543052673
1589208049.980689,125,0.7369462251663208
1589208168.4662533,126,0.7357594966888428
1589208286.9919255,127,0.7341772317886353
1589208404.587943,128,0.7334849834442139
1589208523.6674886,129,0.733781635761261
1589208640.975016,130,0.732594907283783
1589208759.6610873,131,0.730320394039154
1589208877.3430314,132,0.7348694801330566
1589208995.8789096,133,0.7374406456947327
1589209113.151058,134,0.7368472814559937
1589209232.113929,135,0.7354628443717957
1589209349.7857742,136,0.737539529800415
1589209468.3896484,137,0.7363528609275818
1589209586.4100785,138,0.732594907283783
1589209704.8508677,139,0.7371439933776855
1589209823.938367,140,0.7371439933776855
1589209942.072658,141,0.7338805198669434
1589210060.5574207,142,0.7372428774833679
1589210178.8663414,143,0.7421875
1589210297.399123,144,0.7397152185440063
1589210417.0441933,145,0.7345727682113647
1589210535.0810516,146,0.7393196225166321
1589210654.4582725,147,0.7392207384109497
1589210773.2221053,148,0.7344738841056824
1589210891.67726,149,0.7367483973503113
1589211010.0602846,150,0.7305182218551636
1589211129.6644185,151,0.7418908476829529
1589211248.3827205,152,0.7382317781448364
1589211366.918666,153,0.7347705960273743
1589211485.4300423,154,0.7366495132446289
1589211603.6147666,155,0.7353639006614685
1589211722.3137538,156,0.736155092716217
1589211840.9835856,157,0.7397152185440063
1589211959.1365502,158,0.7376384735107422
1589212077.4824224,159,0.7352650165557861
1589212195.8059425,160,0.7360561490058899
1589212315.196478,161,0.7366495132446289
1589212432.7852962,162,0.7339794039726257
1589212551.3035095,163,0.7364517450332642
1589212670.1625957,164,0.7377373576164246
1589212788.859466,165,0.7394185066223145
1589212907.573995,166,0.7405063509941101
1589213025.4252176,167,0.7378362417221069
1589213143.851646,168,0.7373417615890503
1589213262.109653,169,0.7387262582778931
1589213380.8132582,170,0.7374406456947327
1589213499.4446373,171,0.739022970199585
1589213618.6819305,172,0.738132894039154
1589213737.284893,173,0.7324960231781006
1589213855.3305595,174,0.7385284900665283
1589213974.4166965,175,0.7358583807945251
1589214092.3510013,176,0.7340783476829529
1589214210.4208226,177,0.737539529800415
1589214329.6334193,178,0.7397152185440063
1589214448.9559355,179,0.7363528609275818
1589214567.16523,180,0.7369462251663208
1589214685.6609907,181,0.7344738841056824
1589214804.0157723,182,0.737539529800415


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sls_comparison/sls_train_loss_cifar10.csv <==
Wall time,Step,Value
1583922666.3285713,0,2.5533976554870605
1583922806.0192325,1,1.9109505414962769
1583922924.7910578,2,1.4802359342575073
1583923043.2863965,3,1.2329479455947876
1583923162.1358013,4,1.0375373363494873
1583923281.9941018,5,0.7773386240005493
1583923400.8493829,6,0.7019254565238953
1583923520.2597914,7,0.6570901870727539
1583923639.9337122,8,0.570845901966095
1583923758.4421253,9,0.46836766600608826
1583923877.7256246,10,0.4461075961589813
1583923996.2915921,11,0.47359469532966614
1583924118.184875,12,0.3466161787509918
1583924236.9592671,13,0.3048606514930725
1583924356.9591892,14,0.3787270188331604
1583924478.1327314,15,0.36633583903312683
1583924596.8847423,16,0.2739425301551819
1583924716.503529,17,0.2696072459220886
1583924837.1315928,18,0.280686616897583
1583924956.7038567,19,0.2342861294746399
1583925077.3547857,20,0.2440359741449356
1583925198.9572372,21,0.24797075986862183
1583925318.6453447,22,0.15804660320281982
1583925438.221083,23,0.2121799886226654
1583925558.889164,24,0.2069745510816574
1583925678.0376759,25,0.16114585101604462
1583925798.9542181,26,0.1474645733833313
1583925919.118422,27,0.12276490777730942
1583926039.3322015,28,0.11900391429662704
1583926159.610367,29,0.10040388256311417
1583926279.3114235,30,0.09097715467214584
1583926399.8529887,31,0.07350776344537735
1583926520.0118496,32,0.05947064235806465
1583926640.6740422,33,0.04539228603243828
1583926761.0883648,34,0.037959638983011246
1583926881.4783573,35,0.03282259777188301
1583927000.76637,36,0.026669839397072792
1583927121.3685834,37,0.02678046189248562
1583927242.3639662,38,0.020634761080145836
1583927362.1779609,39,0.018287330865859985
1583927481.8405025,40,0.016630107536911964
1583927601.8256574,41,0.016060810536146164
1583927722.321778,42,0.016962295398116112
1583927842.257892,43,0.014025293290615082
1583927962.3799503,44,0.01225616130977869
1583928083.0061026,45,0.009965557605028152
1583928202.9891238,46,0.009851554408669472
1583928323.6585948,47,0.00810527615249157
1583928444.1656144,48,0.008548792451620102
1583928564.2678082,49,0.008877760730683804
1583928683.690522,50,0.00799027644097805
1583928803.9079041,51,0.007333413232117891
1583928924.9552917,52,0.006650478579103947
1583929045.3915005,53,0.005915006157010794
1583929165.7424822,54,0.006218230817466974
1583929285.2060585,55,0.00568218482658267
1583929405.9163816,56,0.006504865363240242
1583929526.3807456,57,0.00561377452686429
1583929646.9172754,58,0.005881421733647585
1583929767.8476224,59,0.005393393337726593
1583929888.0202882,60,0.005544135347008705
1583930008.3078222,61,0.0047014267183840275
1583930127.834393,62,0.0046684094704687595
1583930248.037317,63,0.004386753775179386
1583930367.9256082,64,0.004532189108431339
1583930488.0679383,65,0.003953749779611826
1583930608.5767992,66,0.003704124828800559
1583930728.7314973,67,0.003873198525980115
1583930849.12666,68,0.004401110578328371
1583930969.6531646,69,0.0038953153416514397
1583931089.5634685,70,0.0037469619419425726
1583931210.0568187,71,0.0033221091143786907
1583931329.7796955,72,0.003022923832759261
1583931450.2784371,73,0.003984918352216482
1583931569.4466114,74,0.0029911070596426725
1583931689.8773818,75,0.0032567637972533703
1583931811.1397913,76,0.0027316275518387556
1583931930.8600016,77,0.002420867560431361
1583932052.3282466,78,0.00255966791883111
1583932172.3880541,79,0.0026441202498972416
1583932292.1160707,80,0.002552417805418372
1583932411.964104,81,0.002254718681797385
1583932532.4476943,82,0.002482400508597493
1583932652.0714142,83,0.0023092119954526424
1583932772.18117,84,0.0024971284437924623
1583932892.9645314,85,0.002329613082110882
1583933013.5982974,86,0.0023436788469552994
1583933133.5160162,87,0.0022594949696213007
1583933253.922483,88,0.0022548125125467777
1583933374.2138171,89,0.002498309826478362
1583933494.8987696,90,0.0016643692506477237
1583933614.8936841,91,0.0020298603922128677
1583933735.507371,92,0.0018127597868442535
1583933855.2603412,93,0.001939878100529313
1583933974.4807055,94,0.0028479883912950754
1583934093.9018552,95,0.0018322134856134653
1583934212.6664124,96,0.0018245032988488674
1583934331.4182277,97,0.0015203774673864245
1583934451.1682673,98,0.0016304864548146725
1583934570.823415,99,0.001894143526442349
1583934690.364098,100,0.001461379579268396
1583934809.310722,101,0.001672809012234211
1583934929.1453812,102,0.0015146357472985983
1583935048.4138882,103,0.001456479076296091
1583935168.009336,104,0.0014561160933226347
1583935286.1745229,105,0.0015696247573941946
1583935407.3613331,106,0.0018276773625984788
1583935526.2986135,107,0.001376149244606495
1583935645.9955218,108,0.0013039113255217671
1583935766.4137113,109,0.0013981456868350506
1583935885.2409532,110,0.0014988344628363848
1583936004.6200802,111,0.0013900509802624583
1583936123.5757313,112,0.0014013276668265462
1583936242.5640237,113,0.001453186385333538
1583936362.4821205,114,0.0012849194463342428
1583936481.8048944,115,0.0012333643389865756
1583936600.6703732,116,0.001213541836477816
1583936720.6659715,117,0.001345561002381146
1583936840.6107583,118,0.0011225225171074271
1583936959.2838821,119,0.0014012048486620188
1583937079.4264865,120,0.0011397687485441566
1583937198.4689255,121,0.0012618001783266664
1583937317.7804546,122,0.0011900432873517275
1583937437.677063,123,0.001534943119622767
1583937557.040177,124,0.0012712598545476794
1583937677.5067751,125,0.001359310233965516
1583937796.1719837,126,0.0010802706237882376
1583937916.6335716,127,0.0008705484797246754
1583938035.9558,128,0.001048208330757916
1583938154.8568244,129,0.0010727308690547943
1583938274.991397,130,0.0012097596190869808
1583938394.8482916,131,0.0011810774449259043
1583938514.579148,132,0.001224989420734346
1583938633.4651241,133,0.0010567320277914405
1583938753.5706189,134,0.0013425773940980434
1583938871.9049726,135,0.0010458154138177633
1583938991.8043287,136,0.001151900622062385
1583939111.7128415,137,0.0010461354395374656
1583939231.0496306,138,0.0011413799365982413
1583939350.997633,139,0.0009549459209665656
1583939470.780464,140,0.00105835753493011
1583939590.6664762,141,0.0009466707124374807
1583939710.5852077,142,0.0009111096733249724
1583939830.2479236,143,0.0010477601317688823
1583939950.362846,144,0.0009007325861603022
1583940070.9394712,145,0.0009626862592995167
1583940190.8598428,146,0.001206567045301199
1583940311.4212866,147,0.0007218451937660575
1583940431.633941,148,0.0010427909437566996
1583940551.8541863,149,0.0009494933765381575
1583940671.8445399,150,0.0007611679611727595
1583940792.4276385,151,0.0008342678193002939
1583940912.2861896,152,0.0007809584494680166
1583941030.98217,153,0.0005655732238665223
1583941150.4681334,154,0.0007825545035302639
1583941270.7979121,155,0.0007891717250458896
1583941391.2754679,156,0.000754913839045912
1583941511.4787185,157,0.0007242155843414366
1583941630.7957203,158,0.0006520127644762397
1583941750.6613715,159,0.0007362543838098645
1583941870.7515714,160,0.0007695785607211292
1583941991.783185,161,0.0009282659739255905
1583942110.602139,162,0.0005043339333496988
1583942230.410218,163,0.0006264073308557272
1583942350.0347817,164,0.00054079235997051
1583942470.1685863,165,0.0007535117911174893
1583942591.0739727,166,0.0006031187949702144
1583942710.9255555,167,0.0007588659645989537
1583942830.9628265,168,0.0008722812053747475
1583942951.4623883,169,0.0006159661570563912
1583943072.0060263,170,0.0007786959176883101
1583943192.0656497,171,0.0008025119313970208
1583943311.589245,172,0.0004977742792107165
1583943432.899417,173,0.0006565137300640345
1583943552.6881447,174,0.000675105897244066
1583943672.0014462,175,0.0004622275591827929
1583943792.6551082,176,0.0007514936150982976
1583943913.766866,177,0.0007446477538906038
1583944032.9604187,178,0.0004874376754742116
1583944153.06724,179,0.0005297211464494467


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sls_comparison/sls_train_loss_cifar100.csv <==
Wall time,Step,Value
1589193292.6623216,0,4.653346061706543
1589193428.9824507,1,4.448261737823486
1589193546.0186539,2,4.018119812011719
1589193662.4045577,3,3.615901470184326
1589193778.8516917,4,3.290782928466797
1589193895.674984,5,2.9887781143188477
1589194012.058716,6,2.8019986152648926
1589194128.9722974,7,2.6862006187438965
1589194245.7133338,8,2.5189685821533203
1589194362.2690074,9,2.2829177379608154
1589194478.969895,10,2.110346555709839
1589194596.1309326,11,2.0068416595458984
1589194712.9992566,12,1.9342498779296875
1589194829.7103753,13,1.925994873046875
1589194946.398423,14,1.6397356986999512
1589195063.319998,15,1.4237008094787598
1589195180.589604,16,1.2746315002441406
1589195297.3814933,17,1.1740949153900146
1589195414.1996686,18,1.0682564973831177
1589195530.9215362,19,0.9876242876052856
1589195648.0833073,20,0.9112386107444763
1589195765.130549,21,0.8504299521446228
1589195881.9165106,22,0.7876558899879456
1589195998.3653615,23,0.7332442998886108
1589196115.2505188,24,0.6828158497810364
1589196232.4539921,25,0.6392617225646973
1589196349.169457,26,0.5943046808242798
1589196465.851385,27,0.556061327457428
1589196583.082096,28,0.5260713696479797
1589196700.4922006,29,0.45080745220184326
1589196818.1155868,30,0.3945392072200775
1589196936.550261,31,0.2864844501018524
1589197054.2414796,32,0.23731523752212524
1589197172.6247323,33,0.20473326742649078
1589197290.7577405,34,0.1619804948568344
1589197408.888762,35,0.12111041694879532
1589197527.032946,36,0.09457294642925262
1589197645.1424086,37,0.07706867903470993
1589197763.2415318,38,0.06556973606348038
1589197881.4354358,39,0.0581258162856102
1589198000.3764405,40,0.04974836856126785
1589198118.2091599,41,0.042091887444257736
1589198236.2587373,42,0.03769177198410034
1589198354.137991,43,0.03668326884508133
1589198472.057861,44,0.03438812121748924
1589198590.3556547,45,0.03132262080907822
1589198709.279546,46,0.027566969394683838
1589198827.9059174,47,0.02586362697184086
1589198945.8059556,48,0.02278575859963894
1589199063.66492,49,0.020654290914535522
1589199181.6451209,50,0.02062261290848255
1589199300.392852,51,0.02076011523604393
1589199419.5723422,52,0.01812567748129368
1589199538.127716,53,0.01781773939728737
1589199655.9902787,54,0.016515575349330902
1589199775.0954654,55,0.01595209166407585
1589199892.7932281,56,0.014810888096690178
1589200010.8565202,57,0.015303085558116436
1589200128.7657847,58,0.013790571130812168
1589200246.4512675,59,0.013686791062355042
1589200364.279339,60,0.014116154983639717
1589200482.4623306,61,0.012653510086238384
1589200600.7788146,62,0.012197163887321949
1589200718.4934807,63,0.01125090941786766
1589200836.5852902,64,0.012681752443313599
1589200954.6252651,65,0.011551538482308388
1589201072.05752,66,0.010912695899605751
1589201189.4785464,67,0.01016931887716055
1589201308.301203,68,0.010845329612493515
1589201427.389632,69,0.009936279617249966
1589201544.9350085,70,0.009915398433804512
1589201662.951616,71,0.009575375355780125
1589201780.574312,72,0.008946825750172138
1589201898.9588504,73,0.00922517478466034
1589202016.3446789,74,0.008661800064146519
1589202135.1005363,75,0.008720435202121735
1589202253.267141,76,0.007150494493544102
1589202371.473634,77,0.0066610719077289104
1589202489.617022,78,0.007410263642668724
1589202608.8141625,79,0.007074092514812946
1589202726.8605206,80,0.007747621741145849
1589202845.7915385,81,0.006746702361851931
1589202964.9832766,82,0.006775268353521824
1589203082.8669045,83,0.006033656653016806
1589203201.5007505,84,0.006772862747311592
1589203319.775349,85,0.006813365966081619
1589203438.6103742,86,0.00616371538490057
1589203556.6233582,87,0.0064072678796947
1589203675.4085023,88,0.0067435335367918015
1589203793.2951975,89,0.006742460187524557
1589203912.4817874,90,0.005713891703635454
1589204029.2982728,91,0.005044025368988514
1589204147.2540054,92,0.005904836114495993
1589204265.6591008,93,0.005594791378825903
1589204383.1474268,94,0.005369164980947971
1589204502.8878467,95,0.005802940111607313
1589204619.6022308,96,0.0050100525841116905
1589204737.2696521,97,0.005669908598065376
1589204855.096616,98,0.004929100163280964
1589204972.5415237,99,0.005565601401031017
1589205090.8372676,100,0.005284159444272518
1589205208.8386343,101,0.0051666926592588425
1589205326.7008033,102,0.004814556799829006
1589205444.2355738,103,0.004324133507907391
1589205562.2307353,104,0.004744600970298052
1589205680.1569746,105,0.004722284153103828
1589205798.5886018,106,0.0048838453367352486
1589205916.7739344,107,0.0048688543029129505
1589206035.2112026,108,0.004437413532286882
1589206152.9960763,109,0.00476408563554287
1589206271.2586567,110,0.004056716803461313
1589206389.3213818,111,0.0040388451889157295
1589206507.167577,112,0.0037739675026386976
1589206625.5830584,113,0.004375639371573925
1589206743.582792,114,0.004237109795212746
1589206862.2165434,115,0.004490481223911047
1589206980.9911308,116,0.004410281777381897
1589207099.3153782,117,0.004516026470810175
1589207217.1577005,118,0.004016774706542492
1589207335.7118948,119,0.003982164431363344
1589207454.2181597,120,0.003485316876322031
1589207572.0016499,121,0.004149621818214655
1589207690.0920405,122,0.00398395536467433
1589207808.637392,123,0.004342756699770689
1589207927.7945268,124,0.0034887222573161125
1589208045.7002187,125,0.0037656454369425774
1589208164.3721693,126,0.0037243750412017107
1589208282.7286696,127,0.0035447473637759686
1589208400.259121,128,0.0037768655456602573
1589208519.3874967,129,0.0033411041367799044
1589208636.9156137,130,0.0030054873786866665
1589208755.3862681,131,0.0027090616058558226
1589208873.2466035,132,0.0028138081543147564
1589208991.613444,133,0.003495223820209503
1589209109.1440618,134,0.00377507321536541
1589209227.7975626,135,0.003266050247475505
1589209345.5460699,136,0.0032508154399693012
1589209464.1067502,137,0.003245543921366334
1589209582.3119407,138,0.003268045838922262
1589209700.6325965,139,0.003156515536829829
1589209819.6420233,140,0.0033707725815474987
1589209937.95506,141,0.0029228534549474716
1589210056.3607714,142,0.003272419795393944
1589210174.4701366,143,0.0031565718818455935
1589210293.0223055,144,0.002782998839393258
1589210412.7618058,145,0.003129179123789072
1589210530.8337548,146,0.0030514351092278957
1589210650.0327582,147,0.003007709514349699
1589210768.5352483,148,0.0032515153288841248
1589210887.5538664,149,0.002894663019105792
1589211005.8193684,150,0.003357035107910633
1589211124.8999958,151,0.0032159036491066217
1589211243.9290454,152,0.002949648769572377
1589211362.7981894,153,0.002814344596117735
1589211481.1291215,154,0.0023733798880130053
1589211599.4958708,155,0.0028012471739202738
1589211718.0250728,156,0.003111377125605941
1589211836.6952693,157,0.0028744072187691927
1589211954.823011,158,0.0025643310509622097
1589212073.1983943,159,0.0026633781380951405
1589212191.7063456,160,0.0026968896854668856
1589212310.8897069,161,0.0028231360483914614
1589212428.4353466,162,0.0024376094806939363
1589212547.002499,163,0.0025739565026015043
1589212665.861895,164,0.002425390062853694
1589212784.318884,165,0.002633583964779973
1589212903.2964597,166,0.002867636037990451
1589213021.1941996,167,0.0023662857711315155
1589213139.6060567,168,0.002909352770075202
1589213257.839596,169,0.0023876570630818605
1589213376.686159,170,0.0027249054983258247
1589213495.2463865,171,0.0024473059456795454
1589213614.22979,172,0.0023201939184218645
1589213733.0149217,173,0.0022376824636012316
1589213851.023985,174,0.0025561433285474777
1589213970.0742486,175,0.002341849496588111
1589214088.1637373,176,0.0021056528203189373
1589214206.3981369,177,0.0024400490801781416
1589214325.020666,178,0.002352995565161109
1589214444.6578894,179,0.0026890430599451065
1589214562.954374,180,0.002384495921432972
1589214681.515352,181,0.00261845369823277
1589214799.7222915,182,0.0022011962719261646


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/plot_data/sls_comparison/trainloss.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'trainloss.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1054.4985466bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28295411)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{trainloss.pdf}}%
    \put(0.0187867,0.01552694){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}3e-4\end{tabular}}}}%
    \put(0.0187867,0.02488137){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}4e-4\end{tabular}}}}%
    \put(0.0187867,0.03213725){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5e-4\end{tabular}}}}%
    \put(0.0187867,0.03806572){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}6e-4\end{tabular}}}}%
    \put(0.0187867,0.04307816){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}7e-4\end{tabular}}}}%
    \put(0.0187867,0.04742015){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}8e-4\end{tabular}}}}%
    \put(0.0187867,0.05125007){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}9e-4\end{tabular}}}}%
    \put(0.0187867,0.05467603){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1e-3\end{tabular}}}}%
    \put(0.0187867,0.07721479){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2e-3\end{tabular}}}}%
    \put(0.0187867,0.09039914){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}3e-3\end{tabular}}}}%
    \put(0.0187867,0.09975357){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}4e-3\end{tabular}}}}%
    \put(0.0187867,0.10700944){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5e-3\end{tabular}}}}%
    \put(0.0187867,0.11293792){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}6e-3\end{tabular}}}}%
    \put(0.0187867,0.11795038){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}7e-3\end{tabular}}}}%
    \put(0.0187867,0.12229236){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}8e-3\end{tabular}}}}%
    \put(0.0187867,0.12612226){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}9e-3\end{tabular}}}}%
    \put(0.0187867,0.12954822){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.01\end{tabular}}}}%
    \put(0.0187867,0.15208701){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.02\end{tabular}}}}%
    \put(0.0187867,0.16527135){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.03\end{tabular}}}}%
    \put(0.0187867,0.17462578){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.04\end{tabular}}}}%
    \put(0.0187867,0.18188165){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.05\end{tabular}}}}%
    \put(0.0187867,0.18781012){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.06\end{tabular}}}}%
    \put(0.0187867,0.19282257){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.07\end{tabular}}}}%
    \put(0.0187867,0.19716456){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.08\end{tabular}}}}%
    \put(0.0187867,0.20099446){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.09\end{tabular}}}}%
    \put(0.0187867,0.20442042){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.1\end{tabular}}}}%
    \put(0.0187867,0.2269592){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.2\end{tabular}}}}%
    \put(0.0187867,0.24014354){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.3\end{tabular}}}}%
    \put(0.0187867,0.24949798){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.4\end{tabular}}}}%
    \put(0.0187867,0.25675385){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.5\end{tabular}}}}%
    \put(0.0187867,0.26268232){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.6\end{tabular}}}}%
    \put(0.0187867,0.26769477){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.7\end{tabular}}}}%
    \put(0.0187867,0.27203676){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.8\end{tabular}}}}%
    \put(0.0187867,0.27586666){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.9\end{tabular}}}}%
    \put(0.0187867,0.27929262){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{trainloss.pdf}}%
    \put(0.11643928,0.00823314){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.21549812,0.00823314){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}20\end{tabular}}}}%
    \put(0.31455697,0.00823314){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}40\end{tabular}}}}%
    \put(0.41361582,0.00823314){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}60\end{tabular}}}}%
    \put(0.51267467,0.00823314){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}80\end{tabular}}}}%
    \put(0.61173348,0.00823314){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.71079233,0.00823314){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}120\end{tabular}}}}%
    \put(0.80985118,0.00823314){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}140\end{tabular}}}}%
    \put(0.90890998,0.00823314){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}160\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{trainloss.pdf}}%
  \end{picture}%
\endgroup%


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/pls_data/pal_eval_acc.csv <==
Wall time,Step,Value
1581834181.444908,1,0.16718749701976776
1581834209.1415646,2,0.10722656548023224
1581834236.7409842,3,0.11601562798023224
1581834264.2832642,4,0.2582031190395355
1581834291.9859915,5,0.5902343988418579
1581834319.7028875,6,0.661328136920929
1581834347.4563599,7,0.667773425579071
1581834375.31003,8,0.6361328363418579
1581834403.0568657,9,0.6904296875
1581834430.603694,10,0.623046875
1581834458.4882345,11,0.6953125
1581834486.041591,12,0.6822265386581421
1581834513.8396516,13,0.675000011920929
1581834541.7346284,14,0.7763671875
1581834569.669983,15,0.625195324420929
1581834597.439006,16,0.718554675579071
1581834625.3488185,17,0.5853515863418579
1581834653.3902268,18,0.712890625
1581834681.3784108,19,0.7816406488418579
1581834709.134935,20,0.5853515863418579
1581834737.0937517,21,0.7353515625
1581834764.9735882,22,0.718554675579071
1581834792.7190773,23,0.7412109375
1581834820.7351122,24,0.6675781011581421
1581834848.3552616,25,0.751953125
1581834876.1795697,26,0.7724609375
1581834904.0024707,27,0.6080077886581421
1581834931.8253212,28,0.708203136920929
1581834959.6719453,29,0.8212890625
1581834987.5728204,30,0.7841796875
1581835015.4140408,31,0.784960925579071
1581835043.3626597,32,0.8246093988418579
1581835071.2334895,33,0.8257812261581421
1581835099.167428,34,0.8125
1581835127.0479743,35,0.793749988079071
1581835154.903223,36,0.8427734375
1581835182.9248898,37,0.8480468988418579
1581835210.5093515,38,0.8291015625
1581835238.520123,39,0.8570312261581421
1581835266.2053277,40,0.861132800579071
1581835294.092967,41,0.8919922113418579
1581835321.961098,42,0.886523425579071
1581835349.8279002,43,0.859375
1581835377.6502562,44,0.887499988079071
1581835405.6322443,45,0.8999999761581421
1581835433.422511,46,0.888671875
1581835461.3100078,47,0.8974609375
1581835489.2720482,48,0.8873046636581421
1581835517.0068727,49,0.905078113079071
1581835544.8918204,50,0.8863281011581421
1581835572.8071082,51,0.902539074420929
1581835600.5840397,52,0.892382800579071
1581835628.7237096,53,0.9058593511581421
1581835656.7468483,54,0.908398449420929
1581835684.8552659,55,0.900195300579071
1581835712.7793183,56,0.904492199420929
1581835740.8469458,57,0.9076172113418579
1581835768.797656,58,0.9087890386581421
1581835796.7564704,59,0.891796886920929
1581835824.612198,60,0.9095703363418579
1581835852.2676222,61,0.9125000238418579
1581835880.2233732,62,0.9087890386581421
1581835908.285101,63,0.9150390625
1581835936.257545,64,0.913281261920929
1581835964.1053648,65,0.901171863079071
1581835992.1254659,66,0.9134765863418579
1581836019.9430199,67,0.910937488079071
1581836047.7654676,68,0.905468761920929
1581836075.9796946,69,0.914843738079071
1581836103.7748277,70,0.916015625
1581836131.7542977,71,0.908007800579071
1581836159.591666,72,0.9144531488418579
1581836187.6920795,73,0.919921875
1581836215.7177393,74,0.9156249761581421
1581836243.5646625,75,0.908398449420929
1581836271.4828286,76,0.919140636920929
1581836299.4499433,77,0.910937488079071
1581836327.286151,78,0.9027343988418579
1581836355.2388666,79,0.9166015386581421
1581836383.270747,80,0.920117199420929
1581836411.0065854,81,0.91015625
1581836439.0456607,82,0.9146484136581421
1581836466.8118277,83,0.9166015386581421
1581836494.5668528,84,0.9183593988418579
1581836522.4376657,85,0.9193359613418579
1581836550.5946906,86,0.918749988079071
1581836578.6097126,87,0.916015625
1581836606.5521395,88,0.914257824420929
1581836634.5569308,89,0.9140625
1581836662.5142934,90,0.917773425579071
1581836690.6977427,91,0.9140625
1581836718.5653613,92,0.9134765863418579
1581836746.469702,93,0.9164062738418579
1581836774.296087,94,0.9144531488418579
1581836802.2080498,95,0.919921875
1581836830.212624,96,0.9156249761581421
1581836858.1483567,97,0.912890613079071
1581836886.139048,98,0.917773425579071
1581836914.2890744,99,0.9183593988418579
1581836942.2477663,100,0.917187511920929
1581836970.0698721,101,0.9156249761581421
1581836998.1747112,102,0.9140625
1581837026.0054355,103,0.9189453125
1581837053.90675,104,0.921679675579071
1581837081.5870035,105,0.916796863079071
1581837109.408846,106,0.920117199420929
1581837137.3202837,107,0.920117199420929
1581837165.2302349,108,0.910351574420929
1581837193.0020854,109,0.9189453125
1581837221.0196834,110,0.921093761920929
1581837249.0070045,111,0.914257824420929
1581837277.1876647,112,0.9154297113418579
1581837305.1202538,113,0.9066406488418579
1581837332.9334562,114,0.9144531488418579
1581837360.9882731,115,0.919921875
1581837388.910215,116,0.8472656011581421
1581837416.7252123,117,0.9136718511581421
1581837444.6015046,118,0.916210949420929
1581837472.644796,119,0.920117199420929
1581837500.7106614,120,0.9208984375
1581837528.7105448,121,0.9183593988418579
1581837556.6303823,122,0.917773425579071
1581837584.5745046,123,0.9222656488418579
1581837612.6293714,124,0.920117199420929
1581837640.7827616,125,0.920117199420929
1581837668.9301715,126,0.921093761920929
1581837696.8533716,127,0.9111328125
1581837724.936349,128,0.915820300579071
1581837752.7391636,129,0.918749988079071
1581837780.4781756,130,0.924023449420929
1581837808.3697948,131,0.9175781011581421
1581837836.2105484,132,0.9212890863418579
1581837864.0945566,133,0.9203125238418579
1581837892.259716,134,0.916210949420929
1581837920.1103776,135,0.9212890863418579
1581837948.3256178,136,0.9175781011581421
1581837976.232076,137,0.912890613079071
1581838004.4895265,138,0.920703113079071
1581838032.2726448,139,0.912109375
1581838060.3578498,140,0.919140636920929
1581838088.673687,141,0.9173828363418579
1581838116.713093,142,0.9154297113418579
1581838144.6813648,143,0.9212890863418579
1581838172.745848,144,0.912109375
1581838200.813389,145,0.919140636920929
1581838228.7053292,146,0.916210949420929
1581838256.926675,147,0.921093761920929
1581838284.8167753,148,0.915820300579071
1581838312.7946875,149,0.9193359613418579
1581838340.8454232,150,0.915820300579071
1581838368.8424058,151,0.9125000238418579
1581838396.7843003,152,0.9134765863418579
1581838424.927233,153,0.917773425579071
1581838452.932391,154,0.923632800579071
1581838481.0187967,155,0.9193359613418579
1581838509.250154,156,0.911914050579071
1581838537.2925098,157,0.919140636920929
1581838565.5359561,158,0.917773425579071
1581838593.5522995,159,0.915234386920929
1581838621.7749975,160,0.916210949420929
1581838649.8512516,161,0.91796875
1581838678.0948265,162,0.915234386920929
1581838705.9695458,163,0.921093761920929
1581838734.230224,164,0.918164074420929
1581838762.496955,165,0.9156249761581421
1581838790.6017327,166,0.91796875
1581838818.6339798,167,0.9193359613418579
1581838846.6868355,168,0.9205077886581421
1581838874.6429932,169,0.914257824420929
1581838902.8143108,170,0.9195312261581421
1581838930.9344747,171,0.9130859375
1581838958.852144,172,0.912304699420929
1581838986.9335227,173,0.9105468988418579
1581839015.1524634,174,0.919140636920929
1581839043.1606042,175,0.9169921875
1581839071.2380226,176,0.9164062738418579
1581839099.3750737,177,0.9173828363418579
1581839127.2523558,178,0.911328136920929
1581839155.2856882,179,0.919140636920929
1581839183.2481155,180,0.919921875
1581839211.6215537,181,0.910351574420929
1581839239.8329005,182,0.9115234613418579
1581839268.2778168,183,0.916796863079071
1581839296.4301832,184,0.9175781011581421
1581839324.6664248,185,0.918749988079071
1581839352.9611387,186,0.9125000238418579
1581839381.0774088,187,0.9146484136581421
1581839409.161028,188,0.9146484136581421
1581839437.0835469,189,0.9144531488418579
1581839465.180946,190,0.9183593988418579
1581839493.1892672,191,0.9189453125
1581839521.2688286,192,0.919140636920929
1581839549.4182866,193,0.9164062738418579
1581839577.5985012,194,0.920703113079071
1581839605.6029215,195,0.9185546636581421
1581839633.9357986,196,0.9175781011581421
1581839662.0471303,197,0.915820300579071
1581839690.1281765,198,0.919726550579071
1581839718.3172722,199,0.915820300579071
1581839746.3064728,200,0.914257824420929
1581839774.4251478,201,0.9185546636581421
1581839802.412816,202,0.9175781011581421
1581839830.5533373,203,0.9208984375
1581839858.7912312,204,0.914257824420929
1581839886.8593209,205,0.9185546636581421
1581839915.0339112,206,0.9224609136581421
1581839943.2241113,207,0.9150390625
1581839971.108189,208,0.9169921875
1581839999.2142003,209,0.914843738079071
1581840027.358394,210,0.9234374761581421
1581840055.4748752,211,0.915234386920929
1581840083.5990264,212,0.914257824420929
1581840112.0043669,213,0.9183593988418579
1581840140.1843455,214,0.918749988079071
1581840168.3052979,215,0.918749988079071
1581840196.3510444,216,0.9144531488418579
1581840224.379318,217,0.913867175579071
1581840252.6774778,218,0.9185546636581421
1581840280.6236513,219,0.914257824420929
1581840308.6680996,220,0.910937488079071
1581840336.6600397,221,0.918749988079071
1581840364.7038794,222,0.917773425579071
1581840392.9436858,223,0.913867175579071
1581840421.1494315,224,0.913867175579071
1581840449.244525,225,0.9126952886581421
1581840477.635061,226,0.91796875
1581840505.5939174,227,0.919140636920929
1581840533.6815624,228,0.9166015386581421
1581840562.0385544,229,0.9111328125
1581840590.0568852,230,0.9146484136581421
1581840618.1547084,231,0.912304699420929
1581840646.3181164,232,0.91796875
1581840674.6387594,233,0.916796863079071
1581840702.9361901,234,0.9111328125
1581840731.3304224,235,0.91796875
1581840759.3301678,236,0.911328136920929
1581840787.6163208,237,0.9126952886581421
1581840815.5101604,238,0.9173828363418579
1581840843.535667,239,0.9166015386581421
1581840871.8905559,240,0.91796875
1581840900.0727165,241,0.9169921875
1581840928.2309167,242,0.9126952886581421
1581840956.311974,243,0.910937488079071
1581840984.4115224,244,0.919726550579071
1581841012.7428427,245,0.91796875
1581841041.0304544,246,0.91796875
1581841069.0352156,247,0.9046875238418579
1581841097.3212142,248,0.9185546636581421
1581841125.2248418,249,0.9175781011581421
1581841153.374649,250,0.9037109613418579
1581841181.809815,251,0.9091796875
1581841210.1907916,252,0.912304699420929
1581841238.3024004,253,0.9173828363418579
1581841266.5372884,254,0.921093761920929
1581841294.667244,255,0.916796863079071
1581841323.0058422,256,0.9189453125
1581841351.1731505,257,0.91796875
1581841379.4727547,258,0.914843738079071
1581841407.9697309,259,0.9189453125
1581841435.866475,260,0.9146484136581421
1581841463.9796026,261,0.922070324420929
1581841491.9389746,262,0.911328136920929
1581841520.1288645,263,0.914257824420929
1581841548.2132843,264,0.9068359136581421
1581841576.398197,265,0.919726550579071
1581841604.4456992,266,0.9228515625
1581841632.6053538,267,0.917773425579071
1581841660.9816368,268,0.915234386920929
1581841689.645553,269,0.9175781011581421
1581841717.7090914,270,0.916210949420929
1581841746.1025486,271,0.921679675579071
1581841774.1611097,272,0.9164062738418579
1581841802.52961,273,0.9154297113418579
1581841830.7312355,274,0.9144531488418579
1581841858.9315228,275,0.9193359613418579
1581841887.147425,276,0.917773425579071
1581841915.2019315,277,0.918164074420929
1581841943.784126,278,0.9193359613418579
1581841971.9400325,279,0.915234386920929
1581842000.207651,280,0.90625
1581842028.475188,281,0.9125000238418579
1581842056.6809487,282,0.9136718511581421
1581842084.7082253,283,0.9183593988418579
1581842112.8347828,284,0.9154297113418579
1581842141.0807204,285,0.913867175579071
1581842169.26039,286,0.9222656488418579
1581842197.4519172,287,0.9244140386581421
1581842225.9866,288,0.9222656488418579
1581842254.1915307,289,0.9253906011581421
1581842282.6440644,290,0.9144531488418579
1581842310.9757473,291,0.9232422113418579
1581842338.9788773,292,0.920703113079071
1581842367.4287362,293,0.924023449420929
1581842395.6224992,294,0.9203125238418579
1581842423.989296,295,0.9205077886581421
1581842452.1768086,296,0.914257824420929
1581842480.2718349,297,0.916015625
1581842508.775836,298,0.914843738079071
1581842536.937432,299,0.9146484136581421
1581842565.1722298,300,0.922656238079071
1581842593.672955,301,0.914257824420929
1581842621.7027025,302,0.914843738079071
1581842650.0819783,303,0.914843738079071
1581842678.4162128,304,0.92578125
1581842706.6708417,305,0.9185546636581421
1581842735.1012197,306,0.9185546636581421
1581842763.2987125,307,0.919921875
1581842791.563402,308,0.9222656488418579
1581842820.040967,309,0.9193359613418579
1581842848.286406,310,0.908007800579071
1581842876.5580478,311,0.912109375
1581842904.8526535,312,0.917187511920929
1581842933.0355718,313,0.9169921875
1581842961.4177034,314,0.9150390625
1581842989.5459669,315,0.9150390625
1581843017.9228294,316,0.9203125238418579
1581843046.0867188,317,0.916015625
1581843074.3890347,318,0.9183593988418579
1581843102.6171553,319,0.9173828363418579
1581843130.9442022,320,0.922656238079071
1581843159.450161,321,0.9166015386581421
1581843187.5434098,322,0.9169921875
1581843215.6844938,323,0.918164074420929
1581843243.871624,324,0.9232422113418579
1581843272.1575396,325,0.9085937738418579
1581843300.2732797,326,0.9169921875
1581843328.5979152,327,0.921679675579071
1581843356.6656084,328,0.9097656011581421
1581843384.8208077,329,0.9175781011581421
1581843412.964081,330,0.9146484136581421
1581843441.3862178,331,0.9185546636581421
1581843469.4533052,332,0.9105468988418579
1581843497.6499693,333,0.9125000238418579
1581843525.9622145,334,0.9193359613418579
1581843554.0474048,335,0.9150390625
1581843582.3389919,336,0.9166015386581421
1581843610.7562146,337,0.9173828363418579
1581843638.917785,338,0.9091796875
1581843667.0180788,339,0.9134765863418579
1581843695.404928,340,0.918749988079071
1581843723.4687357,341,0.920703113079071
1581843751.6898801,342,0.9185546636581421
1581843780.027217,343,0.9208984375
1581843808.4100933,344,0.9146484136581421
1581843836.4702082,345,0.909960925579071
1581843865.1870217,346,0.9111328125
1581843893.383968,347,0.91015625
1581843921.8214579,348,0.913281261920929
1581843949.8843393,349,0.918749988079071
1581843978.0841172,350,0.9164062738418579
1581844006.392207,351,0.914257824420929
1581844034.332665,352,0.9164062738418579
1581844062.3371432,353,0.916210949420929
1581844090.758703,354,0.9195312261581421
1581844118.903772,355,0.9183593988418579
1581844147.1191766,356,0.91796875
1581844175.545707,357,0.9111328125
1581844203.4644194,358,0.9234374761581421
1581844231.722047,359,0.9091796875
1581844259.9795644,360,0.9164062738418579
1581844288.41361,361,0.9183593988418579
1581844316.5751984,362,0.916796863079071
1581844344.5946019,363,0.920703113079071
1581844372.8808222,364,0.9130859375
1581844401.0675478,365,0.908007800579071
1581844429.422019,366,0.9117187261581421
1581844457.539512,367,0.917773425579071
1581844485.7382407,368,0.910351574420929
1581844513.6835153,369,0.915820300579071
1581844542.1621785,370,0.9175781011581421
1581844570.500931,371,0.9039062261581421
1581844598.711563,372,0.915820300579071
1581844627.0655253,373,0.9087890386581421
1581844655.2770107,374,0.9185546636581421
1581844683.3732555,375,0.90625
1581844711.710958,376,0.9126952886581421
1581844739.9332757,377,0.9222656488418579
1581844768.0123434,378,0.9150390625
1581844796.267453,379,0.920703113079071
1581844824.5746233,380,0.9195312261581421
1581844852.921731,381,0.9134765863418579
1581844881.0482745,382,0.9205077886581421
1581844909.2175674,383,0.918749988079071
1581844937.5411456,384,0.920117199420929
1581844966.0233054,385,0.912890613079071
1581844994.274534,386,0.915234386920929
1581845022.4723566,387,0.912890613079071
1581845050.6207936,388,0.916796863079071
1581845078.8300657,389,0.91796875
1581845107.0534837,390,0.915820300579071
1581845134.9499574,391,0.9224609136581421
1581845163.3074582,392,0.9183593988418579
1581845191.5987647,393,0.917187511920929
1581845219.8944209,394,0.915820300579071
1581845248.0086377,395,0.9212890863418579
1581845276.2886806,396,0.9136718511581421
1581845304.3915522,397,0.9185546636581421
1581845332.873874,398,0.913281261920929
1581845361.2196238,399,0.9136718511581421
1581845389.4368675,400,0.908007800579071
1581845417.7175944,401,0.9164062738418579
1581845446.1296494,402,0.9208984375
1581845474.369679,403,0.918164074420929
1581845502.6417472,404,0.908984363079071
1581845530.8257551,405,0.921679675579071
1581845559.0837836,406,0.9189453125
1581845587.3446066,407,0.9175781011581421
1581845615.7405689,408,0.9130859375
1581845644.1827898,409,0.9195312261581421
1581845672.6293342,410,0.920117199420929
1581845700.7406797,411,0.9117187261581421
1581845728.9752746,412,0.9164062738418579
1581845757.064714,413,0.9175781011581421
1581845785.0344667,414,0.912304699420929
1581845813.3277767,415,0.912109375
1581845841.3670359,416,0.9130859375
1581845869.619884,417,0.9164062738418579
1581845897.9699516,418,0.915820300579071
1581845926.312978,419,0.919726550579071
1581845954.4202793,420,0.915234386920929
1581845982.7776287,421,0.908203125
1581846011.0278554,422,0.9146484136581421
1581846039.3271992,423,0.90625
1581846067.7379353,424,0.916210949420929
1581846095.9891815,425,0.9140625
1581846124.3121028,426,0.9111328125


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/pls_data/pal_step_size.csv <==
Wall time,Step,Value
1581834158.0980756,42,0.14204993844032288
1581834166.360711,167,0.8467734456062317
1581834170.3093867,229,1.1084848642349243
1581834191.5304205,474,4.532182693481445
1581834195.620325,536,6.287571430206299
1581834198.4387903,579,5.800498962402344
1581834198.9085846,586,3.896230697631836
1581834202.0893848,634,9.251201629638672
1581834202.940706,647,6.526717185974121
1581834211.7587087,714,4.381224632263184
1581834218.0622191,808,8.36621379852295
1581834231.4678905,1014,4.428692817687988
1581834256.983549,1333,5.704761028289795
1581834260.3093526,1385,6.165966510772705
1581834260.7814505,1392,7.66749906539917
1581834268.1935182,1436,5.404550075531006
1581834285.1216571,1691,5.3937764167785645
1581834287.8859882,1734,7.676662921905518
1581834288.0649974,1737,5.107470989227295
1581834301.6860907,1877,4.839419364929199
1581834304.273935,1917,4.591506004333496
1581834312.1965342,2036,4.073344707489014
1581834334.705518,2307,5.29940938949585
1581834340.080617,2389,4.123218059539795
1581834350.9465108,2485,6.080955982208252
1581834351.0153763,2486,2.9595720767974854
1581834364.1661496,2685,3.472454309463501
1581834391.9551132,3038,6.449968338012695
1581834409.2210865,3230,4.556136608123779
1581834410.2425232,3246,5.097350120544434
1581834414.0511134,3305,3.8829548358917236
1581834439.1409256,3618,6.168036460876465
1581834439.268424,3620,3.4549922943115234
1581834442.5925083,3670,4.4730634689331055
1581834452.579638,3821,3.6138293743133545
1581834466.0006316,3956,4.865985870361328
1581834494.3769114,4317,5.306788921356201
1581834499.780884,4400,3.10886549949646
1581834505.7756705,4492,4.0046467781066895
1581834506.8959546,4509,4.094951629638672
1581834522.6199496,4676,6.314057350158691
1581834529.8925378,4788,2.754688024520874
1581834546.5631657,4971,3.826920509338379
1581834557.5064924,5134,3.2957074642181396
1581834576.1354778,5345,3.596195936203003
1581834577.0753703,5359,2.935978651046753
1581834605.7015722,5723,4.408937454223633
1581834615.0366473,5864,2.5246760845184326
1581834617.8765025,5907,3.128523826599121
1581834627.886533,5990,2.924391746520996
1581834641.8340704,6200,1.5352816581726074
1581834643.1142113,6219,2.8908705711364746
1581834671.3504865,6574,2.9260478019714355
1581834684.259009,6699,3.6936135292053223
1581834685.0642014,6711,1.8130232095718384
1581834694.4971988,6854,4.779677867889404
1581834701.9013429,6966,2.6344563961029053
1581834718.876176,7155,3.159109592437744
1581834733.9505186,7382,1.8668186664581299
1581834743.6753716,7460,2.309490919113159
1581834743.8651814,7463,1.693544626235962
1581834770.6553774,7798,1.775977611541748
1581834772.930228,7833,2.93172287940979
1581834788.2466104,8066,2.4168593883514404
1581834800.4480608,8180,2.1002049446105957
1581834803.1169817,8221,1.4014467000961304
1581834812.5905528,8363,2.075474262237549
1581834826.1084087,8498,1.7388986349105835
1581834826.7433288,8508,3.2774806022644043
1581834832.8404112,8601,1.837422490119934
1581834855.562717,8878,2.152923583984375
1581834859.320998,8935,2.16685152053833
1581834885.4333081,9260,1.4416786432266235
1581834899.1178644,9468,1.8222615718841553
1581834909.328818,9554,1.8370455503463745
1581834910.1864836,9567,1.5737485885620117
1581834918.9292088,9698,0.8742219805717468
1581834974.4170284,10399,1.2642444372177124
1581834979.7384284,10479,1.5988749265670776
1581834982.6253936,10522,1.557040810585022
1581834992.8258777,10607,1.7105755805969238
1581835004.239587,10780,1.5499802827835083
1581835012.2525659,10902,1.6284927129745483
1581835012.4433541,10905,1.0528042316436768
1581835021.1842363,10966,1.034994125366211
1581835024.7524767,11020,1.0050668716430664
1581835030.0766234,11102,1.2898449897766113
1581835063.3279352,11532,1.0795106887817383
1581835065.554738,11566,1.4284240007400513
1581835077.8983927,11685,0.8957766890525818
1581835082.7357924,11759,0.7347596287727356
1581835101.4400234,11969,1.1593546867370605
1581835101.7541213,11974,0.8689142465591431
1581835114.293435,12164,1.0066285133361816
1581835122.5573401,12290,1.1163554191589355
1581835170.5200129,12877,0.5295405983924866
1581835185.6927745,13034,0.5131121277809143
1581835187.466867,13061,0.6788088083267212
1581835227.3469641,13597,0.5940977334976196
1581835228.8476415,13620,0.5474949479103088
1581835245.9860618,13810,0.3874356150627136
1581835277.5451934,14221,0.3898388147354126
1581835282.3878953,14294,0.4742571711540222
1581835285.261523,14338,0.48735925555229187
1581835297.2455022,14447,0.45109742879867554
1581835309.8730145,14638,0.31483349204063416
1581835311.8146985,14668,0.4954758584499359
1581835319.0680683,14779,0.39376524090766907
1581835330.018015,14873,0.25230956077575684
1581835374.184906,15473,0.49744096398353577
1581835381.1073928,15507,0.2156655341386795
1581835398.112285,15764,0.2696274518966675
1581835425.993455,16116,0.20232440531253815
1581835444.085407,16321,0.2953123152256012
1581835484.1548383,16857,0.19866226613521576
1581835502.5963805,17066,0.21838630735874176
1581835504.6733413,17097,0.31704437732696533
1581835523.685791,17317,0.14417855441570282
1581835525.1388586,17339,0.12741170823574066
1581835538.6251986,17543,0.23970715701580048
1581835539.5483737,17557,0.16169603168964386
1581835612.5786066,18451,0.07474545389413834
1581835666.119284,19116,0.11332103610038757
1581835669.622334,19169,0.3136071562767029
1581835698.3505425,19531,0.18785296380519867
1581835705.5686264,19640,0.14071840047836304
1581835706.4972384,19654,0.10171927511692047
1581835716.1836772,19731,0.10551360994577408
1581835733.7998674,19995,0.08044472336769104
1581835737.5859566,20053,0.07631129771471024
1581835738.177689,20062,0.1399325728416443
1581835747.9445705,20138,0.14983828365802765
1581835754.843373,20244,0.062178727239370346
1581835755.3647225,20252,0.10933075100183487
1581835760.0211358,20323,0.20871056616306305
1581835772.5057802,20440,0.25699132680892944
1581835779.054805,20539,0.09674875438213348
1581835781.6703866,20578,0.08018869906663895
1581835799.6339355,20779,0.17955268919467926
1581835799.8316257,20782,0.093851737678051
1581835804.7664375,20855,0.10494773089885712
1581835819.4836307,21080,0.10061953961849213
1581835828.3220525,21144,0.06422507017850876
1581835834.1396465,21232,0.14723311364650726
1581835839.755681,21319,0.1269271969795227
1581835857.8046057,21523,0.170707568526268
1581835883.9638586,21848,0.054308149963617325
1581835915.0696232,22245,0.07206326723098755
1581835920.6350124,22330,0.12450740486383438
1581835922.4785378,22358,0.0585719533264637
1581835983.3052738,23138,0.10905732959508896
1581835983.9808466,23148,0.055502768605947495
1581835986.9010055,23192,0.06898405402898788
1581835988.6621718,23218,0.18263572454452515
1581835997.874979,23286,0.08130259811878204
1581836002.7990444,23361,0.05529417097568512
1581836007.1657755,23427,0.10432512313127518
1581836014.504255,23540,0.09725630283355713
1581836027.8709998,23670,0.07260202616453171
1581836028.5779488,23681,0.04415401071310043
1581836029.9239986,23701,0.0743355080485344
1581836050.0570288,23938,0.07183744758367538
1581836064.0658567,24147,0.042770616710186005
1581836073.0358217,24282,0.055037759244441986
1581836073.1648178,24284,0.09954233467578888
1581836080.3686154,24322,0.09388202428817749
1581836099.9668236,24621,0.14055149257183075
1581836111.2573025,24719,0.03547974303364754
1581836111.789077,24727,0.31703147292137146
1581836123.2558746,24901,0.08298438042402267
1581836125.4043658,24934,0.04963923618197441
1581836151.0713484,25253,0.07749105244874954
1581836156.2994068,25332,0.04275526851415634
1581836164.853731,25391,0.03426416218280792
1581836197.6419923,25812,0.11323374509811401
1581836199.9358208,25847,0.09509948641061783
1581836204.8463018,25921,0.07441502809524536
1581836234.7521188,26303,0.055239688605070114
1581836276.608679,26797,0.05852321907877922
1581836276.6819227,26798,0.08617857098579407
1581836278.7105236,26829,0.039819858968257904
1581836304.1416538,27142,0.051526520401239395
1581836304.951545,27154,0.06072293594479561
1581836305.29361,27159,0.08771493285894394
1581836312.852956,27274,0.08803112059831619
1581836332.7894032,27505,0.053732987493276596
1581836339.1564898,27603,0.15321999788284302
1581836341.4310293,27638,0.04155810549855232
1581836358.5203464,27825,0.10116653889417648
1581836364.5029008,27916,0.09466097503900528
1581836403.527882,28438,0.1322152018547058
1581836415.2426198,28543,0.0381382592022419
1581836448.161597,28970,0.025009198114275932
1581836449.8588307,28996,0.04076635465025902
1581836454.1709917,29062,0.23382513225078583
1581836463.2708097,29201,0.05499035865068436
1581836472.056709,29263,0.058301717042922974
1581836485.6316566,29471,0.03785896301269531
1581836486.6317432,29487,0.036451391875743866
1581836499.5707564,29611,0.06364994496107101
1581836514.0521803,29829,0.027283677831292152
1581836530.3092344,30005,0.046983879059553146
1581836532.054956,30031,0.057040732353925705
1581836541.5398033,30174,0.04440503567457199
1581836556.4712303,30327,0.05227203294634819
1581836565.8845582,30470,0.0460461787879467
1581836575.3094559,30612,0.07674827426671982
1581836586.1845193,30706,0.0906074270606041
1581836587.0965588,30720,0.21450626850128174
1581836641.9477787,31406,0.035613082349300385
1581836644.3250978,31443,0.04128701984882355
1581836665.7847834,31696,0.03664214536547661
1581836677.9505777,31880,0.04466169327497482
1581836681.7374003,31936,0.04527892917394638
1581836686.248291,32004,0.11478623747825623
1581836704.3877037,32207,0.0302207600325346
1581836724.0162525,32435,0.054407842457294464
1581836731.155851,32542,0.02807565964758396
1581836738.7547615,32657,0.09938183426856995
1581836750.490322,32762,0.07041305303573608
1581836759.0827353,32894,0.03628544136881828
1581836759.5848923,32902,0.02446761354804039
1581836768.1843743,33034,0.11953490972518921
1581836782.6277165,33181,0.026367874816060066
1581836788.5559006,33271,0.04593389108777046
1581836793.1516454,33341,0.1211264431476593
1581836795.3984194,33375,0.05637461319565773
1581836797.2073095,33403,0.03453085198998451
1581836823.9696171,33737,0.06127150356769562
1581836824.7771077,33749,0.10460668057203293
1581836826.0443058,33768,0.03094482421875
1581836827.1531138,33785,0.05146167054772377
1581836835.4849603,33839,0.0616920031607151
1581836837.940597,33876,0.0537666492164135
1581836840.376305,33913,0.052658338099718094
1581836848.4177701,34036,0.05279816314578056
1581836855.3547304,34141,0.03690410405397415
1581836874.8289607,34362,0.08921132981777191
1581836876.2474082,34383,0.038055017590522766
1581836890.2109463,34525,0.17779161036014557
1581836895.1477113,34599,0.0542597770690918
1581836907.386659,34783,0.08042679727077484
1581836953.2919142,35333,0.04040837287902832
1581836954.6433303,35354,0.04291951656341553
1581836956.140614,35377,0.12262818217277527
1581836963.05852,35483,0.08067481219768524
1581836973.620802,35573,0.04888042062520981
1581836986.7314498,35771,0.08284404873847961
1581836991.9536958,35849,0.04572916775941849
1581837003.5373886,35953,0.041974909603595734
1581837004.6400712,35970,0.0252729132771492
1581837008.9594107,36037,0.07244747132062912
1581837022.7979932,36246,0.0368988960981369
1581837029.4367197,36275,0.039285141974687576
1581837057.42646,36629,0.04070425033569336
1581837059.3548274,36659,0.08263339847326279
1581837066.2805772,36767,0.06657325476408005
1581837071.7338343,36850,0.033637695014476776
1581837075.5371356,36907,0.12851709127426147
1581837099.4716809,37202,0.025068577378988266
1581837123.2328913,37489,0.0381230004131794
1581837146.0333312,37764,0.06537681072950363
1581837153.3089433,37876,0.02783442661166191
1581837179.0928006,38192,0.035152945667505264
1581837199.88312,38439,0.03158187493681908
1581837200.944525,38455,0.13368578255176544
1581837223.221804,38720,0.046698085963726044
1581837231.14662,38840,0.059272389858961105
1581837240.4918272,38981,0.03968990966677666
1581837266.2095597,39296,0.015097212977707386
1581837297.7254097,39702,0.060607749968767166
1581837299.587707,39730,0.04590199887752533
1581837307.6851983,39781,0.035222072154283524
1581837314.0282469,39878,0.0651433989405632
1581837316.082566,39909,0.0502871572971344
1581837323.3979578,40020,0.05073860287666321
1581837346.2987018,40296,0.05929366126656532
1581837364.457433,40500,0.13870060443878174
1581837374.054352,40647,0.07586156576871872
1581837375.104168,40663,0.06513538956642151
1581837375.3608115,40667,0.02551042102277279
1581837377.587111,40700,0.029703516513109207
1581837378.916462,40720,0.031540919095277786
1581837383.7398067,40793,0.045908670872449875
1581837404.8431473,41040,0.04531470686197281
1581837422.7836654,41244,0.03710610419511795
1581837424.521858,41271,0.02358498051762581
1581837429.131979,41341,0.039942666888237
1581837446.9965587,41539,0.04308205097913742
1581837448.0344942,41555,0.02433188632130623
1581837491.1603825,42134,0.04770088568329811
1581837516.8099713,42450,0.039702191948890686
1581837517.9847124,42468,0.023956596851348877
1581837536.6027336,42678,0.06795075535774231
1581837601.4747934,43518,0.03474961966276169
1581837607.4399908,43607,0.08479876071214676
1581837609.5520444,43639,0.03486090525984764
1581837619.0702827,43711,0.05807745084166527
1581837620.8720047,43738,0.028320303186774254
1581837621.136495,43742,0.03122931532561779
1581837625.3180223,43805,0.018930945545434952
1581837637.7347019,43993,0.054551415145397186
1581837647.90974,44073,0.04478903114795685
1581837656.3236663,44200,0.04331805929541588
1581837656.8038273,44207,0.024721575900912285
1581837659.7068503,44251,0.01902158558368683
1581837663.1971877,44304,0.024085868149995804
1581837686.5092244,44585,0.0821543037891388
1581837706.4958358,44816,0.05843556299805641
1581837716.3486004,44964,0.013823432847857475
1581837743.6497526,45310,0.061108287423849106
1581837744.2557693,45319,0.023098129779100418
1581837747.7701166,45372,0.17237144708633423
1581837761.452422,45507,0.02727755717933178
1581837771.284429,45658,0.1782088726758957
1581837823.9413288,46318,0.0374993160367012
1581837825.0177062,46334,0.05814150720834732
1581837830.2727602,46413,0.02185225486755371
1581837840.768489,46499,0.045697975903749466
1581837899.27571,47241,0.046385519206523895
1581837903.2369661,47301,0.040650852024555206
1581837926.6930947,47585,0.03457777202129364
1581837930.203394,47638,0.03777424246072769
1581837932.3164968,47669,0.04289660230278969
1581837934.6935925,47705,0.03639661520719528
1581837937.202844,47744,0.12136552482843399
1581837951.2311516,47882,0.022243183106184006
1581837955.5042717,47947,0.028006911277770996
1581837957.0361168,47970,0.07093362510204315
1581837964.0464413,48076,0.06539057940244675
1581837970.7683482,48181,0.06641120463609695
1581837978.688624,48227,0.015431072562932968
1581837998.3316367,48522,0.15630042552947998
1581838024.286517,48844,0.028677165508270264
1581838057.2267692,49272,0.017148472368717194
1581838067.356674,49351,0.028085187077522278
1581838075.7292027,49477,0.0369468592107296
1581838120.3672776,50006,0.023672334849834442
1581838123.6038783,50056,0.017310019582509995
1581838129.7108767,50149,0.1202966719865799
1581838130.7846029,50165,0.0215083546936512
1581838132.7975,50195,0.03362521156668663
1581838137.6413045,50268,0.09321051090955734
1581838166.2660904,50629,0.042815785855054855
1581838183.6036866,50819,0.023774320259690285
1581838194.1979911,50979,0.06628351658582687
1581838209.2137063,51134,0.08257516473531723
1581838215.2760699,51227,0.025325752794742584
1581838218.7971761,51282,0.058684609830379486
1581838262.6614902,51798,0.017963677644729614
1581838263.2008855,51806,0.0834815576672554
1581838272.901375,51954,0.019478686153888702
1581838276.0006702,52001,0.0500042624771595
1581838299.8960478,52292,0.1547960489988327
1581838303.900889,52353,0.018069567158818245
1581838319.1699696,52510,0.019681690260767937
1581838330.4934623,52682,0.03379514068365097
1581838349.9762561,52906,0.035053152590990067
1581838352.2094467,52939,0.022973347455263138
1581838362.2894142,53092,0.08352205157279968
1581838363.2863061,53107,0.10831538587808609
1581838391.8158345,53468,0.13475656509399414
1581838412.4548194,53706,0.028787370771169662
1581838412.9141724,53713,0.039126407355070114
1581838413.1742375,53717,0.011054469272494316
1581838413.4482,53721,0.009054959751665592
1581838427.5922916,53862,0.10706719756126404
1581838430.4680583,53906,0.14151260256767273
1581838441.3429358,54072,0.02119244635105133
1581838443.7487495,54108,0.021244805306196213
1581838444.7561188,54123,0.039418790489435196
1581838457.3866906,54241,0.03355025500059128
1581838492.156348,54691,0.03362848609685898
1581838499.753282,54807,0.0266546830534935
1581838513.1219966,54937,0.0235739815980196
1581838516.0718472,54982,0.02759609930217266
1581838529.94195,55193,0.1088775172829628
1581838541.8158243,55299,0.042783528566360474
1581838558.0338376,55543,0.028218334540724754
1581838558.569327,55551,0.01864525116980076
1581838574.132114,55713,0.08469856530427933
1581838577.6713574,55766,0.069001205265522
1581838625.1773136,56337,0.028426101431250572
1581838636.3551805,56507,0.02025817334651947
1581838637.277604,56521,0.029358869418501854
1581838643.0071993,56608,0.02235015295445919
1581838659.7941422,56787,0.10209140926599503
1581838661.963055,56820,0.0317390002310276
1581838673.8079822,56999,0.05626567080616951
1581838698.2963765,57299,0.4362495541572571
1581838698.6954033,57305,0.028533946722745895
1581838715.4138017,57484,0.05723163112998009
1581838738.667589,57760,0.05035293474793434
1581838778.9685378,58295,0.0757623240351677
1581838793.3308232,58440,0.05231129750609398
1581838801.059878,58556,0.012075025588274002
1581838806.728849,58641,0.18669098615646362
1581838811.8098583,58719,0.04458009824156761
1581838813.579974,58746,0.04125198721885681
1581838814.6597831,58763,0.025241391733288765
1581838857.3845038,59264,0.026157880201935768
1581838860.5217469,59311,0.02786051668226719
1581838868.4328957,59432,0.05948825925588608
1581838886.9868367,59640,0.1516304761171341
1581838888.93849,59670,0.016067951917648315
1581838927.4767501,60179,0.06084439903497696
1581838927.8689885,60185,0.07404980063438416
1581838934.1799002,60207,0.016844751313328743
1581838940.0788064,60297,0.09646359086036682
1581838951.6630738,60475,0.014637408778071404
1581839009.6932452,61205,0.022312607616186142
1581839019.2355099,61276,0.035523492842912674
1581839029.878909,61438,0.15496188402175903
1581839036.1806026,61534,0.06406422704458237
1581839050.6645367,61680,0.013534861616790295
1581839085.7727919,62139,0.05270324647426605
1581839091.1161425,62219,0.062288761138916016
1581839115.4979556,62516,0.03285328298807144
1581839117.4893475,62547,0.025503603741526604
1581839143.908014,62874,0.043889690190553665
1581839158.5582025,63024,0.03673171624541283
1581839171.3879027,63220,0.11806441843509674
1581839180.4618053,63358,0.009654493071138859
1581839190.145267,63428,0.018571972846984863
1581839190.2051468,63429,0.030694402754306793
1581839195.7447605,63513,0.1610361933708191
1581839206.2765665,63671,0.013101066462695599
1581839224.0149512,63865,0.02991768717765808
1581839232.189219,63988,0.018834799528121948
1581839244.3995252,64098,0.02652943879365921
1581839252.8724852,64225,0.09312832355499268
1581839276.8793762,64511,0.03218294680118561
1581839277.5541112,64521,0.06501246988773346
1581839288.4663239,64687,0.04238436743617058
1581839306.7868843,64889,0.030380044132471085
1581839335.2759106,65245,0.01522036176174879
1581839338.4395075,65292,0.17991532385349274
1581839348.918059,65450,0.06356169283390045
1581839355.8048153,65481,0.022856738418340683
1581839363.7260616,65601,0.012421532534062862
1581839366.540237,65643,0.22141264379024506
1581839370.8471048,65709,0.026887839660048485
1581839388.759194,65907,0.11569667607545853
1581839398.032024,66049,0.0680873841047287
1581839419.3059027,66298,0.04099167883396149
1581839447.2141056,66647,0.035745784640312195
1581839456.4482367,66787,0.03157239407300949
1581839471.8793492,66948,0.04704572260379791
1581839473.6787603,66976,0.02243892475962639
1581839476.5808911,67021,0.06988056749105453
1581839509.2183256,67440,0.024835694581270218
1581839573.3121161,68263,0.006134788040071726
1581839574.47204,68281,0.04791051894426346
1581839585.8237703,68378,0.04550802335143089
1581839589.1795557,68429,0.017996834591031075
1581839599.7004826,68590,0.05881389603018761
1581839627.1405323,68929,0.05669523403048515
1581839631.0950017,68988,0.01580883376300335
1581839647.9655194,69171,0.013889582827687263
1581839648.900345,69185,0.017301032319664955
1581839671.6709275,69455,0.029344312846660614
1581839673.0850954,69476,0.05082562193274498
1581839693.8883948,69719,0.11191532015800476
1581839699.1066494,69798,0.019107772037386894
1581839706.9229906,69915,0.025379713624715805
1581839752.6041477,70462,0.019593743607401848
1581839760.4289038,70580,0.02168961428105831
1581839765.4989438,70656,0.011525044217705727
1581839787.4371917,70915,0.015921700745821
1581839792.7865603,70996,0.046392302960157394
1581839826.035674,71428,0.04338952526450157
1581839839.2786553,71554,0.02444138191640377
1581839840.9538476,71580,0.03366568312048912
1581839848.609421,71696,0.02704033814370632
1581839863.9930413,71850,0.0172487273812294
1581839867.6324046,71906,0.012492493726313114
1581839871.0492206,71957,0.020470215007662773
1581839872.4915776,71979,0.01035313680768013
1581839874.6573856,72012,0.04118434339761734
1581839876.3151853,72037,0.021978190168738365
1581839898.261138,72297,0.04166978597640991
1581839898.3784747,72299,0.04140065982937813
1581839905.0703344,72401,0.05927148833870888
1581839905.2518516,72404,0.01609073020517826
1581839920.3229837,72558,0.02197449840605259
1581839931.2287235,72723,0.10827604681253433
1581839946.1098313,72873,0.30044442415237427
1581839955.0711308,73009,0.04750077426433563
1581839966.0463336,73179,0.019328759983181953
1581839980.136997,73318,0.017919490113854408
1581840016.0010693,73789,0.007839263416826725
1581840016.3079348,73794,0.07401625066995621
1581840019.4299183,73841,0.13471807539463043
1581840023.3780682,73901,0.05414542928338051
1581840029.8511286,73924,0.07644295692443848
1581840047.176379,74187,0.010933945886790752
1581840047.6270187,74194,0.02859794907271862
1581840104.3427308,74901,0.024295657873153687
1581840127.088084,75171,0.01956869475543499
1581840151.673439,75469,0.08473169058561325
1581840152.8933325,75487,0.020356185734272003
1581840158.1948922,75567,0.013560227118432522
1581840186.8700325,75928,0.015125380828976631
1581840200.2551992,76056,0.013996314257383347
1581840203.054886,76099,0.020626382902264595
1581840210.8341436,76218,0.03416850417852402
1581840229.84469,76431,0.015418214723467827
1581840233.2157352,76482,0.03276650980114937
1581840242.6758816,76626,0.01853424496948719
1581840245.8373165,76673,0.07752314954996109
1581840258.5328329,76790,0.012979577295482159
1581840266.076234,76906,0.011531955562531948
1581840266.5383248,76913,0.01691662147641182
1581840290.002418,77198,0.1723625808954239
1581840298.299561,77324,0.08235535025596619
1581840316.951297,77530,0.04818528890609741
1581840339.6071482,77802,0.013026162981987
1581840346.0319116,77901,0.10089164972305298
1581840361.5270195,78135,0.03471164405345917
1581840371.1987152,78208,0.013917837291955948
1581840375.025875,78265,0.023997725918889046
1581840413.7093704,78775,0.029895370826125145
1581840418.2282257,78843,0.01969992183148861
1581840428.1417792,78920,0.021879371255636215
1581840429.079379,78934,0.010540017858147621
1581840431.6641185,78973,0.03996715694665909
1581840433.7875025,79005,0.018619341775774956
1581840458.8064446,79309,0.09967002272605896
1581840466.0633395,79418,0.16009533405303955
1581840482.8925886,79597,0.14357075095176697
1581840512.6680284,79975,0.010919438675045967
1581840516.3596792,80031,0.18454846739768982
1581840516.6043417,80035,0.028112264350056648
1581840520.88589,80100,0.14050371944904327
1581840525.0948641,80165,0.009342479519546032
1581840544.990278,80390,0.011580311693251133
1581840546.0624468,80406,0.021700572222471237
1581840555.6538002,80550,0.15252117812633514
1581840557.3058276,80576,0.010289979167282581
1581840564.652232,80613,0.28458842635154724
1581840594.7058063,80996,0.09072311222553253
1581840596.0147727,81015,0.01701095513999462
1581840602.7603188,81117,0.013326477259397507
1581840624.9959488,81381,0.026329675689339638
1581840632.42013,81494,0.10684911906719208
1581840634.7751746,81529,0.11664456129074097
1581840667.7536414,81952,0.03380028158426285
1581840734.6191695,82736,0.06519436091184616
1581840736.877009,82770,0.03301941230893135
1581840742.037514,82849,0.012878037989139557
1581840761.82505,83075,0.07486414164304733
1581840765.215017,83127,0.008073117583990097
1581840774.4539576,83267,0.039835844188928604
1581840795.5018425,83510,0.020823782309889793
1581840811.8727052,83762,0.017063694074749947
1581840827.4631777,83923,0.02852979488670826
1581840848.3795335,84165,0.02036934345960617
1581840850.4932294,84197,0.1727876365184784
1581840863.5266612,84394,0.03148556873202324
1581840864.5484493,84409,0.1050209254026413
1581840882.2667847,84601,0.11005616933107376
1581840887.933917,84686,0.05804826691746712
1581840891.4169888,84740,0.028900863602757454
1581840896.495568,84818,0.009385943412780762
1581840914.8539424,85020,0.03496395796537399
1581840916.9275532,85052,0.06743767857551575
1581840919.3713648,85089,0.017793355509638786
1581840924.6113784,85169,0.021964184939861298
1581840939.4273713,85320,0.013167817145586014
1581840951.7803078,85508,0.0262775719165802
1581840958.8022227,85539,0.009297841228544712
1581840960.9839828,85572,0.016536083072423935
1581840968.447631,85686,0.014543111436069012
1581840972.5977867,85749,0.01536341942846775
1581840993.0973854,85985,0.03443161025643349
1581840995.0354924,86014,0.01923993229866028
1581841029.0688531,86452,0.04196745529770851
1581841055.486828,86780,0.016669832170009613
1581841056.3608503,86793,0.0200944971293211
1581841061.1400192,86865,0.06384087353944778
1581841075.6901944,87008,0.01538892649114132
1581841105.9815135,87393,0.01462098304182291
1581841109.653055,87450,0.02320685237646103
1581841116.544652,87556,0.09922684729099274
1581841120.8157337,87621,0.014704055152833462
1581841128.8440902,87666,0.019035598263144493
1581841139.460289,87829,0.028306784108281136
1581841164.8833492,88137,0.017372341826558113
1581841190.1560605,88441,0.025376027449965477
1581841205.491238,88674,0.010336268693208694
1581841219.7775698,88815,0.011692038737237453
1581841254.1728363,89262,0.007605994585901499
1581841259.8962052,89347,0.050145383924245834
1581841260.8666034,89363,0.022940879687666893
1581841291.0422711,89745,0.011415635235607624
1581841297.1611078,89762,0.011205964721739292
1581841305.8368697,89892,0.03453054279088974
1581841311.168807,89973,0.012273222208023071
1581841315.2361765,90035,0.05016953870654106
1581841333.5840328,90237,0.11300239711999893
1581841347.6524997,90450,0.02841303125023842
1581841398.927608,91074,0.0099562993273139
1581841400.287095,91094,0.015759166330099106
1581841418.858769,91300,0.007508120033890009
1581841430.1925545,91474,0.018426107242703438
1581841445.056066,91624,0.016185257583856583
1581841446.335657,91644,0.013213091529905796
1581841446.5133948,91647,0.022907745093107224
1581841452.138474,91732,0.037774767726659775
1581841452.336549,91735,0.052242472767829895
1581841480.7493773,92094,0.0986199751496315
1581841482.4349778,92120,0.08095424622297287
1581841532.5054727,92729,0.02942259982228279
1581841536.3611891,92788,0.05952167883515358
1581841563.5902827,93126,0.050625063478946686
1581841570.002685,93223,0.013334309682250023
1581841591.2006042,93471,0.04617315158247948
1581841624.455118,93901,0.047834645956754684
1581841666.3012419,94380,0.016671761870384216
1581841669.202146,94424,0.11570162326097488
1581841676.7724946,94536,0.04510955885052681
1581841698.3547173,94784,0.05695894733071327
1581841705.3412664,94891,0.028229063376784325
1581841721.1701317,95057,0.01080852560698986
1581841729.6186745,95184,0.007933592423796654
1581841738.7399046,95321,0.024253131821751595
1581841742.4447286,95377,0.05043035373091698
1581841749.4508631,95409,0.008856639266014099
1581841754.107865,95480,0.013875432312488556
1581841784.2198794,95860,0.04200451448559761
1581841790.073148,95949,0.020547738298773766
1581841791.5593393,95972,0.023402735590934753
1581841818.4717062,96301,0.009793665260076523
1581841838.6222327,96535,0.013966517522931099
1581841842.8535545,96600,0.04471955820918083
1581841875.5646656,97018,0.03856411948800087
1581841889.7519796,97156,0.007786991074681282
1581841894.3582041,97226,0.02693798393011093
1581841898.9346888,97296,0.010783741250634193
1581841906.8031175,97416,0.018478047102689743
1581841909.6578906,97460,0.019173026084899902
1581841923.6555102,97596,0.08951062709093094
1581841927.4554627,97653,0.014225977472960949
1581841933.436755,97742,0.045120056718587875
1581841937.069625,97796,0.010824251919984818
1581841947.4971845,97876,0.0466037355363369
1581841954.590823,97986,0.014569385908544064
1581841964.719199,98139,0.008805991150438786
1581841974.4891365,98212,0.014936708845198154
1581841987.2841742,98404,0.014582301490008831
1581841991.8012762,98474,0.01780892163515091
1581841995.0302124,98523,0.0799710601568222
1581842040.146444,99055,0.04885803163051605
1581842074.8084729,99506,0.013719340786337852
1581842081.7117505,99612,0.03883298859000206
1581842081.8536808,99614,0.0522908940911293
1581842104.710523,99884,0.022552575916051865
1581842136.0055962,100284,0.01043026614934206
1581842159.6540813,100566,0.017696652561426163
1581842161.1835892,100589,0.018546048551797867
1581842176.8591075,100751,0.01858009211719036
1581842183.9799712,100858,0.032840751111507416
1581842187.8197482,100917,0.06624094396829605
1581842188.4049232,100926,0.04616516828536987
1581842193.003078,100997,0.03539729118347168
1581842203.0241253,101072,0.11729375272989273
1581842208.5262268,101155,0.021934006363153458
1581842213.801792,101234,0.06546534597873688
1581842220.524772,101335,0.01720232330262661
1581842221.8747933,101355,0.05797857418656349
1581842231.8270335,101431,0.057357579469680786
1581842235.5838642,101488,0.010345254093408585
1581842236.31076,101499,0.01174415647983551
1581842269.5316224,101923,0.024485411122441292
1581842270.8524857,101943,0.03425098955631256
1581842299.9902732,102307,0.03924557939171791
1581842318.2633302,102509,0.039247047156095505
1581842320.3544874,102541,0.020828600972890854
1581842323.8745751,102595,0.009153803810477257
1581842329.755447,102685,0.022747637704014778
1581842347.5714328,102880,0.035945992916822433
1581842349.632139,102911,0.00757988216355443
1581842353.3452315,102966,0.020187513902783394
1581842355.6761312,103001,0.027713021263480186
1581842356.3806634,103011,0.018334466964006424
1581842374.4500716,103206,0.113869309425354
1581842391.228021,103462,0.07277143001556396
1581842399.8637252,103517,0.038752324879169464
1581842433.36379,103947,0.19386914372444153
1581842459.9954429,104276,0.020177163183689117
1581842463.784957,104334,0.051172904670238495
1581842493.3140135,104704,0.04159560427069664
1581842500.1125882,104808,0.02713848650455475
1581842501.0298471,104822,0.025929680094122887
1581842502.3050704,104841,0.09014210850000381
1581842505.082215,104882,0.03862309455871582
1581842511.148824,104896,0.013192091137170792
1581842512.1395013,104911,0.13236230611801147
1581842513.0015283,104924,0.04891671612858772
1581842515.4665782,104963,0.08893299847841263
1581842523.8728905,105093,0.12702028453350067
1581842540.3733017,105265,0.05444179102778435
1581842551.6464908,105434,0.02317676693201065
1581842568.2191503,105610,0.1057429239153862
1581842574.3805742,105702,0.033118344843387604
1581842579.2481377,105774,0.06559594720602036
1581842580.1777399,105788,0.011740927584469318
1581842612.8702664,106210,0.061935871839523315
1581842616.6345003,106267,0.010822553187608719
1581842629.7960076,106390,0.25043976306915283
1581842641.3748019,106566,0.025618305429816246
1581842653.0986843,106666,0.018153220415115356
1581842659.9171212,106769,0.012284430675208569
1581842687.0097303,107103,0.05154918134212494
1581842740.807569,107764,0.009367899037897587
1581842743.4108098,107804,0.014914975501596928
1581842745.6089342,107837,0.041239164769649506
1581842757.8380804,108021,0.018107786774635315
1581842796.1668453,108449,0.010038143955171108
1581842805.2872932,108586,0.008795524016022682
1581842844.2090564,109098,0.029984846711158752
1581842858.6107755,109242,0.016602367162704468
1581842858.6705847,109243,0.12492386996746063
1581842862.4266987,109301,0.13549646735191345
1581842880.7676256,109501,0.00894478615373373
1581842885.9445446,109580,0.05330425873398781
1581842901.9964755,109822,0.026238320395350456
1581842922.8344574,110063,0.015216297470033169
1581842936.3078423,110191,0.10897365212440491
1581842938.5477147,110224,0.03575773909687996
1581842951.4417253,110418,0.16266264021396637
1581842955.3562248,110478,0.021489614620804787
1581842967.5902178,110586,0.04387916624546051
1581842969.9686613,110622,0.013414337299764156
1581842971.2583158,110641,0.020852504298090935
1581842977.6052504,110737,0.014895660802721977
1581843012.6332068,111194,0.007857113145291805
1581843020.4939399,111235,0.06487227976322174
1581843026.2932875,111323,0.05297235772013664
1581843040.8826587,111545,0.06163225695490837
1581843055.9049325,111698,0.013317829929292202
1581843068.4385705,111887,0.029801324009895325
1581843070.27435,111915,0.007930456660687923
1581843117.0684588,112470,0.00898110494017601
1581843134.777219,112664,0.03171162307262421
1581843137.3708336,112703,0.011247914284467697
1581843150.6557999,112902,0.22830919921398163
1581843183.4339933,113322,0.05703422427177429
1581843197.7271967,113463,0.011065694503486156
1581843206.084036,113589,0.029021097347140312
1581843220.9731395,113741,0.010763256810605526
1581843236.6265578,113980,0.08563027530908585
1581843262.3451989,114292,0.014638696797192097
1581843278.3790853,114459,0.030237283557653427
1581843278.9060273,114467,0.03495790436863899
1581843307.075022,114820,0.03487786278128624
1581843325.3235953,115096,0.05538278445601463
1581843333.8740532,115149,0.020792094990611076
1581843362.2527735,115506,0.01727469079196453
1581843363.0551739,115518,0.01630864478647709
1581843379.2833354,115765,0.046601761132478714
1581843379.739234,115772,0.06009097769856453
1581843391.8072975,115878,0.09358982741832733
1581843402.3620348,116039,0.11943818628787994
1581843408.2997053,116129,0.05933195352554321
1581843434.8454258,116453,0.046839505434036255
1581843450.98234,116624,0.011040335521101952
1581843454.1761975,116673,0.0362006239593029
1581843456.6836572,116711,0.036719128489494324
1581843458.948547,116745,0.07412303984165192
1581843461.4578574,116783,0.009842850267887115
1581843464.0590768,116822,0.006320348475128412
1581843476.6831274,116938,0.13352850079536438
1581843479.277092,116977,0.013565934263169765
1581843481.8277628,117016,0.025118840858340263
1581843482.716955,117030,0.11415130645036697
1581843483.8361478,117047,0.025588776916265488
1581843491.0041845,117155,0.021667299792170525
1581843494.506132,117209,0.008185859769582748
1581843532.662835,117635,0.006565434858202934
1581843545.0550647,117825,0.028031570836901665
1581843557.780358,117941,0.015385271981358528
1581843572.4247723,118161,0.03749054670333862
1581843574.3256607,118190,0.10429944097995758
1581843614.7900772,118651,0.008970402181148529
1581843631.7120302,118908,0.03277009725570679
1581843633.6291142,118937,0.23547886312007904
1581843642.6451724,118998,0.016538195312023163
1581843662.5421345,119302,0.042222920805215836
1581843678.7324262,119470,0.024778658524155617
1581843717.3002317,119979,0.0656232237815857
1581843718.2820046,119994,0.055162880569696426
1581843742.7891655,120291,0.010642075911164284
1581843790.1918302,120854,0.01984579861164093
1581843794.197592,120914,0.03960251808166504
1581843817.6126924,121192,0.007508932147175074
1581843817.6719208,121193,0.00684498343616724
1581843824.8532398,121304,0.10070173442363739
1581843826.7067027,121332,0.010877883993089199
1581843828.6284602,121362,0.1382865309715271
1581843831.26529,121403,0.02550612948834896
1581843844.1295893,121519,0.012409348040819168
1581843870.3933587,121835,0.10202354937791824
1581843873.1878636,121877,0.05252939090132713
1581843875.5877163,121913,0.03567182272672653
1581843899.7327886,122205,0.10814326256513596
1581843901.7875872,122236,0.012689412571489811
1581843926.354649,122529,0.00962595921009779
1581843932.3943586,122622,0.023068880662322044
1581843933.179976,122634,0.02933952771127224
1581843940.0290155,122739,0.16680261492729187
1581843966.651564,123068,0.03260901942849159
1581844012.3346124,123609,0.01847718469798565
1581844013.9220421,123633,0.12240524590015411
1581844016.1198778,123666,0.026894619688391685
1581844049.652804,124103,0.005999800283461809
1581844053.98263,124169,0.0191754512488842
1581844055.7846344,124197,0.01846790499985218
1581844083.0159664,124532,0.01207061018794775
1581844099.780134,124711,0.020967185497283936
1581844102.969582,124760,0.03790711611509323
1581844103.1670618,124763,0.06598584353923798
1581844103.8678062,124774,0.011876472271978855
1581844106.7994852,124818,0.012619094923138618
1581844126.7143345,125043,0.2595878839492798
1581844142.965756,125290,0.013222244568169117
1581844239.0729272,126444,0.03564094379544258
1581844255.0811207,126687,0.01885179430246353
1581844276.501853,126935,0.016512325033545494
1581844280.0099971,126988,0.012388685718178749
1581844292.522164,127097,0.03314126655459404
1581844301.2636828,127230,0.12979626655578613
1581844313.1988387,127414,0.00677849818021059
1581844326.5472841,127542,0.006780215073376894
1581844330.05524,127595,0.03429262712597847
1581844332.8655481,127637,0.18709491193294525
1581844340.004919,127746,0.09381710737943649
1581844340.4563234,127753,0.09822288900613785
1581844347.5508587,127785,0.008286143653094769
1581844349.6012723,127817,0.054027874022722244
1581844353.5967898,127878,0.021695749834179878
1581844354.785669,127896,0.037682224065065384
1581844369.1231549,128112,0.027162043377757072
1581844386.8871076,128304,0.04940829053521156
1581844393.702472,128408,0.008769865147769451
1581844397.7444665,128470,0.02590227499604225
1581844414.3804624,128644,0.030902856960892677
1581844432.9824703,128852,0.03234831616282463
1581844452.3149512,129146,0.006330330390483141
1581844459.9646015,129186,0.08068202435970306
1581844468.5480144,129318,0.010480419732630253
1581844473.767311,129396,0.00508848624303937
1581844474.4531026,129406,0.052865151315927505
1581844475.255499,129418,0.01947702094912529
1581844475.797168,129426,0.06238085404038429
1581844477.606944,129454,0.03478141501545906
1581844480.765498,129502,0.023289883509278297
1581844488.7062814,129545,0.04551802948117256
1581844496.9505594,129672,0.005290895700454712
1581844506.938267,129824,0.041675347834825516
1581844518.5615065,129925,0.177816241979599
1581844528.1510653,130068,0.014213371090590954
1581844528.3409736,130071,0.01239647064357996
1581844534.5985227,130165,0.009052040055394173
1581844549.5188682,130316,0.03169594705104828
1581844580.146463,130703,0.025251464918255806
1581844582.116104,130733,0.013847596943378448
1581844584.2347622,130765,0.02603948302567005
1581844594.7847354,130926,0.022079719230532646
1581844603.7862074,130986,0.02903325855731964
1581844605.4287958,131011,0.0924995169043541
1581844642.2175071,131491,0.05830762907862663
1581844642.9275753,131502,0.010572567582130432
1581844659.7141578,131680,0.05411006137728691
1581844661.2472007,131703,0.07137426733970642
1581844663.2909079,131734,0.04154999554157257
1581844672.6874862,131876,0.05245488882064819
1581844673.5576744,131890,0.009735663421452045
1581844724.1452932,132506,0.02572050131857395
1581844735.3565493,132676,0.023401610553264618
1581844756.0582328,132916,0.009138676337897778
1581844757.1016252,132932,0.016366787254810333
1581844771.02638,133067,0.046612828969955444
1581844780.2669184,133206,0.026075130328536034
1581844787.7055454,133318,0.023103225976228714
1581844804.434206,133496,0.014741437509655952
1581844806.5036814,133528,0.025206636637449265
1581844811.2613869,133600,0.09824632108211517
1581844833.614227,133860,0.08198443055152893
1581844843.3629959,134007,0.05991586670279503
1581844872.5891206,134376,0.047631509602069855
1581844873.44586,134389,0.007434955798089504
1581844884.0453994,134474,0.039829690009355545
1581844895.3566744,134645,0.03579436242580414
1581844912.4719088,134829,0.018074210733175278
1581844914.0043263,134852,0.014657287858426571
1581844914.3286724,134857,0.02118687517940998
1581844915.6848319,134877,0.015880826860666275
1581844922.614033,134983,0.033579014241695404
1581844950.3857853,135327,0.09318114817142487
1581844974.6716878,135615,0.019687891006469727
1581844996.551885,135872,0.013550608418881893
1581845018.7917366,136209,0.0062956358306109905
1581845028.5441785,136280,0.027045106515288353
1581845033.6834757,136358,0.02976663038134575
1581845059.2901673,136673,0.00793480221182108
1581845059.632541,136678,0.04531315341591835
1581845060.651004,136693,0.03157085180282593
1581845087.3725445,137023,0.048525989055633545
1581845089.5423462,137055,0.019996004179120064
1581845102.5134492,137252,0.010930674150586128
1581845122.395181,137482,0.023379098623991013
1581845127.7869911,137565,0.016564276069402695
1581845129.0394914,137584,0.022055089473724365
1581845140.9977872,137687,0.099904865026474
1581845144.833687,137744,0.03998257592320442
1581845159.487238,137966,0.005398365203291178
1581845176.917837,138156,0.01984192617237568
1581845200.9798331,138444,0.02373109757900238
1581845202.7723842,138472,0.29544302821159363
1581845208.5231605,138558,0.015362597070634365
1581845238.7644045,138939,0.015950381755828857
1581845240.1882205,138961,0.03128881752490997
1581845264.7049394,139258,0.05589437857270241
1581845279.3693047,139403,0.042332973331213
1581845282.339116,139449,0.0485270619392395
1581845322.1107113,139975,0.08605637401342392
1581845324.7159586,140015,0.012741361744701862
1581845325.2450511,140023,0.007791908457875252
1581845326.730419,140045,0.051424652338027954
1581845327.4030182,140055,0.012669623829424381
1581845337.4860191,140131,0.012209058739244938
1581845339.6735578,140165,0.008983260951936245
1581845345.3816278,140252,0.0852394849061966
1581845347.4618793,140283,0.03459523245692253
1581845383.4748049,140750,0.00860547088086605
1581845400.129315,140927,0.022814439609646797
1581845404.2116673,140989,0.03858659416437149
1581845424.6596844,141222,0.03262230381369591
1581845425.0571256,141228,0.007377684116363525
1581845470.1972036,141834,0.03556350991129875
1581845471.4769378,141853,0.05477476492524147
1581845478.8653448,141889,0.024876810610294342
1581845485.2092357,141986,0.005333618726581335
1581845498.0028954,142179,0.010774306952953339
1581845499.1098497,142196,0.03835563734173775
1581845499.1748545,142197,0.03180674836039543
1581845523.9529054,142496,0.012237044982612133
1581845526.266644,142532,0.01983884535729885
1581845545.793026,142751,0.017930656671524048
1581845555.1099212,142892,0.13554169237613678
1581845579.4795609,143186,0.05538361519575119
1581845594.898881,143342,0.04334375634789467
1581845604.3668888,143485,0.03506854549050331
1581845610.0267236,143571,0.04145478457212448
1581845610.7046864,143581,0.00754540367051959
1581845625.222105,143722,0.016890233382582664
1581845628.213666,143767,0.09198296815156937
1581845629.866498,143792,0.00810986291617155
1581845638.18402,143918,0.01232373807579279
1581845647.861258,143988,0.04839256405830383
1581845659.0000634,144157,0.011059999465942383
1581845663.6042795,144226,0.008375921286642551
1581845667.6208196,144285,0.022746581584215164
1581845680.6174402,144404,0.0297835823148489
1581845688.6771603,144528,0.03350257873535156
1581845690.0364902,144549,0.011955732479691505
1581845748.1039681,145280,0.007953166961669922
1581845774.702374,145612,0.04494308680295944
1581845775.4435518,145623,0.027059923857450485
1581845781.197371,145711,0.010242979973554611
1581845788.8350036,145750,0.03181968629360199
1581845791.5861995,145791,0.030859246850013733
1581845800.968675,145932,0.03697676211595535
1581845830.744781,146312,0.007975760847330093
1581845836.5190146,146399,0.03666410967707634
1581845861.1264873,146696,0.10540835559368134
1581845910.8542356,147296,0.061021238565444946
1581845914.847852,147356,0.03536880388855934
1581845915.4979932,147366,0.007027506362646818
1581845928.863561,147491,0.018414318561553955
1581845971.5370028,148063,0.03664420172572136
1581845979.930404,148189,0.08807416260242462
1581845991.476055,148288,0.033670175820589066
1581846000.4696848,148424,0.005260318052023649
1581846013.4775412,148546,0.021156059578061104
1581846017.2938662,148604,0.027356034144759178
1581846021.854362,148673,0.02641507051885128
1581846022.1271057,148677,0.06224936619400978
1581846028.7627995,148778,0.022429751232266426
1581846034.4299228,148864,0.055379144847393036
1581846035.4487326,148879,0.012210176326334476
1581846082.9283528,149442,0.0162799209356308
1581846090.4428434,149555,0.027556221932172775
1581846103.8416476,149683,0.042931441217660904
1581846104.8459299,149698,0.04789133742451668
1581846109.476566,149768,0.08849307149648666
1581846117.3094363,149886,0.043915361166000366
1581846120.6311438,149937,0.011303727515041828
1581846129.6832716,149999,0.016290847212076187


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/pls_data/pls_eval_acc.csv <==
Wall time,Step,Value
1591371030.334786,1,0.2199999988079071
1591371065.556753,2,0.40959998965263367
1591371101.4283197,3,0.4311999976634979
1591371137.463459,4,0.4959999918937683
1591371173.340225,5,0.6881999969482422
1591371209.0870202,6,0.6259999871253967
1591371244.788765,7,0.72079998254776
1591371280.7806554,8,0.7572000026702881
1591371316.7866175,9,0.7997999787330627
1591371352.7489042,10,0.7552000284194946
1591371388.7502909,11,0.6941999793052673
1591371424.5039406,12,0.6055999994277954
1591371460.6313841,13,0.592199981212616
1591371496.8469832,14,0.774399995803833
1591371533.069452,15,0.7328000068664551
1591371569.3329935,16,0.7504000067710876
1591371605.6033175,17,0.7889999747276306
1591371641.9037383,18,0.5938000082969666
1591371678.2575448,19,0.7925999760627747
1591371714.3195007,20,0.7631999850273132
1591371750.7130039,21,0.8288000226020813
1591371786.6587026,22,0.8384000062942505
1591371823.0387485,23,0.6654000282287598
1591371859.008772,24,0.8055999875068665
1591371894.9730377,25,0.7973999977111816
1591371931.0334675,26,0.7929999828338623
1591371967.3967793,27,0.8605999946594238
1591372003.4442334,28,0.8388000130653381
1591372039.4918232,29,0.8047999739646912
1591372075.3310344,30,0.801800012588501
1591372111.408861,31,0.6557999849319458
1591372147.5023096,32,0.8009999990463257
1591372183.7007306,33,0.8399999737739563
1591372219.7795846,34,0.7423999905586243
1591372256.3281133,35,0.769599974155426
1591372292.6353953,36,0.849399983882904
1591372328.8164299,37,0.7860000133514404
1591372365.0616083,38,0.8461999893188477
1591372401.1891258,39,0.824400007724762
1591372437.162698,40,0.8432000279426575
1591372473.3676755,41,0.8416000008583069
1591372509.1024961,42,0.8644000291824341
1591372545.0421493,43,0.8144000172615051
1591372581.0458658,44,0.8428000211715698
1591372617.1751332,45,0.8235999941825867
1591372653.142304,46,0.8790000081062317
1591372689.1458397,47,0.84579998254776
1591372725.050459,48,0.8838000297546387
1591372761.159509,49,0.817799985408783
1591372797.0708408,50,0.8586000204086304
1591372833.2895408,51,0.8754000067710876
1591372869.4964714,52,0.8773999810218811
1591372905.7322829,53,0.8555999994277954
1591372942.104369,54,0.8808000087738037
1591372978.0729246,55,0.8044000267982483
1591373014.2528272,56,0.8899999856948853
1591373050.2221582,57,0.7455999851226807
1591373086.3094132,58,0.8885999917984009
1591373122.0031314,59,0.8582000136375427
1591373158.017518,60,0.8772000074386597
1591373194.0975163,61,0.8644000291824341
1591373230.0382142,62,0.8754000067710876
1591373266.1241918,63,0.8827999830245972
1591373302.2325437,64,0.8708000183105469
1591373338.2833316,65,0.8848000168800354
1591373374.783195,66,0.8694000244140625
1591373410.8681896,67,0.843999981880188
1591373447.0962126,68,0.8574000000953674
1591373483.2608027,69,0.8528000116348267
1591373519.4440095,70,0.8894000053405762
1591373555.6693003,71,0.8924000263214111
1591373592.1247487,72,0.883400022983551
1591373628.4201906,73,0.8845999836921692
1591373664.6880953,74,0.8776000142097473
1591373700.6785376,75,0.8962000012397766
1591373736.597032,76,0.8992000222206116
1591373772.4883177,77,0.8650000095367432
1591373808.5324564,78,0.8981999754905701
1591373844.7551765,79,0.8907999992370605
1591373880.858457,80,0.9010000228881836
1591373916.9218178,81,0.8913999795913696
1591373952.8165174,82,0.8970000147819519
1591373989.1190984,83,0.8826000094413757
1591374025.1848555,84,0.8894000053405762
1591374061.472768,85,0.8925999999046326
1591374097.4272847,86,0.902400016784668
1591374133.4016252,87,0.9085999727249146
1591374169.4684741,88,0.902400016784668
1591374205.9128878,89,0.897599995136261
1591374242.469641,90,0.8984000086784363
1591374278.7924936,91,0.9021999835968018
1591374315.076289,92,0.9028000235557556
1591374351.0051756,93,0.8924000263214111
1591374387.1350458,94,0.8118000030517578
1591374423.3128223,95,0.901199996471405
1591374459.6931689,96,0.9046000242233276
1591374495.9287958,97,0.9065999984741211
1591374532.138623,98,0.896399974822998
1591374568.2180033,99,0.9052000045776367
1591374604.4907777,100,0.8849999904632568
1591374640.6842654,101,0.8862000107765198
1591374676.933383,102,0.8980000019073486
1591374712.9673734,103,0.8970000147819519
1591374748.980811,104,0.8853999972343445
1591374784.9487226,105,0.8920000195503235
1591374821.2224798,106,0.9025999903678894
1591374857.7539651,107,0.8970000147819519
1591374894.2819538,108,0.9083999991416931
1591374930.4789357,109,0.8888000249862671
1591374966.474536,110,0.901199996471405
1591375002.470135,111,0.9120000004768372
1591375038.7413423,112,0.9007999897003174
1591375074.9694893,113,0.9082000255584717
1591375111.4571986,114,0.9103999733924866
1591375147.619847,115,0.9064000248908997
1591375183.8110342,116,0.8981999754905701
1591375220.1199226,117,0.899399995803833
1591375256.4364452,118,0.9067999720573425
1591375292.6832385,119,0.906000018119812
1591375328.5696266,120,0.9043999910354614
1591375364.5492795,121,0.9120000004768372
1591375400.7199037,122,0.8984000086784363
1591375437.3055089,123,0.895799994468689
1591375473.505869,124,0.902999997138977
1591375510.0339296,125,0.9103999733924866
1591375546.238897,126,0.9107999801635742
1591375582.5885646,127,0.9071999788284302
1591375618.5961585,128,0.9092000126838684
1591375654.8271444,129,0.9028000235557556
1591375691.2390234,130,0.900600016117096
1591375727.8460743,131,0.9088000059127808
1591375764.1497202,132,0.9143999814987183
1591375800.2183318,133,0.9092000126838684
1591375836.5522137,134,0.8992000222206116
1591375872.6378527,135,0.9093999862670898
1591375908.941468,136,0.9147999882698059
1591375944.9383132,137,0.90420001745224
1591375980.857165,138,0.9118000268936157
1591376016.8082905,139,0.9100000262260437
1591376053.0277789,140,0.9061999917030334
1591376089.3214965,141,0.902400016784668
1591376125.8629327,142,0.9121999740600586
1591376162.0887659,143,0.900600016117096
1591376198.557035,144,0.9079999923706055
1591376234.7742193,145,0.9079999923706055
1591376271.046273,146,0.9067999720573425
1591376307.4964848,147,0.9046000242233276
1591376343.8393407,148,0.9093999862670898
1591376380.1329188,149,0.9082000255584717
1591376416.250895,150,0.9118000268936157
1591376452.546815,151,0.9138000011444092
1591376488.6462939,152,0.9133999943733215
1591376524.8896182,153,0.9157999753952026
1591376560.9589067,154,0.9154000282287598
1591376597.0992455,155,0.9125999808311462
1591376633.003073,156,0.9028000235557556
1591376669.3549256,157,0.9020000100135803
1591376705.7044117,158,0.9111999869346619
1591376741.9572823,159,0.9110000133514404
1591376778.1700447,160,0.9142000079154968
1591376814.3959906,161,0.9079999923706055
1591376850.911437,162,0.9089999794960022
1591376887.2181833,163,0.9067999720573425
1591376923.9077737,164,0.9035999774932861
1591376960.2618444,165,0.9129999876022339
1591376996.6374931,166,0.9118000268936157
1591377032.898219,167,0.9049999713897705
1591377069.1147723,168,0.9150000214576721
1591377105.2063944,169,0.9101999998092651
1591377141.5688505,170,0.9121999740600586
1591377177.5627747,171,0.9106000065803528
1591377213.7353284,172,0.9120000004768372
1591377250.0383132,173,0.9132000207901001
1591377286.5589492,174,0.9114000201225281
1591377322.816393,175,0.9047999978065491
1591377359.1080782,176,0.9097999930381775
1591377395.3981898,177,0.909600019454956
1591377431.2630742,178,0.9089999794960022
1591377466.7483048,179,0.9114000201225281
1591377502.3081796,180,0.9156000018119812
1591377537.7514873,181,0.9156000018119812
1591377573.5379546,182,0.9118000268936157
1591377609.3325276,183,0.9160000085830688
1591377645.677005,184,0.9124000072479248
1591377681.7313921,185,0.9118000268936157
1591377717.9968545,186,0.9139999747276306
1591377754.248809,187,0.9168000221252441
1591377790.648517,188,0.9110000133514404
1591377826.7035713,189,0.9088000059127808
1591377862.8942883,190,0.9136000275611877
1591377898.787407,191,0.9133999943733215
1591377935.0949862,192,0.9100000262260437
1591377971.2435098,193,0.9115999937057495
1591378007.218572,194,0.9088000059127808
1591378043.404246,195,0.9115999937057495
1591378079.5860484,196,0.9111999869346619
1591378115.4923,197,0.9085999727249146
1591378151.463545,198,0.9132000207901001
1591378187.6286924,199,0.9128000140190125
1591378223.6149323,200,0.9114000201225281
1591378259.984834,201,0.9114000201225281
1591378296.0549371,202,0.9124000072479248
1591378332.088807,203,0.9124000072479248
1591378368.1786165,204,0.9121999740600586
1591378404.2477076,205,0.9106000065803528
1591378440.423227,206,0.9150000214576721
1591378476.5175307,207,0.9146000146865845
1591378512.6018028,208,0.9147999882698059
1591378548.5043035,209,0.9092000126838684
1591378584.7026212,210,0.9138000011444092
1591378620.7050729,211,0.9128000140190125
1591378656.8618028,212,0.9064000248908997
1591378692.8814363,213,0.91839998960495
1591378729.118623,214,0.9142000079154968
1591378765.3579924,215,0.9133999943733215
1591378801.726786,216,0.9079999923706055
1591378838.1982822,217,0.9089999794960022
1591378874.5323992,218,0.909600019454956
1591378910.9932952,219,0.9125999808311462
1591378947.3059168,220,0.9118000268936157
1591378983.8289783,221,0.9156000018119812
1591379020.0623362,222,0.909600019454956
1591379056.596456,223,0.9115999937057495
1591379092.922528,224,0.9139999747276306
1591379129.4220679,225,0.9165999889373779
1591379165.7986078,226,0.9160000085830688
1591379202.2954931,227,0.9154000282287598
1591379238.628498,228,0.9118000268936157
1591379275.0138946,229,0.91839998960495
1591379311.3726108,230,0.9165999889373779
1591379347.7382598,231,0.9190000295639038
1591379384.1734934,232,0.9132000207901001
1591379420.4720767,233,0.9129999876022339
1591379457.0403898,234,0.9150000214576721
1591379493.336001,235,0.9136000275611877
1591379529.6073012,236,0.9111999869346619
1591379565.9183507,237,0.9101999998092651
1591379602.1632867,238,0.9125999808311462
1591379638.5452604,239,0.9146000146865845
1591379674.574838,240,0.9128000140190125
1591379710.9576066,241,0.9121999740600586
1591379747.0705254,242,0.9150000214576721
1591379783.4975028,243,0.9160000085830688
1591379819.740586,244,0.9154000282287598
1591379856.0318682,245,0.9157999753952026
1591379892.5913403,246,0.9120000004768372
1591379928.8349168,247,0.9156000018119812
1591379965.3186197,248,0.9139999747276306
1591380001.6119885,249,0.9103999733924866
1591380038.0950253,250,0.9151999950408936
1591380074.5215397,251,0.9165999889373779
1591380111.0094092,252,0.9186000227928162
1591380147.233493,253,0.9175999760627747
1591380183.39698,254,0.9125999808311462
1591380219.6659236,255,0.9142000079154968
1591380255.9025068,256,0.9139999747276306
1591380292.067714,257,0.9103999733924866
1591380328.4906743,258,0.9092000126838684
1591380364.8872714,259,0.9133999943733215
1591380401.1995668,260,0.9129999876022339
1591380437.4383178,261,0.9143999814987183
1591380473.9099798,262,0.9125999808311462
1591380510.207274,263,0.9168000221252441
1591380546.4847043,264,0.9146000146865845
1591380582.6906416,265,0.9143999814987183
1591380618.6279635,266,0.9190000295639038
1591380654.9305358,267,0.9132000207901001
1591380690.9854279,268,0.9139999747276306
1591380726.8097386,269,0.9133999943733215
1591380761.9654527,270,0.9125999808311462
1591380797.285009,271,0.9133999943733215
1591380832.1982179,272,0.9165999889373779
1591380867.266881,273,0.9156000018119812
1591380902.8913536,274,0.9151999950408936
1591380938.8905041,275,0.9172000288963318
1591380974.9072092,276,0.9179999828338623
1591381010.9597657,277,0.9136000275611877
1591381046.9208968,278,0.9156000018119812
1591381082.918806,279,0.9182000160217285
1591381118.8901885,280,0.9132000207901001
1591381154.724142,281,0.9168000221252441
1591381190.8791118,282,0.9138000011444092
1591381226.5852733,283,0.9133999943733215
1591381262.5993426,284,0.9192000031471252
1591381298.6866825,285,0.9151999950408936
1591381334.7431147,286,0.9160000085830688
1591381370.8841512,287,0.9154000282287598
1591381406.9631793,288,0.9139999747276306
1591381442.8222923,289,0.9172000288963318
1591381478.7214718,290,0.9164000153541565
1591381514.7777686,291,0.9154000282287598
1591381550.5899992,292,0.9154000282287598
1591381586.5667763,293,0.9147999882698059
1591381622.3701544,294,0.9182000160217285
1591381658.4294,295,0.9111999869346619
1591381694.1140764,296,0.9150000214576721
1591381730.1788259,297,0.9210000038146973
1591381766.1890655,298,0.9079999923706055
1591381802.2256026,299,0.9142000079154968
1591381838.319309,300,0.9115999937057495
1591381874.2885134,301,0.9143999814987183
1591381910.1347032,302,0.9147999882698059
1591381946.4638388,303,0.920199990272522
1591381982.6828783,304,0.9156000018119812
1591382018.8906326,305,0.9215999841690063
1591382055.163231,306,0.9190000295639038
1591382091.5185816,307,0.9132000207901001
1591382127.4999337,308,0.9161999821662903
1591382163.3003283,309,0.9128000140190125
1591382199.2203448,310,0.9168000221252441
1591382235.2614532,311,0.9133999943733215
1591382271.3302088,312,0.9157999753952026
1591382307.267249,313,0.9196000099182129
1591382343.2251494,314,0.9157999753952026
1591382379.2244709,315,0.9089999794960022
1591382415.1083333,316,0.9156000018119812
1591382450.9209518,317,0.9187999963760376
1591382487.035296,318,0.9186000227928162
1591382522.9680698,319,0.9182000160217285
1591382559.0428517,320,0.9175999760627747
1591382595.0512116,321,0.9132000207901001
1591382631.1000059,322,0.9160000085830688
1591382666.9092693,323,0.9164000153541565
1591382703.1046114,324,0.9147999882698059
1591382739.1227534,325,0.9138000011444092
1591382775.5234954,326,0.9168000221252441
1591382811.3927279,327,0.9164000153541565
1591382847.4819827,328,0.9111999869346619
1591382883.6752367,329,0.91839998960495
1591382919.899171,330,0.9128000140190125
1591382955.8348327,331,0.9114000201225281
1591382992.0919127,332,0.9052000045776367
1591383028.040142,333,0.9129999876022339


==> paper_NIPS2020_arxive_v2_2021_10_25 (copy)/pls_data/pls_step_size.csv <==
Wall time,Step,Value
1591371000.3595784,42,0.2659972310066223
1591371007.8744287,167,0.21488942205905914
1591371011.7278843,229,0.24551501870155334
1591371035.3081486,474,0.2050015926361084
1591371039.1887317,536,0.14397448301315308
1591371041.7958145,579,0.2631358504295349
1591371042.212307,586,0.41303378343582153
1591371045.0916138,634,0.4510384202003479
1591371045.8840811,647,0.23067186772823334
1591371050.0769718,714,0.436720609664917
1591371055.9574015,808,0.27304041385650635
1591371076.4244592,1014,0.5769004821777344
1591371096.0128415,1333,0.4543471336364746
1591371107.5065515,1385,0.14417293667793274
1591371107.9542563,1392,0.9046638011932373
1591371110.7404184,1436,1.1115599870681763
1591371126.3235574,1691,0.7036033272743225
1591371129.0100458,1734,0.29649636149406433
1591371129.1886022,1737,0.651402473449707
1591371146.041664,1877,1.263796329498291
1591371148.552617,1917,0.4980347454547882
1591371155.9521747,2036,0.40384641289711
1591371180.6474378,2307,0.44345635175704956
1591371185.6006622,2389,0.5042431354522705
1591371191.5137439,2485,0.5633727312088013
1591371191.5732315,2486,0.7323845028877258
1591371203.7034845,2685,1.2278026342391968
1591371233.5060477,3038,0.5059477686882019
1591371253.7241201,3230,1.002294898033142
1591371254.7084188,3246,0.4000301957130432
1591371258.2745917,3305,1.3485404253005981
1591371285.9433556,3618,0.5829724073410034
1591371286.060015,3620,0.9852233529090881
1591371289.1399357,3670,0.6110720038414001
1591371298.3908987,3821,0.544060230255127
1591371306.6262105,3956,0.8419352173805237
1591371337.1054816,4317,0.41574448347091675
1591371342.1464477,4400,1.4265941381454468
1591371347.7751856,4492,0.5983620882034302
1591371357.353604,4509,0.3724430203437805
1591371367.5702202,4676,0.6248297691345215
1591371374.5591257,4788,0.33929505944252014
1591371394.054633,4971,0.12713755667209625
1591371403.9136808,5134,0.46429672837257385
1591371416.8413038,5345,1.6653519868850708
1591371417.6699345,5359,0.7699167728424072
1591371448.2728846,5723,0.4006305932998657
1591371465.477453,5864,0.30170485377311707
1591371468.0582,5907,1.1392698287963867
1591371473.239167,5990,0.42233535647392273
1591371486.161655,6200,0.6649481058120728
1591371487.3432927,6219,1.2371385097503662
1591371517.7463849,6574,0.6540426015853882
1591371525.464207,6699,0.662598729133606
1591371526.2045646,6711,0.727044939994812
1591371543.42007,6854,1.074521780014038
1591371550.3639138,6966,0.3443557620048523
1591371562.0446773,7155,0.6230290532112122
1591371584.504105,7382,0.26239272952079773
1591371589.3880475,7460,0.928095281124115
1591371589.5704343,7463,0.5215614438056946
1591371618.7119462,7798,0.8456446528434753
1591371620.8973916,7833,0.40769243240356445
1591371635.3569713,8066,1.0401740074157715
1591371650.7693202,8180,0.5703792572021484
1591371653.2830703,8221,0.6205154657363892
1591371662.0646105,8363,2.104022979736328
1591371670.6340818,8498,2.039191246032715
1591371671.2540329,8508,1.2964237928390503
1591371685.320713,8601,0.5481340289115906
1591371702.432631,8878,1.0556931495666504
1591371706.0034833,8935,0.4032790958881378
1591371734.313544,9260,1.3648195266723633
1591371755.8521805,9468,0.34558650851249695
1591371761.0884352,9554,2.1326708793640137
1591371761.8991897,9567,0.8058271408081055
1591371769.90505,9698,0.4984798729419708
1591371829.9275842,10399,0.640060305595398
1591371834.822997,10479,0.3416464328765869
1591371837.522651,10522,0.3335408568382263
1591371842.804979,10607,0.6062489151954651
1591371853.340583,10780,1.2874974012374878
1591371869.1179748,10902,0.2610510587692261
1591371869.3097003,10905,0.5735291838645935
1591371872.9927347,10966,0.7994784116744995
1591371876.359231,11020,0.4415357708930969
1591371881.4751928,11102,0.33006682991981506
1591371916.3343406,11532,0.6740798354148865
1591371918.437172,11566,0.6451929211616516
1591371925.7741914,11685,0.6823177337646484
1591371938.6717522,11759,0.3486906588077545
1591371951.6302896,11969,0.3483559787273407
1591371951.9355538,11974,1.2934213876724243
1591371972.2399733,12164,0.6167020201683044
1591371980.0198402,12290,1.0088247060775757
1591372024.5055208,12877,0.8103463053703308
1591372034.0826983,13034,0.7104218602180481
1591372044.1821995,13061,1.856644868850708
1591372085.2017648,13597,0.961155354976654
1591372086.5819857,13620,0.5603320002555847
1591372098.335472,13810,0.8835671544075012
1591372131.916011,14221,1.2840908765792847
1591372136.48558,14294,0.5913984179496765
1591372139.2401636,14338,0.5881460905075073
1591372154.3233075,14447,0.19620922207832336
1591372166.052459,14638,0.5430309772491455
1591372167.8823519,14668,0.696528971195221
1591372174.7954023,14779,0.18230561912059784
1591372189.047605,14873,0.8078731298446655
1591372234.5237675,15473,0.23073865473270416
1591372236.6465197,15507,0.7535805106163025
1591372261.261399,15764,0.4328922927379608
1591372283.020913,16116,0.3154307007789612
1591372304.0922263,16321,0.8972248435020447
1591372345.4461277,16857,0.18435585498809814
1591372358.5435574,17066,0.8602737784385681
1591372360.479271,17097,0.17880192399024963
1591372382.2813816,17317,0.6798897385597229
1591372383.5955234,17339,1.1815000772476196
1591372396.2800004,17543,0.3137052357196808
1591372405.6467917,17557,0.682123601436615
1591372477.3798268,18451,1.0256679058074951
1591372526.1081462,19116,0.45247918367385864
1591372529.408978,19169,0.6059347987174988
1591372560.024468,19531,0.21370849013328552
1591372566.7664888,19640,0.47951745986938477
1591372567.6432354,19654,0.152482271194458
1591372572.3829641,19731,0.7166122794151306
1591372597.039729,19995,0.7198525071144104
1591372600.5361521,20053,0.18977749347686768
1591372601.0795493,20062,0.4376237988471985
1591372605.813358,20138,0.2851138710975647
1591372612.3550534,20244,0.5904511213302612
1591372621.3012395,20252,1.0773768424987793
1591372625.6373603,20323,0.66622394323349
1591372632.8112445,20440,0.1630340814590454
1591372638.8856587,20539,0.5169404149055481
1591372641.2343552,20578,0.16892483830451965
1591372661.9349124,20779,0.2560822665691376
1591372662.1202865,20782,0.562612771987915
1591372666.6175904,20855,0.42586028575897217
1591372680.346525,21080,0.184031143784523
1591372684.296973,21144,0.1096375361084938
1591372698.0561967,21232,0.5384814143180847
1591372703.359517,21319,0.3584365248680115
1591372716.04764,21523,0.16453149914741516
1591372744.1323302,21848,0.2617020905017853
1591372776.84599,22245,0.322282075881958
1591372782.0739322,22330,0.21618883311748505
1591372783.7871168,22358,0.06470225006341934
1591372848.8930035,23138,0.16247889399528503
1591372849.5211856,23148,0.08940178900957108
1591372852.242205,23192,0.5607001185417175
1591372853.8721354,23218,0.254610151052475
1591372858.0327613,23286,0.18892335891723633
1591372862.5925179,23361,0.39987537264823914
1591372875.2112854,23427,0.6903194785118103
1591372882.0555074,23540,0.3068150579929352
1591372890.1653726,23670,0.10776978731155396
1591372890.8642936,23681,0.28116628527641296
1591372892.1176562,23701,0.09823742508888245
1591372915.2080135,23938,0.13198649883270264
1591372928.1802752,24147,0.05576112121343613
1591372936.5916266,24282,0.2720067501068115
1591372936.7100632,24284,0.45969143509864807
1591372947.4593213,24322,0.521637499332428
1591372965.7932281,24621,0.5709401369094849
1591372971.8371022,24719,0.6868985891342163
1591372972.3039923,24727,0.1237555667757988
1591372991.3772655,24901,0.18058398365974426
1591372993.385387,24934,0.44873443245887756
1591373021.5501301,25253,0.2795233130455017
1591373026.2366116,25332,0.3235882520675659
1591373029.840042,25391,0.40336933732032776
1591373064.0223973,25812,0.2513810992240906
1591373066.1994038,25847,0.22800447046756744
1591373070.761115,25921,0.6845948100090027
1591373102.5226276,26303,0.11970642954111099
1591373141.1955223,26797,0.13472239673137665
1591373141.2590377,26798,0.17513911426067352
1591373143.2086077,26829,0.03687957301735878
1591373170.7749262,27142,0.036562368273735046
1591373171.502212,27154,0.17257730662822723
1591373171.8032837,27159,0.12476680427789688
1591373178.792655,27274,0.04317529872059822
1591373201.572449,27505,0.31957483291625977
1591373207.5362103,27603,1.0592633485794067
1591373209.6324213,27638,0.09710253030061722
1591373221.0233507,27825,0.31206634640693665
1591373235.07703,27916,0.2084721177816391
1591373275.5266094,28438,0.6517636179924011
1591373282.001702,28543,0.3082262873649597
1591373316.6301944,28970,0.12301557511091232
1591373318.2179906,28996,0.15924358367919922
1591373322.25146,29062,0.3498978018760681
1591373330.874457,29201,0.5663655996322632
1591373343.2470522,29263,0.23530928790569305
1591373355.9876537,29471,0.18652932345867157
1591373357.0056207,29487,0.25950056314468384
1591373364.6970458,29611,0.17898526787757874
1591373386.692854,29829,0.11512496322393417
1591373397.3601394,30005,0.10406564921140671
1591373398.9547505,30031,0.2551532983779907
1591373416.4359994,30174,0.7814422845840454
1591373425.784033,30327,0.12480844557285309
1591373434.511491,30470,0.09857688844203949
1591373451.9126232,30612,0.3765413165092468
1591373457.6171901,30706,0.37064892053604126
1591373458.465598,30720,0.0856776237487793
1591373509.2277312,31406,0.1342538744211197
1591373511.5092971,31443,0.2062656730413437
1591373535.5255613,31696,0.28945890069007874
1591373546.9962704,31880,0.08067265897989273
1591373550.4336886,31936,0.2527024447917938
1591373563.1545062,32004,0.3893217444419861
1591373575.663835,32207,0.10714112967252731
1591373598.4243245,32435,0.4724896252155304
1591373605.0023484,32542,0.05932087078690529
1591373612.023373,32657,0.02427077293395996
1591373618.5594587,32762,0.396473228931427
1591373635.236354,32894,0.11138369143009186
1591373635.742892,32902,0.19480174779891968
1591373643.7959213,33034,0.15345227718353271
1591373652.7594056,33181,0.030332988128066063
1591373658.3843343,33271,0.48921987414360046
1591373671.1678197,33341,0.3213553726673126
1591373673.2692027,33375,0.09313389658927917
1591373674.960157,33403,0.22918014228343964
1591373695.3687816,33737,0.18823105096817017
1591373696.1114867,33749,0.18654577434062958
1591373705.8128333,33768,0.029738808050751686
1591373706.8276389,33785,0.1272573322057724
1591373710.0480106,33839,0.10459143668413162
1591373712.285573,33876,0.5539894104003906
1591373714.501896,33913,0.1478128731250763
1591373722.0533144,34036,0.22924700379371643
1591373728.439677,34141,0.07445760816335678
1591373750.4881375,34362,0.08489995449781418
1591373751.7482812,34383,0.2345324158668518
1591373760.4994278,34525,0.04914745315909386
1591373765.0158308,34599,0.14729522168636322
1591373784.7162006,34783,0.16966085135936737
1591373826.873321,35333,0.06461825966835022
1591373828.1512642,35354,0.2997349202632904
1591373829.563184,35377,0.3833494782447815
1591373836.197427,35483,0.21779285371303558
1591373850.2919655,35573,0.08586525917053223
1591373862.4567306,35771,0.14039450883865356
1591373867.1666229,35849,0.26583871245384216
1591373873.5875294,35953,0.2201777994632721
1591373874.649824,35970,0.21556563675403595
1591373887.2012854,36037,0.508429229259491
1591373899.9706213,36246,0.07649998366832733
1591373901.8038607,36275,0.27864354848861694
1591373931.9418595,36629,0.01529262401163578
1591373933.7792535,36659,0.13622617721557617
1591373940.3488433,36767,0.07352978736162186
1591373945.429716,36850,0.07202155888080597
1591373957.2865326,36907,0.07043987512588501
1591373975.3605363,37202,0.3300301432609558
1591374001.6713278,37489,0.1371522694826126
1591374018.5207272,37764,0.15842768549919128
1591374033.9454525,37876,0.013844369910657406
1591374053.2778096,38192,0.28895190358161926
1591374077.0962596,38439,0.12792891263961792
1591374078.0446465,38455,0.25397852063179016
1591374102.7334921,38720,0.18598031997680664
1591374110.0739222,38840,0.40148037672042847
1591374118.6248312,38981,0.10379491746425629
1591374146.4238825,39296,0.07001833617687225
1591374179.9513686,39702,0.17733514308929443
1591374181.6993964,39730,0.08006526529788971
1591374184.8508215,39781,0.3516677916049957
1591374190.7264066,39878,0.14530077576637268
1591374192.6897798,39909,0.10019467771053314
1591374199.557142,40020,0.18906597793102264
1591374225.1630673,40296,0.4638226628303528
1591374246.4643743,40500,0.15721309185028076
1591374255.6627004,40647,0.20403660833835602
1591374256.6135957,40663,0.08588705211877823
1591374256.8388119,40667,0.0557798333466053
1591374258.8371258,40700,0.12295031547546387
1591374260.0858576,40720,0.0469038300216198
1591374264.5218153,40793,0.034840937703847885
1591374288.3752015,41040,0.39278876781463623
1591374300.9169025,41244,0.23701749742031097
1591374302.5779634,41271,0.34372708201408386
1591374306.8582346,41341,0.0611935518682003
1591374327.6460524,41539,0.12810420989990234
1591374328.608708,41555,0.35076358914375305
1591374372.3581576,42134,0.12199132889509201
1591374400.4147253,42450,0.15223392844200134
1591374401.5054312,42468,0.050775911659002304
1591374414.4578574,42678,0.07474640011787415
1591374483.2784429,43518,0.048013702034950256
1591374488.8264754,43607,0.1222161054611206
1591374490.8257663,43639,0.021442078053951263
1591374503.684657,43711,0.03953160345554352
1591374505.3683558,43738,0.0432497039437294
1591374505.6319823,43742,0.1235254779458046
1591374509.4956803,43805,0.011478723026812077
1591374521.039614,43993,0.016275370493531227
1591374525.932483,44073,0.028061525896191597
1591374542.3137183,44200,0.08851797133684158
1591374542.7295427,44207,0.14569063484668732
1591374545.3704007,44251,0.054708339273929596
1591374548.6156497,44304,0.017290698364377022
1591374574.3500755,44585,0.08057042956352234
1591374588.5116134,44816,0.08866611123085022
1591374597.683633,44964,0.033622633665800095
1591374627.5084426,45310,0.03279148414731026
1591374628.073004,45319,0.07221502810716629
1591374631.2897303,45372,0.09400342404842377
1591374648.3379054,45507,0.05433063954114914
1591374657.5785418,45658,0.06195349991321564
1591374706.4623022,46318,0.053806379437446594
1591374707.4242518,46334,0.030302396044135094
1591374720.859341,46413,0.12863022089004517
1591374726.1470628,46499,0.04679492861032486
1591374779.9848561,47241,0.09882482886314392
1591374792.1831486,47301,0.04359687864780426
1591374809.5218697,47585,0.04965316131711006
1591374812.869263,47638,0.08918221294879913
1591374814.8318923,47669,0.06435856223106384
1591374825.6495836,47705,0.1149897649884224
1591374828.1116142,47744,0.11728662252426147
1591374836.6356332,47882,0.010829213075339794
1591374840.6164367,47947,0.05575663596391678
1591374841.9985843,47970,0.10203712433576584
1591374848.575187,48076,0.3120301365852356
1591374863.7413101,48181,0.04117507487535477
1591374866.6517575,48227,0.1176064983010292
1591374884.838534,48522,0.04282347857952118
1591374913.3818295,48844,0.04066915437579155
1591374948.1014268,49272,0.08113466203212738
1591374952.8717268,49351,0.0743512213230133
1591374960.581574,49477,0.0416669100522995
1591375010.0335627,50006,0.08210418373346329
1591375013.1338322,50056,0.06688973307609558
1591375018.8594353,50149,0.044658202677965164
1591375019.8312159,50165,0.09299343079328537
1591375021.628455,50195,0.061157841235399246
1591375026.021584,50268,0.09274331480264664
1591375057.0011384,50629,0.06582605838775635
1591375068.605612,50819,0.3722485899925232
1591375087.126136,50979,0.01707214117050171
1591375096.743698,51134,0.052809324115514755
1591375102.3454876,51227,0.06686655431985855
1591375105.8441236,51282,0.14314208924770355
1591375154.7803397,51798,0.03282039612531662
1591375155.2736795,51806,0.05794965475797653
1591375164.3190331,51954,0.010283439420163631
1591375167.1941688,52001,0.10632522404193878
1591375193.7226212,52292,0.026359282433986664
1591375197.4358222,52353,0.1435876339673996
1591375207.010884,52510,0.045097071677446365
1591375226.3705537,52682,0.06239096820354462
1591375240.080969,52906,0.1657368689775467
1591375242.081533,52939,0.01955888792872429
1591375251.4801025,53092,0.08701237291097641
1591375260.9837472,53107,0.019058408215641975
1591375283.1064477,53468,0.10731081664562225
1591375306.3381228,53706,0.03708573803305626
1591375306.7617931,53713,0.03941468149423599
1591375306.9972584,53717,0.05290256813168526
1591375307.2416751,53721,0.030444690957665443
1591375315.735502,53862,0.12805695831775665
1591375318.3905997,53906,0.029398195445537567
1591375337.0408874,54072,0.0647701621055603
1591375339.191001,54108,0.21705298125743866
1591375340.1161683,54123,0.028958316892385483
1591375347.2994132,54241,0.01272820308804512
1591375383.4767315,54691,0.1932917684316635
1591375390.5415883,54807,0.26856905221939087
1591375407.1136315,54937,0.04156024754047394
1591375409.9279537,54982,0.02278907783329487
1591375422.8905041,55193,0.0072118425741791725
1591375429.416842,55299,0.08746496587991714
1591375453.2200167,55543,0.053475432097911835
1591375453.7005577,55551,0.08820152282714844
1591375463.5978045,55713,0.06532852351665497
1591375466.9110112,55766,0.06664443761110306
1591375519.4701188,56337,0.0868883728981018
1591375529.9626293,56507,0.011850079521536827
1591375530.7949252,56521,0.019506461918354034
1591375536.158902,56608,0.01260637491941452
1591375555.722464,56787,0.09109541773796082
1591375557.7263038,56820,0.10325177013874054
1591375568.7343779,56999,0.02958049066364765
1591375595.9288309,57299,0.09614050388336182
1591375596.2804792,57305,0.008933800272643566
1591375607.110994,57484,0.08442998677492142
1591375632.6883016,57760,0.07993032783269882
1591375674.1681638,58295,0.06857731193304062
1591375682.9852755,58440,0.10554888844490051
1591375698.8353338,58556,0.05888950079679489
1591375704.1605296,58641,0.06855206936597824
1591375709.0023592,58719,0.026637086644768715
1591375710.6759806,58746,0.021169288083910942
1591375711.6962986,58763,0.040045805275440216
1591375751.2243361,59264,0.018169065937399864
1591375754.0236976,59311,0.012057660147547722
1591375770.174583,59432,0.023104466497898102
1591375782.9114463,59640,0.01036041509360075
1591375784.7934027,59670,0.09764940291643143
1591375824.4494178,60179,0.03754371404647827
1591375824.8194976,60185,0.02558346651494503
1591375826.2240336,60207,0.0498417504131794
1591375831.8289564,60297,0.047628261148929596
1591375851.4552839,60475,0.04248920455574989
1591375913.3760068,61205,0.016862178221344948
1591375917.6624224,61276,0.2196580320596695
1591375927.6036339,61438,0.009801402688026428
1591375933.3862202,61534,0.06293941289186478
1591375950.8478947,61680,0.02367171086370945
1591375987.3502767,62139,0.023705175146460533
1591375992.2736096,62219,0.041088830679655075
1591376010.2729757,62516,0.06596890091896057
1591376012.1196158,62547,0.04690144956111908
1591376040.7570186,62874,0.018309688195586205
1591376058.587762,63024,0.018391646444797516
1591376070.7717643,63220,0.06880638748407364
1591376079.1655416,63358,0.009145607240498066
1591376083.4008057,63428,0.059202488511800766
1591376083.4658563,63429,0.07696323096752167
1591376097.3503976,63513,0.007065692916512489
1591376107.212889,63671,0.041264697909355164
1591376119.1370032,63865,0.06360341608524323
1591376135.3667002,63988,0.021115336567163467
1591376142.1787379,64098,0.23206163942813873
1591376149.9825974,64225,0.00853739120066166
1591376176.241091,64511,0.04022474214434624
1591376176.8545702,64521,0.09567936509847641
1591376187.083583,64687,0.12472908198833466
1591376208.2207642,64889,0.008631035685539246
1591376230.07172,65245,0.06137567386031151
1591376241.4859197,65292,0.013636333867907524
1591376251.4123945,65450,0.04883476719260216
1591376253.3401818,65481,0.03402094170451164
1591376260.553517,65601,0.16244925558567047
1591376263.070444,65643,0.02559475600719452
1591376275.7069173,65709,0.0061017549596726894
1591376288.1308944,65907,0.03605593740940094
1591376296.6967545,66049,0.08500571548938751
1591376320.7783408,66298,0.004137668292969465
1591376350.8157945,66647,0.021288398653268814
1591376359.444619,66787,0.04918554797768593
1591376369.421747,66948,0.07953489571809769
1591376371.0769188,66976,0.060482341796159744
1591376373.7951007,67021,0.02674086019396782
1591376408.228481,67440,0.03189435228705406
1591376475.877218,68263,0.06713569164276123
1591376476.957316,68281,0.013915592804551125
1591376482.8335114,68378,0.03180417791008949
1591376494.6321387,68429,0.10416380316019058
1591376504.6178923,68590,0.08872487396001816
1591376533.7534316,68929,0.07254587113857269
1591376537.3926494,68988,0.010854298248887062
1591376548.659856,69171,0.017200231552124023
1591376549.486705,69185,0.04262237250804901
1591376574.5621338,69455,0.07051524519920349
1591376575.879078,69476,0.006230715662240982
1591376590.707964,69719,0.016481781378388405
1591376604.0856488,69798,0.020939495414495468
1591376611.2633119,69915,0.014489871449768543
1591376653.3092945,70462,0.06221553683280945
1591376660.555423,70580,0.07907294481992722
1591376673.845897,70656,0.0697474554181099
1591376689.801507,70915,0.02892759069800377
1591376694.736111,70996,0.038764938712120056
1591376730.0660021,71428,0.033983778208494186
1591376746.309477,71554,0.07615985721349716
1591376747.9122393,71580,0.02297489158809185
1591376754.9731188,71696,0.0692758709192276
1591376764.5577643,71850,0.03794916719198227
1591376767.991194,71906,0.021083304658532143
1591376771.0958889,71957,0.005364810582250357
1591376772.477463,71979,0.04652537405490875
1591376783.0473719,72012,0.009467621333897114
1591376784.6074405,72037,0.010820339433848858
1591376800.5780246,72297,0.028965381905436516
1591376800.6988573,72299,0.008196008391678333
1591376806.8992193,72401,0.03689844533801079
1591376807.075899,72404,0.008681423030793667
1591376825.366033,72558,0.028121445327997208
1591376835.5439436,72723,0.028324786573648453
1591376844.6520581,72873,0.060536403208971024
1591376861.8073337,73009,0.07103494554758072
1591376872.3817327,73179,0.048695627599954605
1591376880.8104467,73318,0.020211337134242058
1591376918.6894128,73789,0.03942209482192993
1591376918.9926417,73794,0.060617364943027496
1591376930.604958,73841,0.08968647569417953
1591376934.185696,73901,0.009589757770299911
1591376935.581965,73924,0.16433486342430115
1591376951.9273548,74187,0.018394965678453445
1591376952.3386097,74194,0.02435886673629284
1591377013.2146025,74901,0.07288966327905655
1591377038.35224,75171,0.07402227818965912
1591377056.6152253,75469,0.04873182997107506
1591377057.7508483,75487,0.06879748404026031
1591377062.6218436,75567,0.005522770807147026
1591377093.3257504,75928,0.011857890523970127
1591377109.726522,76056,0.051525164395570755
1591377112.3291728,76099,0.017842372879385948
1591377119.681106,76218,0.08494571596384048
1591377132.7813091,76431,0.03959778696298599
1591377135.8371704,76482,0.01755150593817234
1591377153.2981646,76626,0.11911460757255554
1591377156.1913269,76673,0.004879007115960121
1591377163.4089496,76790,0.014551207423210144
1591377170.4433873,76906,0.03022211790084839
1591377170.864825,76913,0.03789716586470604
1591377196.8524685,77198,0.04138235002756119
1591377204.5895567,77324,0.045396093279123306
1591377225.9452686,77530,0.0853436291217804
1591377242.6325707,77802,0.21597455441951752
1591377257.4224381,77901,0.12230736762285233
1591377271.8310153,78135,0.028879018500447273
1591377276.340294,78208,0.05955861881375313
1591377279.8719342,78265,0.06312831491231918
1591377328.5976539,78775,0.005249911453574896
1591377332.706878,78843,0.032820235937833786
1591377337.453203,78920,0.029718562960624695
1591377338.283462,78934,0.05317433923482895
1591377340.7138383,78973,0.14529503881931305
1591377342.6962206,79005,0.01237969845533371
1591377370.0376723,79309,0.024915024638175964
1591377376.6835678,79418,0.06699969619512558
1591377387.682881,79597,0.029174691066145897
1591377419.4851458,79975,0.007014853414148092
1591377422.8735754,80031,0.0059313359670341015
1591377423.1085799,80035,0.016940489411354065
1591377435.0339088,80100,0.0170880239456892
1591377439.0798326,80165,0.005757239181548357
1591377452.8483913,80390,0.01576418988406658
1591377453.8184123,80406,0.027611274272203445
1591377470.508034,80550,0.012632007710635662
1591377472.0690181,80576,0.007249733898788691
1591377474.2926133,80613,0.04828817769885063
1591377497.7576919,80996,0.04108862206339836
1591377506.990986,81015,0.07019168883562088
1591377513.1043832,81117,0.03639804199337959
1591377529.4611342,81381,0.015137212350964546
1591377544.2530348,81494,0.060320500284433365
1591377546.46166,81529,0.020162779837846756
1591377580.5864296,81952,0.007639974821358919
1591377637.360071,82736,0.022233759984374046
1591377639.5045877,82770,0.0059689367190003395
1591377652.5020418,82849,0.08575136959552765
1591377666.587861,83075,0.12348852306604385
1591377669.8092735,83127,0.031043510884046555
1591377686.5986035,83267,0.1530676931142807
1591377701.851647,83510,0.0409395657479763
1591377725.7130687,83762,0.009577442891895771
1591377735.7704477,83923,0.022253770381212234
1591377758.9960198,84165,0.08148591965436935
1591377760.9838755,84197,0.06487879902124405
1591377773.3455017,84394,0.03768506646156311
1591377774.290949,84409,0.010195464827120304
1591377794.527093,84601,0.010161059908568859
1591377799.829874,84686,0.01166904903948307
1591377803.1889546,84740,0.052543897181749344
1591377808.0394056,84818,0.06994340568780899
1591377820.6176734,85020,0.1329841911792755
1591377830.7121506,85052,0.025195231661200523
1591377833.0364275,85089,0.020291270688176155
1591377837.992292,85169,0.044324543327093124
1591377847.3962257,85320,0.03094550408422947
1591377867.1532414,85508,0.09421782940626144
1591377869.0572553,85539,0.06053675338625908
1591377871.0887597,85572,0.0017193222884088755
1591377878.1901612,85686,0.015707330778241158
1591377882.0988896,85749,0.02637280710041523
1591377904.6912751,85985,0.018352875486016273
1591377906.487792,86014,0.03136228397488594
1591377942.0952516,86452,0.011853424832224846
1591377962.6355696,86780,0.03918854147195816
1591377963.443142,86793,0.010074032470583916
1591377975.9139624,86865,0.03393062949180603
1591377984.8260736,87008,0.024192366749048233
1591378016.846565,87393,0.016986031085252762
1591378020.4150376,87450,0.011907034553587437
1591378027.013732,87556,0.03726882115006447
1591378031.0778058,87621,0.0033196008298546076
1591378033.9152172,87666,0.007773625664412975
1591378052.1719272,87829,0.16455745697021484
1591378071.3680751,88137,0.03449833393096924
1591378098.2611864,88441,0.00814497098326683
1591378120.756742,88674,0.033438216894865036
1591378129.468443,88815,0.021614225581288338
1591378165.277453,89262,0.006936109159141779
1591378170.5966206,89347,0.01700451597571373
1591378171.6063645,89363,0.0361747108399868
1591378203.4894435,89745,0.027014484629034996
1591378204.531283,89762,0.009783508256077766
1591378212.69648,89892,0.023067662492394447
1591378217.7582765,89973,0.017718946561217308
1591378229.538605,90035,0.005646943114697933
1591378242.2243752,90237,0.05840392783284187
1591378263.751235,90450,0.047565266489982605
1591378310.602441,91074,0.02137996070086956
1591378311.8634343,91094,0.0748608186841011
1591378324.7344584,91300,0.036207228899002075
1591378343.4575846,91474,0.014663748443126678
1591378352.858863,91624,0.028084125369787216
1591378354.1315181,91644,0.06227884069085121
1591378354.313508,91647,0.01498958095908165
1591378359.6340687,91732,0.007158819120377302
1591378359.820669,91735,0.015727926045656204
1591378390.2031639,92094,0.027254635468125343
1591378391.8030825,92120,0.0431097112596035
1591378445.9907706,92729,0.009275736287236214
1591378449.5994136,92788,0.02002883143723011
1591378470.7639544,93126,0.013972795568406582
1591378484.72987,93223,0.07307314872741699
1591378500.289366,93471,0.0306415818631649
1591378534.9858298,93901,0.006660067941993475
1591378572.8249886,94380,0.01979268528521061
1591378575.6013794,94424,0.02876138500869274
1591378590.6012704,94536,0.18842826783657074
1591378605.9011402,94784,0.037920720875263214
1591378612.5621588,94891,0.0049983421340584755
1591378631.1036017,95057,0.02390412986278534
1591378639.074451,95184,0.07441538572311401
1591378647.5777073,95321,0.015981359407305717
1591378651.130989,95377,0.00931823905557394
1591378661.2614841,95409,0.00890936329960823
1591378665.5978673,95480,0.013123167678713799
1591378697.8243203,95860,0.0154900923371315
1591378703.2350557,95949,0.061500582844018936
1591378704.6385446,95972,0.011730747297406197
1591378733.4592981,96301,0.05001940205693245
1591378747.593225,96535,0.021935585886240005
1591378751.5420053,96600,0.02496561035513878
1591378785.9701815,97018,0.015292994678020477
1591378794.4246125,97156,0.01748521812260151
1591378807.6185226,97226,0.047339893877506256
1591378811.9024239,97296,0.007102661300450563
1591378819.1752622,97416,0.03567301109433174
1591378821.8066075,97460,0.008080840110778809
1591378830.0975509,97596,0.007235237397253513
1591378842.6365757,97653,0.006947280373424292
1591378848.0554264,97742,0.03600725159049034
1591378851.3897777,97796,0.029894784092903137
1591378856.28042,97876,0.0034541862551122904
1591378863.0115416,97986,0.007800680585205555
1591378881.1729844,98139,0.01919148489832878
1591378885.5928085,98212,0.004521687515079975
1591378897.3163404,98404,0.10487264394760132
1591378901.5955582,98474,0.04631217569112778
1591378904.6476977,98523,0.002622336847707629
1591378954.9449327,99055,0.05794960632920265
1591378991.4791198,99506,0.044357724487781525
1591378997.9221177,99612,0.026475155726075172
1591378998.0385156,99614,0.04474301263689995
1591379014.5491705,99884,0.01573796197772026
1591379047.8396256,100284,0.042769793421030045
1591379074.0411205,100566,0.022899966686964035
1591379075.4729173,100589,0.007101063616573811
1591379085.3259609,100751,0.07703511416912079
1591379100.7482111,100858,0.023436512798070908
1591379104.3898425,100917,0.04696701839566231
1591379104.9493237,100926,0.020617840811610222
1591379109.2640314,100997,0.08912883698940277
1591379113.8239892,101072,0.0051161665469408035
1591379118.9196625,101155,0.043713945895433426
1591379123.797726,101234,0.02048659324645996
1591379138.8861396,101335,0.015289410017430782
1591379140.1196585,101355,0.04831116273999214
1591379144.7043,101431,0.023973718285560608
1591379148.1961448,101488,0.15602824091911316
1591379148.8744726,101499,0.044735100120306015
1591379183.850085,101923,0.026062605902552605
1591379185.0576165,101943,0.011930925771594048
1591379216.2214854,102307,0.023053498938679695
1591379228.4697144,102509,0.03435187041759491
1591379230.4080992,102541,0.07603012025356293
1591379233.7467837,102595,0.012797888368368149
1591379248.1742935,102685,0.02705416828393936
1591379259.9796588,102880,0.026901839300990105
1591379261.8826563,102911,0.0075835129246115685
1591379265.2341747,102966,0.032765306532382965
1591379267.3637316,103001,0.003714536549523473
1591379267.9849591,103011,0.0023617404513061047
1591379288.7875547,103206,0.03210270032286644
1591379304.3878162,103462,0.018640896305441856
1591379316.708556,103517,0.10101112723350525
1591379342.9520125,103947,0.010192519053816795
1591379371.8481672,104276,0.029584011062979698
1591379375.4055676,104334,0.014174525626003742
1591379406.9293816,104704,0.056840650737285614
1591379413.2391927,104808,0.04111582413315773
1591379414.0991316,104822,0.07728614658117294
1591379415.2783902,104841,0.01801888458430767
1591379426.7030342,104882,0.0722845047712326
1591379427.5695329,104896,0.04247993603348732
1591379428.4795694,104911,0.04706414416432381
1591379429.2585683,104924,0.06307584792375565
1591379431.6891668,104963,0.010781653225421906
1591379439.7545676,105093,0.018148886039853096
1591379450.248282,105265,0.0014134179800748825
1591379469.4458642,105434,0.005691527854651213
1591379480.1664011,105610,0.14537954330444336
1591379485.7083042,105702,0.013087502680718899
1591379499.0303216,105774,0.02508051134645939
1591379499.9033284,105788,0.044168904423713684
1591379534.4066782,106210,0.05954655259847641
1591379537.9388,106267,0.1294596642255783
1591379545.3496027,106390,0.0070755439810454845
1591379556.1174598,106566,0.007364300079643726
1591379571.0409615,106666,0.008409112691879272
1591379577.3295987,106769,0.05608326569199562
1591379606.5682828,107103,0.01747381128370762
1591379655.7743847,107764,0.019244393333792686
1591379658.225539,107804,0.01477959007024765
1591379660.2420871,107837,0.04545453563332558
1591379680.129583,108021,0.011556888930499554
1591379706.241494,108449,0.04553966969251633
1591379723.4408705,108586,0.04031439125537872
1591379763.5725532,109098,0.011165210977196693
1591379772.2907646,109242,0.017927732318639755
1591379772.354024,109243,0.02330605313181877
1591379775.912419,109301,0.16202692687511444
1591379796.976715,109501,0.029016008600592613
1591379801.7637832,109580,0.04486219584941864
1591379825.408292,109822,0.09197194874286652
1591379840.050907,110063,0.009240910410881042
1591379847.845237,110191,0.03381063789129257
1591379849.8548768,110224,0.03272601217031479
1591379870.6316442,110418,0.04478050023317337
1591379874.3462527,110478,0.04698149114847183
1591379880.9145732,110586,0.05139131844043732
1591379883.1276948,110622,0.12679129838943481
1591379884.318028,110641,0.005306077655404806
1591379899.143078,110737,0.050249241292476654
1591379935.8793714,111194,0.034780725836753845
1591379938.3914368,111235,0.005687508266419172
1591379943.7537801,111323,0.02670828253030777
1591379957.3362494,111545,0.036072101444005966
1591379975.5887933,111698,0.019524546340107918
1591379987.0492277,111887,0.01808936707675457
1591379988.7543712,111915,0.0063757398165762424
1591380031.61556,112470,0.021321581676602364
1591380052.4536228,112664,0.0019074168521910906
1591380054.8367565,112703,0.005679942201822996
1591380066.981888,112902,0.026810210198163986
1591380101.546233,113322,0.0063727074302732944
1591380119.0645833,113463,0.012706395238637924
1591380126.7182608,113589,0.01288710068911314
1591380135.9802315,113741,0.012436018325388432
1591380159.3470933,113980,0.023099424317479134
1591380178.3440585,114292,0.012683789245784283
1591380197.3191404,114459,0.0042359367944300175
1591380197.825912,114467,0.004968057852238417
1591380228.0903041,114820,0.016833018511533737
1591380244.9708822,115096,0.025977257639169693
1591380248.2770147,115149,0.014522971585392952
1591380278.7475932,115506,0.05144962668418884
1591380279.474611,115518,0.0088624507188797
1591380303.3915634,115765,0.012440686114132404
1591380303.8113894,115772,0.008780493400990963
1591380310.2749653,115878,0.012412922456860542
1591380320.1393123,116039,0.024930384010076523
1591380334.5977721,116129,0.009816771373152733
1591380354.2607713,116453,0.002582670422270894
1591380373.7773082,116624,0.019022321328520775
1591380376.8025544,116673,0.012385079637169838
1591380379.0533743,116711,0.019474348053336143
1591380381.116543,116745,0.005677764303982258
1591380383.4281378,116783,0.00870783906430006
1591380385.7753928,116822,0.027961911633610725
1591380392.8024073,116938,0.016896557062864304
1591380395.2017741,116977,0.005987848620861769
1591380406.4373543,117016,0.013157016597688198
1591380407.2973669,117030,0.0036935945972800255
1591380408.3152182,117047,0.05613517016172409
1591380414.8433695,117155,0.01503481063991785
1591380418.071763,117209,0.027968142181634903
1591380453.0511322,117635,0.017842039465904236
1591380464.5895295,117825,0.025137104094028473
1591380480.6714368,117941,0.0075809042900800705
1591380493.9690554,118161,0.023364735767245293
1591380495.6911347,118190,0.15356847643852234
1591380532.8075466,118651,0.007963656447827816
1591380557.21065,118908,0.05342020466923714
1591380558.987868,118937,0.07201699167490005
1591380562.702871,118998,0.017518309876322746
1591380590.0153334,119302,0.022984283044934273
1591380600.1788611,119470,0.014387847855687141
1591380639.9042716,119979,0.0821698009967804
1591380640.8353713,119994,0.0034765766467899084
1591380667.7421508,120291,0.024500174447894096
1591380710.7526388,120854,0.001199072226881981
1591380714.3794196,120914,0.020210430026054382
1591380739.330508,121192,0.11091360449790955
1591380739.3912783,121193,0.14418768882751465
1591380745.9870071,121304,0.00629130844026804
1591380747.6621323,121332,0.0033088678028434515
1591380749.4118855,121362,0.01734066754579544
1591380751.8590686,121403,0.0044664787128567696
1591380767.043516,121519,0.05310440808534622
1591380785.9955733,121835,0.022064026445150375
1591380788.5191789,121877,0.021775435656309128
1591380790.6574614,121913,0.030955657362937927
1591380816.2713032,122205,0.02624800242483616
1591380818.1261683,122236,0.013208328746259212
1591380843.8401685,122529,0.17741434276103973
1591380849.3598697,122622,0.013526516035199165
1591380850.0849037,122634,0.04138076305389404
1591380856.3753853,122739,0.0011635874398052692
1591380884.1631417,123068,0.02607896737754345
1591380925.7269545,123609,0.0292018074542284
1591380927.2337508,123633,0.005232315510511398
1591380929.299561,123666,0.01224979292601347
1591380964.5685678,124103,0.03760421648621559
1591380968.6736867,124169,0.005861022975295782
1591380970.4069476,124197,0.01809024065732956
1591380999.2123172,124532,0.061279866844415665
1591381018.6607606,124711,0.05137805640697479
1591381021.697393,124760,0.002223673276603222
1591381021.8720827,124763,0.04089422896504402
1591381022.5315633,124774,0.0406874381005764
1591381025.1390085,124818,0.016528664156794548
1591381039.0381868,125043,0.0024570177774876356
1591381062.5231817,125290,0.0073485285975039005
1591381150.0494275,126444,0.019113432615995407
1591381173.0979614,126687,0.012052727863192558
1591381196.9700289,126935,0.06141931191086769
1591381200.2888594,126988,0.013807553797960281
1591381206.7763383,127097,0.004414694383740425
1591381214.8730202,127230,0.031268008053302765
1591381234.462928,127414,0.020245399326086044
1591381242.2921062,127542,0.015178363770246506
1591381245.4786088,127595,0.0026617669500410557
1591381248.0589569,127637,0.031133994460105896
1591381254.8402588,127746,0.0752510279417038
1591381255.2799459,127753,0.05440550297498703
1591381257.2699864,127785,0.011363057419657707
1591381267.6065881,127817,0.01988038793206215
1591381271.4379406,127878,0.01907246932387352
1591381272.572902,127896,0.044408246874809265
1591381285.6553607,128112,0.010485914535820484
1591381306.0397727,128304,0.018096990883350372
1591381312.4597788,128408,0.008473701775074005
1591381316.1461236,128470,0.010680843144655228
1591381326.9997163,128644,0.018565881997346878
1591381348.1294475,128852,0.01735648512840271
1591381366.2170198,129146,0.00628012977540493
1591381377.0919707,129186,0.033365316689014435
1591381385.2133844,129318,0.08840415626764297
1591381389.8620834,129396,0.11571568995714188
1591381390.4587295,129406,0.014677858911454678
1591381391.2047834,129418,0.03099801205098629
1591381391.7112935,129426,0.023184804245829582
1591381393.478512,129454,0.01084965281188488
1591381396.514882,129502,0.05938291549682617
1591381399.2427342,129545,0.009016508236527443
1591381415.3465931,129672,0.01705171912908554
1591381424.4894493,129824,0.0190598014742136
1591381430.5893183,129925,0.05023600161075592
1591381447.91507,130068,0.034617312252521515
1591381448.101315,130071,0.00797494687139988
1591381453.9700541,130165,0.1268121749162674
1591381463.0218105,130316,0.004208402242511511
1591381495.0829966,130703,0.032150838524103165
1591381496.8809884,130733,0.005238519981503487
1591381498.821174,130765,0.006533391773700714
1591381508.9460855,130926,0.05471125245094299
1591381520.8990388,130986,0.018961908295750618
1591381522.4455764,131011,0.04245469346642494
1591381560.2481506,131491,0.022734353318810463
1591381560.928205,131502,0.025462334975600243
1591381571.6783135,131680,0.03406417369842529
1591381573.1133115,131703,0.002077596727758646
1591381575.0593233,131734,0.01488447468727827
1591381592.082476,131876,0.05572456493973732
1591381592.9697044,131890,0.004484501667320728
1591381639.0194063,132506,0.003660439047962427
1591381649.4303472,132676,0.012669982388615608
1591381672.6100295,132916,0.002961093559861183
1591381673.5522625,132932,0.03747639060020447
1591381681.6222074,133067,0.025135139003396034
1591381698.4233868,133206,0.059720199555158615
1591381705.3635457,133318,0.014315520413219929
1591381716.1744761,133496,0.024958593770861626
1591381718.2267714,133528,0.021308228373527527
1591381722.7850041,133600,0.007561491336673498
1591381747.14215,133860,0.04539388418197632
1591381756.1031888,134007,0.0031189045403152704
1591381786.9894211,134376,0.03641798347234726
1591381787.759575,134389,0.004088586661964655
1591381793.053516,134474,0.017090795561671257
1591381812.0949259,134645,0.11462820321321487
1591381823.3116615,134829,0.00764994602650404
1591381824.691903,134852,0.02299284003674984
1591381825.0088153,134857,0.012502503581345081
1591381826.263682,134877,0.011713479645550251
1591381832.9172456,134983,0.01045449823141098
1591381862.3259883,135327,0.05141262710094452
1591381888.4701915,135615,0.018631136044859886
1591381904.1714272,135872,0.04065404459834099
1591381933.1814003,136209,0.04158499464392662
1591381937.5579631,136280,0.06093719229102135
1591381951.332807,136358,0.03974645212292671
1591381970.290155,136673,0.019619658589363098
1591381970.6025784,136678,0.013252334669232368
1591381971.5079408,136693,0.01770176738500595
1591382000.400844,137023,0.13844121992588043
1591382002.3168576,137055,0.05484964698553085
1591382023.0135746,137252,0.027492433786392212
1591382037.1907763,137482,0.047015152871608734
1591382042.287617,137565,0.0044287689961493015
1591382043.4653602,137584,0.008765383623540401
1591382049.7102642,137687,0.009393406100571156
1591382061.9295402,137744,0.011964714154601097
1591382075.7103243,137966,0.03461826220154762
1591382096.0520475,138156,0.00905414205044508
1591382113.497388,138444,0.03762345761060715
1591382115.1908615,138472,0.024002810940146446
1591382120.4238575,138558,0.05051296204328537
1591382152.031414,138939,0.030241521075367928
1591382153.347048,138961,0.036612458527088165
1591382180.0146956,139258,0.0057089985348284245
1591382188.8173792,139403,0.02481166273355484
1591382191.6220305,139449,0.012668773531913757
1591382240.9483986,139975,0.003114250022917986
1591382243.388207,140015,0.0173446424305439
1591382243.892505,140023,0.012293335981667042
1591382245.2144725,140045,0.019779188558459282
1591382245.8307846,140055,0.05187031999230385
1591382250.4721768,140131,0.007116970140486956
1591382252.5279248,140165,0.04705300182104111
1591382257.7697308,140252,0.025480128824710846
1591382259.6462388,140283,0.027964524924755096
1591382296.7395766,140750,0.027297941967844963
1591382316.0149348,140927,0.026626870036125183
1591382319.819315,140989,0.018882611766457558
1591382333.8994324,141222,0.027723506093025208
1591382334.2568197,141228,0.02970975823700428
1591382388.4291303,141834,0.010608338750898838
1591382389.5788257,141853,0.01745905913412571
1591382391.7483475,141889,0.019786491990089417
1591382397.5921245,141986,0.014234315603971481
1591382409.2497036,142179,0.005880379118025303
1591382410.2896364,142196,0.049445703625679016
1591382410.3497815,142197,0.008671849966049194
1591382437.0143132,142496,0.012821728363633156
1591382439.1484013,142532,0.005759824998676777
1591382461.2751145,142751,0.02055477350950241
1591382469.7761452,142892,0.003045408520847559
1591382496.442682,143186,0.042464978992938995
1591382505.9189954,143342,0.02514408901333809
1591382514.5677586,143485,0.02799549512565136
1591382528.3605165,143571,0.07753774523735046
1591382528.97032,143581,0.0074240099638700485
1591382537.5186646,143722,0.005966528784483671
1591382540.229347,143767,0.026749882847070694
1591382541.743061,143792,0.012675389647483826
1591382549.331432,143918,0.00468219630420208
1591382553.6497033,143988,0.009219927713274956
1591382572.7484422,144157,0.023803312331438065
1591382576.9214098,144226,0.04733720421791077
1591382580.4578533,144285,0.02196643128991127
1591382587.7137792,144404,0.003642302006483078
1591382603.9656448,144528,0.030454538762569427
1591382605.241004,144549,0.005569621454924345
1591382658.0703783,145280,0.0198530200868845
1591382687.0804913,145612,0.004075462464243174
1591382687.7295368,145623,0.01028613280504942
1591382693.060314,145711,0.02443859539926052
1591382695.4441402,145750,0.005571603309363127
1591382697.928079,145791,0.011794555000960827
1591382715.397819,145932,0.0052052089013159275
1591382747.1039405,146312,0.03628343716263771
1591382752.4949274,146399,0.028411947190761566
1591382770.6762393,146696,0.009693889878690243
1591382824.413633,147296,0.03688449412584305
1591382828.1081786,147356,0.012567310594022274
1591382828.7187414,147366,0.0030616954900324345
1591382836.2608986,147491,0.004524280317127705
1591382888.7877421,148063,0.036833588033914566
1591382896.485847,148189,0.003466962603852153
1591382902.5763414,148288,0.03117559850215912
1591382910.7486134,148424,0.011117267422378063
1591382926.828927,148546,0.02959449216723442
1591382930.3767035,148604,0.04619589447975159
1591382934.569629,148673,0.0043786573223769665
1591382934.8116848,148677,0.012505883350968361
1591382940.8901458,148778,0.005709424149245024
1591382946.0161626,148864,0.019041195511817932
1591382946.925337,148879,0.1863400936126709
1591382998.8253224,149442,0.044509682804346085
1591383005.682327,149555,0.012235365808010101
1591383013.3636775,149683,0.02707146480679512
1591383014.2680323,149698,0.01837204396724701
1591383018.489742,149768,0.011768389493227005
1591383034.3555741,149886,0.006988853681832552
1591383037.4531336,149937,0.0901232436299324
1591383041.2374647,149999,0.033559493720531464


==> plot_data/angle_data/cifar10/run-DENSENET40_models_PAL_1_PAL_45000_150000_128_0.316_0_1_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1597144996.8203297,42,100.17179107666016
1597145049.4205487,167,91.82574462890625
1597145075.8820386,229,98.1900405883789
1597145188.4587438,474,92.30646514892578
1597145214.7330499,536,93.33648681640625
1597145233.0049033,579,94.6139144897461
1597145235.9773607,586,91.68675994873047
1597145256.3631976,634,91.075439453125
1597145261.8922164,647,90.70869445800781
1597145297.5136569,714,89.13510131835938
1597145337.3231795,808,92.23019409179688
1597145424.7019053,1014,88.09864044189453
1597145567.223558,1333,91.41171264648438
1597145589.3182285,1385,88.11138916015625
1597145592.293877,1392,91.27651977539062
1597145618.4602206,1436,86.00248718261719
1597145726.5255919,1691,90.9604263305664
1597145744.7617517,1734,87.75807189941406
1597145746.029057,1737,88.44537353515625
1597145813.0341935,1877,83.48014831542969
1597145829.9950252,1917,91.65654754638672
1597145880.5191298,2036,83.15326690673828
1597146003.3373408,2307,92.60543823242188
1597146038.2259116,2389,87.406982421875
1597146086.844588,2485,76.1546859741211
1597146087.2706072,2486,89.43236541748047
1597146171.9079351,2685,84.77539825439453
1597146329.6710384,3038,83.53087615966797
1597146419.2486055,3230,84.20355987548828
1597146426.0188403,3246,87.09269714355469
1597146451.0443468,3305,74.98794555664062
1597146592.2213633,3618,74.05915069580078
1597146593.0815985,3620,78.16919708251953
1597146614.2803705,3670,76.30476379394531
1597146678.4477198,3821,88.30181121826172
1597146743.8156216,3956,80.33074188232422
1597146905.2896028,4317,77.43277740478516
1597146940.4812613,4400,77.24710845947266
1597146979.5683565,4492,75.76881408691406
1597146986.778043,4509,75.457763671875
1597147065.6436758,4676,74.55567169189453
1597147113.215488,4788,79.4761962890625
1597147199.0562184,4971,77.84051513671875
1597147268.565029,5134,71.73280334472656
1597147366.235913,5345,73.10318756103516
1597147372.2029974,5359,72.939697265625
1597147535.1151137,5723,79.52587890625
1597147595.0444992,5864,84.00138854980469
1597147613.3519633,5907,76.6368408203125
1597147656.721811,5990,78.41901397705078
1597147745.9624536,6200,79.96912384033203
1597147754.0459552,6219,84.84859466552734
1597147913.0072165,6574,77.58871459960938
1597147974.2105677,6699,78.98382568359375
1597147979.2889588,6711,76.11084747314453
1597148040.1360145,6854,75.56300354003906
1597148087.8076494,6966,71.8993148803711
1597148176.2318583,7155,81.56156921386719
1597148272.738736,7382,83.23612213134766
1597148314.0611374,7460,71.75777435302734
1597148315.3350935,7463,76.5689926147461
1597148466.1298847,7798,75.15370178222656
1597148480.9926982,7833,86.70671081542969
1597148580.1291223,8066,73.1768569946289
1597148636.7096121,8180,80.12516021728516
1597148654.1481178,8221,78.38800048828125
1597148714.5638852,8363,76.07304382324219
1597148780.0286982,8498,76.91571044921875
1597148784.2861447,8508,82.4996337890625
1597148823.7463171,8601,75.87767028808594
1597148949.645821,8878,74.27741241455078
1597148973.8679793,8935,69.21781921386719
1597149120.1773462,9260,74.53801727294922
1597149208.6437201,9468,72.04705047607422
1597149253.3598883,9554,80.65675354003906
1597149258.898949,9567,76.4521484375
1597149314.6729352,9698,75.28710174560547
1597149629.3418114,10399,72.4196548461914
1597149663.4084256,10479,77.81611633300781
1597149681.6815426,10522,74.3809814453125
1597149725.8719685,10607,74.9488754272461
1597149799.512186,10780,78.05534362792969
1597149851.4366212,10902,73.24011993408203
1597149852.713604,10905,79.98767852783203
1597149886.7186413,10966,68.56520080566406
1597149909.6860049,11020,79.83535766601562
1597149944.5994642,11102,66.96455383300781
1597150135.6233175,11532,78.44121551513672
1597150150.0739467,11566,74.32333374023438
1597150208.7832525,11685,79.5661849975586
1597150240.232689,11759,78.84382629394531
1597150337.8366,11969,74.48109436035156
1597150339.9525454,11974,74.53282165527344
1597150420.652778,12164,77.56612396240234
1597150474.2805457,12290,75.44975280761719
1597150740.5068972,12877,81.84534454345703
1597150815.5232863,13034,72.5493392944336
1597150826.9661615,13061,78.29158782958984
1597151063.077505,13597,76.17489624023438
1597151072.8640924,13620,75.47555541992188
1597151161.8726451,13810,76.47235107421875
1597151344.9136364,14221,76.947021484375
1597151375.983719,14294,72.48170471191406
1597151394.6620145,14338,84.24690246582031
1597151449.2085702,14447,81.70794677734375
1597151530.489495,14638,76.07797241210938
1597151543.2069774,14668,74.1773452758789
1597151590.4589152,14779,76.20964050292969
1597151638.5313056,14873,78.34857177734375
1597151902.2641804,15473,75.38945007324219
1597151924.9447644,15507,74.24998474121094
1597152034.2269404,15764,78.28585052490234
1597152192.1895359,16116,77.16587829589844
1597152287.672073,16321,82.04838562011719
1597152523.9262762,16857,74.65741729736328
1597152621.050514,17066,75.12444305419922
1597152634.2028067,17097,73.67571258544922
1597152736.0231793,17317,72.90086364746094
1597152745.3985353,17339,82.88058471679688
1597152832.5443432,17543,81.97319030761719
1597152838.4928231,17557,78.35944366455078
1597153243.350488,18451,81.85198211669922
1597153542.5718682,19116,78.51822662353516
1597153565.185192,19169,81.28675079345703
1597153727.3942347,19531,76.9975814819336
1597153773.722736,19640,73.35283660888672
1597153779.710624,19654,77.85770416259766
1597153820.745619,19731,87.66954040527344
1597153933.3816156,19995,86.3459243774414
1597153958.139275,20053,77.36381530761719
1597153961.9924502,20062,78.46676635742188
1597154002.374019,20138,81.77633666992188
1597154047.4758697,20244,85.28762817382812
1597154050.893875,20252,84.89823913574219
1597154081.0871122,20323,84.9074478149414
1597154139.0427542,20440,83.3294906616211
1597154181.0876186,20539,81.86549377441406
1597154197.67084,20578,83.04601287841797
1597154291.5352392,20779,81.80313873291016
1597154292.8237846,20782,78.79891967773438
1597154323.8204293,20855,80.10692596435547
1597154419.6795263,21080,78.65032196044922
1597154455.0925138,21144,86.81916809082031
1597154492.5629737,21232,76.80682373046875
1597154529.6761348,21319,75.97103881835938
1597154624.7121823,21523,81.26970672607422
1597154771.4054134,21848,84.80103302001953
1597154948.5253265,22245,78.66616821289062
1597154984.680495,22330,83.3200454711914
1597154996.5447602,22358,78.41505432128906
1597155345.3962862,23138,77.22296142578125
1597155349.6552675,23148,78.60738372802734
1597155368.3755689,23192,84.97361755371094
1597155379.4650085,23218,79.85157012939453
1597155416.5337563,23286,82.28545379638672
1597155448.459062,23361,84.79969024658203
1597155476.6014724,23427,82.78047180175781
1597155524.7831185,23540,84.02841186523438
1597155588.2567973,23670,85.24523162841797
1597155592.937308,23681,81.14218139648438
1597155601.4518723,23701,81.91110229492188
1597155710.6641207,23938,72.24571228027344
1597155799.6449378,24147,73.77450561523438
1597155857.1624076,24282,73.99091339111328
1597155858.0196698,24284,76.9635238647461
1597155882.4059234,24322,74.06575775146484
1597156009.6827168,24621,85.27730560302734
1597156059.6060169,24719,82.58901977539062
1597156063.0276701,24727,78.61148834228516
1597156137.1422389,24901,80.73422241210938
1597156151.2298849,24934,86.02084350585938
1597156295.5764196,25253,81.80732727050781
1597156329.2178497,25332,78.8193588256836
1597156362.514551,25391,73.01407623291016
1597156550.0384028,25812,90.12590026855469
1597156564.907998,25847,89.22242736816406
1597156596.3906236,25921,81.70407104492188
1597156767.433321,26303,79.85006713867188
1597156994.2189968,26797,78.98159790039062
1597156994.6409128,26798,74.75933074951172
1597157007.7617788,26829,83.78296661376953
1597157149.403561,27142,71.09208679199219
1597157154.498491,27154,80.68738555908203
1597157156.6100814,27159,88.56780242919922
1597157205.512793,27274,85.85234069824219
1597157312.5046587,27505,84.98606872558594
1597157354.1488023,27603,80.05764770507812
1597157369.0857646,27638,77.05818939208984
1597157456.8915195,27825,75.46186065673828
1597157495.70092,27916,84.49076843261719
1597157726.1929924,28438,83.83863067626953
1597157779.1732728,28543,83.93769836425781
1597157969.034261,28970,82.63897705078125
1597157980.046686,28996,81.10936737060547
1597158008.1432328,29062,83.33627319335938
1597158067.4186804,29201,81.49630737304688
1597158102.0541904,29263,81.78807830810547
1597158190.5317757,29471,76.54550170898438
1597158197.3381975,29487,81.4779281616211
1597158258.5221968,29611,85.9716796875
1597158351.2698967,29829,79.3753662109375
1597158434.7867084,30005,83.60501861572266
1597158445.889419,30031,77.98414611816406
1597158506.677557,30174,84.73651123046875
1597158580.0887592,30327,87.98110961914062
1597158640.9861045,30470,87.41565704345703
1597158701.4246054,30612,79.28524780273438
1597158749.782245,30706,84.07112121582031
1597158755.7607923,30720,85.18663787841797
1597159064.3664136,31406,81.9088134765625
1597159080.0955832,31443,84.86199188232422
1597159196.2174113,31696,84.3503646850586
1597159274.4881248,31880,86.00680541992188
1597159298.4070942,31936,77.8385009765625
1597159327.3368464,32004,81.28301239013672
1597159422.0639758,32207,85.12407684326172
1597159527.5735903,32435,71.13200378417969
1597159573.397005,32542,80.87520599365234
1597159622.3263676,32657,83.60065460205078
1597159675.3857818,32762,86.990478515625
1597159731.5920243,32894,81.7806396484375
1597159735.0183117,32902,82.82691192626953
1597159791.241406,33034,86.80784606933594
1597159862.1321557,33181,84.2537612915039
1597159900.4406054,33271,84.17507934570312
1597159930.2354553,33341,87.03410339355469
1597159944.6920514,33375,87.87552642822266
1597159956.601196,33403,72.65240478515625
1597160107.081053,33737,86.5238037109375
1597160112.1917143,33749,88.11958312988281
1597160120.2617812,33768,85.34943389892578
1597160127.5132658,33785,71.69981384277344
1597160158.8439808,33839,85.09292602539062
1597160174.5150998,33876,85.57709503173828
1597160190.236228,33913,80.06927490234375
1597160242.6365654,34036,86.61455535888672
1597160287.2544947,34141,81.12643432617188
1597160389.705609,34362,81.7474594116211
1597160398.6685195,34383,81.8154296875
1597160467.4697,34525,84.42549896240234
1597160498.8888514,34599,80.7217025756836
1597160577.2571743,34783,87.00996398925781
1597160828.273441,35333,84.90100860595703
1597160837.2130165,35354,89.21219635009766
1597160847.0084555,35377,87.56816864013672
1597160892.1856277,35483,80.76144409179688
1597160938.8376648,35573,87.75682067871094
1597161023.0536962,35771,87.77845001220703
1597161056.2717226,35849,85.04132080078125
1597161108.8249457,35953,87.05096435546875
1597161116.0583332,35970,85.20500946044922
1597161144.5723288,36037,83.66316986083984
1597161233.5840876,36246,86.23180389404297
1597161254.1540325,36275,81.44680786132812
1597161413.1652932,36629,74.85365295410156
1597161425.936383,36659,85.77130126953125
1597161471.9358537,36767,85.37550354003906
1597161507.3145852,36850,83.67105865478516
1597161531.6645606,36907,87.05899810791016
1597161665.5304728,37202,76.82852172851562
1597161796.3420727,37489,88.09843444824219
1597161921.6866646,37764,87.76976013183594
1597161969.3781812,37876,83.96121978759766
1597162112.1883795,38192,84.58434295654297
1597162225.612093,38439,86.857177734375
1597162232.4097116,38455,82.69985961914062
1597162353.7048724,38720,87.32970428466797
1597162404.692588,38840,81.34359741210938
1597162464.85466,38981,87.56864166259766
1597162607.3260028,39296,84.76958465576172
1597162788.4215982,39702,87.55005645751953
1597162800.3803148,39730,88.2713623046875
1597162830.4643142,39781,85.38525390625
1597162871.616724,39878,89.15985870361328
1597162884.8726273,39909,89.53541564941406
1597162932.450917,40020,85.5548324584961
1597163058.351253,40296,84.40751647949219
1597163153.5854926,40500,88.19166564941406
1597163216.1391382,40647,73.97608184814453
1597163222.9621854,40663,84.11619567871094
1597163224.6633394,40667,88.48899841308594
1597163238.7433307,40700,90.31751251220703
1597163247.2831788,40720,83.55181884765625
1597163278.3596685,40793,80.1197738647461
1597163391.8052926,41040,87.97428894042969
1597163487.16052,41244,86.71916198730469
1597163498.6473446,41271,85.72305297851562
1597163528.4135146,41341,82.00568389892578
1597163621.1247797,41539,88.57013702392578
1597163627.8946562,41555,86.87747955322266
1597163882.8446305,42134,85.25875854492188
1597164025.8385794,42450,81.8697738647461
1597164033.51266,42468,84.99573516845703
1597164131.5395446,42678,88.01348876953125
1597164505.9063845,43518,89.84208679199219
1597164543.8728375,43607,86.84231567382812
1597164557.5079696,43639,89.76433563232422
1597164596.4450414,43711,87.04129791259766
1597164607.88464,43738,82.6922836303711
1597164609.5850255,43742,85.94539642333984
1597164636.5144384,43805,81.16090393066406
1597164716.694745,43993,82.23532104492188
1597164759.0146027,44073,79.34880065917969
1597164813.178898,44200,83.56222534179688
1597164816.154779,44207,85.57752227783203
1597164834.896014,44251,82.5770263671875
1597164857.5112052,44304,83.91380310058594
1597164985.4777555,44585,86.79419708251953
1597165092.079396,44816,87.14299011230469
1597165155.120063,44964,92.03275299072266
1597165311.10149,45310,80.71582794189453
1597165314.9651601,45319,89.38414764404297
1597165337.5947156,45372,89.06756591796875
1597165403.3944228,45507,86.49493408203125
1597165467.7401097,45658,89.27371978759766
1597165765.5556397,46318,82.42708587646484
1597165772.3768547,46334,83.10115051269531
1597165806.1181574,46413,86.45417785644531
1597165851.0784833,46499,87.30333709716797
1597166183.891543,47241,88.96250915527344
1597166209.4059992,47301,89.55560302734375
1597166339.0729742,47585,84.08013153076172
1597166361.5890083,47638,81.96881866455078
1597166374.8002067,47669,84.91973876953125
1597166390.077857,47705,87.48444366455078
1597166406.687893,47744,88.7486343383789
1597166473.8781464,47882,90.8505630493164
1597166501.5172627,47947,88.32926177978516
1597166511.290779,47970,83.44561767578125
1597166556.4024472,48076,84.35921478271484
1597166601.1480196,48181,86.86162567138672
1597166629.1602101,48227,89.05946350097656
1597166754.7631,48522,89.48625183105469
1597166900.5379806,48844,93.94007873535156
1597167091.0301719,49272,82.657958984375
1597167133.1128104,49351,89.1810073852539
1597167186.735104,49477,86.13023376464844
1597167429.022941,50006,88.11433410644531
1597167450.511453,50056,89.40332794189453
1597167490.124945,50149,90.98138427734375
1597167496.960013,50165,86.07989501953125
1597167509.732271,50195,86.73955535888672
1597167540.8933644,50268,90.08707427978516
1597167703.0449095,50629,87.01346588134766
1597167792.3500075,50819,87.28766632080078
1597167860.5515292,50979,89.4194107055664
1597167934.8963513,51134,88.28034210205078
1597167974.5940404,51227,84.90382385253906
1597167998.095517,51282,88.03913879394531
1597168234.8020604,51798,93.47169494628906
1597168238.2043052,51806,92.56117248535156
1597168301.349328,51954,87.18878936767578
1597168321.38685,52001,88.38276672363281
1597168453.6968732,52292,88.99240112304688
1597168479.6885169,52353,85.0178451538086
1597168554.9521377,52510,85.27957153320312
1597168628.4941976,52682,85.35747528076172
1597168732.3162773,52906,85.73230743408203
1597168746.3559074,52939,84.8734359741211
1597168811.696718,53092,83.56343841552734
1597168818.0734532,53107,89.57764434814453
1597168980.4491186,53468,85.19123077392578
1597169090.185601,53706,87.28832244873047
1597169093.19992,53713,81.728271484375
1597169094.9243553,53717,87.35628509521484
1597169096.6382437,53721,90.49256896972656
1597169165.228669,53862,91.55249786376953
1597169183.9311252,53906,84.93221282958984
1597169254.6258235,54072,87.61070251464844
1597169269.943338,54108,85.4349594116211
1597169276.3283672,54123,84.92948913574219
1597169335.0877619,54241,91.51580810546875
1597169535.0865648,54691,90.00861358642578
1597169584.4227977,54807,82.86317443847656
1597169648.201592,54937,85.47573852539062
1597169667.4174836,54982,87.25233459472656
1597169757.6144032,55193,89.59521484375
1597169811.232301,55299,79.08586120605469
1597169915.1487978,55543,91.65308380126953
1597169918.5807135,55551,84.14818572998047
1597169996.1209888,55713,84.80475616455078
1597170018.6936886,55766,91.83524322509766
1597170278.8533692,56337,87.20746612548828
1597170351.2186024,56507,87.78608703613281
1597170357.219553,56521,87.73994445800781
1597170394.2492924,56608,89.18339538574219
1597170478.9960423,56787,79.88427734375
1597170492.9967082,56820,85.73748779296875
1597170569.2150712,56999,92.65543365478516
1597170705.386246,57299,89.95743560791016
1597170707.9499028,57305,90.6982650756836
1597170792.589595,57484,92.38899230957031
1597170918.9047227,57760,90.3829574584961
1597171155.0709827,58295,81.78649139404297
1597171225.3834982,58440,90.30789184570312
1597171274.7790012,58556,86.29884338378906
1597171310.9846,58641,90.35790252685547
1597171344.249448,58719,87.87234497070312
1597171355.7423122,58746,89.59612274169922
1597171362.9780908,58763,87.43406677246094
1597171593.1666014,59264,86.39222717285156
1597171613.2300305,59311,86.04283142089844
1597171664.7712429,59432,89.62525939941406
1597171761.654294,59640,85.9308853149414
1597171774.4531734,59670,88.16416931152344
1597171999.946693,60179,87.80370330810547
1597172002.4912856,60185,90.36312866210938
1597172020.306522,60207,87.93661499023438
1597172058.691133,60297,83.48445129394531
1597172134.4012766,60475,87.07708740234375
1597172462.1755886,61205,88.47405242919922
1597172500.897248,61276,85.96722412109375
1597172569.7481692,61438,87.46552276611328
1597172610.7277026,61534,87.67626190185547
1597172681.3859963,61680,86.24794006347656
1597172885.4523923,62139,88.08247375488281
1597172919.5774403,62219,89.28593444824219
1597173054.4372144,62516,85.01618957519531
1597173067.6113021,62547,89.0235366821289
1597173215.7021732,62874,90.42662811279297
1597173288.0974283,63024,88.20120239257812
1597173371.5202713,63220,86.88607025146484
1597173430.4473116,63358,88.72644805908203
1597173468.7596622,63428,89.24556732177734
1597173469.1874883,63429,89.43582153320312
1597173504.9544373,63513,95.6876220703125
1597173572.348955,63671,83.00245666503906
1597173663.4919908,63865,85.61631774902344
1597173716.0225308,63988,91.06697082519531
1597173771.3700004,64098,86.31857299804688
1597173825.4750142,64225,81.8351821899414
1597173955.8936768,64511,86.16143798828125
1597173960.1386297,64521,92.53662109375
1597174030.8458931,64687,81.91606903076172
1597174125.2985876,64889,89.30416870117188
1597174285.5903823,65245,83.28399658203125
1597174305.5604954,65292,88.67147064208984
1597174372.9588466,65450,84.65203857421875
1597174394.618272,65481,86.23677062988281
1597174445.6552453,65601,90.803466796875
1597174463.4850085,65643,84.33735656738281
1597174491.5202498,65709,82.5730209350586
1597174584.3915873,65907,92.49354553222656
1597174644.8388095,66049,87.6112060546875
1597174759.4833906,66298,86.20489501953125
1597174916.6877918,66647,86.14196014404297
1597174976.3738,66787,87.04173278808594
1597175053.424698,66948,88.29063415527344
1597175065.354427,66976,90.56365203857422
1597175084.5054357,67021,90.88668823242188
1597175271.3846717,67440,91.45287322998047
1597175639.3306983,68263,91.56137084960938
1597175647.0246313,68281,87.14856719970703
1597175696.730245,68378,89.07237243652344
1597175718.3694348,68429,87.13737487792969
1597175787.021758,68590,88.47354125976562
1597175939.7833128,68929,88.49519348144531
1597175964.934086,68988,84.50660705566406
1597176051.129188,69171,88.2718734741211
1597176057.1103132,69185,86.82386779785156
1597176180.6024485,69455,89.33747863769531
1597176189.518138,69476,85.10026550292969
1597176301.6604223,69719,89.79716491699219
1597176335.2555912,69798,88.77566528320312
1597176385.022005,69915,88.90631103515625
1597176635.4709327,70462,91.5241470336914
1597176685.6208463,70580,89.11341094970703
1597176718.1560357,70656,87.73177337646484
1597176836.889329,70915,91.64645385742188
1597176871.4691515,70996,89.89289093017578
1597177064.1438127,71428,89.65351104736328
1597177126.3232756,71554,85.25428771972656
1597177137.3598,71580,87.27611541748047
1597177186.7267942,71696,88.24746704101562
1597177260.9363503,71850,90.9966812133789
1597177284.809577,71906,86.93909454345703
1597177306.463863,71957,90.92363739013672
1597177315.803096,71979,79.81482696533203
1597177329.88879,72012,90.09123992919922
1597177340.5765445,72037,85.35198974609375
1597177459.7311475,72297,88.46296691894531
1597177460.576411,72299,92.5311508178711
1597177504.0577652,72401,87.46540832519531
1597177505.3338985,72404,83.24946594238281
1597177579.4193354,72558,88.16416931152344
1597177649.6640298,72723,94.08621978759766
1597177722.512523,72873,89.416748046875
1597177780.3918068,73009,88.38494110107422
1597177852.985314,73179,88.934326171875
1597177920.7699854,73318,85.48682403564453
1597178129.9103434,73789,89.08634185791016
1597178132.0313528,73794,82.17659759521484
1597178152.0700052,73841,91.2297592163086
1597178177.7742534,73901,91.07196807861328
1597178196.0648844,73924,87.8800048828125
1597178308.108839,74187,91.01676940917969
1597178311.0994964,74194,87.96471405029297
1597178629.1993415,74901,88.8609848022461
1597178752.7634904,75171,88.19696044921875
1597178888.474985,75469,86.6746597290039
1597178896.1303847,75487,89.26129913330078
1597178930.2076118,75567,90.85479736328125
1597179092.5272548,75928,84.238525390625
1597179155.7051804,76056,92.7568359375
1597179174.00029,76099,85.7830581665039
1597179224.6962953,76218,86.0414047241211
1597179324.0172014,76431,88.02424621582031
1597179345.7224462,76482,91.05584716796875
1597179406.9808397,76626,89.87738800048828
1597179426.9720542,76673,87.14925384521484
1597179485.429326,76790,85.5174560546875
1597179534.8945165,76906,88.2321548461914
1597179537.8946245,76913,86.59209442138672
1597179667.6997406,77198,89.9080581665039
1597179721.4932866,77324,88.26838684082031
1597179817.717471,77530,87.2078628540039
1597179942.2215562,77802,86.59213256835938
1597179984.7188325,77901,89.34152221679688
1597180084.4947278,78135,92.10920715332031
1597180124.0462422,78208,87.65200805664062
1597180148.2276354,78265,93.62016296386719
1597180373.954226,78775,85.43878936767578
1597180402.9180336,78843,89.94771575927734
1597180444.2322476,78920,89.20392608642578
1597180450.1613243,78934,86.63932800292969
1597180466.743098,78973,86.28533172607422
1597180480.411128,79005,85.71967315673828
1597180618.5320125,79309,87.66466522216797
1597180665.0691159,79418,90.89044189453125
1597180750.0531294,79597,90.47561645507812
1597180919.8376331,79975,88.29436492919922
1597180943.607185,80031,89.37254333496094
1597180945.3162966,80035,91.44287872314453
1597180973.0730789,80100,90.22661590576172
1597181000.8241491,80165,83.93197631835938
1597181105.0998988,80390,86.86992645263672
1597181112.2768686,80406,84.9831314086914
1597181173.7491317,80550,84.4099349975586
1597181184.8186882,80576,83.47420501708984
1597181209.1758413,80613,88.75201416015625
1597181380.8468142,80996,85.55073547363281
1597181388.9232001,81015,83.87997436523438
1597181432.3053324,81117,89.42416381835938
1597181553.4678607,81381,86.97734832763672
1597181601.5186903,81494,88.15406799316406
1597181616.4256752,81529,86.82482147216797
1597181805.304973,81952,84.26171875
1597182165.1432693,82736,86.2666015625
1597182179.6078675,82770,91.1392593383789
1597182213.1531172,82849,90.21871185302734
1597182318.4596593,83075,91.05308532714844
1597182340.5537589,83127,86.4676513671875
1597182400.1029239,83267,87.45795440673828
1597182512.3092608,83510,86.1272964477539
1597182619.6852713,83762,89.40959930419922
1597182696.7856362,83923,89.53404235839844
1597182808.414626,84165,89.52931213378906
1597182821.9910505,84197,87.59944915771484
1597182906.0351975,84394,88.94037628173828
1597182912.4279275,84409,90.91830444335938
1597183002.683883,84601,93.11793518066406
1597183038.8786883,84686,95.55548095703125
1597183062.0126765,84740,82.64032745361328
1597183095.2848082,84818,86.75260925292969
1597183189.9236393,85020,89.03404235839844
1597183203.5819778,85052,85.16688537597656
1597183219.361347,85089,90.00332641601562
1597183253.547544,85169,88.97196197509766
1597183326.3754482,85320,89.01746368408203
1597183406.7288692,85508,86.71745300292969
1597183428.508705,85539,88.84507751464844
1597183442.4931939,85572,91.23960876464844
1597183491.0274978,85686,84.7265853881836
1597183517.9350767,85749,88.64271545410156
1597183627.0167422,85985,89.20646667480469
1597183639.3290546,86014,93.24091339111328
1597183834.4691563,86452,88.44970703125
1597183982.8698947,86780,91.77513122558594
1597183988.3807719,86793,85.57698822021484
1597184019.1024964,86865,89.43596649169922
1597184088.690506,87008,87.93524169921875
1597184261.3777387,87393,92.66522216796875
1597184285.6264915,87450,88.31423950195312
1597184330.9135637,87556,88.36790466308594
1597184358.6581175,87621,82.2838134765625
1597184386.4000995,87666,90.57942199707031
1597184455.8048096,87829,90.25494384765625
1597184596.0204105,88137,88.91790771484375
1597184734.307739,88441,90.82975006103516
1597184833.6799233,88674,88.09402465820312
1597184902.1863346,88815,86.91859436035156
1597185101.1230016,89262,88.38104248046875
1597185137.4422889,89347,91.583251953125
1597185144.2736843,89363,87.13591766357422
1597185315.585991,89745,83.95350646972656
1597185331.538284,89762,91.48794555664062
1597185386.7472079,89892,92.3162612915039
1597185421.2520704,89973,88.88634490966797
1597185447.777524,90035,84.0406494140625
1597185542.4730506,90237,85.6664047241211
1597185633.1991732,90450,83.19157409667969
1597185916.58736,91074,90.50883483886719
1597185925.1380675,91094,89.5550537109375
1597186021.6819537,91300,91.77083587646484
1597186095.8554382,91474,87.60143280029297
1597186168.2534552,91624,84.59864044189453
1597186176.8123083,91644,89.5138931274414
1597186178.0849996,91647,86.74288177490234
1597186214.2550592,91732,90.52314758300781
1597186215.5300639,91735,90.64376068115234
1597186377.166776,92094,93.03807830810547
1597186388.265758,92120,90.01124572753906
1597186665.1526003,92729,91.56151580810547
1597186690.2860012,92788,85.77373504638672
1597186842.9239707,93126,92.87171936035156
1597186884.6173165,93223,89.66657257080078
1597186998.963668,93471,88.78152465820312
1597187191.0287147,93901,89.64244842529297
1597187412.4631824,94380,87.25211334228516
1597187431.2446058,94424,89.71157836914062
1597187479.0204582,94536,88.87722778320312
1597187593.2872949,94784,88.09403228759766
1597187638.9824333,94891,88.9674072265625
1597187718.2607107,95057,89.1410140991211
1597187772.3035698,95184,82.98053741455078
1597187830.7688358,95321,81.65308380126953
1597187854.563184,95377,91.38975524902344
1597187876.91085,95409,81.44244384765625
1597187907.1175308,95480,91.29976654052734
1597188077.9567807,95860,87.69380187988281
1597188115.8896973,95949,88.55426025390625
1597188125.6843746,95972,84.39994049072266
1597188274.5598788,96301,86.48146057128906
1597188382.9817746,96535,87.29149627685547
1597188410.7128325,96600,87.9214859008789
1597188597.3040864,97018,87.11327362060547
1597188664.8480296,97156,89.50820922851562
1597188694.6412184,97226,87.47562408447266
1597188724.352705,97296,88.14191436767578
1597188775.6093295,97416,89.2701644897461
1597188794.35111,97460,88.2865219116211
1597188860.952155,97596,88.6768798828125
1597188885.1570246,97653,86.8431625366211
1597188923.0893807,97742,87.85367584228516
1597188946.2044835,97796,89.17652130126953
1597188988.9320197,97876,87.21080780029297
1597189035.8236043,97986,90.373046875
1597189101.101603,98139,90.91771697998047
1597189140.9321215,98212,88.92303466796875
1597189223.0972273,98404,93.93504333496094
1597189252.9403582,98474,88.8867416381836
1597189273.860628,98523,88.38668823242188
1597189517.775792,99055,86.5232162475586
1597189718.6480272,99506,87.08050537109375
1597189763.903213,99612,93.7413558959961
1597189764.771319,99614,86.36465454101562
1597189888.469954,99884,84.51179504394531
1597190067.5442839,100284,91.11031341552734
1597190196.3465202,100566,88.38368225097656
1597190206.1571376,100589,88.01256561279297
1597190283.890701,100751,90.0241928100586
1597190329.867083,100858,91.681640625
1597190355.056984,100917,91.68212127685547
1597190358.9046595,100926,90.98977661132812
1597190389.109973,100997,88.84599304199219
1597190429.7372432,101072,89.86800384521484
1597190465.08558,101155,89.1309814453125
1597190498.842495,101234,88.64979553222656
1597190541.8933647,101335,87.20269012451172
1597190550.40116,101355,92.31993103027344
1597190591.4139953,101431,89.61648559570312
1597190615.6821954,101488,86.7455825805664
1597190620.3754504,101499,91.33212280273438
1597190809.8485413,101923,88.18405151367188
1597190818.4160774,101943,87.58275604248047
1597190982.1536262,102307,89.60757446289062
1597191076.8957741,102509,90.69902038574219
1597191090.4854155,102541,89.51933288574219
1597191113.4851384,102595,90.1933364868164
1597191151.9812849,102685,87.740966796875
1597191243.8548632,102880,91.41069030761719
1597191257.0370457,102911,85.28768157958984
1597191280.3607008,102966,88.65909576416016
1597191295.3737724,103001,87.03743743896484
1597191299.6448026,103011,89.39730834960938
1597191391.4507484,103206,87.7166519165039
1597191501.0013916,103462,81.0758285522461
1597191533.193527,103517,92.0733871459961
1597191725.132379,103947,91.76366424560547
1597191874.0334504,104276,88.79884338378906
1597191898.7321754,104334,88.03526306152344
1597192065.027092,104704,90.43603515625
1597192109.2447855,104808,84.75850677490234
1597192115.223473,104822,86.92877197265625
1597192123.3874779,104841,86.75491333007812
1597192140.896845,104882,87.2672119140625
1597192155.4939067,104896,89.35883331298828
1597192161.8391848,104911,89.5180435180664
1597192167.3705673,104924,91.02519989013672
1597192183.9998312,104963,91.62779998779297
1597192239.435628,105093,89.56668853759766
1597192321.4794521,105265,87.19949340820312
1597192393.4670055,105434,87.85533142089844
1597192477.1205876,105610,86.8968505859375
1597192516.3132684,105702,89.91507720947266
1597192547.0532696,105774,90.10159301757812
1597192553.0115793,105788,89.1421890258789
1597192741.8328023,106210,87.24469757080078
1597192766.1045392,106267,89.30194854736328
1597192827.1742222,106390,91.39585876464844
1597192902.1682281,106566,88.82463836669922
1597192953.5233264,106666,88.2623519897461
1597192997.4412806,106769,89.79540252685547
1597193148.432287,107103,91.27501678466797
1597193447.569494,107764,87.49693298339844
1597193464.686168,107804,98.25666046142578
1597193478.8058941,107837,88.13397979736328
1597193557.0901847,108021,92.55094146728516
1597193756.874996,108449,82.5387954711914
1597193815.5119631,108586,89.56841278076172
1597194042.5457008,109098,90.12112426757812
1597194112.625564,109242,89.24774169921875
1597194113.049878,109243,87.82233428955078
1597194137.7282944,109301,87.92325592041016
1597194231.8064346,109501,86.9111328125
1597194265.4643233,109580,87.52034759521484
1597194368.6475518,109822,88.49444580078125
1597194479.9628437,110063,87.7369613647461
1597194543.2466843,110191,86.94078826904297
1597194557.2700012,110224,97.07292175292969
1597194639.9592264,110418,89.51175689697266
1597194665.574933,110478,88.04885864257812
1597194720.2406626,110586,91.78489685058594
1597194735.5520298,110622,88.03929901123047
1597194743.6258287,110641,82.25448608398438
1597194784.5505695,110737,83.39773559570312
1597194988.5134768,111194,92.43183898925781
1597195014.7264333,111235,88.9377670288086
1597195052.102312,111323,85.72904968261719
1597195146.7362108,111545,90.78361511230469
1597195220.5652676,111698,91.6846923828125
1597195301.142391,111887,91.65325164794922
1597195313.0573914,111915,92.7438735961914
1597195566.858866,112470,88.97393798828125
1597195658.360421,112664,88.4758071899414
1597195675.014422,112703,89.54194641113281
1597195759.8528638,112902,90.97187805175781
1597195947.517487,113322,88.1056900024414
1597196016.2454245,113463,88.91242218017578
1597196069.9939606,113589,91.62545776367188
1597196143.7366943,113741,86.08419036865234
1597196245.6501262,113980,86.08078002929688
1597196387.2317886,114292,86.50177001953125
1597196467.2761269,114459,79.83756256103516
1597196470.6942236,114467,84.30026245117188
1597196630.0413494,114820,83.18600463867188
1597196747.7758493,115096,86.11122131347656
1597196779.0001965,115149,86.51031494140625
1597196939.8190334,115506,90.77542114257812
1597196944.897335,115518,91.52580261230469
1597197050.0944865,115765,91.31874084472656
1597197053.0650017,115772,93.03140258789062
1597197106.9507859,115878,88.80306243896484
1597197175.4976437,116039,89.04349517822266
1597197213.9044907,116129,88.55768585205078
1597197360.9853487,116453,88.97911834716797
1597197442.5835648,116624,88.66081237792969
1597197463.3980005,116673,89.63798522949219
1597197479.5790815,116711,87.81230926513672
1597197494.0593376,116745,88.82605743408203
1597197510.2166898,116783,88.17302703857422
1597197526.9389818,116822,87.57845306396484
1597197585.1800723,116938,89.26908874511719
1597197601.7743635,116977,91.16390991210938
1597197618.3503914,117016,91.94368743896484
1597197624.2972238,117030,81.97533416748047
1597197631.536107,117047,87.68672180175781
1597197677.60893,117155,88.9376449584961
1597197700.6500585,117209,88.0330581665039
1597197899.6408417,117635,84.69739532470703
1597197980.6236153,117825,86.30992126464844
1597198038.8543723,117941,89.41907501220703
1597198132.5238187,118161,87.2633056640625
1597198144.8972905,118190,90.55828857421875
1597198358.878015,118651,87.8403549194336
1597198468.7371774,118908,88.70753479003906
1597198481.0989907,118937,87.26981353759766
1597198515.8054686,118998,87.67121124267578
1597198645.3053844,119302,90.62944030761719
1597198725.43055,119470,88.97338104248047
1597198951.312899,119979,91.23834228515625
1597198957.7265053,119994,89.6796646118164
1597199093.0280147,120291,80.3980712890625
1597199350.4937527,120854,92.0943374633789
1597199376.107745,120914,88.46503448486328
1597199503.3743467,121192,89.94662475585938
1597199503.8087933,121193,84.06853485107422
1597199551.1480622,121304,86.42929077148438
1597199563.1254733,121332,86.75936126708984
1597199575.9048734,121362,87.86821746826172
1597199593.3651733,121403,91.3687515258789
1597199651.80483,121519,90.11835479736328
1597199795.2609308,121835,88.5959701538086
1597199813.096674,121877,87.70057678222656
1597199828.4060514,121913,87.66657257080078
1597199961.7176244,122205,93.75788879394531
1597199974.8799226,122236,90.4057388305664
1597200108.5583916,122529,86.62860870361328
1597200148.1336412,122622,87.29869079589844
1597200153.252664,122634,87.69302368164062
1597200198.00493,122739,86.20751190185547
1597200346.9473753,123068,87.97315979003906
1597200595.2452483,123609,88.15959167480469
1597200605.4474902,123633,88.7895278930664
1597200619.4983032,123666,91.1274185180664
1597200814.7728026,124103,91.39498901367188
1597200842.9280744,124169,87.857177734375
1597200854.9176743,124197,89.39152526855469
1597201006.3724651,124532,87.05479431152344
1597201091.248709,124711,88.05045318603516
1597201112.1284633,124760,86.15625762939453
1597201113.4120045,124763,88.57097625732422
1597201118.086618,124774,87.04572296142578
1597201136.920776,124818,91.16472625732422
1597201241.5849955,125043,91.9856185913086
1597201346.914345,125290,91.68048858642578
1597201873.5146673,126444,89.42481231689453
1597201977.559295,126687,89.62962341308594
1597202091.8943977,126935,88.58062744140625
1597202114.5789075,126988,92.5000228881836
1597202169.7958379,127097,91.50372314453125
1597202226.4704487,127230,89.23995208740234
1597202305.010208,127414,90.65794372558594
1597202368.2216535,127542,90.1548843383789
1597202390.8211439,127595,88.5894775390625
1597202408.707566,127637,87.89478302001953
1597202455.2904139,127746,88.11870574951172
1597202458.2926857,127753,89.86152648925781
1597202480.6767874,127785,87.88180541992188
1597202494.2560408,127817,87.95096588134766
1597202520.2590222,127878,89.74989318847656
1597202527.9537287,127896,89.90774536132812
1597202620.0436673,128112,88.21025848388672
1597202710.5472112,128304,89.74051666259766
1597202754.8614278,128408,95.9636459350586
1597202781.343895,128470,92.29296112060547
1597202864.184091,128644,87.8947982788086
1597202961.6608303,128852,89.43533325195312
1597203086.7985134,129146,87.67681121826172
1597203112.6878777,129186,91.22040557861328
1597203169.0627868,129318,88.4906997680664
1597203202.2778475,129396,86.15254974365234
1597203206.5634246,129406,87.07239532470703
1597203211.7118976,129418,89.37840270996094
1597203215.1457796,129426,89.41767883300781
1597203227.091375,129454,87.81462097167969
1597203247.5795822,129502,88.97362518310547
1597203274.5487373,129545,90.9430160522461
1597203328.7666802,129672,87.04712677001953
1597203393.6385584,129824,91.41010284423828
1597203445.281787,129925,91.40413665771484
1597203506.2822535,130068,88.69788360595703
1597203507.5545595,130071,87.7639389038086
1597203547.764015,130165,86.97667694091797
1597203620.9159858,130316,78.63552856445312
1597203794.5510752,130703,91.95022583007812
1597203807.3046477,130733,90.32341766357422
1597203820.941029,130765,90.11705780029297
1597203889.7089386,130926,88.40243530273438
1597203923.9447854,130986,88.74186706542969
1597203934.5683289,131011,88.5887680053711
1597204147.8648558,131491,89.46182250976562
1597204152.5500257,131502,87.59907531738281
1597204237.1849604,131680,89.8559341430664
1597204246.9552858,131703,90.77468872070312
1597204260.1542585,131734,87.96539306640625
1597204321.1455064,131876,96.7099380493164
1597204327.10805,131890,90.9297103881836
1597204607.428973,132506,85.84675598144531
1597204680.0185988,132676,89.65016174316406
1597204791.1326804,132916,83.53716278076172
1597204797.97299,132932,88.241455078125
1597204864.3922358,133067,86.96407318115234
1597204923.6653178,133206,81.41693878173828
1597204971.4045203,133318,88.92290496826172
1597205055.9719453,133496,89.19880676269531
1597205069.6141937,133528,89.26300811767578
1597205100.3704057,133600,91.36160278320312
1597205219.9852476,133860,90.5887680053711
1597205282.7202713,134007,88.76443481445312
1597205448.6671824,134376,86.18104553222656
1597205454.219247,134389,86.71183013916016
1597205499.5364156,134474,89.75962829589844
1597205572.4408207,134645,90.087158203125
1597205659.6933334,134829,82.50542449951172
1597205669.487813,134852,90.30541229248047
1597205671.6143184,134857,87.92708587646484
1597205680.1420543,134877,90.81855773925781
1597205725.4236262,134983,88.80984497070312
1597205880.588671,135327,83.32188415527344
1597206012.1071982,135615,90.74679565429688
1597206130.3987176,135872,90.44710540771484
1597206274.204611,136209,87.01869201660156
1597206313.1463933,136280,82.2803955078125
1597206346.2690532,136358,90.02101135253906
1597206488.9387386,136673,89.7491455078125
1597206491.0636468,136678,91.10938262939453
1597206497.460398,136693,87.54444885253906
1597206646.7190323,137023,90.00421905517578
1597206660.6802847,137055,87.6816177368164
1597206744.6518545,137252,92.24100494384766
1597206851.353209,137482,86.12094116210938
1597206886.7764258,137565,86.80538940429688
1597206894.9014425,137584,88.38371276855469
1597206947.6107552,137687,90.41065979003906
1597206971.9805603,137744,88.21592712402344
1597207066.7559628,137966,87.62674713134766
1597207156.5832381,138156,87.27101135253906
1597207288.004514,138444,89.7011489868164
1597207299.9753506,138472,88.0931625366211
1597207336.562136,138558,84.3460922241211
1597207507.8010428,138939,89.25822448730469
1597207517.1789813,138961,96.93302917480469
1597207652.4961326,139258,90.5741195678711
1597207723.1430168,139403,85.49462890625
1597207742.721875,139449,88.49775695800781
1597207976.1357229,139975,80.79158020019531
1597207993.1521103,140015,90.29328918457031
1597207996.5575974,140023,85.41763305664062
1597208005.9286506,140045,90.56058502197266
1597208010.167771,140055,84.82390594482422
1597208051.4007337,140131,86.27732849121094
1597208065.854865,140165,89.21359252929688
1597208102.8999317,140252,88.41963195800781
1597208116.1284099,140283,88.78555297851562
1597208324.0099535,140750,89.88019561767578
1597208408.379557,140927,89.41121673583984
1597208434.8022625,140989,89.0940933227539
1597208542.8965168,141222,90.86561584472656
1597208545.4637675,141228,87.84583282470703
1597208812.643636,141834,88.29549407958984
1597208820.7864482,141853,86.05908966064453
1597208845.0010996,141889,89.80609893798828
1597208886.2757454,141986,91.0544662475586
1597208968.6174886,142179,78.53002166748047
1597208975.9127088,142196,91.90664672851562
1597208976.335782,142197,87.1218490600586
1597209112.813403,142496,90.1928939819336
1597209128.1394196,142532,89.3823013305664
1597209230.2936368,142751,87.05721282958984
1597209290.3906553,142892,90.55138397216797
1597209424.4379833,143186,85.79912567138672
1597209499.7527447,143342,87.78163146972656
1597209560.7469425,143485,88.40193939208984
1597209597.3840284,143571,91.4678726196289
1597209601.685859,143581,90.18020629882812
1597209670.4979777,143722,88.34693145751953
1597209689.7344072,143767,99.07490539550781
1597209700.3730736,143792,93.46499633789062
1597209754.093979,143918,90.5118408203125
1597209792.7760146,143988,81.68099212646484
1597209864.8706682,144157,88.38671875
1597209894.2662282,144226,88.22807312011719
1597209919.3922944,144285,89.83378601074219
1597209978.9121234,144404,91.50787353515625
1597210031.8388462,144528,89.60042572021484
1597210040.8008838,144549,88.74960327148438
1597210370.4406302,145280,86.02012634277344
1597210520.7064848,145612,89.06855773925781
1597210525.3902874,145623,90.47962951660156
1597210562.987677,145711,86.44168090820312
1597210588.4999752,145750,90.21228790283203
1597210605.935061,145791,89.53739929199219
1597210666.0768652,145932,89.3381576538086
1597210836.9867976,146312,88.77398681640625
1597210874.2169113,146399,87.55622863769531
1597211009.7227597,146696,87.44217681884766
1597211283.0338473,147296,89.16571807861328
1597211308.6773803,147356,91.53436279296875
1597211312.9449291,147366,91.47840881347656
1597211375.4090168,147491,90.27959442138672
1597211627.8122833,148063,90.1821517944336
1597211681.541583,148189,87.2951889038086
1597211732.6003025,148288,86.69425964355469
1597211790.465992,148424,89.11859130859375
1597211851.3917165,148546,91.96980285644531
1597211876.149189,148604,89.77193450927734
1597211905.56053,148673,90.99329376220703
1597211907.2611558,148677,90.1758041381836
1597211950.2934608,148778,84.23369598388672
1597211987.0237608,148864,91.58654022216797
1597211993.4337728,148879,91.47743225097656
1597212250.9655695,149442,93.51233673095703
1597212299.1822739,149555,90.55638885498047
1597212362.5646229,149683,87.44029235839844
1597212368.975822,149698,88.65174865722656
1597212398.8183286,149768,87.6374740600586
1597212449.2542799,149886,88.1883544921875
1597212471.0130386,149937,93.46554565429688
1597212506.3619883,149999,88.81945037841797


==> plot_data/angle_data/cifar10/run-EFFICIENTNET_models_PAL_1_PAL_45000_150000_128_0.1_0_0.8_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1597144975.4188898,42,93.926513671875
1597145005.9029543,167,89.0910873413086
1597145020.9060543,229,81.64219665527344
1597145089.8077288,474,87.34410095214844
1597145104.9395955,536,88.00648498535156
1597145115.4398289,579,81.80316162109375
1597145117.1828244,586,91.40029907226562
1597145128.9200146,634,84.65209197998047
1597145132.0934274,647,84.75165557861328
1597145155.945464,714,85.89663696289062
1597145178.849257,808,92.22465515136719
1597145229.2277775,1014,89.8900146484375
1597145314.9729576,1333,89.28083801269531
1597145327.4974196,1385,85.1752700805664
1597145329.1794386,1392,81.68255615234375
1597145347.9857755,1436,89.89385986328125
1597145409.8729,1691,90.9183120727539
1597145420.2262683,1734,88.19373321533203
1597145420.9584663,1737,92.8322525024414
1597145463.4576595,1877,92.71783447265625
1597145473.3029253,1917,88.90705108642578
1597145502.1003723,2036,85.36495208740234
1597145576.8399074,2307,87.26358032226562
1597145596.7773988,2389,88.30472564697266
1597145628.5626826,2485,89.11892700195312
1597145628.8132465,2486,91.77098846435547
1597145677.1306794,2685,93.35800170898438
1597145771.7108383,3038,89.0512466430664
1597145827.224696,3230,95.74705505371094
1597145831.1355364,3246,91.35631561279297
1597145845.545695,3305,88.0927505493164
1597145930.1341624,3618,91.89955139160156
1597145930.6389954,3620,86.64547729492188
1597145942.787752,3670,92.90733337402344
1597145979.3455427,3821,86.94230651855469
1597146020.6723864,3956,86.74694061279297
1597146117.5230145,4317,86.37863159179688
1597146137.6188903,4400,88.66707611083984
1597146159.745139,4492,89.03019714355469
1597146163.869844,4509,87.56299591064453
1597146213.3110654,4676,90.25513458251953
1597146240.2356198,4788,85.7047119140625
1597146293.709026,4971,90.85708618164062
1597146333.2722433,5134,89.33403015136719
1597146393.3410113,5345,88.9915771484375
1597146396.7065818,5359,89.53213500976562
1597146493.929034,5723,89.6065902709961
1597146528.322337,5864,89.80677795410156
1597146538.7490149,5907,87.38455200195312
1597146567.6575038,5990,92.09407806396484
1597146618.7597427,6200,92.6995849609375
1597146623.3507664,6219,87.46908569335938
1597146718.192383,6574,89.1037368774414
1597146757.3263533,6699,89.84295654296875
1597146760.2577083,6711,91.16175079345703
1597146795.1789107,6854,89.0414047241211
1597146822.4233856,6966,90.45501708984375
1597146876.9666905,7155,89.58893585205078
1597146932.1477737,7382,96.96129608154297
1597146959.7372515,7460,88.18855285644531
1597146960.473985,7463,86.91970825195312
1597147050.7837987,7798,86.21083068847656
1597147059.201958,7833,86.79386901855469
1597147115.9246595,8066,91.74726104736328
1597147152.2976916,8180,86.88076782226562
1597147162.1823905,8221,87.68626403808594
1597147196.6243477,8363,87.04022216796875
1597147238.0799441,8498,85.60336303710938
1597147240.4777608,8508,90.29022216796875
1597147263.2178552,8601,83.62659454345703
1597147339.312309,8878,84.87195587158203
1597147353.2052565,8935,86.25923156738281
1597147440.827106,9260,77.58715057373047
1597147491.496876,9468,84.82709503173828
1597147521.0832498,9554,74.38867950439453
1597147524.1417348,9567,75.96583557128906
1597147555.987265,9698,78.10205078125
1597147743.449492,10399,68.26492309570312
1597147763.3269506,10479,57.295562744140625
1597147773.8339064,10522,92.82328033447266
1597147802.7974513,10607,78.94447326660156
1597147844.8555648,10780,94.80126953125
1597147874.4088187,10902,47.72782897949219
1597147875.1348977,10905,84.83567810058594
1597147898.4353838,10966,69.798828125
1597147911.6404998,11020,84.55224609375
1597147931.5478406,11102,95.54679107666016
1597148045.1942008,11532,53.66521072387695
1597148053.390975,11566,83.73766326904297
1597148090.9285638,11685,43.86174392700195
1597148109.0141437,11759,56.8464241027832
1597148168.5904,11969,76.44332885742188
1597148169.808014,11974,91.9000015258789
1597148216.2037723,12164,69.87798309326172
1597148247.2255847,12290,86.33812713623047
1597148407.5710495,12877,78.0685806274414
1597148454.2121434,13034,39.15897750854492
1597148460.8106463,13061,78.58710479736328
1597148600.5242121,13597,86.82020568847656
1597148606.1350892,13620,72.46378326416016
1597148661.181162,13810,75.9432373046875
1597148770.3108528,14221,66.45578002929688
1597148788.0397546,14294,85.02725982666016
1597148798.6817086,14338,78.96516418457031
1597148833.9259024,14447,54.253631591796875
1597148880.3443232,14638,44.420257568359375
1597148887.6473134,14668,74.02059173583984
1597148914.48781,14779,75.59488677978516
1597148946.3127663,14873,71.93338012695312
1597149101.198491,15473,74.82830047607422
1597149118.1515424,15507,49.40645217895508
1597149180.526412,15764,75.84483337402344
1597149275.0873826,16116,80.65362548828125
1597149333.9431975,16321,63.19935607910156
1597149472.6428568,16857,73.2975082397461
1597149532.7449048,17066,72.08235931396484
1597149540.1702142,17097,57.98812484741211
1597149602.5080357,17317,63.68644332885742
1597149607.875147,17339,65.3617172241211
1597149657.4851372,17543,69.43780517578125
1597149660.8999894,17557,61.888328552246094
1597149905.3338673,18451,60.076087951660156
1597150084.8417752,19116,68.11029815673828
1597150097.646133,19169,79.83378601074219
1597150194.4711587,19531,59.85710906982422
1597150221.417905,19640,56.116737365722656
1597150224.8429892,19654,68.83958435058594
1597150252.4237356,19731,62.861915588378906
1597150316.4332838,19995,60.9979362487793
1597150330.5644016,20053,57.134422302246094
1597150332.8040855,20062,71.46988677978516
1597150359.8423588,20138,66.93669891357422
1597150385.5081308,20244,61.00577163696289
1597150387.476954,20252,70.47108459472656
1597150404.8463163,20323,66.10121154785156
1597150442.2199345,20440,64.09062957763672
1597150465.9549656,20539,62.243743896484375
1597150475.8051112,20578,54.31977844238281
1597150533.7817266,20779,58.08929443359375
1597150534.5067022,20782,69.0332260131836
1597150552.0541422,20855,68.63444519042969
1597150607.0084996,21080,61.255802154541016
1597150631.270729,21144,64.94157409667969
1597150652.5575063,21232,60.5217170715332
1597150673.7617538,21319,69.92662048339844
1597150732.4379168,21523,66.40631866455078
1597150820.4287174,21848,61.894432067871094
1597150926.0250473,22245,64.99088287353516
1597150946.8450398,22330,68.06925964355469
1597150953.6796038,22358,64.1193618774414
1597151161.5421493,23138,74.9740982055664
1597151163.9848716,23148,60.874542236328125
1597151174.844265,23192,68.77082061767578
1597151181.083666,23218,62.80955505371094
1597151206.3517563,23286,70.99641418457031
1597151224.9368477,23361,61.74672317504883
1597151241.2761133,23427,69.06195831298828
1597151268.854386,23540,68.42588806152344
1597151309.0940309,23670,67.75457763671875
1597151311.7988772,23681,61.38459396362305
1597151316.736444,23701,79.8082504272461
1597151382.9466472,23938,52.20556640625
1597151434.3595347,24147,53.496360778808594
1597151467.586149,24282,76.71329498291016
1597151468.0689518,24284,66.1358413696289
1597151486.1542416,24322,61.560054779052734
1597151558.8826735,24621,64.67768859863281
1597151591.5088775,24719,68.2017593383789
1597151593.5066469,24727,60.111167907714844
1597151635.8577442,24901,70.51718139648438
1597151643.7661312,24934,60.86467361450195
1597151730.5213625,25253,67.91846466064453
1597151749.5899494,25332,56.56112289428711
1597151772.8387535,25391,59.90529251098633
1597151884.3517425,25812,65.0489273071289
1597151892.8889198,25847,63.30928039550781
1597151910.9023507,25921,65.71651458740234
1597152012.918277,26303,62.096038818359375
1597152150.7279468,26797,68.09587860107422
1597152150.9618979,26798,59.22766876220703
1597152158.5033317,26829,69.94076538085938
1597152243.8956487,27142,61.976478576660156
1597152246.850866,27154,64.41829681396484
1597152248.0927734,27159,63.939453125
1597152276.1680017,27274,77.26022338867188
1597152340.9513478,27505,71.31832122802734
1597152364.936095,27603,75.45231628417969
1597152373.337575,27638,62.75902557373047
1597152427.6969614,27825,71.31468963623047
1597152450.3928547,27916,64.91499328613281
1597152586.0084887,28438,78.6171646118164
1597152620.448221,28543,70.82149505615234
1597152733.5977726,28970,64.95592498779297
1597152739.903212,28996,57.648406982421875
1597152756.143527,29062,60.3079719543457
1597152790.0081038,29201,71.52490997314453
1597152814.0436459,29263,65.93890380859375
1597152864.551903,29471,68.92549896240234
1597152868.4356575,29487,71.7725830078125
1597152907.7422106,29611,72.78752136230469
1597152960.8384092,29829,69.64814758300781
1597153012.7593286,30005,67.56439208984375
1597153019.0472586,30031,57.37525939941406
1597153053.8751922,30174,71.29431915283203
1597153100.141021,30327,70.45802307128906
1597153135.0482917,30470,70.654052734375
1597153169.7753227,30612,59.14763259887695
1597153201.8060539,30706,65.23241424560547
1597153205.256508,30720,73.09337615966797
1597153389.7670345,31406,69.923095703125
1597153398.8894787,31443,66.52691650390625
1597153469.727054,31696,60.05741882324219
1597153514.5971272,31880,65.37300109863281
1597153528.2781293,31936,76.23396301269531
1597153544.965941,32004,80.6988754272461
1597153603.3305597,32207,67.45848846435547
1597153667.7408464,32435,69.23311614990234
1597153693.9911902,32542,59.30484390258789
1597153722.1732903,32657,74.59795379638672
1597153756.6686122,32762,60.06322479248047
1597153788.6981285,32894,64.31629180908203
1597153790.6614504,32902,77.76274108886719
1597153823.1780174,33034,72.24320983886719
1597153867.8183002,33181,67.7264404296875
1597153889.9753788,33271,78.8979721069336
1597153907.142765,33341,62.59022521972656
1597153915.4514675,33375,78.71760559082031
1597153922.272215,33403,78.216796875
1597154012.9420977,33737,67.6653823852539
1597154015.9018612,33749,67.64654541015625
1597154020.511921,33768,80.22331237792969
1597154024.578253,33785,81.33319091796875
1597154046.59332,33839,77.60575103759766
1597154055.520357,33876,66.58329772949219
1597154064.6849496,33913,79.47034454345703
1597154094.7241302,34036,70.13721466064453
1597154119.9604545,34141,65.25054931640625
1597154183.2070663,34362,72.13255310058594
1597154188.311071,34383,78.42853546142578
1597154231.6549993,34525,79.053955078125
1597154249.6478665,34599,66.41463470458984
1597154294.4772933,34783,60.14606857299805
1597154446.9133348,35333,78.10352325439453
1597154452.0965126,35354,80.75606536865234
1597154457.7562802,35377,68.72305297851562
1597154483.55787,35483,71.93699645996094
1597154514.0433724,35573,84.36797332763672
1597154562.4770663,35771,76.41152954101562
1597154581.3401604,35849,65.19448852539062
1597154615.4597642,35953,74.23217010498047
1597154619.6239004,35970,76.35830688476562
1597154636.053089,36037,85.6193618774414
1597154687.1501272,36246,62.985816955566406
1597154703.0476003,36275,65.39265441894531
1597154798.116084,36629,74.60250854492188
1597154805.431904,36659,69.85572814941406
1597154831.877975,36767,75.54399108886719
1597154851.9668283,36850,78.60476684570312
1597154865.9054782,36907,73.72943115234375
1597154947.0126565,37202,80.40828704833984
1597155025.769015,37489,76.4095230102539
1597155101.5147357,37764,78.59113311767578
1597155128.8890278,37876,81.87315368652344
1597155215.0532432,38192,64.64881134033203
1597155284.308696,38439,64.56841278076172
1597155288.2689826,38455,82.17098999023438
1597155361.6316493,38720,79.18834686279297
1597155391.0560927,38840,69.94985961914062
1597155425.578156,38981,73.25415802001953
1597155511.3926556,39296,80.01184844970703
1597155619.1433642,39702,70.646728515625
1597155626.0095448,39730,76.35920715332031
1597155647.3871098,39781,79.15481567382812
1597155671.044455,39878,82.28948974609375
1597155678.7600543,39909,72.79920196533203
1597155705.7496793,40020,78.18817901611328
1597155781.9920871,40296,74.11166381835938
1597155840.6776507,40500,77.35025787353516
1597155876.4817252,40647,60.548072814941406
1597155880.4020548,40663,76.00653839111328
1597155881.3904486,40667,83.20408630371094
1597155889.3648593,40700,82.2184829711914
1597155894.1616542,40720,76.09577178955078
1597155912.0255537,40793,67.81049346923828
1597155981.1729991,41040,83.38018035888672
1597156039.8004842,41244,82.09747314453125
1597156046.2792265,41271,71.01219177246094
1597156063.4093492,41341,80.22124481201172
1597156120.5037546,41539,67.65674591064453
1597156124.4452515,41555,73.44682312011719
1597156274.113384,42134,86.39087677001953
1597156359.9740863,42450,82.80504608154297
1597156364.4332972,42468,84.4317855834961
1597156424.7311726,42678,71.3342514038086
1597156647.3510704,43518,85.88737487792969
1597156669.2815344,43607,71.48062896728516
1597156677.073507,43639,79.65899658203125
1597156703.4605274,43711,71.78357696533203
1597156710.1269982,43738,85.05072784423828
1597156711.0854435,43742,69.88713073730469
1597156726.2403533,43805,85.7628173828125
1597156772.2557697,43993,78.04828643798828
1597156800.6362257,44073,76.16371154785156
1597156831.4324334,44200,74.73426055908203
1597156833.1384506,44207,88.1922378540039
1597156843.8909683,44251,80.13262176513672
1597156856.7807121,44304,79.31898498535156
1597156934.639265,44585,75.61396789550781
1597156999.7897284,44816,77.45948028564453
1597157035.8423908,44964,75.97001647949219
1597157129.0913992,45310,76.25045776367188
1597157131.316471,45319,65.4698486328125
1597157144.1261873,45372,84.6852798461914
1597157186.2195506,45507,73.91435241699219
1597157223.2194357,45658,81.65512084960938
1597157402.310701,46318,77.69450378417969
1597157406.2635658,46334,74.60688018798828
1597157425.8268309,46413,78.48123168945312
1597157455.8515563,46499,85.55182647705078
1597157654.8285723,47241,82.72998809814453
1597157669.5664291,47301,75.41936492919922
1597157748.3336082,47585,77.81349182128906
1597157761.291529,47638,90.90099334716797
1597157768.9316614,47669,88.73187255859375
1597157777.7474768,47705,77.35367584228516
1597157787.1945856,47744,85.61909484863281
1597157829.8738048,47882,71.42444610595703
1597157845.7960484,47947,77.98933410644531
1597157851.4197505,47970,84.36811065673828
1597157877.3228056,48076,83.47264099121094
1597157903.0480034,48181,85.58548736572266
1597157923.2788265,48227,87.03268432617188
1597157995.4062357,48522,79.2676010131836
1597158082.7640426,48844,77.90916442871094
1597158196.5682487,49272,85.79334259033203
1597158224.788033,49351,73.33905029296875
1597158255.573461,49477,83.65740966796875
1597158402.524454,50006,75.19608306884766
1597158414.701069,50056,82.39006805419922
1597158437.531364,50149,75.03450775146484
1597158441.4069898,50165,87.03926849365234
1597158448.7052128,50195,83.78072357177734
1597158466.4209182,50268,85.33482360839844
1597158563.3951566,50629,87.94912719726562
1597158618.6677403,50819,89.9168701171875
1597158657.6809955,50979,85.93063354492188
1597158704.6152384,51134,78.8695068359375
1597158727.2880921,51227,84.83223724365234
1597158740.6969275,51282,83.98920440673828
1597158884.466233,51798,83.16897583007812
1597158886.433259,51806,83.44062042236328
1597158922.9887562,51954,83.62149047851562
1597158934.2527168,52001,80.35682678222656
1597159014.161961,52292,87.44717407226562
1597159028.9386735,52353,64.8591079711914
1597159076.2042844,52510,80.17813873291016
1597159118.263427,52682,88.59036254882812
1597159182.2600589,52906,82.62397766113281
1597159190.3446577,52939,86.37199401855469
1597159227.6522138,53092,81.79419708251953
1597159231.3421729,53107,85.8062515258789
1597159328.4104755,53468,77.52787780761719
1597159395.4053948,53706,80.783447265625
1597159397.1330974,53713,80.58155822753906
1597159398.1095564,53717,94.1051254272461
1597159399.087414,53721,85.06143951416016
1597159442.906303,53862,86.88240814208984
1597159453.7120905,53906,78.5290756225586
1597159494.0095522,54072,77.03458404541016
1597159502.7931402,54108,82.61836242675781
1597159506.5171695,54123,87.88211059570312
1597159544.4492877,54241,83.19237518310547
1597159663.1625812,54691,75.97421264648438
1597159691.6971323,54807,78.8837661743164
1597159732.5273778,54937,83.58000946044922
1597159743.563182,54982,84.4511947631836
1597159795.2199438,55193,87.11116790771484
1597159830.0772038,55299,80.90663146972656
1597159889.490357,55543,81.47579193115234
1597159891.4586198,55551,79.96239471435547
1597159940.2934792,55713,69.2920150756836
1597159953.1244678,55766,82.02434539794922
1597160110.412276,56337,79.4520034790039
1597160151.832712,56507,84.64855194091797
1597160155.2739,56521,87.02440643310547
1597160176.7388308,56608,81.75118255615234
1597160229.4550447,56787,66.46803283691406
1597160237.511912,56820,80.43865966796875
1597160281.0208166,56999,83.33409881591797
1597160362.9386568,57299,88.1490707397461
1597160364.4138682,57305,82.0416259765625
1597160417.2410464,57484,75.06226348876953
1597160494.010863,57760,81.88526916503906
1597160633.3579106,58295,84.07032012939453
1597160677.5828602,58440,81.4091796875
1597160706.1538448,58556,80.07164001464844
1597160726.8796122,58641,77.43268585205078
1597160745.967871,58719,80.96572875976562
1597160752.5504384,58746,83.68482208251953
1597160756.6494324,58763,72.70013427734375
1597160896.8073947,59264,77.01113891601562
1597160908.1849012,59311,84.18401336669922
1597160938.168982,59432,75.8538818359375
1597160998.1070127,59640,84.44780731201172
1597161005.2894206,59670,73.80591583251953
1597161138.6191905,60179,71.67247772216797
1597161140.0498357,60185,86.71088409423828
1597161154.3217237,60207,89.96102905273438
1597161176.3088663,60297,81.61531066894531
1597161219.9435382,60475,90.07390594482422
1597161415.9270594,61205,86.6489028930664
1597161442.4565086,61276,79.65612030029297
1597161482.0252264,61438,86.65177917480469
1597161505.5661852,61534,80.8774185180664
1597161550.058382,61680,82.68243408203125
1597161671.0778744,62139,86.86035919189453
1597161690.9912508,62219,82.88377380371094
1597161772.3096325,62516,80.47852325439453
1597161779.956896,62547,87.04009246826172
1597161868.744247,62874,88.5165023803711
1597161914.2346437,63024,85.33787536621094
1597161962.457588,63220,88.77745819091797
1597161995.9780593,63358,86.92938232421875
1597162022.0304718,63428,86.78194427490234
1597162022.275067,63429,82.28244018554688
1597162042.8297446,63513,94.02291870117188
1597162081.195704,63671,69.81710052490234
1597162137.7664974,63865,83.62266540527344
1597162167.7616751,63988,78.89224243164062
1597162204.0362206,64098,82.82096862792969
1597162235.1362045,64225,74.1373519897461
1597162314.24742,64511,78.38963317871094
1597162316.7025821,64521,86.72905731201172
1597162357.2849956,64687,84.53317260742188
1597162415.7997596,64889,81.08949279785156
1597162512.1631358,65245,87.38209533691406
1597162523.7968569,65292,88.00262451171875
1597162562.426965,65450,85.61280822753906
1597162578.9087093,65481,78.64298248291016
1597162608.1351376,65601,83.60466003417969
1597162618.4733322,65643,84.9408187866211
1597162634.4992542,65709,91.30067443847656
1597162692.1862354,65907,81.37393188476562
1597162726.8177156,66049,84.32477569580078
1597162796.6217926,66298,73.24527740478516
1597162890.8816524,66647,84.27326202392578
1597162925.08082,66787,85.66507720947266
1597162973.6559691,66948,87.71803283691406
1597162980.499331,66976,84.05929565429688
1597162991.4042704,67021,80.40975189208984
1597163102.6766534,67440,77.81165313720703
1597163321.9057834,68263,88.86811828613281
1597163326.332503,68281,81.496337890625
1597163359.0782006,68378,85.71360778808594
1597163371.415865,68429,73.0390853881836
1597163410.8208306,68590,84.6029052734375
1597163502.9474564,68929,85.22734069824219
1597163517.385411,68988,85.82823181152344
1597163571.4216754,69171,85.88996124267578
1597163574.83174,69185,85.48002624511719
1597163649.8202715,69455,80.58414459228516
1597163654.982104,69476,88.1341323852539
1597163723.6668649,69719,78.16780090332031
1597163742.770901,69798,86.88652038574219
1597163771.168068,69915,88.1561279296875
1597163922.8509362,70462,84.65408325195312
1597163952.0297942,70580,83.36492919921875
1597163970.574087,70656,85.7634506225586
1597164042.6579137,70915,78.95362854003906
1597164062.5021977,70996,90.25456237792969
1597164177.0466022,71428,73.42802429199219
1597164217.2718766,71554,82.04191589355469
1597164223.4940076,71580,85.11817932128906
1597164251.9117506,71696,80.66773986816406
1597164298.555441,71850,81.11515808105469
1597164312.2269669,71906,84.52234649658203
1597164324.552784,71957,87.30680847167969
1597164330.025396,71979,83.68419647216797
1597164338.2063456,72012,79.49862670898438
1597164344.2765799,72037,83.87516784667969
1597164416.7641323,72297,83.7791748046875
1597164417.269032,72299,87.10821533203125
1597164442.1989548,72401,82.33796691894531
1597164442.9231071,72404,78.09874725341797
1597164490.060878,72558,84.43944549560547
1597164530.1706328,72723,86.21837615966797
1597164575.979251,72873,80.80826568603516
1597164609.0748975,73009,90.46218872070312
1597164650.766915,73179,78.9676284790039
1597164693.517193,73318,83.78628540039062
1597164817.6191416,73789,82.80986785888672
1597164818.8350117,73794,83.80386352539062
1597164830.3596299,73841,83.53864288330078
1597164844.8765213,73901,86.53555297851562
1597164859.6769423,73924,79.92057800292969
1597164923.889448,74187,86.21147918701172
1597164925.5933516,74194,88.93916320800781
1597165116.722479,74901,80.57575988769531
1597165191.887805,75171,88.79084777832031
1597165274.2913177,75469,84.17625427246094
1597165278.7120547,75487,83.96186828613281
1597165298.4339976,75567,86.5097885131836
1597165395.6810942,75928,84.06977844238281
1597165436.0375872,76056,86.54388427734375
1597165446.5861995,76099,81.70279693603516
1597165476.0019565,76218,88.20851135253906
1597165537.0197322,76431,90.27288055419922
1597165549.353336,76482,87.38566589355469
1597165584.6010287,76626,73.2447738647461
1597165596.2333052,76673,80.44182586669922
1597165633.9070165,76790,78.27716064453125
1597165662.341209,76906,82.22682189941406
1597165664.0506682,76913,89.15626525878906
1597165743.0568993,77198,79.27969360351562
1597165773.7447667,77324,86.14171600341797
1597165833.190943,77530,82.28192138671875
1597165908.4932175,77802,89.89649200439453
1597165932.6644082,77901,87.57453918457031
1597165989.895715,78135,83.16500091552734
1597166016.6322446,78208,89.12030792236328
1597166030.5591543,78265,84.43312072753906
1597166163.8246362,78775,86.92173767089844
1597166180.4537804,78843,87.10216522216797
1597166208.545987,78920,89.39983367919922
1597166211.997786,78934,89.79656982421875
1597166221.6278746,78973,88.59944152832031
1597166229.5896986,79005,85.97258758544922
1597166312.946158,79309,88.12469482421875
1597166339.2741747,79418,83.72322845458984
1597166392.180906,79597,87.14359283447266
1597166493.5195377,79975,86.05998992919922
1597166507.014271,80031,89.27659606933594
1597166507.973556,80035,81.15965270996094
1597166523.815812,80100,87.6725082397461
1597166539.7391434,80165,83.46949768066406
1597166603.7689588,80390,88.75981903076172
1597166607.7436066,80406,89.4844741821289
1597166642.7537603,80550,79.18043518066406
1597166649.1035547,80576,88.24124908447266
1597166667.4565182,80613,85.11062622070312
1597166770.2124884,80996,81.47306823730469
1597166774.8935463,81015,89.70793914794922
1597166799.664331,81117,87.96550750732422
1597166873.3693233,81381,85.45077514648438
1597166900.7337422,81494,84.88307189941406
1597166909.2232895,81529,85.97696685791016
1597167021.7485068,81952,90.27483367919922
1597167240.8676887,82736,82.77618408203125
1597167249.3756611,82770,84.11925506591797
1597167268.5797324,82849,80.40756225585938
1597167333.1276436,83075,79.85328674316406
1597167345.5811496,83127,83.91122436523438
1597167379.4884346,83267,88.40753173828125
1597167447.872418,83510,76.97745513916016
1597167509.7685945,83762,90.13582611083984
1597167558.0885866,83923,86.6448745727539
1597167626.3720636,84165,87.24622344970703
1597167634.083029,84197,83.11051940917969
1597167682.3552325,84394,89.7160873413086
1597167686.0623612,84409,89.38648986816406
1597167741.90415,84601,84.74942779541016
1597167763.08832,84686,65.99918365478516
1597167776.3901427,84740,88.58429718017578
1597167795.5816863,84818,82.094970703125
1597167854.144025,85020,88.88276672363281
1597167861.933449,85052,87.49954223632812
1597167870.8617463,85089,88.98760986328125
1597167890.4004505,85169,81.83721160888672
1597167936.4335747,85320,87.6108169555664
1597167982.3647473,85508,87.06312561035156
1597167999.053487,85539,79.76121520996094
1597168007.4718404,85572,87.65277862548828
1597168035.3299203,85686,85.68743133544922
1597168050.7797058,85749,90.00385284423828
1597168117.4086187,85985,79.93360137939453
1597168124.563666,86014,87.82323455810547
1597168240.446398,86452,87.39901733398438
1597168330.0653267,86780,89.0508804321289
1597168333.2710176,86793,89.42548370361328
1597168351.1005118,86865,71.32860565185547
1597168394.704776,87008,89.96818542480469
1597168497.8688936,87393,80.28575897216797
1597168512.1958196,87450,87.92044830322266
1597168538.1376393,87556,85.41725158691406
1597168553.6643665,87621,68.66352081298828
1597168573.8704972,87666,84.75787353515625
1597168613.7839067,87829,84.4199447631836
1597168697.965238,88137,88.48966217041016
1597168781.6447134,88441,86.45419311523438
1597168838.4602342,88674,88.31304931640625
1597168882.4105215,88815,83.70404815673828
1597169000.5799475,89262,84.4817886352539
1597169021.3534567,89347,81.14303588867188
1597169025.1890004,89363,86.6783447265625
1597169128.0926075,89745,89.83699035644531
1597169141.5468912,89762,84.78926849365234
1597169173.5426238,89892,81.8642349243164
1597169193.2577748,89973,85.02229309082031
1597169208.332166,90035,83.78927612304688
1597169267.1796134,90237,85.82723236083984
1597169318.988261,90450,77.67144012451172
1597169489.75251,91074,89.14122772216797
1597169494.6744425,91094,81.5216064453125
1597169554.7446575,91300,86.33099365234375
1597169597.070343,91474,85.45346069335938
1597169643.2398455,91624,88.57122802734375
1597169648.0291245,91644,88.76576232910156
1597169648.747053,91647,84.52566528320312
1597169669.2972698,91732,85.27989196777344
1597169670.040933,91735,85.00569152832031
1597169766.807127,92094,89.02485656738281
1597169773.1473143,92120,89.33697509765625
1597169940.3940558,92729,83.0651626586914
1597169954.9542887,92788,84.36219024658203
1597170046.9666758,93126,88.6791763305664
1597170070.6316519,93223,91.72793579101562
1597170140.5180743,93471,83.09996032714844
1597170255.066819,93901,83.51538848876953
1597170391.2577612,94380,80.1782455444336
1597170401.9201298,94424,86.89421081542969
1597170429.2441757,94536,87.26929473876953
1597170499.0517004,94784,79.31380462646484
1597170525.2967243,94891,88.37698364257812
1597170575.576193,95057,88.68464660644531
1597170606.517228,95184,88.3970947265625
1597170640.0749571,95321,81.54718780517578
1597170653.771809,95377,86.01889038085938
1597170670.9130092,95409,85.51708984375
1597170688.2322216,95480,82.397216796875
1597170790.4705625,95860,89.88270568847656
1597170812.4473922,95949,87.46403503417969
1597170818.0975845,95972,85.13531494140625
1597170907.8651342,96301,79.54602813720703
1597170974.4552586,96535,85.19380950927734
1597170990.431496,96600,86.57620239257812
1597171102.349701,97018,88.35005187988281
1597171145.3693092,97156,88.15701293945312
1597171162.5581028,97226,81.22225189208984
1597171179.8448653,97296,89.36431121826172
1597171209.1618822,97416,87.84015655517578
1597171219.996468,97460,87.55847930908203
1597171262.5343041,97596,82.7198486328125
1597171276.4407356,97653,89.38848114013672
1597171298.2609365,97742,88.92708587646484
1597171311.4629312,97796,86.62566375732422
1597171340.6374037,97876,88.99915313720703
1597171367.5724657,97986,81.49282836914062
1597171405.0306628,98139,84.02547454833984
1597171432.3159385,98212,89.19012451171875
1597171479.364347,98404,87.59333038330078
1597171496.5494432,98474,89.32148742675781
1597171508.3910828,98523,84.6439208984375
1597171657.4295592,99055,83.14390563964844
1597171776.966727,99506,87.79290771484375
1597171802.847023,99612,87.84952545166016
1597171803.3277624,99614,86.68914031982422
1597171878.948185,99884,89.3100357055664
1597171986.3017535,100284,88.34248352050781
1597172064.2180188,100566,84.2434310913086
1597172069.8900003,100589,80.48077392578125
1597172119.1599505,100751,88.35134887695312
1597172145.1877086,100858,87.94249725341797
1597172159.5939932,100917,67.36666107177734
1597172161.8106058,100926,88.40978240966797
1597172179.262241,100997,87.9012451171875
1597172206.9888904,101072,88.61722564697266
1597172227.173522,101155,79.66397857666016
1597172246.273446,101234,80.19547271728516
1597172271.1236694,101335,86.62118530273438
1597172276.0190096,101355,85.1617202758789
1597172303.9080603,101431,80.88157653808594
1597172318.0079978,101488,89.64330291748047
1597172320.6719682,101499,86.35810089111328
1597172433.640437,101923,82.92378997802734
1597172438.4799676,101943,89.84053802490234
1597172536.7354674,102307,89.04801940917969
1597172595.5665255,102509,85.88737487792969
1597172603.5835338,102541,90.30183410644531
1597172616.6225598,102595,86.39511108398438
1597172638.667142,102685,87.1595687866211
1597172695.7951694,102880,80.34555053710938
1597172703.2094977,102911,88.01197052001953
1597172716.6427002,102966,86.4687728881836
1597172725.1485023,103001,83.32892608642578
1597172727.6283722,103011,88.12548828125
1597172784.7616768,103206,82.92503356933594
1597172847.2229836,103462,85.14997863769531
1597172870.339026,103517,87.95269012451172
1597172984.2227714,103947,91.63671875
1597173073.7186012,104276,84.4892349243164
1597173087.8978062,104334,81.52012634277344
1597173187.3833196,104704,88.91357421875
1597173212.934163,104808,82.7310791015625
1597173216.3858862,104822,82.69664001464844
1597173221.0274658,104841,87.98368835449219
1597173231.0934396,104882,86.75879669189453
1597173243.7333548,104896,88.40451049804688
1597173247.3208025,104911,89.36215209960938
1597173250.4137788,104924,87.71537780761719
1597173259.7333658,104963,86.54368591308594
1597173291.5403352,105093,86.42015075683594
1597173342.939497,105265,88.19933319091797
1597173384.3947022,105434,83.78034210205078
1597173436.8066049,105610,89.17216491699219
1597173459.0876675,105702,87.75874328613281
1597173476.7903328,105774,86.3946762084961
1597173480.2073705,105788,88.47785949707031
1597173592.8260431,106210,83.75838470458984
1597173606.655486,106267,87.14227294921875
1597173646.0267851,106390,87.88968658447266
1597173689.2314308,106566,86.80518341064453
1597173722.824519,106666,80.38134765625
1597173748.0118322,106769,90.54786682128906
1597173838.7616441,107103,90.86085510253906
1597174019.1437457,107764,86.91548156738281
1597174029.030153,107804,88.21332550048828
1597174037.081652,107837,86.48416137695312
1597174081.8028042,108021,85.96472930908203
1597174204.9160228,108449,85.92655944824219
1597174238.4039664,108586,77.3621826171875
1597174372.3153527,109098,87.39006042480469
1597174417.3167856,109242,79.10672760009766
1597174417.5586152,109243,84.55046844482422
1597174431.715684,109301,87.02507019042969
1597174489.6452549,109501,87.74089813232422
1597174508.8988786,109580,86.74966430664062
1597174567.7337584,109822,83.70158386230469
1597174635.926586,110063,88.64759826660156
1597174676.756784,110191,89.39068603515625
1597174684.8848443,110224,90.79010772705078
1597174732.017492,110418,87.83489227294922
1597174746.5264554,110478,88.78146362304688
1597174782.5527003,110586,84.72648620605469
1597174791.4171636,110622,87.21488952636719
1597174796.0333636,110641,83.71699523925781
1597174819.397409,110737,91.0222396850586
1597174940.5951245,111194,78.51325225830078
1597174960.1079884,111235,83.75811767578125
1597174981.5448453,111323,85.31459045410156
1597175035.7202141,111545,89.3755111694336
1597175082.4590383,111698,87.19943237304688
1597175128.543707,111887,94.35087585449219
1597175135.4493394,111915,89.4063491821289
1597175289.673281,112470,89.86032104492188
1597175346.358857,112664,88.27110290527344
1597175355.8042018,112703,88.59553527832031
1597175404.1680598,112902,88.88972473144531
1597175515.9510212,113322,81.2441635131836
1597175559.8109734,113463,86.74932098388672
1597175590.4662564,113589,86.25969696044922
1597175637.0226226,113741,82.3761215209961
1597175695.5727398,113980,87.98567199707031
1597175780.7419171,114292,84.0992431640625
1597175830.868657,114459,87.4616928100586
1597175832.7901404,114467,86.34140014648438
1597175928.1554313,114820,81.12799835205078
1597175995.8079875,115096,89.98851013183594
1597176018.0370076,115149,87.6767807006836
1597176114.4556048,115506,83.97294616699219
1597176117.4219458,115518,86.21233367919922
1597176177.8755584,115765,85.83360290527344
1597176179.5928707,115772,85.42529296875
1597176215.1939378,115878,88.43949127197266
1597176254.3232646,116039,87.46002197265625
1597176276.2649007,116129,85.39334869384766
1597176364.5280252,116453,84.62738037109375
1597176415.5070777,116624,83.82325744628906
1597176427.5148401,116673,88.1766357421875
1597176436.7824783,116711,84.99088287353516
1597176445.3597016,116745,89.78099822998047
1597176454.7263348,116783,87.8525619506836
1597176464.3953395,116822,76.88481140136719
1597176501.9457374,116938,87.0787353515625
1597176511.4348755,116977,85.725830078125
1597176520.9651916,117016,84.66291809082031
1597176524.3826296,117030,86.1714096069336
1597176528.5475764,117047,87.36290740966797
1597176555.0636969,117155,87.3071060180664
1597176568.286201,117209,87.74472045898438
1597176691.1121457,117635,87.17160034179688
1597176737.7831223,117825,84.95381164550781
1597176775.3808246,117941,81.9384765625
1597176829.0601625,118161,91.23905944824219
1597176836.0905693,118190,87.75453186035156
1597176967.4631953,118651,87.74335479736328
1597177030.6315928,118908,88.96440124511719
1597177037.5807292,118937,84.48406982421875
1597177061.7422483,118998,91.17938995361328
1597177136.1946037,119302,84.25723266601562
1597177186.7069547,119470,86.04786682128906
1597177320.7913349,119979,82.8882827758789
1597177324.451524,119994,88.1381607055664
1597177406.349483,120291,88.49220275878906
1597177562.7346365,120854,85.84196472167969
1597177577.36844,120914,85.62906646728516
1597177654.549404,121192,89.82379913330078
1597177654.7946005,121193,84.17100524902344
1597177682.0093107,121304,79.02777099609375
1597177688.8530972,121332,80.42837524414062
1597177696.1267257,121362,87.56597137451172
1597177706.0351098,121403,84.97440338134766
1597177744.1382468,121519,83.44544219970703
1597177830.8258972,121835,87.3215103149414
1597177841.0743318,121877,91.27012634277344
1597177849.8229258,121913,90.30074310302734
1597177930.5738308,122205,84.75835418701172
1597177938.1997464,122236,86.44076538085938
1597178019.5028126,122529,84.89385223388672
1597178042.319037,122622,89.79800415039062
1597178045.239302,122634,88.88320922851562
1597178070.7194688,122739,81.33987426757812
1597178160.2482347,123068,81.6937255859375
1597178311.8239672,123609,84.30685424804688
1597178317.675469,123633,85.87741088867188
1597178325.6569684,123666,86.11168670654297
1597178441.9677126,124103,86.52212524414062
1597178457.9400644,124169,88.87186431884766
1597178464.7548857,124197,86.62983703613281
1597178556.077835,124532,81.05815124511719
1597178609.243771,124711,86.17791748046875
1597178621.260781,124760,84.02883911132812
1597178622.0013049,124763,87.43794250488281
1597178624.664165,124774,87.06425476074219
1597178635.3023574,124818,83.53968048095703
1597178699.5920653,125043,80.80195617675781
1597178760.1011617,125290,87.00154876708984
1597179079.8219414,126444,88.32079315185547
1597179139.510271,126687,88.98892974853516
1597179209.830556,126935,87.32511901855469
1597179222.8848674,126988,87.17948150634766
1597179259.0459657,127097,86.281494140625
1597179292.148798,127230,90.63957977294922
1597179337.131013,127414,82.59226989746094
1597179377.9243329,127542,87.68268585205078
1597179390.9141498,127595,85.67146301269531
1597179401.2529948,127637,90.70295715332031
1597179428.08235,127746,84.41477966308594
1597179429.7872696,127753,88.62619018554688
1597179447.0481806,127785,83.40887451171875
1597179454.9185765,127817,89.66082763671875
1597179469.7690375,127878,88.14189147949219
1597179474.1192567,127896,91.90269470214844
1597179527.090751,128112,84.69187927246094
1597179583.6052506,128304,86.62907409667969
1597179609.0200238,128408,88.31565856933594
1597179623.99424,128470,89.81181335449219
1597179676.0414026,128644,79.87982940673828
1597179736.458891,128852,89.65495300292969
1597179808.5368576,129146,82.9723129272461
1597179827.8132389,129186,87.7126693725586
1597179860.0855799,129318,88.03532409667969
1597179879.2528718,129396,88.5129165649414
1597179881.6866949,129406,87.89012145996094
1597179884.6521685,129418,86.55208587646484
1597179886.57225,129426,77.91059112548828
1597179893.3524613,129454,84.0123062133789
1597179905.0359907,129502,87.55723571777344
1597179925.0866067,129545,89.59495544433594
1597179956.1515567,129672,87.56217193603516
1597179993.2401786,129824,87.76569366455078
1597180027.3192267,129925,84.16188049316406
1597180062.6734467,130068,89.90602111816406
1597180063.4126184,130071,89.46150207519531
1597180086.1597393,130165,86.46662139892578
1597180132.2747953,130316,88.16448211669922
1597180236.391512,130703,79.65007781982422
1597180243.7497952,130733,85.648193359375
1597180251.576548,130765,88.93329620361328
1597180290.9682617,130926,86.09878540039062
1597180314.8707323,130986,77.92799377441406
1597180321.3160357,131011,92.21209716796875
1597180448.047544,131491,87.5629653930664
1597180450.6734622,131502,77.7841796875
1597180503.6867566,131680,88.93545532226562
1597180509.3112676,131703,91.33218383789062
1597180516.8765314,131734,86.37472534179688
1597180551.4498096,131876,86.9444580078125
1597180554.8955958,131890,89.81130981445312
1597180724.71679,132506,82.93063354492188
1597180766.1494257,132676,86.3831558227539
1597180834.5221744,132916,88.4493179321289
1597180838.5138912,132932,88.63043212890625
1597180880.8991096,133067,75.18562316894531
1597180914.9870822,133206,87.22398376464844
1597180942.2887752,133318,87.47759246826172
1597180995.3589923,133496,81.71764373779297
1597181003.1066923,133528,85.21746826171875
1597181020.7176752,133600,86.9938735961914
1597181093.627385,133860,78.70111083984375
1597181129.8965774,134007,88.20826721191406
1597181229.4963064,134376,85.38351440429688
1597181232.618947,134389,90.71736907958984
1597181262.8519368,134474,89.5787124633789
1597181304.493102,134645,95.5492172241211
1597181359.2456925,134829,81.2596435546875
1597181364.8752968,134852,81.30286407470703
1597181366.120277,134857,90.74322509765625
1597181371.008157,134877,84.29842376708984
1597181397.02432,134983,92.65705108642578
1597181490.346174,135327,88.68428802490234
1597181569.8756232,135615,89.86598205566406
1597181642.6460018,135872,85.39588928222656
1597181724.8768024,136209,88.35564422607422
1597181751.3713295,136280,86.99360656738281
1597181770.527507,136358,91.84915161132812
1597181857.1682832,136673,87.66230773925781
1597181858.3912385,136678,87.49774169921875
1597181862.0537834,136693,90.18451690673828
1597181952.203191,137023,89.1605224609375
1597181960.013573,137055,88.93084716796875
1597182008.2386234,137252,90.78282928466797
1597182073.7317898,137482,87.42967987060547
1597182094.085181,137565,85.44017028808594
1597182098.7250562,137584,86.27903747558594
1597182133.359523,137687,83.13249206542969
1597182147.6400344,137744,90.49143981933594
1597182201.7353773,137966,91.54788208007812
1597182257.2761676,138156,90.59942626953125
1597182337.0579236,138444,83.6493911743164
1597182343.9417052,138472,74.91265106201172
1597182364.995695,138558,88.56470489501953
1597182467.5554943,138939,86.9055404663086
1597182472.9749334,138961,86.86473083496094
1597182554.5603607,139258,81.50658416748047
1597182599.3387806,139403,88.39225769042969
1597182610.565134,139449,86.54714965820312
1597182748.7542655,139975,82.11481475830078
1597182758.4420764,140015,86.62006378173828
1597182760.3547366,140023,85.16619110107422
1597182765.6664817,140045,82.23478698730469
1597182768.1295927,140055,86.97358703613281
1597182796.006586,140131,84.00338745117188
1597182804.4375503,140165,89.51690673828125
1597182825.5176935,140252,84.5123062133789
1597182833.1575427,140283,87.04298400878906
1597182956.8656905,140750,85.8279800415039
1597183009.4101262,140927,88.42354583740234
1597183024.6240823,140989,82.59395599365234
1597183090.9154642,141222,87.38113403320312
1597183092.3506672,141228,88.00955200195312
1597183249.8501875,141834,84.70830535888672
1597183254.5522063,141853,87.30833435058594
1597183272.7715464,141889,86.0810775756836
1597183296.3871315,141986,87.53655242919922
1597183343.6851373,142179,90.52973175048828
1597183347.85104,142196,83.93309783935547
1597183348.102924,142197,87.73828887939453
1597183430.6631489,142496,88.1035385131836
1597183439.4434056,142532,86.2228775024414
1597183502.4447987,142751,90.8682632446289
1597183536.9898365,142892,87.14130401611328
1597183618.3700235,143186,75.46463775634766
1597183666.10095,143342,83.79882049560547
1597183701.4610023,143485,89.49649810791016
1597183722.636484,143571,89.78607940673828
1597183725.0810745,143581,81.05719757080078
1597183769.0618317,143722,80.97977447509766
1597183780.0161364,143767,88.84370422363281
1597183786.0452533,143792,87.19319152832031
1597183816.843445,143918,90.36077880859375
1597183843.554866,143988,86.93911743164062
1597183884.7837667,144157,90.35371398925781
1597183901.6392152,144226,87.83650207519531
1597183916.01311,144285,84.83326721191406
1597183954.1033611,144404,90.15375518798828
1597183983.8473692,144528,88.14939880371094
1597183988.9531894,144549,85.017822265625
1597184184.006288,145280,90.61822509765625
1597184274.2620294,145612,86.64423370361328
1597184276.9671977,145623,84.80613708496094
1597184298.3684707,145711,77.48773956298828
1597184316.6571565,145750,90.3194351196289
1597184326.557086,145791,91.13141632080078
1597184361.9573314,145932,85.78276062011719
1597184465.5148659,146312,84.80965423583984
1597184487.428709,146399,85.83164978027344
1597184570.3639634,146696,86.9576187133789
1597184738.2418141,147296,88.4269027709961
1597184753.1342928,147356,87.73741912841797
1597184755.611323,147366,85.52043914794922
1597184795.6627316,147491,89.33280944824219
1597184946.8145034,148063,81.68045806884766
1597184978.3804915,148189,86.92665100097656
1597185012.173061,148288,86.28475952148438
1597185046.0403068,148424,90.45753479003906
1597185085.6022553,148546,79.1131820678711
1597185099.9198146,148604,79.75702667236328
1597185117.003457,148673,87.31278228759766
1597185118.001914,148677,83.81465148925781
1597185143.2518091,148778,87.77815246582031
1597185164.722104,148864,90.37525177001953
1597185168.525117,148879,86.86235809326172
1597185327.4678376,149442,87.85637664794922
1597185355.5200346,149555,85.53277587890625
1597185396.7439609,149683,87.24513244628906
1597185400.4611757,149698,86.87823486328125
1597185417.8065197,149768,87.87303924560547
1597185447.1700096,149886,88.91830444335938
1597185459.7966886,149937,83.09265899658203
1597185484.3326364,149999,84.80474853515625


==> plot_data/angle_data/cifar10/run-MOBILENETV2_models_PAL_1_PAL_45000_150000_128_0.1_0_0.8_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1597144966.4651487,42,96.4340591430664
1597144997.87716,167,92.76165771484375
1597145013.4263225,229,95.05564880371094
1597145082.1430058,474,97.73881530761719
1597145097.7324653,536,89.52501678466797
1597145108.5823722,579,91.13603210449219
1597145110.3509028,586,91.2149429321289
1597145122.4492087,634,86.42349243164062
1597145125.6900837,647,92.9801025390625
1597145148.7182333,714,91.55729675292969
1597145172.3927555,808,92.226806640625
1597145224.2589693,1014,93.5472412109375
1597145311.0361214,1333,95.25674438476562
1597145324.0883734,1385,89.62860870361328
1597145325.8405037,1392,89.47750091552734
1597145343.3770475,1436,95.0247573852539
1597145407.3880215,1691,92.3750991821289
1597145418.2725823,1734,91.7466049194336
1597145419.0283513,1737,92.14543914794922
1597145460.8165894,1877,94.23548889160156
1597145470.834373,1917,93.01537322998047
1597145500.8284862,2036,91.49036407470703
1597145575.5708148,2307,91.8094482421875
1597145596.185253,2389,90.58116149902344
1597145627.0829532,2485,94.23777770996094
1597145627.3376088,2486,90.28137969970703
1597145677.4514432,2685,88.48522186279297
1597145773.122844,3038,90.2082290649414
1597145828.2568347,3230,93.18830871582031
1597145832.2682068,3246,93.83443450927734
1597145847.2002573,3305,93.49839782714844
1597145933.0909522,3618,91.15077209472656
1597145933.5975323,3620,90.5758285522461
1597145946.2805603,3670,88.96929931640625
1597145984.5658906,3821,91.90789794921875
1597146025.716776,3956,94.00946044921875
1597146124.1443584,4317,87.11116790771484
1597146145.1314135,4400,88.48200988769531
1597146168.3772614,4492,85.99473571777344
1597146172.6737099,4509,87.89310455322266
1597146221.67593,4676,87.99247741699219
1597146249.8633268,4788,88.59892272949219
1597146302.883177,4971,88.08946228027344
1597146344.0651083,5134,88.45902252197266
1597146404.1551082,5345,86.81233978271484
1597146407.6977286,5359,86.82852935791016
1597146506.4434907,5723,85.15785217285156
1597146542.0992553,5864,84.42484283447266
1597146553.0044005,5907,86.76885986328125
1597146580.849428,5990,84.10603332519531
1597146633.877675,6200,82.17244720458984
1597146638.7052908,6219,79.7982406616211
1597146735.4508228,6574,82.86286163330078
1597146773.7357602,6699,82.81303405761719
1597146776.8086054,6711,81.02713012695312
1597146813.170069,6854,80.02587890625
1597146841.5362864,6966,81.7520751953125
1597146896.4428222,7155,76.54043579101562
1597146953.7952938,7382,81.58492279052734
1597146980.4079232,7460,78.1861801147461
1597146981.1669588,7463,78.17449951171875
1597147072.7036617,7798,77.58528900146484
1597147081.5736542,7833,76.97760009765625
1597147140.370284,8066,78.72638702392578
1597147176.1951108,8180,80.17350769042969
1597147186.5996227,8221,75.61312866210938
1597147222.3582203,8363,82.70693969726562
1597147263.4852571,8498,80.51227569580078
1597147266.016139,8508,75.00032043457031
1597147289.6521807,8601,70.23243713378906
1597147367.0615258,8878,73.16515350341797
1597147381.5733464,8935,71.589111328125
1597147471.3104439,9260,70.25932312011719
1597147524.4789047,9468,70.21339416503906
1597147553.5016758,9554,73.59362030029297
1597147556.836512,9567,71.04007720947266
1597147590.372242,9698,70.10281372070312
1597147783.0627232,10399,72.13838195800781
1597147803.2484472,10479,72.78463745117188
1597147814.1675355,10522,76.73655700683594
1597147842.721305,10607,65.8423843383789
1597147886.5087981,10780,64.52569580078125
1597147917.2278256,10902,66.33406066894531
1597147917.9928455,10905,67.1741714477539
1597147940.434735,10966,69.05888366699219
1597147954.102025,11020,76.08242797851562
1597147974.9661827,11102,71.6384506225586
1597148090.6467884,11532,68.68879699707031
1597148099.194569,11566,69.3151626586914
1597148136.278732,11685,64.8607177734375
1597148154.9438827,11759,64.80267333984375
1597148215.1887717,11969,61.9381103515625
1597148216.4546676,11974,68.76734161376953
1597148264.5915332,12164,74.12274932861328
1597148296.4062014,12290,60.448448181152344
1597148458.8596232,12877,67.10126495361328
1597148505.6612902,13034,62.44222640991211
1597148512.4804103,13061,72.4937515258789
1597148654.7387552,13597,66.92650604248047
1597148660.5148566,13620,66.4581298828125
1597148715.6099458,13810,71.98514556884766
1597148826.3228707,14221,65.09872436523438
1597148844.630793,14294,64.99292755126953
1597148855.783281,14338,58.93022537231445
1597148890.486257,14447,62.389156341552734
1597148938.763761,14638,60.488548278808594
1597148946.3669586,14668,59.24433898925781
1597148974.5720003,14779,60.456092834472656
1597149005.3454173,14873,65.73023986816406
1597149164.4154992,15473,61.60927200317383
1597149180.217635,15507,61.0413703918457
1597149245.1311553,15764,62.833045959472656
1597149340.874949,16116,63.594181060791016
1597149399.5667474,16321,65.40008544921875
1597149541.6845229,16857,67.93679809570312
1597149601.5666058,17066,65.89244079589844
1597149609.4281437,17097,70.72709655761719
1597149672.2420957,17317,70.72663879394531
1597149677.7983844,17339,65.45231628417969
1597149729.491538,17543,67.18952178955078
1597149733.0622137,17557,61.4627571105957
1597149980.7786496,18451,67.83898162841797
1597150163.1400092,19116,61.559120178222656
1597150176.4780705,19169,65.49891662597656
1597150274.9869232,19531,65.13470458984375
1597150302.5290391,19640,67.75475311279297
1597150306.0696921,19654,62.71012878417969
1597150332.6988366,19731,63.89656066894531
1597150399.5297394,19995,64.87855529785156
1597150414.3081925,20053,68.62290954589844
1597150416.5913506,20062,64.90845489501953
1597150443.0632048,20138,76.010986328125
1597150469.9155824,20244,68.84952545166016
1597150471.9457657,20252,61.77452850341797
1597150490.0094526,20323,69.08329772949219
1597150526.903379,20440,61.84164810180664
1597150551.954055,20539,69.95366668701172
1597150561.9494536,20578,65.58943939208984
1597150620.1295786,20779,67.44638061523438
1597150620.8974602,20782,67.41988372802734
1597150639.4493449,20855,74.99118041992188
1597150696.585346,21080,62.30562973022461
1597150720.0433984,21144,68.20951843261719
1597150742.2232525,21232,66.77645111083984
1597150764.2098396,21319,67.10458374023438
1597150822.9885283,21523,70.05638885498047
1597150912.3119974,21848,66.821044921875
1597151019.5834203,22245,64.75009155273438
1597151041.0490758,22330,69.11278533935547
1597151048.1939332,22358,64.58557891845703
1597151259.4874768,23138,72.23143005371094
1597151262.020047,23148,75.24087524414062
1597151273.1563048,23192,68.37749481201172
1597151279.7281337,23218,67.69808959960938
1597151304.0509894,23286,69.22333526611328
1597151322.9071653,23361,65.116455078125
1597151339.6150422,23427,66.89915466308594
1597151368.1654363,23540,62.70008087158203
1597151407.9508457,23670,68.61898040771484
1597151410.7165594,23681,65.65802764892578
1597151415.7594695,23701,69.40296936035156
1597151482.8457556,23938,64.58551025390625
1597151535.4719732,24147,69.79612731933594
1597151569.6095433,24282,67.23873138427734
1597151570.1163337,24284,67.59062194824219
1597151586.8064778,24322,66.60665893554688
1597151662.2255347,24621,64.6427230834961
1597151694.0063872,24719,64.921630859375
1597151696.020238,24727,73.31538391113281
1597151739.8949666,24901,74.79886627197266
1597151748.2446744,24934,73.94209289550781
1597151835.8834398,25253,76.25359344482422
1597151855.7440286,25332,73.418701171875
1597151877.6092362,25391,68.73662567138672
1597151991.36945,25812,77.47909545898438
1597152000.2438066,25847,77.27159881591797
1597152018.9550002,25921,65.59515380859375
1597152123.1039033,26303,71.1511459350586
1597152263.0146759,26797,66.22865295410156
1597152263.269052,26798,69.94074249267578
1597152271.126873,26829,76.22200775146484
1597152357.6800556,27142,76.65093231201172
1597152360.7140186,27154,75.8709716796875
1597152362.0022612,27159,72.43004608154297
1597152391.1363394,27274,76.10279083251953
1597152456.6826637,27505,72.19595336914062
1597152481.4802954,27603,76.64879608154297
1597152490.3134704,27638,87.81356811523438
1597152544.659823,27825,76.70836639404297
1597152567.7809129,27916,72.07304382324219
1597152707.2731524,28438,77.06816101074219
1597152741.0846782,28543,80.25816345214844
1597152856.5464346,28970,73.48921966552734
1597152863.165352,28996,73.7504653930664
1597152880.015532,29062,71.83291625976562
1597152915.2109053,29201,75.43180084228516
1597152938.011568,29263,69.57145690917969
1597152990.8295887,29471,77.97875213623047
1597152994.8612301,29487,78.23240661621094
1597153033.3570821,29611,80.275146484375
1597153088.5239122,29829,73.86824798583984
1597153140.1563375,30005,68.27371978759766
1597153146.7331772,30031,68.13436889648438
1597153182.953224,30174,70.48229217529297
1597153228.7818701,30327,80.45770263671875
1597153264.9200099,30470,76.45861053466797
1597153300.75747,30612,70.51142883300781
1597153331.681466,30706,71.61473083496094
1597153335.2190077,30720,68.55459594726562
1597153523.9608083,31406,73.11653137207031
1597153533.4207141,31443,69.64393615722656
1597153605.205302,31696,77.15316772460938
1597153652.4127085,31880,71.45423889160156
1597153666.7725713,31936,76.2469482421875
1597153684.200029,32004,83.95603942871094
1597153743.5482757,32207,76.78323364257812
1597153809.1545193,32435,76.27262878417969
1597153836.572478,32542,75.20283508300781
1597153866.0098484,32657,72.45003509521484
1597153899.8503852,32762,74.46870422363281
1597153933.567806,32894,82.41325378417969
1597153935.5972326,32902,86.5833969116211
1597153969.135666,33034,82.54063415527344
1597154013.6479752,33181,77.69276428222656
1597154036.4754145,33271,78.64517211914062
1597154054.189216,33341,76.5401840209961
1597154062.709209,33375,80.70854949951172
1597154069.72437,33403,85.10218048095703
1597154161.3541813,33737,75.87185668945312
1597154164.3396235,33749,84.63058471679688
1597154169.1506612,33768,77.13108825683594
1597154173.4362524,33785,77.96199035644531
1597154194.3540297,33839,81.34468841552734
1597154203.7139587,33876,83.13738250732422
1597154213.1099932,33913,81.06050109863281
1597154244.2739148,34036,76.88897705078125
1597154270.725925,34141,77.63129425048828
1597154333.8214436,34362,81.9754638671875
1597154339.1327674,34383,80.83455657958984
1597154382.072238,34525,86.03559112548828
1597154400.8004992,34599,80.22274780273438
1597154447.196136,34783,81.21549224853516
1597154600.518992,35333,83.67759704589844
1597154605.8625731,35354,80.3093490600586
1597154611.6482573,35377,85.83658599853516
1597154638.3653638,35483,75.4732894897461
1597154668.2985055,35573,84.10884857177734
1597154718.2455418,35771,85.08403015136719
1597154737.8388238,35849,74.02670288085938
1597154771.3536155,35953,84.41899108886719
1597154775.6395278,35970,84.05583190917969
1597154792.5925443,36037,82.22217559814453
1597154845.308172,36246,83.15087127685547
1597154859.8890126,36275,77.69031524658203
1597154956.4923627,36629,80.19352722167969
1597154964.087204,36659,77.11095428466797
1597154991.4429932,36767,83.93081665039062
1597155012.5040996,36850,78.33769989013672
1597155026.94881,36907,88.19599151611328
1597155108.977531,37202,78.18869018554688
1597155189.1091225,37489,90.37254333496094
1597155265.9941916,37764,86.92997741699219
1597155294.2990105,37876,79.40818786621094
1597155381.470926,38192,85.51280212402344
1597155451.0536628,38439,75.41059112548828
1597155455.1063306,38455,84.2726058959961
1597155529.1116061,38720,87.69610595703125
1597155559.4160168,38840,75.02501678466797
1597155594.7462456,38981,88.24230194091797
1597155681.5935318,39296,83.59635162353516
1597155791.2565482,39702,81.71723937988281
1597155798.317565,39730,85.69740295410156
1597155818.469586,39781,80.74995422363281
1597155843.17082,39878,87.80986022949219
1597155851.029159,39909,82.35685729980469
1597155878.9478672,40020,85.59391021728516
1597155955.9318118,40296,77.62638092041016
1597156014.7271004,40500,75.9494857788086
1597156052.0199742,40647,77.82192993164062
1597156056.037658,40663,82.80664825439453
1597156057.0425684,40667,81.90798950195312
1597156065.2921424,40700,81.38182067871094
1597156070.3504345,40720,82.28690338134766
1597156088.8540971,40793,85.43771362304688
1597156158.5394275,41040,83.4891357421875
1597156217.6926222,41244,81.7226791381836
1597156224.5465486,41271,84.20899963378906
1597156242.2314305,41341,77.09920501708984
1597156299.5885847,41539,84.34894561767578
1597156303.6433973,41555,82.16703033447266
1597156457.4684703,42134,81.70698547363281
1597156544.7042005,42450,78.26410675048828
1597156549.2616413,42468,84.86174774169922
1597156609.85667,42678,80.51809692382812
1597156837.5344167,43518,83.49500274658203
1597156860.1892843,43607,86.57940673828125
1597156868.3092687,43639,84.55406951904297
1597156893.9225686,43711,83.53047943115234
1597156900.7819746,43738,74.47773742675781
1597156901.78654,43742,79.24005889892578
1597156917.731333,43805,85.25177764892578
1597156965.5273123,43993,83.23616027832031
1597156993.0462325,44073,84.90510559082031
1597157025.1349273,44200,82.77799987792969
1597157026.9174137,44207,84.80826568603516
1597157038.141925,44251,85.68949890136719
1597157051.5379064,44304,85.29206085205078
1597157129.792606,44585,87.31010437011719
1597157195.554692,44816,81.74956512451172
1597157232.8881326,44964,95.5804214477539
1597157327.7694077,45310,83.6683349609375
1597157330.0447984,45319,80.56523895263672
1597157343.4680803,45372,84.13739013671875
1597157385.0684772,45507,81.6917495727539
1597157423.2776327,45658,81.04241943359375
1597157605.266063,46318,84.89134979248047
1597157609.3415022,46334,79.30931854248047
1597157629.4086802,46413,87.67325592041016
1597157658.5425887,46499,90.81553649902344
1597157860.4228745,47241,85.11822509765625
1597157875.4284644,47301,83.22642517089844
1597157954.517644,47585,84.00569915771484
1597157967.7447674,47638,84.46994018554688
1597157975.577917,47669,83.8664779663086
1597157984.7492368,47705,84.87261962890625
1597157994.5943244,47744,85.81167602539062
1597158036.7093244,47882,86.87456512451172
1597158053.1150472,47947,68.42833709716797
1597158058.8474388,47970,85.37715148925781
1597158085.7362044,48076,87.35842895507812
1597158112.2200534,48181,85.6927719116211
1597158131.1570964,48227,85.48081970214844
1597158205.4400775,48522,87.84534454345703
1597158294.0580285,48844,84.04732513427734
1597158409.42981,49272,86.32691192626953
1597158436.6860325,49351,84.70779418945312
1597158468.4298038,49477,81.3706283569336
1597158616.6684914,50006,86.09164428710938
1597158629.1617646,50056,86.14251708984375
1597158652.5377927,50149,84.98075103759766
1597158656.574989,50165,81.9741439819336
1597158664.1937895,50195,84.63433837890625
1597158682.6299944,50268,85.03690338134766
1597158781.179591,50629,87.05860137939453
1597158836.4232295,50819,85.73485565185547
1597158876.9561255,50979,84.42080688476562
1597158923.3851795,51134,83.33446502685547
1597158946.9368138,51227,83.72396850585938
1597158960.824709,51282,90.5363540649414
1597159106.142772,51798,86.41371154785156
1597159108.1613624,51806,88.48866271972656
1597159145.6021605,51954,76.90351104736328
1597159157.5089767,52001,83.52886962890625
1597159238.6185625,52292,84.260498046875
1597159254.0884938,52353,84.844970703125
1597159301.1151223,52510,82.75437927246094
1597159344.6394444,52682,88.75275421142578
1597159408.7678416,52906,82.15010833740234
1597159417.1824088,52939,86.63101196289062
1597159455.9960022,53092,84.56440734863281
1597159459.7965906,53107,82.05807495117188
1597159558.6142373,53468,84.67994689941406
1597159626.2304316,53706,85.68258666992188
1597159628.00602,53713,84.73133087158203
1597159629.0251753,53717,87.38742065429688
1597159630.03673,53721,84.39215087890625
1597159673.039606,53862,80.94612121582031
1597159684.013883,53906,88.41314697265625
1597159726.1474526,54072,85.7369155883789
1597159735.236266,54108,91.66085052490234
1597159739.0228953,54123,85.68627166748047
1597159776.2382712,54241,86.03022766113281
1597159897.7780004,54691,80.35858154296875
1597159927.2567465,54807,84.47801208496094
1597159967.5689633,54937,86.76734924316406
1597159979.0050285,54982,87.9551010131836
1597160032.6743867,55193,86.96344757080078
1597160066.7832928,55299,88.24566650390625
1597160128.7313726,55543,86.1505355834961
1597160130.7604022,55551,86.73519897460938
1597160179.0812159,55713,83.66671752929688
1597160192.5040412,55766,90.40667724609375
1597160351.3345604,56337,84.60830688476562
1597160394.7411206,56507,86.05020141601562
1597160398.2888243,56521,82.54459381103516
1597160420.472369,56608,86.22933959960938
1597160473.136812,56787,87.41577911376953
1597160481.5196953,56820,87.09758758544922
1597160527.2298598,56999,89.05894470214844
1597160610.868046,57299,86.64641571044922
1597160612.3945456,57305,87.28482818603516
1597160665.083474,57484,90.20313262939453
1597160742.361343,57760,85.53044128417969
1597160885.1767032,58295,82.57070922851562
1597160929.098233,58440,84.54345703125
1597160958.4792755,58556,85.7544174194336
1597160979.9443047,58641,87.6268539428711
1597160999.7489166,58719,81.8823013305664
1597161006.5991306,58746,83.71318817138672
1597161010.872182,58763,87.67728424072266
1597161152.1388884,59264,82.22340393066406
1597161164.0516565,59311,79.7942123413086
1597161194.743067,59432,85.51092529296875
1597161254.6106505,59640,86.10092163085938
1597161262.2389593,59670,82.87443542480469
1597161399.1577704,60179,86.68733215332031
1597161400.687442,60185,87.8573226928711
1597161413.654154,60207,86.5643539428711
1597161436.6039,60297,85.3880844116211
1597161482.0523505,60475,91.20475006103516
1597161682.3832588,61205,84.77970123291016
1597161707.6857247,61276,85.06706237792969
1597161748.6059718,61438,84.12474060058594
1597161772.8285835,61534,87.65815734863281
1597161816.9905028,61680,82.46646881103516
1597161940.6015065,62139,77.18041229248047
1597161960.8554454,62219,86.63801574707031
1597162043.5044966,62516,80.90946960449219
1597162051.3760648,62547,84.5752944946289
1597162141.7740726,62874,86.6236343383789
1597162187.2655447,63024,88.62271881103516
1597162237.3969507,63220,87.36748504638672
1597162272.4647584,63358,86.28157043457031
1597162297.8134553,63428,84.76250457763672
1597162298.072033,63429,82.560302734375
1597162319.4323292,63513,86.74755859375
1597162359.5584157,63671,88.01885223388672
1597162416.4666421,63865,84.18486785888672
1597162447.7170784,63988,85.68019104003906
1597162482.9102907,64098,86.6495361328125
1597162515.1063097,64225,87.37564849853516
1597162594.7722092,64511,83.02601623535156
1597162597.315174,64521,83.16666412353516
1597162639.436726,64687,88.7972183227539
1597162697.7105217,64889,87.13710021972656
1597162795.1099782,65245,82.2167739868164
1597162807.0427232,65292,84.5876693725586
1597162846.867248,65450,89.35003662109375
1597162862.1296911,65481,86.46976470947266
1597162892.5512764,65601,85.68758392333984
1597162903.220685,65643,86.86898803710938
1597162919.807543,65709,86.65705871582031
1597162977.3357155,65907,90.80508422851562
1597163013.23904,66049,87.99024200439453
1597163083.907927,66298,86.13427734375
1597163179.7661817,66647,90.6847152709961
1597163215.2513323,66787,85.86563110351562
1597163263.2782805,66948,90.04108428955078
1597163270.363554,66976,87.7491226196289
1597163281.8098586,67021,87.7617416381836
1597163395.1029706,67440,87.16332244873047
1597163618.8715987,68263,87.93708038330078
1597163623.445763,68281,88.02864074707031
1597163655.5487332,68378,89.87372589111328
1597163668.5502706,68429,87.48805236816406
1597163709.5862458,68590,79.69305419921875
1597163803.662466,68929,86.41117095947266
1597163818.6960695,68988,89.34178161621094
1597163872.6431189,69171,87.21701049804688
1597163876.1923294,69185,87.93719482421875
1597163952.177368,69455,82.47554779052734
1597163957.4788477,69476,89.56596374511719
1597164026.3506567,69719,87.63867950439453
1597164046.3286142,69798,85.96731567382812
1597164075.7685144,69915,83.65733337402344
1597164228.684649,70462,90.03971862792969
1597164258.5715256,70580,87.31745147705078
1597164277.6843495,70656,84.45179748535156
1597164350.540055,70915,84.53363800048828
1597164370.897719,70996,87.91719055175781
1597164487.7555566,71428,87.00755310058594
1597164527.0044034,71554,87.65128326416016
1597164533.5384185,71580,84.87828063964844
1597164563.0044491,71696,86.99626159667969
1597164609.4186525,71850,88.76908111572266
1597164623.6153822,71906,82.79927825927734
1597164636.5213783,71957,90.69953918457031
1597164642.0922534,71979,88.07855987548828
1597164650.4102275,72012,94.0219955444336
1597164656.7080204,72037,87.75071716308594
1597164729.736048,72297,84.36005401611328
1597164730.2402043,72299,87.61410522460938
1597164755.9542036,72401,83.6768798828125
1597164756.7189806,72404,85.96508026123047
1597164803.1817098,72558,88.32221984863281
1597164844.7774458,72723,90.0862045288086
1597164890.098999,72873,84.6762466430664
1597164924.449681,73009,82.83550262451172
1597164967.2972188,73179,86.17728424072266
1597165009.7332125,73318,85.50801086425781
1597165136.2713666,73789,88.98090362548828
1597165137.5233548,73794,83.89985656738281
1597165149.440825,73841,89.75935363769531
1597165164.6361244,73901,85.07411193847656
1597165177.85128,73924,87.79345703125
1597165244.380337,74187,86.25817108154297
1597165246.1569529,74194,86.56011962890625
1597165440.1073487,74901,88.666748046875
1597165515.9464254,75171,87.32383728027344
1597165598.8592036,75469,85.98885345458984
1597165603.4152114,75487,93.89568328857422
1597165623.7003784,75567,89.07066345214844
1597165722.478919,75928,85.32588195800781
1597165762.4643033,76056,78.6709213256836
1597165773.2759945,76099,86.31839752197266
1597165803.2856905,76218,87.24996185302734
1597165864.6580174,76431,80.32598114013672
1597165877.5614824,76482,88.46540069580078
1597165913.912389,76626,86.32376098632812
1597165925.8113468,76673,86.36361694335938
1597165962.9442348,76790,92.16060638427734
1597165992.2987776,76906,88.11656951904297
1597165994.0885017,76913,86.955078125
1597166073.8405216,77198,87.71964263916016
1597166105.723186,77324,89.26988983154297
1597166165.4349284,77530,83.95125579833984
1597166241.7366686,77802,88.83666229248047
1597166266.784667,77901,87.05330657958984
1597166326.1243608,78135,84.70348358154297
1597166351.8610098,78208,87.53715515136719
1597166366.382106,78265,91.01410675048828
1597166502.8815527,78775,87.93219757080078
1597166520.1072614,78843,85.82051086425781
1597166547.0616558,78920,87.9541015625
1597166550.6412613,78934,87.21456146240234
1597166560.57377,78973,89.62876892089844
1597166568.6842432,79005,86.90015411376953
1597166653.4093585,79309,85.4458236694336
1597166681.02299,79418,85.46813201904297
1597166734.136113,79597,87.49200439453125
1597166837.475331,79975,82.73480987548828
1597166851.6172137,80031,86.41780853271484
1597166852.6408412,80035,85.89649200439453
1597166869.1409378,80100,85.0934066772461
1597166885.6805756,80165,90.28263854980469
1597166950.0674183,80390,88.55558013916016
1597166954.1150768,80406,87.01461029052734
1597166990.649797,80550,84.74554443359375
1597166997.2267802,80576,87.67273712158203
1597167013.9799032,80613,85.1620864868164
1597167118.2478218,80996,87.8526611328125
1597167123.074531,81015,85.92324829101562
1597167148.8956416,81117,88.4780044555664
1597167223.002844,81381,86.84296417236328
1597167251.671989,81494,86.14347076416016
1597167260.5230422,81529,84.00833129882812
1597167375.0304766,81952,88.93436431884766
1597167596.6842625,82736,88.51046752929688
1597167605.3003583,82770,87.14550018310547
1597167625.298884,82849,93.20658874511719
1597167690.3795748,83075,90.11724853515625
1597167703.61211,83127,81.9058609008789
1597167739.125285,83267,92.0970687866211
1597167808.260253,83510,84.61550903320312
1597167872.425532,83762,85.69649505615234
1597167920.498841,83923,90.62049102783203
1597167989.1985178,84165,87.19620513916016
1597167997.223119,84197,87.66126251220703
1597168047.1584175,84394,84.0857925415039
1597168050.9419844,84409,86.74097442626953
1597168106.9573143,84601,86.21633911132812
1597168128.4961424,84686,89.20274353027344
1597168142.1733115,84740,85.35433197021484
1597168161.8913832,84818,86.1884765625
1597168220.518594,85020,86.80577850341797
1597168228.631857,85052,88.08937072753906
1597168238.0433009,85089,88.3193130493164
1597168258.3981414,85169,85.91874694824219
1597168304.2457786,85320,84.69425964355469
1597168352.315119,85508,83.99942016601562
1597168367.6307993,85539,87.14563751220703
1597168376.0936537,85572,85.69014739990234
1597168405.265707,85686,84.24435424804688
1597168421.4148684,85749,86.9373550415039
1597168489.091343,85985,84.98565673828125
1597168496.4904299,86014,87.03740692138672
1597168615.5701122,86452,87.39647674560547
1597168706.3932285,86780,87.14698791503906
1597168709.7050333,86793,86.50556182861328
1597168727.875824,86865,87.95823669433594
1597168771.5133944,87008,90.07877349853516
1597168876.5388944,87393,88.18244934082031
1597168891.0720286,87450,87.28504180908203
1597168917.908012,87556,87.64754486083984
1597168934.3886867,87621,87.22721099853516
1597168953.2168512,87666,85.27711486816406
1597168994.5222468,87829,85.78999328613281
1597169080.1051314,88137,87.95703125
1597169164.723164,88441,88.1732406616211
1597169223.9526186,88674,86.64920806884766
1597169267.1320384,88815,88.0657730102539
1597169388.0709288,89262,87.40660095214844
1597169409.5288322,89347,88.86591339111328
1597169413.5678952,89363,86.94813537597656
1597169517.8596878,89745,87.19593811035156
1597169529.6250744,89762,81.40609741210938
1597169562.7267933,89892,85.59490966796875
1597169583.285591,89973,84.89132690429688
1597169598.955156,90035,86.30960845947266
1597169657.7783742,90237,90.27487182617188
1597169711.8489707,90450,86.1420669555664
1597169886.0672534,91074,84.40584564208984
1597169891.1592479,91094,91.4305648803711
1597169951.2781487,91300,89.15457916259766
1597169995.925467,91474,85.54313659667969
1597170041.5954685,91624,85.0546875
1597170046.6862614,91644,86.68729400634766
1597170047.4575543,91647,83.2892074584961
1597170069.2309601,91732,89.20104217529297
1597170069.9896193,91735,87.91091918945312
1597170168.8725393,92094,87.40528106689453
1597170175.4839106,92120,86.54488372802734
1597170344.4482255,92729,89.08187866210938
1597170359.4422648,92788,89.6956558227539
1597170452.3799512,93126,90.72032928466797
1597170476.9790099,93223,85.77523040771484
1597170547.250792,93471,91.23737335205078
1597170663.605399,93901,85.82209777832031
1597170799.8108523,94380,86.72563171386719
1597170811.0184915,94424,74.36756134033203
1597170839.2858455,94536,85.9131851196289
1597170909.5632465,94784,88.58342742919922
1597170936.5558538,94891,88.30120849609375
1597170985.9852624,95057,90.43605041503906
1597171018.0096512,95184,90.201904296875
1597171052.647212,95321,87.47164916992188
1597171066.7797616,95377,88.21398162841797
1597171082.408281,95409,86.97773742675781
1597171100.3407454,95480,86.00811004638672
1597171204.0859947,95860,89.54674530029297
1597171226.605378,95949,89.74800109863281
1597171232.4410982,95972,88.06926727294922
1597171323.065521,96301,80.3335189819336
1597171389.866254,96535,87.63563537597656
1597171406.2829373,96600,85.68179321289062
1597171519.7280366,97018,87.68330383300781
1597171562.1455426,97156,86.67520141601562
1597171579.9306607,97226,86.23251342773438
1597171597.5924551,97296,85.2152099609375
1597171628.2084262,97416,92.79942321777344
1597171639.334209,97460,87.88374328613281
1597171681.3753424,97596,91.49832916259766
1597171695.7530053,97653,87.8763656616211
1597171718.438902,97742,81.30956268310547
1597171732.1190548,97796,85.49021911621094
1597171759.9185994,97876,87.35710144042969
1597171787.706207,97986,86.97188568115234
1597171826.672629,98139,86.18717193603516
1597171852.6448662,98212,89.23985290527344
1597171901.4100523,98404,85.23641967773438
1597171919.138932,98474,90.96874237060547
1597171931.490603,98523,90.50004577636719
1597172081.272201,99055,86.37432861328125
1597172203.0229359,99506,89.55689239501953
1597172229.9755104,99612,87.90290069580078
1597172230.482162,99614,86.20480346679688
1597172306.4287179,99884,84.20157623291016
1597172415.385529,100284,89.59652709960938
1597172494.0580556,100566,86.79638671875
1597172499.867559,100589,93.32341003417969
1597172548.384632,100751,90.91627502441406
1597172575.4602983,100858,88.9184341430664
1597172590.3678765,100917,87.72769927978516
1597172592.6421778,100926,84.11888122558594
1597172610.7409756,100997,84.78624725341797
1597172637.2635734,101072,87.79633331298828
1597172658.2525337,101155,89.89583587646484
1597172678.2709444,101234,88.60670471191406
1597172703.9213793,101335,89.1417465209961
1597172709.0152314,101355,86.7198486328125
1597172735.7648838,101431,86.9544906616211
1597172750.2857723,101488,80.52703094482422
1597172753.0850785,101499,88.57670593261719
1597172868.4498131,101923,90.45706939697266
1597172873.5696383,101943,84.43865203857422
1597172973.510209,102307,91.21868896484375
1597173032.4783251,102509,89.22012329101562
1597173040.5796819,102541,91.55165100097656
1597173054.3216226,102595,85.32182312011719
1597173077.0169184,102685,86.1695556640625
1597173133.939319,102880,84.53888702392578
1597173141.7867672,102911,85.21871185302734
1597173155.7152643,102966,86.3091812133789
1597173164.504214,103001,90.61959838867188
1597173167.0022132,103011,88.45296478271484
1597173223.8845167,103206,84.57315063476562
1597173288.7153175,103462,90.81184387207031
1597173310.1151502,103517,86.63677978515625
1597173426.4403965,103947,88.53031158447266
1597173516.9861648,104276,94.09967041015625
1597173531.675222,104334,88.05840301513672
1597173632.9690301,104704,88.92259979248047
1597173659.2849705,104808,89.20269012451172
1597173662.8348646,104822,89.11695861816406
1597173667.6432428,104841,88.64537048339844
1597173678.050747,104882,85.05526733398438
1597173689.0316772,104896,84.26620483398438
1597173692.824507,104911,84.95417022705078
1597173696.13851,104924,89.7275390625
1597173706.1400445,104963,86.84844970703125
1597173739.2553833,105093,86.35688018798828
1597173790.5108895,105265,96.28726959228516
1597173833.5105813,105434,89.02550506591797
1597173885.8268332,105610,87.27629852294922
1597173909.2612472,105702,89.58092498779297
1597173927.5827265,105774,89.71721649169922
1597173931.091932,105788,85.1886978149414
1597174046.0371141,106210,88.85799407958984
1597174060.5669425,106267,88.254638671875
1597174098.9441419,106390,93.93531799316406
1597174143.5460498,106566,90.74482727050781
1597174176.129811,106666,83.77098846435547
1597174202.1502826,106769,86.68981170654297
1597174294.129584,107103,85.59638977050781
1597174477.0442617,107764,88.62408447265625
1597174487.3059754,107804,88.24787139892578
1597174495.766207,107837,91.45439910888672
1597174542.5348365,108021,88.82282257080078
1597174666.8234398,108449,87.3880386352539
1597174701.912006,108586,91.35027313232422
1597174839.956295,109098,86.27745819091797
1597174884.0721157,109242,87.29080963134766
1597174884.3260937,109243,86.7242660522461
1597174898.9715157,109301,85.28675079345703
1597174957.1162581,109501,87.53984069824219
1597174977.1402326,109580,86.40032958984375
1597175038.4447486,109822,90.16316223144531
1597175106.911001,110063,88.75371551513672
1597175146.8572795,110191,82.947265625
1597175155.1996827,110224,90.45655822753906
1597175204.3213143,110418,88.75376892089844
1597175219.5344734,110478,85.85218811035156
1597175254.5340986,110586,92.27629089355469
1597175263.6999254,110622,89.50679779052734
1597175268.4964874,110641,90.18401336669922
1597175292.8822982,110737,89.85358428955078
1597175416.459406,111194,86.82006072998047
1597175434.3743982,111235,88.46770477294922
1597175456.7152605,111323,87.13278198242188
1597175513.0825489,111545,88.70726013183594
1597175559.2396832,111698,85.64817810058594
1597175607.1338902,111887,87.77922821044922
1597175614.2503295,111915,87.45384979248047
1597175770.014441,112470,88.18344116210938
1597175826.7953598,112664,87.0714111328125
1597175836.6624022,112703,87.27891540527344
1597175887.2053556,112902,87.00065612792969
1597176001.7733662,113322,88.8963623046875
1597176045.3022869,113463,92.0543212890625
1597176077.5542557,113589,85.36595916748047
1597176123.8220477,113741,89.35807037353516
1597176184.9252138,113980,83.1744384765625
1597176271.9397693,114292,88.33199310302734
1597176322.150134,114459,87.46669006347656
1597176324.1748438,114467,87.70748901367188
1597176421.2317016,114820,87.14832305908203
1597176490.8821268,115096,86.48633575439453
1597176511.8101547,115149,88.14542388916016
1597176609.6661823,115506,90.177490234375
1597176612.6687984,115518,86.40653228759766
1597176675.0501864,115765,87.45758819580078
1597176676.8336885,115772,87.01861572265625
1597176711.021069,115878,85.88179779052734
1597176751.698764,116039,84.32091522216797
1597176774.6285028,116129,90.49920654296875
1597176864.2210464,116453,86.79005432128906
1597176915.0134797,116624,90.57140350341797
1597176927.513951,116673,87.5814208984375
1597176937.1491723,116711,92.84798431396484
1597176945.7119563,116745,86.15560913085938
1597176955.3397756,116783,89.06829071044922
1597176965.2122998,116822,88.64183807373047
1597177002.0060787,116938,83.7120590209961
1597177011.8547115,116977,87.47818756103516
1597177021.7784107,117016,89.57691192626953
1597177025.3571217,117030,85.08668518066406
1597177029.6602175,117047,87.96420288085938
1597177056.9433491,117155,89.25320434570312
1597177070.5751555,117209,92.31116485595703
1597177193.2023823,117635,88.99253845214844
1597177241.3901951,117825,87.88569641113281
1597177278.2928092,117941,90.51628875732422
1597177333.950811,118161,91.24066925048828
1597177341.291815,118190,87.37596893310547
1597177472.841509,118651,85.9418716430664
1597177537.947752,118908,88.9228744506836
1597177545.3085291,118937,100.5413589477539
1597177568.2689865,118998,86.42142486572266
1597177645.5327163,119302,88.16722106933594
1597177695.823957,119470,84.724853515625
1597177832.7554262,119979,88.6874771118164
1597177836.5735242,119994,88.20531463623047
1597177919.4822628,120291,85.20016479492188
1597178077.5334232,120854,87.70188903808594
1597178092.6677668,120914,87.72716522216797
1597178170.890281,121192,84.8445816040039
1597178171.1450672,121193,88.07444763183594
1597178199.1821055,121304,83.52079010009766
1597178206.309859,121332,86.69874572753906
1597178213.9792447,121362,87.74974822998047
1597178224.397089,121403,88.93968963623047
1597178261.2540755,121519,87.91513061523438
1597178348.8860142,121835,89.58333587646484
1597178359.602266,121877,86.55884552001953
1597178368.7818973,121913,87.36018371582031
1597178450.3943334,122205,91.33647918701172
1597178458.243764,122236,86.72260284423828
1597178540.2787964,122529,89.9037094116211
1597178563.740267,122622,89.4443588256836
1597178566.7305555,122634,89.62149047851562
1597178593.3762648,122739,89.20658874511719
1597178684.346587,123068,85.9982681274414
1597178836.560674,123609,87.37565612792969
1597178842.6389563,123633,85.89935302734375
1597178850.912885,123666,91.06472778320312
1597178969.3039641,124103,90.52838897705078
1597178986.1769829,124169,87.88849639892578
1597178993.2874746,124197,88.86239624023438
1597179085.9781468,124532,89.27594757080078
1597179138.939765,124711,92.37439727783203
1597179151.4586308,124760,89.25575256347656
1597179152.2268274,124763,85.17264556884766
1597179155.0093367,124774,88.61243438720703
1597179166.3144825,124818,89.3010482788086
1597179231.08912,125043,92.62362670898438
1597179294.0005815,125290,85.86570739746094
1597179616.3196828,126444,90.95123291015625
1597179677.6799123,126687,88.99568176269531
1597179747.9090912,126935,89.38186645507812
1597179761.3260014,126988,87.38175964355469
1597179796.3783545,127097,89.49019622802734
1597179830.061743,127230,86.09764862060547
1597179876.600349,127414,87.74882507324219
1597179916.7078762,127542,88.5908203125
1597179930.2606664,127595,86.65160369873047
1597179941.005603,127637,87.2635498046875
1597179968.7071645,127746,86.14753723144531
1597179970.4552548,127753,88.7592544555664
1597179986.1532452,127785,88.68415832519531
1597179994.2478075,127817,88.11064910888672
1597180009.798608,127878,90.2406997680664
1597180014.4483306,127896,84.7886962890625
1597180069.3253176,128112,86.29338073730469
1597180125.8532155,128304,98.5229263305664
1597180152.2576993,128408,86.2010269165039
1597180167.8972805,128470,83.29291534423828
1597180219.813955,128644,89.68169403076172
1597180280.0340216,128852,86.40064239501953
1597180354.2895756,129146,87.34687805175781
1597180371.9643521,129186,85.40597534179688
1597180405.4240885,129318,88.30885314941406
1597180425.2002702,129396,91.47054290771484
1597180427.7277405,129406,89.78359985351562
1597180430.7912116,129418,86.4254379272461
1597180432.8162513,129426,88.7103042602539
1597180439.9149058,129454,89.8970718383789
1597180451.9391623,129502,91.9727554321289
1597180470.39856,129545,87.62452697753906
1597180502.651758,129672,89.15067291259766
1597180541.209614,129824,86.6129379272461
1597180574.2322195,129925,87.05018615722656
1597180610.7636373,130068,89.69747924804688
1597180611.5229652,130071,89.42408752441406
1597180635.412343,130165,86.0509033203125
1597180681.355787,130316,87.27161407470703
1597180787.6076164,130703,90.21766662597656
1597180795.2416523,130733,88.50145721435547
1597180803.4134731,130765,86.39007568359375
1597180844.3679307,130926,87.40736389160156
1597180867.2170997,130986,88.24654388427734
1597180873.6282504,131011,80.69093322753906
1597181003.6156404,131491,88.48762512207031
1597181006.4066362,131502,87.92676544189453
1597181059.2195826,131680,88.42400360107422
1597181065.095394,131703,89.92717742919922
1597181072.9996934,131734,90.22595977783203
1597181109.0284886,131876,87.43868255615234
1597181112.5712821,131890,87.90619659423828
1597181284.0820282,132506,86.51383209228516
1597181327.2312067,132676,88.39800262451172
1597181396.1949008,132916,80.14405059814453
1597181400.278687,132932,87.97408294677734
1597181442.2398996,133067,85.44969177246094
1597181477.9249334,133206,86.84192657470703
1597181506.3601382,133318,86.04238891601562
1597181559.2849534,133496,89.0645523071289
1597181567.5001106,133528,86.16316986083984
1597181585.8847277,133600,88.70433807373047
1597181659.5363674,133860,90.44941711425781
1597181696.8889127,134007,82.96298217773438
1597181798.1692202,134376,85.03516387939453
1597181801.475595,134389,89.05274963378906
1597181830.5234704,134474,90.14176177978516
1597181874.0682137,134645,88.66877746582031
1597181928.1174743,134829,90.79196166992188
1597181933.9481263,134852,89.2708969116211
1597181935.2134185,134857,87.12633514404297
1597181940.292023,134877,91.49330139160156
1597181967.3113337,134983,80.80345153808594
1597182062.1221006,135327,88.09967041015625
1597182142.8397005,135615,86.90184783935547
1597182215.7516727,135872,89.00003051757812
1597182301.8913934,136209,93.45502471923828
1597182327.740361,136280,89.01403045654297
1597182347.5430286,136358,89.24751281738281
1597182435.5785258,136673,89.68354797363281
1597182436.8640358,136678,88.90752410888672
1597182440.7216468,136693,86.4273910522461
1597182532.679597,137023,88.50836944580078
1597182540.851029,137055,88.92475128173828
1597182590.9691155,137252,90.89021301269531
1597182656.9249537,137482,87.27869415283203
1597182677.992586,137565,86.71635437011719
1597182682.7482793,137584,88.36839294433594
1597182716.4061344,137687,88.4248275756836
1597182730.8025336,137744,91.7670669555664
1597182787.0196106,137966,90.74640655517578
1597182842.85346,138156,87.94664764404297
1597182923.5973063,138444,87.89929962158203
1597182930.7107604,138472,89.09872436523438
1597182952.5797863,138558,86.5212631225586
1597183057.531061,138939,87.71882629394531
1597183063.0998118,138961,85.75017547607422
1597183146.7103195,139258,89.88114166259766
1597183191.3067603,139403,90.30274963378906
1597183203.0169706,139449,91.56302642822266
1597183344.7646863,139975,88.43479919433594
1597183354.852482,140015,86.55268096923828
1597183356.8851388,140023,87.4638900756836
1597183362.4744375,140045,88.5868911743164
1597183365.0272472,140055,87.92124938964844
1597183391.861801,140131,91.61739349365234
1597183400.4725933,140165,87.15111541748047
1597183422.5507839,140252,86.93682098388672
1597183430.3661294,140283,84.40743255615234
1597183556.1435513,140750,86.01139831542969
1597183608.793369,140927,85.08012390136719
1597183624.5887432,140989,94.06216430664062
1597183691.3653667,141222,86.94664001464844
1597183692.9006917,141228,85.7311019897461
1597183854.8440259,141834,88.52772521972656
1597183859.6807816,141853,85.3398208618164
1597183876.5599442,141889,88.24104309082031
1597183901.1670554,141986,86.55370330810547
1597183950.0579026,142179,89.3135757446289
1597183954.4073877,142196,78.56510925292969
1597183954.6618752,142197,87.01734924316406
1597184038.2295077,142496,86.5224380493164
1597184047.446553,142532,86.62255859375
1597184110.667576,142751,88.85459899902344
1597184146.4553955,142892,90.28018188476562
1597184228.49367,143186,85.63623809814453
1597184275.8468096,143342,88.92991638183594
1597184311.8844025,143485,87.96524810791016
1597184333.7076108,143571,87.88105773925781
1597184336.2689207,143581,87.07862091064453
1597184379.6562357,143722,89.20851135253906
1597184391.015759,143767,78.2038803100586
1597184397.366562,143792,89.12226867675781
1597184429.4372241,143918,89.62903594970703
1597184454.8086956,143988,88.22613525390625
1597184497.7782416,144157,90.26219177246094
1597184515.32248,144226,90.37928009033203
1597184530.3627,144285,88.84471130371094
1597184568.2166412,144404,88.56570434570312
1597184599.877968,144528,89.14521026611328
1597184605.262244,144549,89.45500183105469
1597184807.1725695,145280,92.6812515258789
1597184899.4514673,145612,86.8538589477539
1597184902.2249186,145623,86.43866729736328
1597184924.6297235,145711,87.83808898925781
1597184942.268673,145750,88.70002746582031
1597184952.6847024,145791,87.55828857421875
1597184988.3709528,145932,93.02030944824219
1597185092.1922586,146312,86.73848724365234
1597185114.2236602,146399,88.79559326171875
1597185197.1136818,146696,88.45992279052734
1597185364.1825786,147296,88.2164077758789
1597185379.363582,147356,85.56855010986328
1597185381.897302,147366,87.9256591796875
1597185421.3590808,147491,87.09200286865234
1597185573.730206,148063,90.5552978515625
1597185605.7696033,148189,88.33349609375
1597185638.4377687,148288,89.38421630859375
1597185672.9814065,148424,89.50712585449219
1597185711.5390687,148546,88.88088989257812
1597185726.2468522,148604,89.75012969970703
1597185743.7657766,148673,88.30793762207031
1597185744.7963512,148677,90.65262603759766
1597185770.450925,148778,86.67218017578125
1597185792.257948,148864,87.85952758789062
1597185796.054693,148879,88.55390167236328
1597185953.5564103,149442,90.97396087646484
1597185982.099506,149555,85.33405303955078
1597186021.6991465,149683,86.61176300048828
1597186025.5094275,149698,85.81816864013672
1597186043.2692847,149768,88.03366088867188
1597186073.098947,149886,87.5032730102539
1597186085.9954197,149937,94.49452209472656
1597186108.9323225,149999,88.7323989868164


==> plot_data/angle_data/cifar10/run-RESNET32_models_PAL_1_PAL_45000_150000_128_0.1_0_0.8_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1597144940.1977844,42,77.6273193359375
1597144951.6994426,167,87.18081665039062
1597144957.4412582,229,84.40926361083984
1597144985.346652,474,80.33134460449219
1597144991.0847464,536,86.30642700195312
1597144995.0803447,579,84.81432342529297
1597144995.734039,586,89.38047790527344
1597145000.1575046,634,80.20137023925781
1597145001.3527381,647,65.23683166503906
1597145012.3505464,714,85.33955383300781
1597145021.0370753,808,90.44194793701172
1597145040.2032735,1014,80.11856079101562
1597145074.673566,1333,86.3105697631836
1597145079.5180235,1385,77.4608383178711
1597145080.1770134,1392,86.17005920410156
1597145089.1679084,1436,75.15330505371094
1597145112.8663769,1691,89.5726318359375
1597145116.8775249,1734,76.45539855957031
1597145117.156948,1737,96.07075500488281
1597145135.0186486,1877,83.78753662109375
1597145138.7561054,1917,84.88429260253906
1597145149.8053174,2036,69.38459777832031
1597145179.741064,2307,87.74674224853516
1597145187.333087,2389,71.7198715209961
1597145201.1026163,2485,70.68943786621094
1597145201.199367,2486,79.30073547363281
1597145219.7037113,2685,71.27267456054688
1597145257.4148319,3038,90.58285522460938
1597145280.1351674,3230,82.72623443603516
1597145281.637914,3246,83.42503356933594
1597145287.1327274,3305,64.98204803466797
1597145320.9851482,3618,73.47282409667969
1597145321.1712136,3620,77.0045166015625
1597145325.797677,3670,75.48184967041016
1597145339.7763474,3821,72.1888427734375
1597145357.1427755,3956,64.5716552734375
1597145395.602577,4317,55.95358657836914
1597145403.3284914,4400,62.10587692260742
1597145411.8945582,4492,78.9419937133789
1597145413.468439,4509,67.33739471435547
1597145433.7975724,4676,60.81563186645508
1597145444.2271795,4788,64.4819107055664
1597145466.0525675,4971,49.45012664794922
1597145481.1801183,5134,75.20589447021484
1597145505.6802592,5345,60.55695343017578
1597145506.9786518,5359,76.473388671875
1597145545.6076279,5723,59.43403625488281
1597145558.8170445,5864,56.74375534057617
1597145562.8435638,5907,56.43810272216797
1597145575.4071531,5990,74.35584259033203
1597145594.8613527,6200,67.38846588134766
1597145596.6047719,6219,57.97920608520508
1597145634.3057191,6574,60.541748046875
1597145650.6346662,6699,48.562400817871094
1597145651.7567596,6711,67.16426086425781
1597145665.0491269,6854,67.13880157470703
1597145675.4786747,6966,71.33440399169922
1597145697.9184685,7155,55.741756439208984
1597145718.8137271,7382,51.81410598754883
1597145731.0524676,7460,54.210628509521484
1597145731.3354194,7463,61.10009765625
1597145767.2285683,7798,57.10357666015625
1597145770.5029688,7833,61.86762619018555
1597145792.0238845,8066,51.52009201049805
1597145807.5053864,8180,56.24925994873047
1597145811.3311028,8221,58.72275161743164
1597145824.4030817,8363,51.37683868408203
1597145841.837597,8498,79.66291809082031
1597145842.7732553,8508,61.95621871948242
1597145851.3850026,8601,49.91062927246094
1597145881.7722979,8878,58.314361572265625
1597145887.0140378,8935,57.09666442871094
1597145922.056587,9260,64.52959442138672
1597145941.2361004,9468,57.29853439331055
1597145954.200061,9554,60.034156799316406
1597145955.420982,9567,52.51472473144531
1597145967.523943,9698,58.04976272583008
1597146042.1565397,10399,55.61843490600586
1597146049.49,10479,53.59274673461914
1597146053.3783426,10522,68.73763275146484
1597146066.2780461,10607,60.22852325439453
1597146082.190252,10780,52.510711669921875
1597146093.4182403,10902,54.32666778564453
1597146093.6976185,10905,63.11240768432617
1597146104.4010801,10966,52.12017059326172
1597146109.4024801,11020,54.58805465698242
1597146116.8753765,11102,59.421688079833984
1597146161.5631378,11532,51.52730178833008
1597146164.6301005,11566,53.2067985534668
1597146180.5900471,11685,57.346168518066406
1597146187.4474716,11759,64.76078033447266
1597146211.722262,11969,57.47833251953125
1597146212.1910694,11974,54.11405563354492
1597146229.8657036,12164,58.007835388183594
1597146241.3927808,12290,54.816566467285156
1597146305.723396,12877,55.73330307006836
1597146325.2450895,13034,57.06715774536133
1597146327.7489872,13061,63.506351470947266
1597146382.4736912,13597,58.14456558227539
1597146384.5957325,13620,62.855262756347656
1597146407.227247,13810,64.36932373046875
1597146449.849012,14221,57.29288101196289
1597146456.6002817,14294,55.76642608642578
1597146460.6792235,14338,59.32027053833008
1597146475.7217128,14447,62.09905242919922
1597146493.303444,14638,63.159706115722656
1597146496.086717,14668,54.74900436401367
1597146506.2725394,14779,54.74745559692383
1597146520.0398772,14873,56.610050201416016
1597146580.2181458,15473,60.9135627746582
1597146588.493053,15507,58.902591705322266
1597146612.1554804,15764,60.10042190551758
1597146649.659548,16116,57.94405746459961
1597146673.6497169,16321,60.69694519042969
1597146728.168401,16857,65.37663269042969
1597146752.5325508,17066,52.254722595214844
1597146755.3846505,17097,72.19855499267578
1597146780.7102356,17317,61.91620635986328
1597146782.7422795,17339,56.171321868896484
1597146801.554136,17543,61.10226821899414
1597146802.8578224,17557,68.4200439453125
1597146900.5816953,18451,68.64844512939453
1597146972.1979544,19116,64.76246643066406
1597146977.1125402,19169,63.587520599365234
1597147015.7714612,19531,70.82655334472656
1597147025.9202516,19640,63.96372604370117
1597147027.2185984,19654,56.402889251708984
1597147039.4946718,19731,62.224578857421875
1597147063.8972905,19995,67.65287780761719
1597147069.320551,20053,63.87073516845703
1597147070.167783,20062,63.7354850769043
1597147082.2224562,20138,57.84566116333008
1597147092.1661134,20244,64.55413055419922
1597147092.9117205,20252,60.44969177246094
1597147099.492837,20323,69.15760803222656
1597147115.301346,20440,71.10667419433594
1597147124.4497373,20539,61.924198150634766
1597147128.0778446,20578,57.449119567871094
1597147151.824843,20779,75.45074462890625
1597147152.1035655,20782,58.59599685668945
1597147158.8847795,20855,69.1818618774414
1597147179.6794271,21080,60.06638717651367
1597147190.7704673,21144,66.37442779541016
1597147198.9299743,21232,64.44096374511719
1597147206.9746327,21319,75.6552505493164
1597147230.9552605,21523,57.17761993408203
1597147266.1101665,21848,65.87642669677734
1597147308.0724773,22245,67.08607482910156
1597147315.9822102,22330,68.75142669677734
1597147318.6090078,22358,66.15154266357422
1597147400.7617772,23138,65.30501556396484
1597147401.6841145,23148,66.1100082397461
1597147405.7705243,23192,74.33789825439453
1597147408.1284988,23218,76.08816528320312
1597147419.4932077,23286,70.74498748779297
1597147426.4531994,23361,66.12200927734375
1597147432.6421397,23427,68.29669952392578
1597147443.0445666,23540,69.38160705566406
1597147460.0653968,23670,62.04671096801758
1597147461.0717778,23681,77.96269226074219
1597147462.936558,23701,81.29978942871094
1597147489.8740995,23938,62.653404235839844
1597147509.3412223,24147,71.75790405273438
1597147521.7386687,24282,60.496307373046875
1597147521.9190319,24284,68.87425231933594
1597147530.539023,24322,62.108585357666016
1597147558.0418048,24621,64.86187744140625
1597147572.2292285,24719,74.54182434082031
1597147572.9736898,24727,72.60566711425781
1597147589.0135589,24901,69.04411315917969
1597147592.049068,24934,71.8286361694336
1597147626.6630683,25253,71.85558319091797
1597147633.9775515,25332,68.8893814086914
1597147644.5465503,25391,67.25501251220703
1597147688.6021152,25812,63.5527229309082
1597147691.87187,25847,68.539794921875
1597147698.6576045,25921,67.51103210449219
1597147738.9223814,26303,69.51299285888672
1597147794.4022405,26797,59.93815231323242
1597147794.5006392,26798,60.625125885009766
1597147797.4373116,26829,67.4913101196289
1597147831.4524574,27142,64.205810546875
1597147832.570672,27154,68.94014739990234
1597147833.033556,27159,68.17191314697266
1597147843.6556373,27274,78.88233947753906
1597147870.0123818,27505,74.50431060791016
1597147879.1626496,27603,65.23528289794922
1597147882.4165385,27638,75.77367401123047
1597147904.6713994,27825,74.44275665283203
1597147913.1189802,27916,74.22726440429688
1597147966.382963,28438,78.48329162597656
1597147981.2090774,28543,63.010955810546875
1597148025.780048,28970,64.36363983154297
1597148028.1918628,28996,76.27591705322266
1597148034.3241055,29062,78.63880157470703
1597148047.06754,29201,75.432861328125
1597148057.994383,29263,73.9861068725586
1597148077.247917,29471,75.06434631347656
1597148078.710112,29487,68.90654754638672
1597148095.5196297,29611,74.44195556640625
1597148115.5718613,29829,70.19185638427734
1597148137.2239277,30005,79.4735107421875
1597148139.632491,30031,88.46672058105469
1597148152.7106085,30174,73.627197265625
1597148172.0861175,30327,74.8070068359375
1597148185.3289983,30470,71.79496002197266
1597148198.4789429,30612,64.26588439941406
1597148212.3144426,30706,73.56924438476562
1597148213.62564,30720,73.84734344482422
1597148287.1051917,31406,68.17399597167969
1597148290.5662732,31443,88.05716705322266
1597148319.1974716,31696,72.92436981201172
1597148336.1353295,31880,74.63115692138672
1597148341.179989,31936,70.96084594726562
1597148347.475852,32004,75.56045532226562
1597148371.5328722,32207,62.87364959716797
1597148397.730428,32435,74.07489013671875
1597148407.762201,32542,79.54198455810547
1597148418.2970269,32657,79.48587036132812
1597148433.2554271,32762,77.37359619140625
1597148445.4496322,32894,65.8647232055664
1597148446.1777296,32902,74.80493927001953
1597148458.2957304,33034,76.66620635986328
1597148477.127261,33181,71.33724975585938
1597148485.3539498,33271,76.12644958496094
1597148491.7556872,33341,80.46755981445312
1597148494.8885088,33375,65.64264678955078
1597148497.4700284,33403,74.53291320800781
1597148533.3666968,33737,79.59539031982422
1597148534.4861176,33749,76.50221252441406
1597148536.2540493,33768,75.31358337402344
1597148537.838587,33785,83.32642364501953
1597148547.9670599,33839,73.06829071044922
1597148551.3913372,33876,79.83002471923828
1597148554.8235176,33913,77.83936309814453
1597148565.9592102,34036,79.68660736083984
1597148575.715502,34141,77.27130889892578
1597148601.2190812,34362,74.06372833251953
1597148603.1788561,34383,73.78692626953125
1597148621.426061,34525,72.69721984863281
1597148628.2775016,34599,73.16270446777344
1597148645.1494749,34783,77.14557647705078
1597148706.1770272,35333,69.6998062133789
1597148708.063054,35354,76.51156616210938
1597148710.1344378,35377,73.21017456054688
1597148719.85648,35483,83.62149810791016
1597148733.3511305,35573,74.76880645751953
1597148751.4107552,35771,77.0710220336914
1597148758.6327748,35849,68.74836730957031
1597148773.5500364,35953,70.4782943725586
1597148775.1063228,35970,74.59899139404297
1597148781.225742,36037,67.86937713623047
1597148800.4401762,36246,67.39619445800781
1597148808.4074337,36275,81.57054901123047
1597148846.357308,36629,80.67271423339844
1597148849.1334083,36659,73.46733093261719
1597148859.0992649,36767,85.46836853027344
1597148866.7227933,36850,77.87113189697266
1597148872.0268753,36907,63.77523422241211
1597148904.3663259,37202,78.40693664550781
1597148936.078766,37489,84.74224090576172
1597148966.6674426,37764,67.35206604003906
1597148976.8852901,37876,73.9698257446289
1597149011.286521,38192,78.19951629638672
1597149039.3689818,38439,83.15923309326172
1597149040.8489256,38455,68.86348724365234
1597149070.457103,38720,79.0015869140625
1597149081.4852877,38840,67.64710235595703
1597149094.4581852,38981,89.47076416015625
1597149128.7231982,39296,81.0106201171875
1597149171.408908,39702,77.05867767333984
1597149174.0185575,39730,76.16520690917969
1597149184.05797,39781,76.98933410644531
1597149192.934719,39878,78.95004272460938
1597149195.7909255,39909,80.32503509521484
1597149205.9734128,40020,70.62171936035156
1597149236.6076078,40296,71.64874267578125
1597149260.5989118,40500,75.25582885742188
1597149274.150094,40647,70.13941192626953
1597149275.5848508,40663,81.29032897949219
1597149275.945905,40667,80.38847351074219
1597149279.0107493,40700,83.91626739501953
1597149280.8905244,40720,85.14676666259766
1597149287.6445496,40793,72.79241943359375
1597149315.5064428,41040,79.10832214355469
1597149339.4899173,41244,80.51419067382812
1597149341.9991624,41271,72.66284942626953
1597149348.5744948,41341,85.94769287109375
1597149372.1331842,41539,80.4914779663086
1597149373.5718603,41555,71.30155181884766
1597149432.2070942,42134,80.38743591308594
1597149466.637542,42450,80.70846557617188
1597149468.3162973,42468,81.48776245117188
1597149492.8980117,42678,80.09261322021484
1597149580.8766296,43518,82.59465026855469
1597149589.1428819,43607,76.12322235107422
1597149592.0941768,43639,80.6297836303711
1597149603.924507,43711,78.99476623535156
1597149606.4737456,43738,67.83843231201172
1597149606.8516028,43742,70.23922729492188
1597149612.6251082,43805,76.9205093383789
1597149630.1694858,43993,83.41584777832031
1597149642.826391,44073,72.03876495361328
1597149654.5160117,44200,83.42576599121094
1597149655.160205,44207,77.62857055664062
1597149659.2565758,44251,81.58409881591797
1597149664.17727,44304,85.89424133300781
1597149695.4891312,44585,76.05492401123047
1597149722.1476717,44816,75.27050018310547
1597149735.7670834,44964,85.66758728027344
1597149772.931298,45310,68.79911041259766
1597149773.757903,45319,81.7684555053711
1597149778.674798,45372,79.5582504272461
1597149796.3720658,45507,80.1424789428711
1597149810.267092,45658,76.84801483154297
1597149881.4163387,46318,73.66925811767578
1597149882.890375,46334,79.23955535888672
1597149890.1951747,46413,81.5970458984375
1597149903.3021724,46499,83.03901672363281
1597149981.9832919,47241,76.25421905517578
1597149987.4779165,47301,81.03193664550781
1597150018.9110973,47585,71.2185287475586
1597150023.7855983,47638,85.63863372802734
1597150026.5857716,47669,85.0740737915039
1597150029.9168878,47705,76.49842834472656
1597150033.5577204,47744,79.7888412475586
1597150051.4384985,47882,81.7667007446289
1597150057.453263,47947,74.0759506225586
1597150059.5788999,47970,80.91718292236328
1597150069.363055,48076,83.19219207763672
1597150079.0468948,48181,84.82146453857422
1597150088.5328007,48227,83.1668701171875
1597150115.7743595,48522,79.45838928222656
1597150150.7212286,48844,73.33647918701172
1597150195.403981,49272,80.71334838867188
1597150208.0166154,49351,83.41990661621094
1597150219.5742652,49477,87.06231689453125
1597150279.009104,50006,83.1017837524414
1597150283.6699827,50056,74.61642456054688
1597150292.1944396,50149,74.37593841552734
1597150293.683921,50165,87.40094757080078
1597150296.450075,50195,78.59744262695312
1597150303.2717772,50268,92.06816864013672
1597150341.7411447,50629,80.56761169433594
1597150364.732883,50819,82.23551177978516
1597150379.6228015,50979,79.89839935302734
1597150399.2387922,51134,84.86668395996094
1597150407.801853,51227,80.82630157470703
1597150412.8697555,51282,89.61404418945312
1597150471.164902,51798,65.93522644042969
1597150471.9233441,51806,83.66374206542969
1597150485.510772,51954,87.47754669189453
1597150489.8340373,52001,82.39830017089844
1597150522.0373416,52292,80.90312957763672
1597150527.6008286,52353,83.19448852539062
1597150547.4222882,52510,78.04174041748047
1597150563.209803,52682,84.75826263427734
1597150589.2054446,52906,79.86860656738281
1597150592.1967044,52939,80.37930297851562
1597150606.2677083,53092,80.34664916992188
1597150607.6560209,53107,79.80057525634766
1597150646.1878843,53468,82.43846130371094
1597150673.4101062,53706,86.28642272949219
1597150674.0503457,53713,83.95699310302734
1597150674.42411,53717,83.72047424316406
1597150674.8048768,53721,82.74981689453125
1597150693.2036579,53862,76.2343521118164
1597150697.28649,53906,75.8853530883789
1597150712.4125683,54072,85.79408264160156
1597150715.7571921,54108,84.19145202636719
1597150717.1596406,54123,80.67916870117188
1597150733.3808537,54241,78.55265045166016
1597150780.0488603,54691,95.24385070800781
1597150790.71255,54807,83.287841796875
1597150808.1159916,54937,80.40052032470703
1597150812.3103564,54982,86.44593811035156
1597150831.7079368,55193,76.7877426147461
1597150846.763163,55299,85.62374877929688
1597150869.1554165,55543,83.06481170654297
1597150869.8978589,55551,84.58714294433594
1597150890.080354,55713,83.25287628173828
1597150894.8889923,55766,79.54319763183594
1597150958.1645396,56337,78.9723892211914
1597150973.6570878,56507,73.9388427734375
1597150974.9233885,56521,88.08958435058594
1597150983.0053537,56608,81.22975158691406
1597151004.7219932,56787,78.32164001464844
1597151007.7494426,56820,79.44666290283203
1597151024.4089756,56999,82.75381469726562
1597151057.2747602,57299,83.42069244384766
1597151057.8373468,57305,82.19638061523438
1597151079.5701034,57484,84.7822036743164
1597151110.318599,57760,74.15445709228516
1597151164.799818,58295,83.48307800292969
1597151183.528808,58440,90.36827087402344
1597151194.1910028,58556,90.5123519897461
1597151202.1121964,58641,81.8406982421875
1597151209.3296967,58719,78.63919067382812
1597151211.821339,58746,84.46185302734375
1597151213.4101114,58763,77.36319732666016
1597151270.1250448,59264,83.7144546508789
1597151274.5117087,59311,81.85374450683594
1597151285.747528,59432,84.37089538574219
1597151310.2226665,59640,80.05510711669922
1597151313.012318,59670,82.01464080810547
1597151365.4433188,60179,88.28634643554688
1597151365.9958386,60185,83.40900421142578
1597151373.276423,60207,85.78758239746094
1597151381.4586234,60297,81.72213745117188
1597151397.923107,60475,84.8514633178711
1597151476.1176841,61205,84.97393798828125
1597151488.0247288,61276,81.2042465209961
1597151502.889381,61438,85.08577728271484
1597151511.8855257,61534,80.04243469238281
1597151530.509518,61680,83.65475463867188
1597151578.440611,62139,82.89103698730469
1597151585.8388703,62219,87.6060562133789
1597151618.6629145,62516,85.36849212646484
1597151621.557284,62547,80.22175598144531
1597151657.0767474,62874,83.01891326904297
1597151676.371544,63024,83.17301940917969
1597151694.5198147,63220,79.34677124023438
1597151707.2922795,63358,81.5536880493164
1597151719.0180476,63428,80.819091796875
1597151719.1093137,63429,83.72623443603516
1597151726.809056,63513,81.20321655273438
1597151741.5306172,63671,84.91449737548828
1597151764.6579401,63865,87.07678985595703
1597151776.0848548,63988,83.24507141113281
1597151791.7259836,64098,78.33686828613281
1597151803.4992304,64225,84.56681060791016
1597151835.3382952,64511,81.35324096679688
1597151836.2408416,64521,86.2873764038086
1597151851.6744301,64687,83.52908325195312
1597151875.7256927,64889,84.51215362548828
1597151914.0483391,65245,87.02603912353516
1597151918.4331558,65292,78.80853271484375
1597151933.165678,65450,82.58435821533203
1597151941.22536,65481,79.99375915527344
1597151952.349935,65601,85.2701644897461
1597151956.2867146,65643,83.18267822265625
1597151962.4191954,65709,79.01929473876953
1597151986.0275753,65907,88.48408508300781
1597151999.2483535,66049,78.33203887939453
1597152027.5579755,66298,84.1892318725586
1597152064.9987044,66647,81.2216567993164
1597152078.0716777,66787,85.02796936035156
1597152098.2456553,66948,83.19638061523438
1597152100.8315666,66976,82.54701232910156
1597152105.011177,67021,82.41267395019531
1597152148.6585882,67440,80.72925567626953
1597152235.2938373,68263,80.39375305175781
1597152236.9476347,68281,81.08491516113281
1597152251.0785394,68378,84.5304946899414
1597152255.8253257,68429,82.74212646484375
1597152270.6508207,68590,78.28079986572266
1597152307.2665296,68929,88.2588119506836
1597152312.6113677,68988,80.89476013183594
1597152334.758898,69171,83.58462524414062
1597152336.0612943,69185,82.01480102539062
1597152366.2360415,69455,80.93437957763672
1597152368.1862485,69476,82.7242431640625
1597152395.9043615,69719,83.45824432373047
1597152403.137347,69798,75.24637603759766
1597152414.0029511,69915,89.4773941040039
1597152474.9382327,70462,86.91758728027344
1597152485.8471782,70580,87.23902130126953
1597152492.8192205,70656,82.1246566772461
1597152522.0786374,70915,85.43084716796875
1597152529.5346274,70996,79.9686508178711
1597152574.5957522,71428,77.08628845214844
1597152591.5051217,71554,80.59857940673828
1597152593.9223318,71580,87.2690658569336
1597152604.6173341,71696,86.76789855957031
1597152624.0294108,71850,83.87223815917969
1597152629.1946628,71906,87.21658325195312
1597152633.9694862,71957,80.79886627197266
1597152636.0206432,71979,90.92399597167969
1597152639.1135838,72012,86.25331115722656
1597152641.3672075,72037,81.5093002319336
1597152670.6882899,72297,80.44966888427734
1597152670.8738494,72299,84.60919952392578
1597152680.3201513,72401,83.23219299316406
1597152680.5902772,72404,90.45918273925781
1597152700.0656345,72558,83.95209503173828
1597152715.3526912,72723,84.4295654296875
1597152734.4965222,72873,82.8411865234375
1597152747.02712,73009,83.65142822265625
1597152762.6217277,73179,83.05267333984375
1597152780.7635818,73318,86.82776641845703
1597152829.475663,73789,81.83872985839844
1597152829.9214642,73794,84.07538604736328
1597152834.296339,73841,78.31468200683594
1597152839.9420693,73901,81.3461685180664
1597152847.371064,73924,83.47854614257812
1597152871.645033,74187,85.09713745117188
1597152872.2955427,74194,76.64012145996094
1597152948.3864956,74901,87.78616333007812
1597152978.799116,75171,84.85655212402344
1597153011.7130554,75469,86.82210540771484
1597153013.3664186,75487,86.82872009277344
1597153020.7829819,75567,85.11163330078125
1597153059.5037134,75928,89.27130126953125
1597153076.6596394,76056,81.75613403320312
1597153080.61045,76099,88.84037017822266
1597153091.577479,76218,88.89241027832031
1597153116.6616108,76431,86.14154815673828
1597153121.4267,76482,81.96784210205078
1597153134.646195,76626,81.48051452636719
1597153139.0154092,76673,80.47138214111328
1597153155.053163,76790,79.41392517089844
1597153165.739218,76906,82.20394897460938
1597153166.3796513,76913,86.34745025634766
1597153198.179984,77198,84.85354614257812
1597153209.7389734,77324,81.81424713134766
1597153234.173186,77530,84.67953491210938
1597153264.617262,77802,81.74746704101562
1597153273.7300234,77901,82.29483795166016
1597153295.424381,78135,82.7907485961914
1597153307.4985156,78208,79.3454818725586
1597153312.7214184,78265,79.93000793457031
1597153365.2284212,78775,87.52458953857422
1597153371.5219321,78843,84.49862670898438
1597153383.970092,78920,84.58567810058594
1597153385.2448707,78934,83.32798767089844
1597153388.7793968,78973,82.6233901977539
1597153391.7346764,79005,84.15290832519531
1597153425.099032,79309,84.73310852050781
1597153435.1490755,79418,84.34313201904297
1597153457.0184805,79597,83.29885864257812
1597153497.3387396,79975,86.33468627929688
1597153502.415795,80031,82.80551147460938
1597153502.7846227,80035,87.50247192382812
1597153508.8529482,80100,87.14521789550781
1597153514.8757882,80165,86.29246520996094
1597153540.9219627,80390,86.98358154296875
1597153542.4321737,80406,85.63947296142578
1597153555.8484635,80550,82.85812377929688
1597153558.2661214,80576,90.56784057617188
1597153567.0652325,80613,83.9527359008789
1597153607.7705731,80996,83.36522674560547
1597153609.4887602,81015,80.7999267578125
1597153618.9308603,81117,90.56172180175781
1597153648.7165992,81381,84.3482437133789
1597153659.1776373,81494,87.88562774658203
1597153662.432195,81529,86.36094665527344
1597153706.9248269,81952,83.6677474975586
1597153795.4223018,82736,72.66991424560547
1597153798.5397286,82770,86.5280990600586
1597153805.8928812,82849,86.7575912475586
1597153832.3553994,83075,82.65154266357422
1597153837.0487547,83127,83.81878662109375
1597153850.06388,83267,82.35845947265625
1597153877.9422572,83510,82.08723449707031
1597153901.3340058,83762,83.55783081054688
1597153921.566165,83923,85.64189147949219
1597153949.3974447,84165,96.1590805053711
1597153952.382545,84197,85.49966430664062
1597153970.685255,84394,80.05254364013672
1597153972.0828564,84409,80.19446563720703
1597153995.248825,84601,87.18203735351562
1597154003.1791382,84686,81.93696594238281
1597154008.2140124,84740,84.18962097167969
1597154015.4622657,84818,82.94715881347656
1597154039.4588492,85020,77.74513244628906
1597154042.4520407,85052,87.06300354003906
1597154045.9042761,85089,94.59066772460938
1597154053.3045416,85169,85.40674591064453
1597154072.6287637,85320,83.39972686767578
1597154090.127065,85508,87.37814331054688
1597154098.3464572,85539,83.2811508178711
1597154101.4150178,85572,85.0615234375
1597154112.06741,85686,83.23668670654297
1597154117.9174333,85749,80.4255599975586
1597154145.2750914,85985,80.18412780761719
1597154147.9666314,86014,87.51698303222656
1597154194.113983,86452,82.73674011230469
1597154229.9812088,86780,83.69989776611328
1597154231.1927655,86793,88.47126770019531
1597154237.8570342,86865,85.29122924804688
1597154256.374146,87008,83.22611999511719
1597154297.5312264,87393,86.53520202636719
1597154302.8233285,87450,78.39778900146484
1597154312.668584,87556,85.44522094726562
1597154318.6606882,87621,86.91112518310547
1597154328.148617,87666,81.48057556152344
1597154343.343059,87829,86.60922241210938
1597154377.282551,88137,84.05479431152344
1597154410.8183875,88441,83.41459655761719
1597154432.5411253,88674,85.52427673339844
1597154450.763706,88815,83.4908447265625
1597154497.6687558,89262,88.8762435913086
1597154505.560915,89347,85.74246215820312
1597154507.0031066,89363,79.21839904785156
1597154547.6742964,89745,89.1568832397461
1597154554.5690844,89762,84.99041748046875
1597154566.648751,89892,81.02577209472656
1597154574.2022576,89973,79.0941390991211
1597154579.9651248,90035,83.36445617675781
1597154604.0786288,90237,84.04806518554688
1597154623.792877,90450,90.69828033447266
1597154692.441325,91074,89.21199035644531
1597154694.2521122,91094,84.45503997802734
1597154718.43427,91300,85.78160095214844
1597154734.3797653,91474,82.20582580566406
1597154753.626999,91624,86.5342025756836
1597154755.4782333,91644,87.45634460449219
1597154755.7556207,91647,81.81482696533203
1597154763.658188,91732,84.29792022705078
1597154763.9399092,91735,81.320068359375
1597154802.552089,92094,83.8011245727539
1597154804.9532936,92120,82.04622650146484
1597154871.868792,92729,84.5949478149414
1597154877.338719,92788,85.0480728149414
1597154913.844598,93126,81.05618286132812
1597154922.7810705,93223,87.3125
1597154951.0857155,93471,84.38264465332031
1597154996.0035214,93901,79.60365295410156
1597155050.6712103,94380,80.70913696289062
1597155054.7807384,94424,89.5596694946289
1597155065.1910884,94536,89.54356384277344
1597155093.3854916,94784,80.69246673583984
1597155103.3143628,94891,84.0612564086914
1597155124.0367737,95057,83.9381332397461
1597155135.8566465,95184,80.7703857421875
1597155148.4102767,95321,82.70159912109375
1597155153.5219333,95377,75.6280746459961
1597155161.7934859,95409,86.02804565429688
1597155168.3924248,95480,84.97366333007812
1597155208.9370337,95860,83.43128967285156
1597155217.077255,95949,82.12622833251953
1597155219.1619382,95972,85.44328308105469
1597155254.8383,96301,86.98094177246094
1597155281.838065,96535,78.8765869140625
1597155287.8587534,96600,86.75033569335938
1597155331.6549017,97018,83.78068542480469
1597155349.8109977,97156,85.74382781982422
1597155356.2571669,97226,82.66297149658203
1597155362.7669826,97296,86.13232421875
1597155373.7176585,97416,83.89275360107422
1597155377.8201013,97460,87.61443328857422
1597155395.6934917,97596,86.61927795410156
1597155401.0351498,97653,87.26014709472656
1597155409.2333531,97742,84.47191619873047
1597155414.2804124,97796,90.83285522460938
1597155426.9094563,97876,86.83488464355469
1597155437.0941007,97986,81.26276397705078
1597155451.2326035,98139,86.65585327148438
1597155463.2855582,98212,87.16295623779297
1597155481.0683553,98404,87.17914581298828
1597155487.6166842,98474,85.56838989257812
1597155492.1290007,98523,83.12590789794922
1597155552.0941677,99055,87.66712951660156
1597155599.0625563,99506,80.81477355957031
1597155608.7812514,99612,85.08370971679688
1597155608.9653397,99614,87.67717742919922
1597155639.3581533,99884,81.80744934082031
1597155681.7677858,100284,85.46780395507812
1597155713.2635481,100566,84.86241912841797
1597155715.4236085,100589,84.43083953857422
1597155735.6857235,100751,85.0988998413086
1597155745.5247529,100858,85.29381561279297
1597155750.9670177,100917,84.19932556152344
1597155751.808318,100926,86.09937286376953
1597155758.3443403,100997,87.6334228515625
1597155770.6896987,101072,80.52948760986328
1597155778.3472757,101155,85.74561309814453
1597155785.725109,101234,80.00057983398438
1597155795.0442772,101335,82.99015808105469
1597155796.838489,101355,83.99868774414062
1597155809.29595,101431,78.48505401611328
1597155814.5394678,101488,85.68647003173828
1597155815.5593164,101499,85.50965118408203
1597155860.171529,101923,80.00227355957031
1597155862.0282257,101943,80.74903106689453
1597155900.9946945,102307,84.39154815673828
1597155925.0259042,102509,78.57122039794922
1597155927.9059472,102541,81.35720825195312
1597155932.9568944,102595,82.24551391601562
1597155941.2927272,102685,90.06227111816406
1597155964.464683,102880,86.15396118164062
1597155967.3596635,102911,79.86260986328125
1597155972.4603312,102966,83.48934173583984
1597155975.7016628,103001,81.56585693359375
1597155976.6234436,103011,81.86933898925781
1597155999.962286,103206,86.69222259521484
1597156023.513694,103462,87.1976547241211
1597156034.0842927,103517,85.71583557128906
1597156079.033632,103947,86.91580200195312
1597156114.8566217,104276,84.15101623535156
1597156120.2834537,104334,77.7495346069336
1597156159.8412595,104704,86.92178344726562
1597156169.4938598,104808,86.70765686035156
1597156170.7764978,104822,86.43352508544922
1597156172.5045214,104841,84.77379608154297
1597156176.2389274,104882,80.18186950683594
1597156182.9828925,104896,88.51287841796875
1597156184.360229,104911,82.51620483398438
1597156185.5317488,104924,84.95390319824219
1597156189.0864332,104963,93.37075805664062
1597156201.206422,105093,88.8199691772461
1597156222.4497275,105265,81.71327209472656
1597156238.043146,105434,87.27001953125
1597156259.556582,105610,84.5692367553711
1597156268.0431883,105702,87.54209899902344
1597156274.754351,105774,86.88253784179688
1597156276.0657442,105788,83.67961883544922
1597156320.3997386,106210,87.51295471191406
1597156325.5737011,106267,86.99736785888672
1597156342.367115,106390,77.65570068359375
1597156358.6169639,106566,81.91535949707031
1597156373.1344998,106666,78.97686767578125
1597156382.6418715,106769,89.27964782714844
1597156419.0502703,107103,88.46800994873047
1597156490.9783893,107764,87.14685821533203
1597156494.7179463,107804,89.47956085205078
1597156497.775823,107837,87.07756805419922
1597156514.7519584,108021,80.94532012939453
1597156565.2841828,108449,83.81910705566406
1597156577.9994311,108586,87.14554595947266
1597156630.6256225,109098,84.95653533935547
1597156649.492768,109242,79.40108489990234
1597156649.5866063,109243,87.68798065185547
1597156655.0027766,109301,86.3138656616211
1597156678.8204787,109501,82.63502502441406
1597156686.1202223,109580,86.13121795654297
1597156708.3970654,109822,84.25534057617188
1597156736.2587297,110063,82.98441314697266
1597156753.3248918,110191,84.78782653808594
1597156756.418187,110224,85.59784698486328
1597156774.485489,110418,85.6137924194336
1597156779.953087,110478,86.58364868164062
1597156795.1845078,110586,82.82160186767578
1597156798.5032995,110622,85.96036529541016
1597156800.2469263,110641,84.83271026611328
1597156809.191863,110737,84.79425811767578
1597156856.7430725,111194,85.7860336303711
1597156865.8681293,111235,84.55301666259766
1597156874.0530703,111323,86.98314666748047
1597156894.6323695,111545,87.13025665283203
1597156914.0961285,111698,80.81904602050781
1597156931.5737925,111887,86.60626220703125
1597156934.107397,111915,88.99688720703125
1597156996.3868217,112470,84.57618713378906
1597157019.8780894,112664,86.74093627929688
1597157023.5048873,112703,89.04695892333984
1597157042.0085294,112902,83.697998046875
1597157086.25677,113322,84.63641357421875
1597157104.7359755,113463,90.25621795654297
1597157116.3829744,113589,88.5227279663086
1597157135.8281717,113741,82.51753997802734
1597157158.0249841,113980,83.72846984863281
1597157192.5387578,114292,81.18343353271484
1597157213.378735,114459,83.68858337402344
1597157214.1107233,114467,84.85358428955078
1597157252.4918942,114820,72.7396240234375
1597157277.863403,115096,87.8489990234375
1597157288.1614907,115149,83.44535827636719
1597157326.8381374,115506,84.89793395996094
1597157327.9500263,115518,83.09080505371094
1597157350.6702044,115765,81.46068572998047
1597157351.3143785,115772,87.46548461914062
1597157366.6906142,115878,84.50647735595703
1597157381.5853353,116039,88.87899780273438
1597157389.8025727,116129,87.84346771240234
1597157425.1117234,116453,85.25495910644531
1597157446.518367,116624,85.13485717773438
1597157451.0852318,116673,83.78160858154297
1597157454.5668397,116711,82.7780990600586
1597157457.617025,116745,84.37126922607422
1597157461.058886,116783,84.75782012939453
1597157464.672983,116822,85.85299682617188
1597157480.8850899,116938,84.68939971923828
1597157484.494749,116977,86.23609161376953
1597157488.130217,117016,86.46285247802734
1597157489.4350808,117030,88.20045471191406
1597157491.0489788,117047,84.6619644165039
1597157500.9083197,117155,86.61373901367188
1597157505.9419901,117209,87.62152099609375
1597157556.1217976,117635,88.49845886230469
1597157573.6793406,117825,85.0098876953125
1597157589.7849536,117941,87.11748504638672
1597157610.0748496,118161,90.37379455566406
1597157612.6813257,118190,98.18055725097656
1597157666.2557325,118651,84.37120819091797
1597157689.8395274,118908,84.62347412109375
1597157692.5487654,118937,84.84806060791016
1597157703.6235874,118998,84.28923797607422
1597157731.8265123,119302,83.28329467773438
1597157752.8047433,119470,89.96023559570312
1597157804.964144,119979,84.7411117553711
1597157806.3797982,119994,86.62825775146484
1597157839.2179923,120291,88.1937255859375
1597157902.2927935,120854,90.26904296875
1597157907.744137,120914,85.05196380615234
1597157938.9600215,121192,87.9693374633789
1597157939.0533373,121193,84.1324234008789
1597157949.2182844,121304,85.67533874511719
1597157951.740891,121332,87.17562866210938
1597157954.471313,121362,84.63943481445312
1597157958.2844186,121403,90.64412689208984
1597157974.4435387,121519,80.52993774414062
1597158009.0715945,121835,84.91576385498047
1597158012.9554226,121877,82.20120239257812
1597158016.261841,121913,88.0008316040039
1597158048.6634152,122205,87.30265045166016
1597158051.538677,122236,87.64596557617188
1597158083.9490561,122529,91.61619567871094
1597158092.5003314,122622,93.0644302368164
1597158093.5848851,122634,86.0867691040039
1597158103.214839,122739,81.51964569091797
1597158139.1153235,123068,85.28150939941406
1597158200.090328,123609,85.18899536132812
1597158202.2739134,123633,88.81607818603516
1597158205.208409,123666,83.4457015991211
1597158251.0142696,124103,79.54088592529297
1597158256.9649856,124169,87.12645721435547
1597158259.5441837,124197,88.76825714111328
1597158296.0590463,124532,88.65116882324219
1597158318.0373511,124711,89.16622161865234
1597158322.5630846,124760,91.13682556152344
1597158322.8398483,124763,85.82362365722656
1597158323.8754077,124774,84.97796630859375
1597158327.8988829,124818,86.76295471191406
1597158354.2703876,125043,84.50476837158203
1597158377.0065842,125290,83.77010345458984
1597158505.762555,126444,84.33547973632812
1597158528.0656288,126687,86.79491424560547
1597158556.3808138,126935,85.70529174804688
1597158561.2586055,126988,84.26458740234375
1597158576.9060628,127097,90.2713623046875
1597158589.264102,127230,84.11424255371094
1597158606.2254517,127414,82.89067077636719
1597158623.5371149,127542,86.75372314453125
1597158628.490674,127595,81.80458068847656
1597158632.3190634,127637,83.61341094970703
1597158642.4017887,127746,88.3960189819336
1597158643.0571527,127753,89.10822296142578
1597158651.5004008,127785,88.10389709472656
1597158654.397064,127817,86.08496856689453
1597158660.0103793,127878,82.98612976074219
1597158661.677976,127896,81.09526824951172
1597158681.6789453,128112,83.51993560791016
1597158704.9263797,128304,88.4367904663086
1597158714.4615755,128408,86.35106658935547
1597158720.2315633,128470,85.23017120361328
1597158741.7808156,128644,83.55384063720703
1597158766.511314,128852,87.35066223144531
1597158793.6818893,129146,87.26358032226562
1597158802.8141124,129186,85.89592742919922
1597158815.1463585,129318,84.1788330078125
1597158822.3377335,129396,83.74266052246094
1597158823.255889,129406,85.82103729248047
1597158824.3610604,129418,85.697998046875
1597158825.1086552,129426,86.98368072509766
1597158827.7381315,129454,81.92759704589844
1597158832.2258282,129502,87.68121337890625
1597158841.7538152,129545,82.66102600097656
1597158853.541068,129672,89.80167388916016
1597158867.596874,129824,84.10587310791016
1597158882.4724758,129925,85.91059112548828
1597158895.7374225,130068,86.36014556884766
1597158896.0057611,130071,87.72450256347656
1597158904.634736,130165,77.52446746826172
1597158924.2056584,130316,87.26781463623047
1597158965.7186823,130703,86.36441802978516
1597158968.4837933,130733,93.17007446289062
1597158971.4192605,130765,86.19078063964844
1597158986.2932649,130926,90.52999877929688
1597158997.2726731,130986,87.36229705810547
1597158999.6238942,131011,89.7551040649414
1597159049.7420013,131491,88.58048248291016
1597159050.7329633,131502,88.43348693847656
1597159072.7089322,131680,83.96472930908203
1597159074.8387744,131703,84.54206085205078
1597159077.7414072,131734,87.52271270751953
1597159090.836359,131876,85.3039321899414
1597159092.1275063,131890,85.64774322509766
1597159160.3190563,132506,85.18997192382812
1597159176.0445857,132676,84.96907806396484
1597159203.6175635,132916,84.00062561035156
1597159205.1048212,132932,89.75360870361328
1597159223.061052,133067,85.23833465576172
1597159236.105258,133206,88.380615234375
1597159246.4639897,133318,88.16621398925781
1597159268.4018044,133496,84.43282318115234
1597159271.3655467,133528,86.99411010742188
1597159278.0479436,133600,81.2348861694336
1597159307.66926,133860,88.35196685791016
1597159321.2665832,134007,85.77083587646484
1597159361.0501056,134376,86.31649017333984
1597159362.2585897,134389,83.5458755493164
1597159375.5434716,134474,86.6690673828125
1597159391.3801684,134645,77.22467041015625
1597159413.9059768,134829,84.67416381835938
1597159416.0334744,134852,91.44124603271484
1597159416.4925363,134857,82.87711334228516
1597159418.390929,134877,88.85064697265625
1597159428.2532012,134983,89.32331085205078
1597159465.3901942,135327,83.1123046875
1597159497.5865788,135615,84.09832763671875
1597159526.697,135872,87.99263763427734
1597159557.9301236,136209,88.03057098388672
1597159570.036048,136280,85.63179779052734
1597159577.2503672,136358,82.89682006835938
1597159611.9261234,136673,87.630615234375
1597159612.3857744,136678,85.30169677734375
1597159613.7911096,136693,90.16673278808594
1597159649.70996,137023,86.09186553955078
1597159652.680095,137055,82.79972839355469
1597159670.6858144,137252,88.2384262084961
1597159697.6348474,137482,86.29708862304688
1597159705.2331915,137565,85.30968475341797
1597159706.9988923,137584,90.50438690185547
1597159722.1012046,137687,85.6467514038086
1597159727.3890674,137744,86.79959869384766
1597159747.888977,137966,84.74867248535156
1597159771.0304816,138156,87.6642837524414
1597159803.2240305,138444,85.68470764160156
1597159805.7636242,138472,87.15472412109375
1597159813.680271,138558,86.7123031616211
1597159854.499492,138939,86.5060806274414
1597159856.5703068,138961,88.5164794921875
1597159889.7688072,139258,85.76396942138672
1597159908.7986662,139403,85.95849609375
1597159913.0955925,139449,86.11357879638672
1597159967.1375053,139975,88.7209243774414
1597159970.8328257,140015,82.40345001220703
1597159971.584265,140023,87.52012634277344
1597159973.6442423,140045,88.77446746826172
1597159974.5701933,140055,84.7326889038086
1597159987.1260378,140131,85.2554702758789
1597159990.2592363,140165,86.1966552734375
1597159998.2125678,140252,86.3830337524414
1597160001.0383818,140283,85.79209899902344
1597160049.704176,140750,87.92142486572266
1597160071.5289562,140927,85.31825256347656
1597160077.1525602,140989,82.92192077636719
1597160104.4230952,141222,72.09320068359375
1597160104.9801376,141228,85.34982299804688
1597160166.3465958,141834,88.19192504882812
1597160168.1098084,141853,83.80247497558594
1597160177.0209522,141889,87.53590393066406
1597160185.9427295,141986,89.18458557128906
1597160203.7817128,142179,86.50341033935547
1597160205.3542306,142196,88.87029266357422
1597160205.4462543,142197,86.29168701171875
1597160238.6955862,142496,86.25292205810547
1597160242.0334907,142532,82.88154602050781
1597160267.6149743,142751,84.50311279296875
1597160280.6896856,142892,89.63516998291016
1597160313.383359,143186,84.89217376708984
1597160333.3453588,143342,90.6684341430664
1597160346.444452,143485,97.22627258300781
1597160354.5332615,143571,85.42025756835938
1597160355.4787285,143581,91.2573013305664
1597160374.0610058,143722,88.01367950439453
1597160378.1340415,143767,85.7559585571289
1597160380.4547553,143792,82.2391357421875
1597160392.1766531,143918,82.72151947021484
1597160404.2787194,143988,94.31688690185547
1597160419.875028,144157,92.38030242919922
1597160426.3259323,144226,88.93184661865234
1597160431.8648388,144285,97.35993957519531
1597160448.4480689,144404,82.05247497558594
1597160459.784914,144528,81.70146942138672
1597160461.7411053,144549,91.73675537109375
1597160540.594495,145280,86.95330047607422
1597160576.9065058,145612,95.68263244628906
1597160577.9497051,145623,81.16193389892578
1597160586.1195025,145711,77.92926788330078
1597160595.201704,145750,89.17417907714844
1597160599.0187888,145791,83.02021026611328
1597160612.0624437,145932,84.2252426147461
1597160652.555425,146312,79.00727081298828
1597160660.5844364,146399,83.19671630859375
1597160693.3704574,146696,88.37799072265625
1597160759.7925575,147296,82.45243072509766
1597160765.4169812,147356,86.27072143554688
1597160766.3398287,147366,87.71112823486328
1597160783.5367491,147491,82.9342269897461
1597160841.6822033,148063,84.65340423583984
1597160853.4252505,148189,89.45862579345703
1597160868.0635147,148288,81.65592956542969
1597160880.7540393,148424,85.73804473876953
1597160897.6682234,148546,83.8667984008789
1597160902.9738271,148604,87.59928894042969
1597160909.3428204,148673,85.89906311035156
1597160909.714003,148677,82.78202819824219
1597160919.0973642,148778,82.91769409179688
1597160927.1225088,148864,88.48821258544922
1597160928.5313098,148879,85.26285552978516
1597160991.519425,149442,86.37146759033203
1597161002.0488424,149555,86.76383209228516
1597161019.555932,149683,85.02984619140625
1597161020.9560971,149698,88.3448257446289
1597161027.5479271,149768,89.29621124267578
1597161038.6140893,149886,94.17798614501953
1597161043.3539202,149937,81.0831527709961
1597161054.8112655,149999,86.99292755126953


==> plot_data/angle_data/cifar10/vgg_run-PAL_1_PAL_45000_150000_128_1_0_1_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1602304494.1853683,42,80.85975646972656
1602304505.956239,167,87.80082702636719
1602304512.472807,229,79.45333862304688
1602304540.2206416,474,93.52063751220703
1602304546.0746248,536,114.79022979736328
1602304550.1237314,579,97.4615249633789
1602304550.7854917,586,107.31127166748047
1602304556.0096521,634,83.46430206298828
1602304557.2534337,647,89.57587432861328
1602304567.4604652,714,46.14253234863281
1602304577.0272148,808,90.8099365234375
1602304597.10106,1014,75.60726165771484
1602304631.9271362,1333,98.55229949951172
1602304636.8511345,1385,84.67427062988281
1602304637.51204,1392,90.52108764648438
1602304646.2318406,1436,94.28699493408203
1602304671.045644,1691,92.76818084716797
1602304675.106764,1734,90.68054962158203
1602304675.3891566,1737,80.5361099243164
1602304693.2752235,1877,83.42720794677734
1602304697.0637321,1917,92.19683837890625
1602304708.9455285,2036,79.90496826171875
1602304739.193783,2307,94.4898681640625
1602304746.946002,2389,86.92160034179688
1602304760.5368173,2485,94.65266418457031
1602304760.6292002,2486,67.61815643310547
1602304780.1395159,2685,89.25698852539062
1602304818.7316449,3038,90.4459457397461
1602304841.3780587,3230,71.18583679199219
1602304842.885676,3246,71.00547790527344
1602304848.4737039,3305,79.41506958007812
1602304883.314101,3618,93.16642761230469
1602304883.5046651,3620,87.97256469726562
1602304888.2820346,3670,115.94889068603516
1602304903.224726,3821,88.39695739746094
1602304919.7801244,3956,90.53645324707031
1602304959.1493878,4317,87.42821502685547
1602304967.705846,4400,60.247108459472656
1602304976.4118266,4492,91.36991882324219
1602304978.0253012,4509,85.92572784423828
1602304998.4196968,4676,92.41700744628906
1602305009.023476,4788,91.61563873291016
1602305031.1099982,4971,100.9555435180664
1602305047.199266,5134,93.66128540039062
1602305071.8983157,5345,88.43113708496094
1602305073.218945,5359,90.67176055908203
1602305112.9878817,5723,60.20153045654297
1602305127.0092216,5864,90.58980560302734
1602305131.0605326,5907,113.00992584228516
1602305142.9939568,5990,87.7038345336914
1602305164.2134209,6200,74.15835571289062
1602305166.0181239,6219,76.99632263183594
1602305204.3867023,6574,62.45840072631836
1602305220.8021975,6699,69.6180648803711
1602305221.9348476,6711,124.16545867919922
1602305236.083071,6854,98.46794891357422
1602305246.6523163,6966,93.50775909423828
1602305269.2291589,7155,115.14566040039062
1602305291.3868496,7382,99.84585571289062
1602305303.5021966,7460,86.79054260253906
1602305303.7856822,7463,94.07874298095703
1602305340.2255557,7798,105.53145599365234
1602305344.2203276,7833,97.19880676269531
1602305366.910322,8066,86.2797622680664
1602305381.7730978,8180,89.67497253417969
1602305386.3200798,8221,89.89263153076172
1602305399.6990788,8363,86.66655731201172
1602305417.222908,8498,80.16848754882812
1602305418.174149,8508,62.3078498840332
1602305427.6274376,8601,85.1825180053711
1602305458.5497038,8878,83.55230712890625
1602305463.9257224,8935,106.4843978881836
1602305500.0844827,9260,95.433349609375
1602305520.3678293,9468,61.899658203125
1602305532.6451008,9554,93.13211059570312
1602305533.8719728,9567,90.11510467529297
1602305546.928169,9698,103.94773864746094
1602305623.1527195,10399,49.60047149658203
1602305631.402192,10479,100.52252197265625
1602305635.4590142,10522,78.7847900390625
1602305648.2253578,10607,87.75978088378906
1602305664.6219668,10780,86.68551635742188
1602305676.7837121,10902,75.414306640625
1602305677.0641072,10905,70.57708740234375
1602305686.948229,10966,80.43130493164062
1602305692.7199812,11020,116.40467834472656
1602305700.4392593,11102,79.16241455078125
1602305746.3996575,11532,113.00938415527344
1602305749.6153135,11566,90.7352294921875
1602305765.6100247,11685,97.38909912109375
1602305772.5942385,11759,88.61919403076172
1602305797.136641,11969,94.94584655761719
1602305797.619344,11974,118.73545837402344
1602305816.2290795,12164,85.81207275390625
1602305828.8621557,12290,114.6192855834961
1602305894.4548573,12877,70.51604461669922
1602305913.982949,13034,96.4493179321289
1602305916.5391686,13061,88.96529388427734
1602305972.6317856,13597,85.70616149902344
1602305975.493551,13620,99.42974853515625
1602305998.1568575,13810,102.05290985107422
1602306042.427751,14221,73.9593505859375
1602306049.330018,14294,75.80692291259766
1602306053.4886029,14338,84.65849304199219
1602306068.5238416,14447,84.34558868408203
1602306087.224959,14638,78.08942413330078
1602306090.052225,14668,71.67506408691406
1602306100.5804088,14779,89.92848205566406
1602306114.221913,14873,71.74437713623047
1602306177.1189048,15473,86.09764099121094
1602306184.5200617,15507,73.50788879394531
1602306209.5339847,15764,93.8892822265625
1602306248.3323112,16116,77.83656311035156
1602306272.5463502,16321,116.52558898925781
1602306329.488959,16857,87.1541976928711
1602306354.103659,17066,91.02568054199219
1602306357.0268526,17097,83.705322265625
1602306382.6606183,17317,71.09972381591797
1602306384.7413173,17339,78.64530944824219
1602306404.7437973,17543,94.04586791992188
1602306406.077258,17557,134.88719177246094
1602306506.4884803,18451,90.17308044433594
1602306579.7153971,19116,133.89268493652344
1602306584.7225127,19169,82.37960815429688
1602306624.5270538,19531,82.41678619384766
1602306635.541872,19640,78.50233459472656
1602306636.86739,19654,112.8196792602539
1602306648.2383115,19731,85.23442077636719
1602306673.8015802,19995,78.25579833984375
1602306679.9741924,20053,74.47722625732422
1602306680.8223336,20062,91.19363403320312
1602306692.2474976,20138,94.80152130126953
1602306702.965487,20244,94.04978942871094
1602306703.718368,20252,88.01703643798828
1602306710.384672,20323,102.39968872070312
1602306726.428014,20440,72.62086486816406
1602306735.7961907,20539,82.5654296875
1602306739.4732096,20578,89.7627182006836
1602306763.3240197,20779,45.726531982421875
1602306763.6048105,20782,112.4073257446289
1602306771.179377,20855,83.28922271728516
1602306793.0907435,21080,84.62747192382812
1602306803.4420881,21144,125.88459014892578
1602306812.4766624,21232,83.11811828613281
1602306820.6452432,21319,56.5936279296875
1602306844.7582111,21523,88.44892883300781
1602306881.1003141,21848,91.76732635498047
1602306924.1739678,22245,69.64620208740234
1602306932.1640143,22330,90.76702117919922
1602306934.7829983,22358,90.19135284423828
1602307019.6595664,23138,96.99090576171875
1602307020.6058652,23148,94.9977798461914
1602307024.769372,23192,93.93561553955078
1602307027.911633,23218,89.08958435058594
1602307038.4865444,23286,94.55907440185547
1602307045.5808566,23361,61.39670944213867
1602307052.4553354,23427,51.170528411865234
1602307063.1662116,23540,114.61771392822266
1602307080.3786771,23670,91.10442352294922
1602307081.425652,23681,48.24892044067383
1602307083.3098023,23701,98.88446807861328
1602307110.537923,23938,123.33683013916016
1602307130.9542868,24147,101.32317352294922
1602307144.4032176,24282,89.74205780029297
1602307144.593022,24284,96.45066833496094
1602307152.3857837,24322,114.93832397460938
1602307181.9860535,24621,48.34241485595703
1602307195.5116255,24719,89.67088317871094
1602307196.2713265,24727,100.32319641113281
1602307213.4103534,24901,58.132598876953125
1602307216.527912,24934,105.46229553222656
1602307252.2368543,25253,72.27520751953125
1602307259.7184572,25332,70.50226593017578
1602307269.567085,25391,77.38076782226562
1602307315.528332,25812,89.63333892822266
1602307318.8360388,25847,73.64108276367188
1602307325.852873,25921,88.57093811035156
1602307367.5606377,26303,85.83824157714844
1602307423.925877,26797,91.45052337646484
1602307424.019958,26798,88.93414306640625
1602307427.6619031,26829,69.08837127685547
1602307462.0878065,27142,79.59757232666016
1602307463.2226214,27154,59.021240234375
1602307463.696342,27159,90.99552917480469
1602307475.267676,27274,49.60056686401367
1602307502.0385303,27505,90.09222412109375
1602307511.917729,27603,70.7098388671875
1602307515.2225761,27638,108.4936294555664
1602307537.84687,27825,40.56412887573242
1602307546.452056,27916,101.53829193115234
1602307601.9955657,28438,87.25684356689453
1602307616.1071846,28543,103.37245178222656
1602307662.0281096,28970,70.84031677246094
1602307664.4832592,28996,90.30339813232422
1602307671.4058275,29062,87.86869049072266
1602307685.1776972,29201,105.12621307373047
1602307695.1691835,29263,101.87984466552734
1602307715.5318482,29471,90.8684310913086
1602307717.0534601,29487,83.02141571044922
1602307733.6923985,29611,90.91989135742188
1602307754.9529824,29829,79.50341033935547
1602307776.4715493,30005,67.9305191040039
1602307778.9383886,30031,87.37037658691406
1602307792.4509928,30174,79.03578186035156
1602307811.8060844,30327,122.15727233886719
1602307825.9786024,30470,77.03069305419922
1602307840.1077535,30612,91.1605453491211
1602307853.2346861,30706,48.86211013793945
1602307854.5707157,30720,75.5553970336914
1602307930.5652525,31406,94.23833465576172
1602307934.062463,31443,88.2092514038086
1602307962.7989001,31696,103.5588607788086
1602307980.8477175,31880,78.16004180908203
1602307986.1500297,31936,96.52983856201172
1602307993.2659004,32004,78.25300598144531
1602308017.322765,32207,82.3111343383789
1602308043.7580147,32435,49.628047943115234
1602308053.872893,32542,78.7686996459961
1602308065.4644747,32657,87.42858123779297
1602308079.5589473,32762,113.79861450195312
1602308092.6937459,32894,95.98546600341797
1602308093.4473686,32902,77.19397735595703
1602308106.6406481,33034,93.8415756225586
1602308124.7326107,33181,83.08959197998047
1602308133.9383085,33271,74.67748260498047
1602308140.5116858,33341,58.67637634277344
1602308143.7185154,33375,109.53315734863281
1602308147.051188,33403,96.65982055664062
1602308183.618679,33737,91.72462463378906
1602308184.7685199,33749,90.86732482910156
1602308186.5646446,33768,137.1630859375
1602308188.1595526,33785,102.93801879882812
1602308198.103415,33839,73.62126922607422
1602308201.6084015,33876,90.43295288085938
1602308205.1069396,33913,82.26025390625
1602308217.4550543,34036,88.987060546875
1602308227.3680542,34141,90.33590698242188
1602308253.1319132,34362,77.26322174072266
1602308255.0990744,34383,91.66946411132812
1602308273.386754,34525,83.78571319580078
1602308280.4125776,34599,62.27256774902344
1602308298.5372255,34783,66.46984100341797
1602308361.1324503,35333,90.66960144042969
1602308363.107398,35354,54.90454864501953
1602308365.2618487,35377,70.5152816772461
1602308375.9487543,35483,98.06163787841797
1602308388.6182284,35573,66.57366180419922
1602308408.058679,35771,77.08995056152344
1602308416.1385543,35849,121.15384674072266
1602308430.1891391,35953,84.37479400634766
1602308431.7999907,35970,90.16028594970703
1602308438.8097308,36037,56.31122970581055
1602308459.3098543,36246,85.29816436767578
1602308466.2811358,36275,144.3254852294922
1602308505.3885522,36629,90.95683288574219
1602308508.2330723,36659,58.42778396606445
1602308518.4710774,36767,91.31434631347656
1602308527.0032303,36850,79.36433410644531
1602308532.412777,36907,56.02471160888672
1602308565.8926773,37202,93.76432037353516
1602308597.9782152,37489,55.93208312988281
1602308628.9383125,37764,131.15090942382812
1602308640.2639055,37876,94.28752899169922
1602308675.0624552,38192,67.04317474365234
1602308704.1179168,38439,90.87541198730469
1602308705.6299999,38455,79.5872802734375
1602308735.5262012,38720,67.7536392211914
1602308747.5697663,38840,75.51024627685547
1602308760.9478858,38981,73.73776245117188
1602308796.3698263,39296,81.24220275878906
1602308840.2955475,39702,73.38984680175781
1602308842.9529338,39730,130.09400939941406
1602308852.0756824,39781,73.81010437011719
1602308861.9056542,39878,89.25502014160156
1602308864.825954,39909,79.21331024169922
1602308876.0017843,40020,85.78572082519531
1602308906.9525554,40296,84.25859832763672
1602308931.1237297,40500,45.9365348815918
1602308945.613482,40647,57.485382080078125
1602308947.126178,40663,75.42962646484375
1602308947.5000632,40667,88.20092010498047
1602308950.626861,40700,91.79430389404297
1602308952.5322099,40720,78.10171508789062
1602308959.4529815,40793,90.18407440185547
1602308988.4219816,41040,93.31255340576172
1602309012.5279744,41244,93.73857879638672
1602309015.0768375,41271,82.08531188964844
1602309021.67019,41341,93.079345703125
1602309045.264815,41539,49.33758544921875
1602309046.7706943,41555,69.37431335449219
1602309107.8242362,42134,102.48338317871094
1602309143.2579699,42450,77.97699737548828
1602309144.9689968,42468,77.23817443847656
1602309169.6363227,42678,51.311058044433594
1602309260.1034687,43518,125.99030303955078
1602309269.1902838,43607,90.34313201904297
1602309272.2014043,43639,97.135498046875
1602309283.2424042,43711,76.78536224365234
1602309285.8049812,43738,90.43991088867188
1602309286.1807637,43742,94.91020202636719
1602309292.8220887,43805,78.51840209960938
1602309310.6162188,43993,65.32010650634766
1602309323.1250439,44073,52.463130950927734
1602309335.7644248,44200,79.02197265625
1602309336.4396417,44207,88.33531951904297
1602309340.5991795,44251,94.30677795410156
1602309345.6248658,44304,89.53850555419922
1602309377.1114368,44585,94.8587875366211
1602309404.4382672,44816,72.81951904296875
1602309418.445665,44964,94.63697052001953
1602309456.731162,45310,128.30580139160156
1602309457.572175,45319,85.48296356201172
1602309462.6023548,45372,100.10742950439453
1602309480.2682712,45507,46.98336410522461
1602309495.1949267,45658,72.82093811035156
1602309567.9446692,46318,92.86800384521484
1602309569.4497588,46334,70.96624755859375
1602309577.6066964,46413,86.9417724609375
1602309590.0019817,46499,73.65850067138672
1602309671.3515813,47241,133.89169311523438
1602309677.0319793,47301,91.4553451538086
1602309708.7657838,47585,63.757450103759766
1602309714.4584613,47638,73.99129486083984
1602309717.3968182,47669,105.51242065429688
1602309720.7903814,47705,92.42411041259766
1602309724.498582,47744,84.69096374511719
1602309742.4693942,47882,113.07090759277344
1602309748.571055,47947,86.74530029296875
1602309750.747277,47970,81.5983657836914
1602309761.4539254,48076,120.89212799072266
1602309771.3793247,48181,72.11073303222656
1602309780.5685759,48227,73.32040405273438
1602309809.1687572,48522,97.17926025390625
1602309845.2836325,48844,76.64928436279297
1602309891.37933,49272,81.51956176757812
1602309903.058294,49351,105.76644134521484
1602309915.6112542,49477,91.6787109375
1602309976.1222112,50006,84.9881820678711
1602309980.8614454,50056,83.08880615234375
1602309989.6539803,50149,69.41410827636719
1602309991.168086,50165,61.5390739440918
1602309994.0175765,50195,73.32494354248047
1602310001.657941,50268,78.62964630126953
1602310041.3314948,50629,91.36104583740234
1602310064.2338471,50819,102.89897918701172
1602310079.404735,50979,95.42195892333984
1602310098.9336333,51134,88.61825561523438
1602310108.4464185,51227,100.29874420166016
1602310113.6587138,51282,93.00141906738281
1602310172.2112546,51798,63.08096694946289
1602310173.6494427,51806,48.250205993652344
1602310187.6379097,51954,40.706356048583984
1602310192.7475567,52001,105.27365112304688
1602310225.1057293,52292,88.40340423583984
1602310230.868937,52353,40.12884521484375
1602310250.6534853,52510,82.83309936523438
1602310267.5602672,52682,41.508052825927734
1602310293.7359786,52906,105.47538757324219
1602310296.8602948,52939,87.13325500488281
1602310312.0139942,53092,111.6446304321289
1602310313.4226196,53107,96.5958480834961
1602310353.2182672,53468,87.01314544677734
1602310380.6115613,53706,113.78173065185547
1602310381.2834291,53713,84.66014099121094
1602310381.6652474,53717,87.9669189453125
1602310382.0489593,53721,75.506103515625
1602310400.3547494,53862,95.30213928222656
1602310404.504508,53906,94.2403793334961
1602310420.8807728,54072,61.192787170410156
1602310424.2885756,54108,80.53336334228516
1602310425.7108927,54123,63.24802017211914
1602310441.7131982,54241,90.69659423828125
1602310489.875061,54691,54.82680892944336
1602310501.5332458,54807,91.89603424072266
1602310518.1207037,54937,89.13866424560547
1602310522.365308,54982,83.11591339111328
1602310542.9601142,55193,90.21988677978516
1602310557.762478,55299,82.13106536865234
1602310581.5174437,55543,93.7230224609375
1602310582.272961,55551,98.15584564208984
1602310602.4863927,55713,73.53250885009766
1602310607.5079007,55766,78.61634063720703
1602310672.054316,56337,95.88011932373047
1602310688.8166912,56507,83.75401306152344
1602310690.1408913,56521,62.37821578979492
1602310699.0460603,56608,88.42806243896484
1602310720.285566,56787,107.02886962890625
1602310724.0692098,56820,84.67296600341797
1602310740.9967208,56999,86.58970642089844
1602310774.9545915,57299,101.98477935791016
1602310775.516113,57305,87.11063385009766
1602310797.327366,57484,61.975807189941406
1602310828.397535,57760,90.81793975830078
1602310885.364684,58295,95.05691528320312
1602310904.0651045,58440,90.66566467285156
1602310915.0082314,58556,92.53517150878906
1602310923.6918237,58641,93.0083236694336
1602310931.0877702,58719,42.45227813720703
1602310933.6535015,58746,85.2981948852539
1602310935.2804115,58763,78.11453247070312
1602310993.3883429,59264,31.518583297729492
1602310997.8348267,59311,81.4802017211914
1602311009.9425805,59432,92.48906707763672
1602311034.5747502,59640,74.05970764160156
1602311037.4173222,59670,99.04166412353516
1602311091.2179909,60179,93.13172912597656
1602311091.787557,60185,81.96576690673828
1602311098.7420065,60207,68.9645767211914
1602311107.2912824,60297,116.38701629638672
1602311124.7951355,60475,85.00205993652344
1602311205.157929,61205,49.35750198364258
1602311216.1700866,61276,60.845863342285156
1602311232.1582477,61438,91.2771987915039
1602311241.1832922,61534,69.12683868408203
1602311259.983756,61680,108.3280029296875
1602311309.1593187,62139,82.3249740600586
1602311317.4261994,62219,87.97349548339844
1602311350.3995354,62516,92.70619201660156
1602311353.3117657,62547,70.04776763916016
1602311390.0236223,62874,91.18761444091797
1602311409.16333,63024,91.60383605957031
1602311428.4236553,63220,78.10101318359375
1602311441.4849875,63358,88.4174575805664
1602311453.0965006,63428,102.9626235961914
1602311453.1901338,63429,140.5184326171875
1602311461.1194541,63513,104.56096649169922
1602311476.6852221,63671,84.42548370361328
1602311499.872496,63865,57.823204040527344
1602311511.5241876,63988,55.82977294921875
1602311526.7768087,64098,70.46810913085938
1602311539.4526582,64225,90.64926147460938
1602311571.4990816,64511,78.28665161132812
1602311572.4497495,64521,99.84111022949219
1602311588.7343023,64687,83.58959197998047
1602311612.7331154,64889,31.51838493347168
1602311651.963976,65245,105.67300415039062
1602311656.414957,65292,95.74871063232422
1602311672.0368567,65450,44.9223518371582
1602311679.2635517,65481,59.96194076538086
1602311691.3143604,65601,91.94645690917969
1602311695.259189,65643,53.697113037109375
1602311701.4872746,65709,86.89286041259766
1602311725.0912962,65907,78.75830841064453
1602311739.2180955,66049,79.25259399414062
1602311767.74125,66298,104.23213958740234
1602311806.3676221,66647,115.85519409179688
1602311819.5745919,66787,93.98981475830078
1602311839.7916262,66948,80.16389465332031
1602311842.4403145,66976,52.979244232177734
1602311847.3811085,67021,74.67707061767578
1602311892.5400422,67440,43.60736846923828
1602311981.8187327,68263,91.12865447998047
1602311983.5291147,68281,111.15950775146484
1602311997.0123801,68378,80.35869598388672
1602312002.509743,68429,63.865692138671875
1602312017.724563,68590,61.92628860473633
1602312055.3233516,68929,85.95310974121094
1602312060.9188664,68988,52.16219711303711
1602312083.1959815,69171,97.48941802978516
1602312084.517258,69185,81.8990478515625
1602312115.6548424,69455,78.08868408203125
1602312117.646223,69476,90.13545989990234
1602312145.5655892,69719,89.67115783691406
1602312153.037736,69798,104.73137664794922
1602312164.7376592,69915,79.99108123779297
1602312227.091307,70462,51.328834533691406
1602312238.2409475,70580,97.02439880371094
1602312246.1219382,70656,80.78650665283203
1602312275.4178655,70915,70.15791320800781
1602312283.095874,70996,72.24478912353516
1602312330.3621914,71428,86.8603286743164
1602312346.5063791,71554,84.58047485351562
1602312348.9726646,71580,88.84037017822266
1602312360.661609,71696,102.8109130859375
1602312380.2839816,71850,141.1417236328125
1602312385.544142,71906,90.34290313720703
1602312390.3433998,71957,91.29069519042969
1602312392.4318151,71979,69.89994049072266
1602312396.2502317,72012,89.48672485351562
1602312398.6165926,72037,88.2023696899414
1602312428.2335286,72297,145.22048950195312
1602312428.4218636,72299,50.8306999206543
1602312438.7682629,72401,91.62376403808594
1602312439.0526845,72404,95.76296997070312
1602312457.8906522,72558,54.77214431762695
1602312474.2052763,72723,107.66102600097656
1602312493.3191438,72873,83.47917175292969
1602312506.8450956,73009,76.41890716552734
1602312522.9502673,73179,96.76311492919922
1602312541.0885653,73318,84.43791198730469
1602312591.3322875,73789,106.02873992919922
1602312591.806227,73794,90.14470672607422
1602312596.9406106,73841,138.4017333984375
1602312602.616295,73901,91.46153259277344
1602312609.0811896,73924,82.46202087402344
1602312634.5888357,74187,90.00485229492188
1602312635.2684705,74194,96.36896514892578
1602312713.4029157,74901,152.88504028320312
1602312743.895515,75171,98.84491729736328
1602312777.8860116,75469,102.51524353027344
1602312779.5860858,75487,97.03952026367188
1602312787.1509655,75567,78.81755065917969
1602312826.9324653,75928,80.91014099121094
1602312843.904763,76056,82.65442657470703
1602312847.941198,76099,72.06712341308594
1602312859.896767,76218,77.23772430419922
1602312885.0708554,76431,82.83186340332031
1602312889.9071374,76482,86.9150619506836
1602312904.2108767,76626,110.63294219970703
1602312908.633454,76673,94.01128387451172
1602312923.9999695,76790,53.262332916259766
1602312935.6618407,76906,95.70630645751953
1602312936.3209739,76913,95.2729721069336
1602312968.1688144,77198,103.94707489013672
1602312980.7580845,77324,66.12657928466797
1602313005.2872243,77530,84.51146697998047
1602313036.5877926,77802,104.65647888183594
1602313045.9313061,77901,76.57860565185547
1602313068.7550642,78135,99.06197357177734
1602313080.5779123,78208,92.8113021850586
1602313085.977524,78265,96.96630096435547
1602313139.847149,78775,82.14324951171875
1602313146.966051,78843,93.3795166015625
1602313158.5162854,78920,96.97801971435547
1602313159.8454754,78934,92.1604995727539
1602313163.548124,78973,84.57374572753906
1602313167.268211,79005,89.31169891357422
1602313201.0472426,79309,63.41111755371094
1602313212.0543678,79418,94.0458755493164
1602313233.292392,79597,116.32539367675781
1602313274.8011737,79975,66.65277099609375
1602313280.7798715,80031,109.62403869628906
1602313281.1674273,80035,73.15184020996094
1602313287.3169057,80100,107.20772552490234
1602313293.4451404,80165,103.83934020996094
1602313319.5645084,80390,89.14923858642578
1602313321.7564476,80406,95.28092956542969
1602313335.3996964,80550,109.75093841552734
1602313337.8584979,80576,41.80329513549805
1602313346.333434,80613,99.60401153564453
1602313387.483961,80996,127.3230209350586
1602313389.9671185,81015,78.7328109741211
1602313399.628584,81117,79.395751953125
1602313429.6714518,81381,88.20340728759766
1602313441.0224106,81494,84.6893081665039
1602313444.3351746,81529,112.81979370117188
1602313490.0439706,81952,88.74928283691406
1602313579.704712,82736,89.1546401977539
1602313582.931787,82770,94.01273345947266
1602313591.0984511,82849,108.79075622558594
1602313617.415448,83075,90.58018493652344
1602313622.3303077,83127,78.15959930419922
1602313636.3159008,83267,93.14412689208984
1602313664.2900932,83510,113.4947280883789
1602313688.8516138,83762,81.25820922851562
1602313708.9856713,83923,75.46638488769531
1602313736.889955,84165,91.09187316894531
1602313739.9303045,84197,58.60011672973633
1602313759.278794,84394,88.6663818359375
1602313761.3921278,84409,89.72056579589844
1602313784.4540403,84601,87.72467803955078
1602313792.4911377,84686,62.59147262573242
1602313797.6073053,84740,87.702880859375
1602313805.6846178,84818,80.72856140136719
1602313829.6940327,85020,85.78504943847656
1602313832.7268991,85052,62.73945236206055
1602313836.2239835,85089,45.417816162109375
1602313843.7926967,85169,130.14947509765625
1602313863.066571,85320,84.159912109375
1602313881.5472238,85508,68.64625549316406
1602313888.6986358,85539,89.85357666015625
1602313891.8130805,85572,86.16488647460938
1602313903.2787814,85686,92.18370056152344
1602313909.254508,85749,63.49999237060547
1602313936.4658115,85985,55.27626419067383
1602313939.8709216,86014,77.81132507324219
1602313986.9378278,86452,74.29818725585938
1602314022.9331975,86780,84.03607940673828
1602314024.162323,86793,111.03880310058594
1602314031.6787934,86865,65.08573150634766
1602314050.3049512,87008,104.78160858154297
1602314091.599075,87393,77.41571807861328
1602314097.7048712,87450,77.97735595703125
1602314107.7383223,87556,72.10761260986328
1602314114.5392702,87621,71.0037612915039
1602314123.133423,87666,86.49073791503906
1602314139.2773235,87829,91.9562759399414
1602314173.419265,88137,50.98973846435547
1602314207.9242156,88441,54.82709503173828
1602314230.6010668,88674,102.94780731201172
1602314248.8997395,88815,76.60389709472656
1602314296.826828,89262,89.18429565429688
1602314304.871129,89347,105.49070739746094
1602314306.3777928,89363,76.99674224853516
1602314348.1617446,89745,69.64682006835938
1602314354.0087488,89762,52.733612060546875
1602314366.9779987,89892,90.17803955078125
1602314374.6226354,89973,97.4725112915039
1602314381.1660912,90035,102.93788146972656
1602314405.1819122,90237,93.58332061767578
1602314426.0341775,90450,89.31754302978516
1602314495.7378573,91074,69.6201400756836
1602314497.62863,91094,90.7415542602539
1602314522.1364598,91300,76.5819091796875
1602314539.2925994,91474,79.61920928955078
1602314558.497428,91624,88.9494857788086
1602314560.3802955,91644,82.69647979736328
1602314560.661137,91647,101.32351684570312
1602314568.7026913,91732,101.53306579589844
1602314568.9888341,91735,89.26937103271484
1602314608.6251605,92094,88.87548828125
1602314611.0894072,92120,74.42597198486328
1602314679.497423,92729,90.46665954589844
1602314685.1324487,92788,78.07286071777344
1602314722.7646968,93126,81.90632629394531
1602314732.6402,93223,83.81658935546875
1602314760.9845796,93471,91.06678771972656
1602314807.3573756,93901,71.91262817382812
1602314862.8658197,94380,37.72696304321289
1602314867.699909,94424,82.41458892822266
1602314878.2645993,94536,83.2024154663086
1602314906.7436144,94784,107.53540802001953
1602314917.5176613,94891,87.2130126953125
1602314938.243706,95057,76.36683654785156
1602314950.2445414,95184,66.21321868896484
1602314963.9127495,95321,90.13260650634766
1602314969.2136786,95377,90.43824005126953
1602314977.3268385,95409,98.15064239501953
1602314984.030688,95480,86.12378692626953
1602315025.5088933,95860,95.0853271484375
1602315033.8736596,95949,88.57713317871094
1602315036.0379825,95972,101.1596450805664
1602315072.9167044,96301,81.32013702392578
1602315100.0641086,96535,65.18843841552734
1602315106.8914762,96600,56.26605987548828
1602315152.0338972,97018,91.91866302490234
1602315169.4067862,97156,82.54920959472656
1602315176.729332,97226,80.22342681884766
1602315183.363595,97296,97.48834991455078
1602315195.3322587,97416,61.325313568115234
1602315199.502052,97460,86.78754425048828
1602315216.6522706,97596,89.72140502929688
1602315222.7358668,97653,86.89772033691406
1602315231.1684585,97742,90.81880187988281
1602315236.3296835,97796,93.21707916259766
1602315248.8946457,97876,89.5886001586914
1602315259.303738,97986,83.02395629882812
1602315274.45932,98139,101.01182556152344
1602315286.408445,98212,92.34211730957031
1602315305.285556,98404,112.82353973388672
1602315311.9017205,98474,53.448509216308594
1602315316.5343828,98523,70.20097351074219
1602315377.4808261,99055,71.91349792480469
1602315425.7633545,99506,90.87922668457031
1602315436.453267,99612,88.191650390625
1602315436.6389263,99614,87.2132568359375
1602315467.25841,99884,93.12602996826172
1602315510.7717152,100284,90.99439239501953
1602315542.5645924,100566,79.72502136230469
1602315544.7356308,100589,102.49940490722656
1602315565.085737,100751,101.67647552490234
1602315575.9354517,100858,37.04740905761719
1602315581.5213947,100917,70.68164825439453
1602315582.3783278,100926,73.03425598144531
1602315589.0884607,100997,81.71672821044922
1602315601.170675,101072,58.6002197265625
1602315608.9733133,101155,90.3833999633789
1602315617.1037774,101234,77.38508605957031
1602315626.725812,101335,88.43830871582031
1602315628.6202002,101355,92.84283447265625
1602315640.8224466,101431,61.56275177001953
1602315646.2241912,101488,75.28829193115234
1602315647.262553,101499,91.39375305175781
1602315692.9329855,101923,52.69584274291992
1602315694.8438807,101943,128.90370178222656
1602315735.056893,102307,90.97905731201172
1602315759.2204678,102509,88.57342529296875
1602315762.244332,102541,62.65982437133789
1602315767.3726132,102595,78.10193634033203
1602315776.567229,102685,92.27192687988281
1602315799.8621914,102880,77.5906753540039
1602315802.8158677,102911,109.2038345336914
1602315808.0415409,102966,83.45364379882812
1602315812.0499103,103001,85.27864837646484
1602315813.0036714,103011,105.43762969970703
1602315836.5496824,103206,87.48989868164062
1602315861.507643,103462,95.22865295410156
1602315871.0295873,103517,71.2150650024414
1602315917.3925416,103947,84.02598571777344
1602315954.3290417,104276,95.48210144042969
1602315959.7989452,104334,77.21382141113281
1602316000.6341484,104704,91.95768737792969
1602316011.2017555,104808,105.09345245361328
1602316012.5150857,104822,102.18942260742188
1602316014.3074052,104841,62.27427291870117
1602316018.1846662,104882,55.91693115234375
1602316023.8018146,104896,90.09039306640625
1602316025.232725,104911,89.67240142822266
1602316026.462251,104924,90.98017883300781
1602316030.1556108,104963,93.61443328857422
1602316043.1514506,105093,61.89967727661133
1602316064.4291599,105265,114.16382598876953
1602316081.0362995,105434,88.43106079101562
1602316102.719735,105610,129.48760986328125
1602316111.4195445,105702,84.87126922607422
1602316118.2576218,105774,93.95661163330078
1602316119.5925326,105788,53.98047637939453
1602316165.9683433,106210,81.40201568603516
1602316171.408603,106267,87.79572296142578
1602316187.3076005,106390,96.96537780761719
1602316204.6623878,106566,50.824825286865234
1602316219.1761281,106666,101.53900146484375
1602316228.9306676,106769,81.16265106201172
1602316266.2731774,107103,88.8372802734375
1602316339.6573415,107764,70.61042785644531
1602316344.1535122,107804,63.878623962402344
1602316347.2788842,107837,82.85094451904297
1602316365.3775437,108021,34.33864974975586
1602316416.0423713,108449,91.10745239257812
1602316428.9673238,108586,81.43255615234375
1602316483.5804749,109098,70.46866607666016
1602316502.2324176,109242,79.39521789550781
1602316502.326984,109243,92.8831558227539
1602316507.8114297,109301,103.0741195678711
1602316531.7286873,109501,71.11688232421875
1602316539.1752312,109580,92.42676544189453
1602316563.5237117,109822,86.7440414428711
1602316591.354996,110063,70.42552947998047
1602316607.8383515,110191,125.68448638916016
1602316611.6525517,110224,90.166748046875
1602316630.6912322,110418,63.47911834716797
1602316636.3633327,110478,96.60704040527344
1602316650.8483102,110586,94.22931671142578
1602316654.9505384,110622,125.25408172607422
1602316656.738378,110641,95.86446380615234
1602316665.8156536,110737,56.149513244628906
1602316714.8608315,111194,90.42913055419922
1602316723.7995276,111235,129.48672485351562
1602316732.1476886,111323,44.33087158203125
1602316753.835124,111545,41.04336166381836
1602316773.269498,111698,84.40167999267578
1602316791.909957,111887,81.25790405273438
1602316794.5554461,111915,63.918033599853516
1602316857.7574964,112470,70.33715057373047
1602316881.2213318,112664,92.96343231201172
1602316884.928935,112703,90.11726379394531
1602316904.46047,112902,100.3910140991211
1602316949.9599652,113322,84.08161926269531
1602316968.3550332,113463,79.52539825439453
1602316980.3058417,113589,91.8424301147461
1602316999.7518513,113741,90.44357299804688
1602317023.0710087,113980,70.40733337402344
1602317058.3038244,114292,86.5454330444336
1602317079.1594522,114459,55.421085357666016
1602317079.9154556,114467,103.0654067993164
1602317118.928433,114820,89.20831298828125
1602317145.781552,115096,89.89002990722656
1602317155.1454318,115149,96.84463500976562
1602317194.6943917,115506,125.23963928222656
1602317195.8289323,115518,77.41543579101562
1602317219.9096708,115765,85.58710479736328
1602317220.586092,115772,67.23274230957031
1602317235.562049,115878,103.73242950439453
1602317251.458641,116039,88.57975006103516
1602317259.9851086,116129,80.42365264892578
1602317296.41814,116453,104.5433349609375
1602317317.6599088,116624,79.3880844116211
1602317322.3008997,116673,99.33948516845703
1602317325.9240782,116711,77.0914535522461
1602317329.1489189,116745,76.89647674560547
1602317332.7725372,116783,85.3874282836914
1602317337.1708992,116822,79.53190612792969
1602317352.469705,116938,73.74855041503906
1602317356.155395,116977,91.6777572631836
1602317360.5234864,117016,41.792293548583984
1602317361.8581114,117030,77.07176208496094
1602317363.4728432,117047,97.31184387207031
1602317373.7206626,117155,78.76033782958984
1602317379.5331976,117209,91.72392272949219
1602317429.9748802,117635,82.58380889892578
1602317448.6559985,117825,40.56426239013672
1602317464.0209966,117941,72.82074737548828
1602317485.5353286,118161,82.41094207763672
1602317488.2793045,118190,81.6080093383789
1602317542.7038894,118651,88.2283935546875
1602317567.724244,118908,86.81165313720703
1602317570.4713993,118937,90.20744323730469
1602317580.7570925,118998,96.58433532714844
1602317610.9370627,119302,79.98590850830078
1602317631.8487897,119470,78.10111236572266
1602317685.7862556,119979,82.24254608154297
1602317687.1959968,119994,93.7406997680664
1602317721.128765,120291,109.85971069335938
1602317785.0640116,120854,90.46749114990234
1602317790.7631915,120914,121.51202392578125
1602317822.066624,121192,90.17739868164062
1602317822.1633868,121193,107.31937408447266
1602317833.387945,121304,73.46049499511719
1602317836.037973,121332,86.87252807617188
1602317838.869384,121362,95.30029296875
1602317843.437877,121403,78.87503814697266
1602317858.758911,121519,86.50102233886719
1602317894.4387498,121835,81.51605224609375
1602317898.4383974,121877,77.53518676757812
1602317901.8564827,121913,95.27241516113281
1602317935.287125,122205,88.8414535522461
1602317938.2240405,122236,68.83875274658203
1602317970.9636838,122529,68.58026123046875
1602317980.4010675,122622,99.06895446777344
1602317981.5388134,122634,85.92529296875
1602317991.4459534,122739,84.55643463134766
1602318028.357665,123068,94.94611358642578
1602318090.3536289,123609,100.21210479736328
1602318092.6186643,123633,105.58855438232422
1602318095.7387974,123666,92.23228454589844
1602318142.8345726,124103,95.6158447265625
1602318149.037836,124169,56.684635162353516
1602318151.6951826,124197,83.20146179199219
1602318189.1657288,124532,90.6913070678711
1602318211.0549333,124711,80.183349609375
1602318215.6942203,124760,88.68875885009766
1602318215.9742858,124763,81.62260437011719
1602318217.0103552,124774,94.58535766601562
1602318221.8625133,124818,93.18362426757812
1602318248.153871,125043,86.35453796386719
1602318272.236025,125290,79.39490509033203
1602318403.193627,126444,82.88890075683594
1602318426.8684988,126687,93.63687896728516
1602318455.3732646,126935,139.80172729492188
1602318460.3828247,126988,94.10053253173828
1602318475.8257084,127097,73.64310455322266
1602318489.073355,127230,110.67922973632812
1602318507.1980305,127414,82.56490325927734
1602318523.6965544,127542,127.33418273925781
1602318528.7454438,127595,109.41675567626953
1602318533.4033666,127637,88.13204193115234
1602318543.7583673,127746,87.8759536743164
1602318544.4219959,127753,106.988525390625
1602318551.777748,127785,91.21805572509766
1602318555.5102952,127817,120.86660766601562
1602318561.2934024,127878,83.22969818115234
1602318562.9994686,127896,88.41259002685547
1602318584.1374757,128112,96.96791076660156
1602318607.506929,128304,105.28954315185547
1602318618.0195007,128408,93.24412536621094
1602318623.8981125,128470,106.6761474609375
1602318645.4312205,128644,81.27027130126953
1602318670.1888874,128852,88.85321044921875
1602318698.6236749,129146,89.68537139892578
1602318706.8485305,129186,90.60651397705078
1602318720.0673814,129318,69.81989288330078
1602318727.4382553,129396,110.52262115478516
1602318729.0630243,129406,85.04866027832031
1602318730.2098827,129418,102.47907257080078
1602318730.96519,129426,90.36161041259766
1602318733.6142118,129454,90.168212890625
1602318738.1697369,129502,56.00148010253906
1602318746.6827638,129545,96.97772216796875
1602318759.3963535,129672,90.34966278076172
1602318774.5376163,129824,130.30230712890625
1602318788.422798,129925,89.9957275390625
1602318802.649277,130068,128.9044647216797
1602318802.929417,130071,66.21361541748047
1602318811.825158,130165,114.81371307373047
1602318831.2093883,130316,79.4993667602539
1602318873.545679,130703,90.1502914428711
1602318876.4020293,130733,90.35050964355469
1602318879.4433856,130765,83.77080535888672
1602318895.3354006,130926,63.29546356201172
1602318905.466658,130986,97.0333480834961
1602318908.5358124,131011,86.4642105102539
1602318959.5815732,131491,78.80458068847656
1602318960.629369,131502,84.7104263305664
1602318982.5931551,131680,68.90833282470703
1602318984.772182,131703,121.46821594238281
1602318987.689469,131734,81.49383544921875
1602319001.8183315,131876,83.87599182128906
1602319003.1405404,131890,95.48895263671875
1602319072.304555,132506,89.74313354492188
1602319089.0872529,132676,33.005035400390625
1602319117.006286,132916,75.0493392944336
1602319118.5148199,132932,74.26329040527344
1602319136.3752072,133067,87.0304946899414
1602319150.1949232,133206,115.28331756591797
1602319160.7806046,133318,93.35165405273438
1602319182.6679099,133496,50.90388107299805
1602319185.67486,133528,83.61622619628906
1602319193.1594703,133600,65.57302856445312
1602319222.8082604,133860,95.01319885253906
1602319237.363312,134007,89.12700653076172
1602319277.3270698,134376,89.8799057006836
1602319278.5548048,134389,108.39862823486328
1602319291.754003,134474,82.9391860961914
1602319308.5020235,134645,89.82630157470703
1602319330.9482787,134829,71.24539947509766
1602319333.12377,134852,79.16303253173828
1602319333.5974622,134857,58.484432220458984
1602319335.496043,134877,58.870662689208984
1602319345.5406628,134983,92.94284057617188
1602319383.9417129,135327,73.39031219482422
1602319416.9143705,135615,87.72500610351562
1602319446.3682065,135872,89.11791229248047
1602319479.5431137,136209,107.53147888183594
1602319490.6886313,136280,52.83673095703125
1602319498.0401456,136358,90.3554916381836
1602319533.6347182,136673,89.04925537109375
1602319534.1107953,136678,72.00666809082031
1602319535.528186,136693,119.58152770996094
1602319572.5396004,137023,78.0777587890625
1602319575.5586712,137055,96.26158905029297
1602319594.8647273,137252,109.5604248046875
1602319621.6142247,137482,96.59269714355469
1602319629.4327886,137565,88.78763580322266
1602319631.2294886,137584,45.586490631103516
1602319646.0527956,137687,87.77021789550781
1602319651.4581413,137744,84.68927001953125
1602319673.2226546,137966,76.80281066894531
1602319696.3502696,138156,80.79199981689453
1602319729.3674092,138444,84.95548248291016
1602319732.0180497,138472,90.41502380371094
1602319740.1573367,138558,105.08866119384766
1602319782.0124078,138939,85.27986907958984
1602319784.088413,138961,87.19447326660156
1602319818.0899324,139258,90.28787994384766
1602319836.9599206,139403,89.1727523803711
1602319841.3188543,139449,75.80086517333984
1602319896.9265866,139975,94.87146759033203
1602319901.3991246,140015,91.4122085571289
1602319902.153824,140023,49.711158752441406
1602319904.2475452,140045,103.7250747680664
1602319905.2016451,140055,48.669471740722656
1602319916.8430285,140131,94.17231750488281
1602319920.053992,140165,61.540000915527344
1602319928.9822118,140252,93.18348693847656
1602319931.9193757,140283,141.7228546142578
1602319981.8938906,140750,83.88323211669922
1602320003.7279978,140927,106.12938690185547
1602320009.5890353,140989,73.1135025024414
1602320037.4060023,141222,85.83068084716797
1602320037.973611,141228,77.7738265991211
1602320101.8950677,141834,107.52777862548828
1602320103.6807249,141853,90.09425354003906
1602320111.467441,141889,94.05384826660156
1602320120.6454046,141986,82.25010681152344
1602320139.6577554,142179,140.51821899414062
1602320141.272531,142196,127.45621490478516
1602320141.3684363,142197,75.64433288574219
1602320175.3922746,142496,90.44573974609375
1602320178.7849174,142532,108.13958740234375
1602320204.6313589,142751,86.4124526977539
1602320218.7268877,142892,71.21324157714844
1602320251.5623753,143186,81.13587951660156
1602320271.2240734,143342,108.7220230102539
1602320285.4212475,143485,87.04513549804688
1602320293.570938,143571,93.74783325195312
1602320294.5249388,143581,94.2283935546875
1602320312.9394085,143722,74.62940979003906
1602320317.2132113,143767,116.43524169921875
1602320319.5813935,143792,86.3170394897461
1602320332.1720679,143918,89.32988739013672
1602320343.169509,143988,92.3678970336914
1602320359.8222556,144157,71.914306640625
1602320367.0383594,144226,97.95826721191406
1602320372.629244,144285,63.19464874267578
1602320388.9554522,144404,89.53441619873047
1602320400.6100996,144528,110.05744171142578
1602320402.595958,144549,102.9522933959961
1602320483.156413,145280,78.76216888427734
1602320520.2405286,145612,60.72999572753906
1602320521.282935,145623,49.580055236816406
1602320529.6066227,145711,92.2821044921875
1602320537.7520387,145750,92.45333862304688
1602320541.6567671,145791,77.26576232910156
1602320555.6871464,145932,94.56798553466797
1602320597.3495972,146312,104.82708740234375
1602320605.6111727,146399,84.01762390136719
1602320639.4436474,146696,103.16693115234375
1602320706.9779615,147296,32.479366302490234
1602320712.66523,147356,70.67791748046875
1602320713.6064646,147366,113.9990005493164
1602320730.5447295,147491,90.4427490234375
1602320791.1495292,148063,131.17848205566406
1602320802.996876,148189,73.29859924316406
1602320817.4825816,148288,88.70082092285156
1602320831.0684044,148424,146.2131805419922
1602320847.0679986,148546,69.4683609008789
1602320853.2437904,148604,49.42715835571289
1602320859.7081878,148673,89.87984466552734
1602320860.082257,148677,100.4681167602539
1602320869.6477623,148778,87.81957244873047
1602320878.4804916,148864,78.54016876220703
1602320879.8921547,148879,85.87295532226562
1602320944.1593437,149442,99.2826919555664
1602320954.8249364,149555,79.41580963134766
1602320972.099154,149683,73.15575408935547
1602320973.5014977,149698,102.40058135986328
1602320980.1324914,149768,78.374755859375
1602320992.0102735,149886,90.49057006835938
1602320996.8394833,149937,92.61581420898438
1602321007.0880406,149999,76.90837860107422


==> plot_data/angle_data/cifar10_mom/resnet-run-models_PAL_1_PAL_45000_150000_128_0.316_0.4_1_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1602313011.6113758,42,81.10076904296875
1602313023.7220318,167,87.03959655761719
1602313029.8745904,229,87.37984466552734
1602313059.4264498,474,75.44134521484375
1602313065.6193907,536,72.17024993896484
1602313069.8868296,579,78.7840805053711
1602313070.5593257,586,78.70623779296875
1602313075.1673791,634,72.07632446289062
1602313076.4412234,647,77.84814453125
1602313087.9378624,714,72.81768798828125
1602313097.070211,808,70.99430847167969
1602313117.5248015,1014,70.04087829589844
1602313154.05087,1333,68.36827087402344
1602313159.0738094,1385,76.60828399658203
1602313159.719251,1392,79.16094207763672
1602313169.094609,1436,72.85891723632812
1602313194.3115406,1691,75.64883422851562
1602313198.5540538,1734,66.23391723632812
1602313198.8596985,1737,85.95465850830078
1602313217.8432949,1877,70.36981964111328
1602313221.7418106,1917,74.56990051269531
1602313233.5321894,2036,62.84064483642578
1602313265.251013,2307,59.67570114135742
1602313273.4219868,2389,66.91878509521484
1602313288.003189,2485,64.67169189453125
1602313288.1113296,2486,61.64323425292969
1602313307.733918,2685,61.007076263427734
1602313347.8710656,3038,59.90288543701172
1602313371.8002415,3230,61.877952575683594
1602313373.3362696,3246,60.42062759399414
1602313379.051124,3305,60.520896911621094
1602313415.1620173,3618,56.12806701660156
1602313415.3716426,3620,72.11260986328125
1602313420.3405309,3670,62.533164978027344
1602313435.0595307,3821,55.02388000488281
1602313453.4864962,3956,59.835357666015625
1602313494.3721209,4317,62.80344772338867
1602313502.6089995,4400,63.2780647277832
1602313511.531657,4492,52.663082122802734
1602313513.2223227,4509,54.9332275390625
1602313534.885519,4676,52.39030456542969
1602313545.9132235,4788,51.87284851074219
1602313569.0918174,4971,62.97608947753906
1602313585.0222206,5134,57.83855056762695
1602313611.1709495,5345,56.491458892822266
1602313612.5835521,5359,51.7037467956543
1602313653.7190304,5723,61.882652282714844
1602313667.4213004,5864,61.25492858886719
1602313671.7283428,5907,57.118751525878906
1602313685.2525291,5990,58.52878189086914
1602313705.8798678,6200,61.15110397338867
1602313707.7433813,6219,56.2252082824707
1602313747.9695992,6574,62.93166732788086
1602313765.6780665,6699,54.61496353149414
1602313766.867267,6711,56.88902282714844
1602313780.966055,6854,56.57915115356445
1602313791.970288,6966,58.871280670166016
1602313815.9065776,7155,61.440879821777344
1602313838.310358,7382,57.073551177978516
1602313851.1596625,7460,60.134090423583984
1602313851.4640539,7463,63.24347686767578
1602313889.9403625,7798,58.98261260986328
1602313893.4421422,7833,57.98430633544922
1602313916.473367,8066,53.74533462524414
1602313932.8998752,8180,65.20099639892578
1602313936.9150672,8221,57.85540008544922
1602313951.0978458,8363,62.051719665527344
1602313969.6414037,8498,74.3698959350586
1602313970.6501205,8508,55.053096771240234
1602313979.8827736,8601,60.786468505859375
1602314012.5694997,8878,53.685367584228516
1602314018.271086,8935,53.51129150390625
1602314055.6284578,9260,54.21314239501953
1602314075.9398344,9468,63.09814453125
1602314089.8837879,9554,61.56922912597656
1602314091.1809583,9567,60.104034423828125
1602314104.242398,9698,62.99208450317383
1602314183.9165332,10399,58.52775192260742
1602314191.6495068,10479,63.717098236083984
1602314195.8443034,10522,61.50530242919922
1602314209.3884459,10607,69.82554626464844
1602314226.3555408,10780,60.518409729003906
1602314238.3216324,10902,67.145751953125
1602314238.6211212,10905,62.34532165527344
1602314249.9784393,10966,60.3104362487793
1602314255.2055888,11020,64.62680053710938
1602314262.9838357,11102,62.92721176147461
1602314310.7574115,11532,61.81306457519531
1602314314.1602395,11566,62.70493698120117
1602314331.235407,11685,63.95766830444336
1602314338.329892,11759,66.45951080322266
1602314364.3265676,11969,58.2311897277832
1602314364.8217409,11974,64.30899810791016
1602314383.3115382,12164,66.08396911621094
1602314395.8174539,12290,59.97357940673828
1602314464.2866595,12877,59.39583969116211
1602314485.1903005,13034,58.11245346069336
1602314487.7364182,13061,66.84477996826172
1602314546.0889807,13597,64.8010482788086
1602314548.3584368,13620,61.437618255615234
1602314572.301256,13810,68.06304931640625
1602314618.4739027,14221,70.78701782226562
1602314625.6794472,14294,64.98941802978516
1602314629.8554206,14338,59.8680305480957
1602314645.660636,14447,70.22618865966797
1602314664.6805224,14638,67.46833038330078
1602314667.6676328,14668,64.184326171875
1602314678.4846177,14779,66.90563201904297
1602314693.1157353,14873,59.463829040527344
1602314757.2390137,15473,70.11505889892578
1602314766.0111775,15507,67.91722106933594
1602314791.2115414,15764,70.19062805175781
1602314831.7375112,16116,68.89116668701172
1602314857.3010018,16321,69.08507537841797
1602314915.4800277,16857,67.80101013183594
1602314941.4751751,17066,70.92628479003906
1602314944.4990497,17097,69.75733184814453
1602314971.4671519,17317,74.67913818359375
1602314973.6432006,17339,67.18575286865234
1602314993.6533318,17543,69.32575988769531
1602314995.0392394,17557,73.4442367553711
1602315099.2847621,18451,64.01057434082031
1602315175.5639613,19116,71.96512603759766
1602315180.7176929,19169,69.5796127319336
1602315221.7340093,19531,67.24677276611328
1602315232.5573432,19640,65.01506805419922
1602315233.94997,19654,70.80563354492188
1602315246.9693475,19731,69.31241607666016
1602315272.9481647,19995,84.3928451538086
1602315278.5882833,20053,64.2094497680664
1602315279.449228,20062,69.8148422241211
1602315292.4495482,20138,67.34188842773438
1602315302.7371376,20244,75.83078002929688
1602315303.503786,20252,77.27645874023438
1602315310.503268,20323,63.74699401855469
1602315327.2057462,20440,75.77809143066406
1602315336.9612644,20539,64.54696655273438
1602315340.8316057,20578,75.22298431396484
1602315365.9711056,20779,74.19297790527344
1602315366.2584918,20782,67.55936431884766
1602315373.3903906,20855,79.2603988647461
1602315395.3398597,21080,71.99128723144531
1602315407.0945008,21144,65.08100128173828
1602315415.825297,21232,72.77031707763672
1602315424.4883275,21319,69.80917358398438
1602315449.9196343,21523,69.716552734375
1602315487.559085,21848,72.172607421875
1602315532.04228,22245,76.76775360107422
1602315540.4138324,22330,71.42852020263672
1602315543.1455402,22358,64.89002990722656
1602315630.3891373,23138,74.88066101074219
1602315631.3508778,23148,78.99223327636719
1602315635.8025265,23192,75.04571533203125
1602315638.4703958,23218,73.52366638183594
1602315650.6580806,23286,73.9151611328125
1602315657.9305093,23361,73.78118896484375
1602315664.3880732,23427,74.27305603027344
1602315675.2554207,23540,76.69796752929688
1602315693.527488,23670,68.14939880371094
1602315694.5489864,23681,74.95648193359375
1602315696.4951346,23701,72.21810150146484
1602315725.360696,23938,67.6811752319336
1602315745.7570486,24147,74.21563720703125
1602315759.1046743,24282,63.25680923461914
1602315759.303264,24284,67.1322250366211
1602315768.467328,24322,72.63777923583984
1602315798.0812967,24621,68.11997985839844
1602315812.9537992,24719,77.03399658203125
1602315813.7568727,24727,71.17277526855469
1602315831.0384407,24901,70.79357147216797
1602315834.284006,24934,73.87887573242188
1602315871.4683874,25253,78.98750305175781
1602315879.209085,25332,79.40377044677734
1602315890.5525892,25391,73.61853790283203
1602315937.6591332,25812,69.94660949707031
1602315941.1668282,25847,78.24797821044922
1602315948.6059918,25921,71.7355728149414
1602315991.9130251,26303,72.41743469238281
1602316051.5028086,26797,70.5545654296875
1602316051.600935,26798,72.97175598144531
1602316054.648906,26829,79.8228759765625
1602316090.9130983,27142,74.84443664550781
1602316092.0765197,27154,85.69686126708984
1602316092.5848832,27159,76.8173599243164
1602316103.735472,27274,77.96513366699219
1602316131.9656436,27505,73.87932586669922
1602316141.8149507,27603,79.05646514892578
1602316145.260704,27638,75.7833251953125
1602316169.3176723,27825,71.0579605102539
1602316178.2919986,27916,71.63739013671875
1602316235.275474,28438,82.2105712890625
1602316251.2058847,28543,82.947509765625
1602316299.077543,28970,74.26932525634766
1602316301.6385584,28996,76.36013793945312
1602316308.1627865,29062,75.94169616699219
1602316321.90709,29201,77.98534393310547
1602316333.5204022,29263,73.38040161132812
1602316354.2081172,29471,73.93858337402344
1602316355.831221,29487,76.60758209228516
1602316373.5572646,29611,82.38809204101562
1602316395.1191301,29829,74.38228607177734
1602316417.7737725,30005,68.7790756225586
1602316420.355109,30031,76.3973159790039
1602316434.5243905,30174,77.56006622314453
1602316455.2715626,30327,70.41622924804688
1602316469.4272494,30470,82.90850067138672
1602316483.2709148,30612,69.47589874267578
1602316498.054965,30706,73.34699249267578
1602316499.3862267,30720,73.92440795898438
1602316577.7606778,31406,75.12006378173828
1602316581.4310553,31443,69.8636703491211
1602316611.9435866,31696,70.75942993164062
1602316630.2760286,31880,74.5780258178711
1602316635.5973256,31936,74.8987045288086
1602316642.2952058,32004,86.67120361328125
1602316667.7970781,32207,81.45401000976562
1602316695.6017265,32435,74.89128875732422
1602316706.252204,32542,72.58717346191406
1602316717.5276542,32657,81.89517211914062
1602316733.2896526,32762,74.03614807128906
1602316746.3860414,32894,84.88484954833984
1602316747.1903517,32902,78.32942199707031
1602316760.1653821,33034,75.9264907836914
1602316780.123375,33181,80.93115234375
1602316789.0102522,33271,75.23914337158203
1602316795.9775846,33341,76.37953186035156
1602316799.4119582,33375,79.63172912597656
1602316802.174992,33403,78.32963562011719
1602316840.628436,33737,79.90850067138672
1602316841.8243084,33749,73.39678192138672
1602316843.721904,33768,79.02923583984375
1602316845.4083436,33785,79.75281524658203
1602316856.171051,33839,74.80470275878906
1602316859.802607,33876,80.63482666015625
1602316863.3915153,33913,76.09890747070312
1602316875.5671673,34036,77.47947692871094
1602316885.9717991,34141,77.21286010742188
1602316913.2163708,34362,75.94235229492188
1602316915.2971642,34383,77.96382141113281
1602316934.773148,34525,73.19512176513672
1602316942.1653113,34599,81.6978988647461
1602316960.3328493,34783,85.52688598632812
1602317025.365208,35333,81.659423828125
1602317027.4525442,35354,75.8728256225586
1602317029.751823,35377,69.77639770507812
1602317040.1883392,35483,73.76140594482422
1602317054.5977795,35573,84.05126953125
1602317074.164542,35771,85.22835540771484
1602317081.8833663,35849,78.38721466064453
1602317097.5218983,35953,78.02116394042969
1602317099.167157,35970,77.56788635253906
1602317105.8241477,36037,81.33694458007812
1602317126.7057018,36246,76.68447875976562
1602317135.0447094,36275,83.90088653564453
1602317175.1174068,36629,80.386962890625
1602317178.1059654,36659,82.36548614501953
1602317188.8400173,36767,81.57291412353516
1602317196.9128897,36850,76.68645477294922
1602317202.6640804,36907,76.22235870361328
1602317237.0410652,37202,82.65918731689453
1602317271.186661,37489,78.1079330444336
1602317304.0550268,37764,83.90927124023438
1602317315.222634,37876,74.93839263916016
1602317352.165458,38192,80.4960708618164
1602317381.7510922,38439,77.88713073730469
1602317383.3730779,38455,81.56816864013672
1602317415.0842657,38720,87.60436248779297
1602317426.913507,38840,78.53720092773438
1602317440.64333,38981,76.73339080810547
1602317477.1627886,39296,76.49161529541016
1602317522.6803305,39702,83.1806640625
1602317525.4152598,39730,80.5244369506836
1602317535.9034877,39781,85.43457794189453
1602317545.435833,39878,82.26879119873047
1602317548.3943255,39909,80.57801818847656
1602317559.2883184,40020,81.95117950439453
1602317591.7840953,40296,82.23870849609375
1602317617.6088595,40500,83.57960510253906
1602317631.9296963,40647,83.2235336303711
1602317633.5392685,40663,82.2220687866211
1602317633.9552479,40667,82.09391021728516
1602317637.237615,40700,82.76268768310547
1602317639.217064,40720,85.41529846191406
1602317646.4021149,40793,88.73224639892578
1602317676.1611686,41040,79.22742462158203
1602317701.7806165,41244,82.32180786132812
1602317704.4371982,41271,80.11322784423828
1602317711.3581882,41341,81.35006713867188
1602317736.6687472,41539,78.44896697998047
1602317738.1962247,41555,75.70233154296875
1602317801.4077122,42134,73.65219116210938
1602317838.2589042,42450,83.49288177490234
1602317840.0798128,42468,79.103271484375
1602317866.3996017,42678,80.33847045898438
1602317960.5485406,43518,75.29330444335938
1602317969.3824823,43607,79.18527221679688
1602317972.5982523,43639,84.7818603515625
1602317985.2720828,43711,74.69805145263672
1602317987.9535682,43738,72.13777923583984
1602317988.3514721,43742,84.68064880371094
1602317994.4993806,43805,74.6633071899414
1602318013.065327,43993,77.47843933105469
1602318026.4693775,44073,80.58743286132812
1602318039.1039042,44200,83.62286376953125
1602318039.8081465,44207,82.07199096679688
1602318044.190088,44251,77.01708221435547
1602318049.479861,44304,81.3455810546875
1602318082.633988,44585,79.60320281982422
1602318111.2698736,44816,73.76679229736328
1602318125.827866,44964,84.95120239257812
1602318165.8772118,45310,76.69342803955078
1602318166.7801435,45319,71.8604736328125
1602318172.08755,45372,81.09689331054688
1602318191.0224197,45507,82.71823120117188
1602318206.062959,45658,75.62019348144531
1602318282.6148407,46318,76.1613540649414
1602318284.1913435,46334,77.80133819580078
1602318292.1761389,46413,82.06776428222656
1602318306.3457582,46499,82.29676055908203
1602318391.1682005,47241,79.09455871582031
1602318397.0514379,47301,73.95973205566406
1602318430.8436902,47585,85.99295806884766
1602318436.1132274,47638,82.20865631103516
1602318439.2001538,47669,80.9539794921875
1602318442.827208,47705,79.5357437133789
1602318446.7400107,47744,79.39299774169922
1602318465.9819348,47882,80.68433380126953
1602318472.463626,47947,75.10029602050781
1602318474.7446234,47970,74.54108428955078
1602318485.3080454,48076,80.43224334716797
1602318495.532692,48181,83.4765396118164
1602318505.7254922,48227,82.93350982666016
1602318535.0311556,48522,81.6517562866211
1602318572.5038774,48844,76.4511947631836
1602318620.2744758,49272,76.81595611572266
1602318633.6853368,49351,79.65657806396484
1602318646.2403235,49477,78.82318115234375
1602318709.9018414,50006,80.52899169921875
1602318714.9325426,50056,85.69947052001953
1602318724.2002695,50149,89.77032470703125
1602318725.8235424,50165,84.47277069091797
1602318728.8122568,50195,80.28083801269531
1602318736.084551,50268,78.54810333251953
1602318777.259667,50629,81.89415740966797
1602318801.660163,50819,80.51976013183594
1602318817.5603569,50979,81.55811309814453
1602318838.4420974,51134,85.47036743164062
1602318847.6530337,51227,80.50115203857422
1602318853.051646,51282,80.26422119140625
1602318914.714795,51798,83.61550903320312
1602318915.449926,51806,85.54923248291016
1602318929.8369017,51954,77.95947265625
1602318934.6300118,52001,81.56987762451172
1602318969.3901138,52292,82.0869369506836
1602318975.2525647,52353,76.4633560180664
1602318995.9642463,52510,80.6775894165039
1602319012.8551657,52682,82.82047271728516
1602319040.2777658,52906,84.40752410888672
1602319043.5656903,52939,88.23236083984375
1602319058.5825317,53092,77.08802032470703
1602319060.0767915,53107,82.79756164550781
1602319101.1891673,53468,81.99700927734375
1602319130.2439516,53706,81.29592895507812
1602319130.9473007,53713,88.81004333496094
1602319131.331915,53717,82.56376647949219
1602319131.7297049,53721,85.1118392944336
1602319151.3392177,53862,81.81268310546875
1602319155.7176807,53906,84.03080749511719
1602319172.0369575,54072,85.04730987548828
1602319175.631774,54108,79.71250915527344
1602319177.155346,54123,81.99915313720703
1602319194.5076346,54241,76.74779510498047
1602319244.246924,54691,82.81974792480469
1602319255.7645092,54807,83.12691497802734
1602319274.2738433,54937,81.36454772949219
1602319278.531208,54982,83.525390625
1602319299.3701906,55193,74.76712799072266
1602319315.418245,55299,81.60708618164062
1602319339.506932,55543,81.12836456298828
1602319340.276617,55551,80.47148132324219
1602319361.7652647,55713,84.4442367553711
1602319367.0093794,55766,80.81768798828125
1602319434.4900148,56337,79.01582336425781
1602319451.2416747,56507,80.93638610839844
1602319452.6535203,56521,82.54872131347656
1602319461.3020368,56608,84.70475006103516
1602319484.4151716,56787,82.41256713867188
1602319487.7300467,56820,78.3399887084961
1602319505.442711,56999,81.50704193115234
1602319540.5162818,57299,81.16102600097656
1602319541.1447954,57305,83.2549819946289
1602319564.1004524,57484,81.6084213256836
1602319596.7035978,57760,79.24231719970703
1602319655.201508,58295,83.54766082763672
1602319675.0396898,58440,70.95220947265625
1602319686.7371204,58556,80.07551574707031
1602319695.1336064,58641,84.36365509033203
1602319702.6296258,58719,85.68811798095703
1602319705.3648508,58746,95.6097640991211
1602319707.0366938,58763,86.4084701538086
1602319767.685838,59264,83.13351440429688
1602319772.3304698,59311,78.33780670166016
1602319784.1045702,59432,88.56900787353516
1602319810.3144317,59640,79.73680114746094
1602319813.3388796,59670,74.90424346923828
1602319868.9517,60179,77.63504028320312
1602319869.5398638,60185,78.1694107055664
1602319877.433357,60207,88.26535034179688
1602319886.2831247,60297,76.66680908203125
1602319903.7582526,60475,86.1525650024414
1602319987.3599114,61205,83.84107208251953
1602320000.0011907,61276,83.44415283203125
1602320015.9993885,61438,85.15740966796875
1602320025.6671743,61534,84.55199432373047
1602320045.742535,61680,74.22332000732422
1602320097.0110219,62139,83.1650619506836
1602320104.998816,62219,85.91155242919922
1602320139.9178214,62516,77.33007049560547
1602320143.0626106,62547,75.79071807861328
1602320180.9731019,62874,88.36165618896484
1602320201.2491088,63024,85.63057708740234
1602320220.5620136,63220,82.5176010131836
1602320234.0170877,63358,78.8406982421875
1602320246.6137474,63428,81.67863464355469
1602320246.7127438,63429,83.32696533203125
1602320255.0002968,63513,84.86427307128906
1602320270.4397204,63671,81.36894989013672
1602320295.200052,63865,87.47015380859375
1602320307.32242,63988,74.54225158691406
1602320323.6782238,64098,81.41140747070312
1602320336.3743522,64225,82.33995056152344
1602320370.1510906,64511,82.47872161865234
1602320371.1659355,64521,82.71466827392578
1602320387.3460972,64687,83.467041015625
1602320412.9380827,64889,83.23174285888672
1602320453.4675505,65245,81.90631103515625
1602320458.0507267,65292,81.9736328125
1602320473.517329,65450,84.34561157226562
1602320482.1722324,65481,82.74728393554688
1602320494.022691,65601,82.09557342529297
1602320498.117569,65643,85.50775146484375
1602320504.553709,65709,78.5321044921875
1602320529.83722,65907,77.30754089355469
1602320543.6677525,66049,80.71263122558594
1602320573.7462046,66298,83.03497314453125
1602320613.5576484,66647,84.37503051757812
1602320627.2959635,66787,77.48384857177734
1602320648.8570063,66948,80.75594329833984
1602320651.4793847,66976,82.01341247558594
1602320655.9437554,67021,76.76758575439453
1602320702.7592485,67440,85.46073150634766
1602320794.7156467,68263,87.86072540283203
1602320796.4999242,68281,75.60881805419922
1602320811.5531976,68378,85.9320068359375
1602320816.635996,68429,84.26237487792969
1602320832.5368764,68590,84.31919860839844
1602320871.7181926,68929,79.18855285644531
1602320877.4482489,68988,80.10462951660156
1602320901.102212,69171,85.75025177001953
1602320902.4373717,69185,85.04682159423828
1602320934.6258733,69455,78.47676849365234
1602320936.7089353,69476,84.01467895507812
1602320966.2002954,69719,83.01268005371094
1602320973.9215763,69798,86.3099365234375
1602320985.4286418,69915,82.04484558105469
1602321050.1797557,70462,79.16617584228516
1602321061.9361484,70580,81.80231475830078
1602321069.2576554,70656,79.48394012451172
1602321100.3986156,70915,80.98368072509766
1602321108.0948672,70996,82.92760467529297
1602321155.967643,71428,84.13543701171875
1602321174.1393895,71554,82.36662292480469
1602321176.680707,71580,86.85697937011719
1602321187.743363,71696,82.14250183105469
1602321208.8357463,71850,80.92091369628906
1602321214.3021169,71906,82.81600952148438
1602321219.1170037,71957,82.67027282714844
1602321221.1961763,71979,83.30330657958984
1602321224.3943875,72012,78.0011215209961
1602321226.826444,72037,80.58766174316406
1602321258.0368707,72297,80.63294219970703
1602321258.2332191,72299,85.21134185791016
1602321268.3517563,72401,77.63695526123047
1602321268.6312442,72404,74.52967834472656
1602321289.6725218,72558,79.5011215209961
1602321305.6697485,72723,80.011962890625
1602321326.3089988,72873,83.44499969482422
1602321339.4761882,73009,80.45709991455078
1602321356.5362988,73179,85.04052734375
1602321375.5780733,73318,85.94084930419922
1602321427.5361845,73789,81.73855590820312
1602321428.0359516,73794,81.19348907470703
1602321432.6740532,73841,82.66493225097656
1602321438.6647131,73901,82.52485656738281
1602321446.4807398,73924,71.88011169433594
1602321472.357204,74187,82.84990692138672
1602321473.0833359,74194,76.93498992919922
1602321553.921285,74901,89.30123901367188
1602321586.1800117,75171,78.3252182006836
1602321621.2319562,75469,82.11321258544922
1602321623.0462887,75487,83.31063079833984
1602321630.9584985,75567,91.3021469116211
1602321671.8404393,75928,83.76158905029297
1602321689.9325309,76056,83.22781372070312
1602321694.2145739,76099,81.09593963623047
1602321705.9727032,76218,84.06535339355469
1602321732.3651803,76431,86.87808990478516
1602321737.466535,76482,85.26567840576172
1602321751.5447922,76626,82.58694458007812
1602321756.0900335,76673,82.70203399658203
1602321773.361248,76790,72.59319305419922
1602321784.7611518,76906,84.94817352294922
1602321785.4375594,76913,80.59519958496094
1602321819.0992887,77198,77.83169555664062
1602321831.341364,77324,76.50547790527344
1602321857.296955,77530,86.44598388671875
1602321889.6840696,77802,86.39581298828125
1602321899.153518,77901,82.93496704101562
1602321921.937249,78135,77.24539184570312
1602321934.8058202,78208,81.6507339477539
1602321940.3557868,78265,85.26993560791016
1602321996.0893414,78775,86.82818603515625
1602322002.8985155,78843,88.65168762207031
1602322015.900906,78920,81.86502075195312
1602322017.3439245,78934,76.39595794677734
1602322021.1243482,78973,83.3251724243164
1602322024.2304382,79005,86.76166534423828
1602322059.5463886,79309,85.294921875
1602322070.2591813,79418,82.24642944335938
1602322093.7228298,79597,85.63150787353516
1602322136.5298865,79975,84.4453353881836
1602322141.9954803,80031,81.90876770019531
1602322142.3830016,80035,82.36903381347656
1602322148.8535285,80100,83.64266204833984
1602322155.3019655,80165,85.32811737060547
1602322182.7873178,80390,85.48389434814453
1602322184.4013321,80406,76.59103393554688
1602322198.5883334,80550,85.16081237792969
1602322201.175934,80576,75.76728057861328
1602322210.344117,80613,77.52365112304688
1602322253.4880044,80996,81.23011016845703
1602322255.354891,81015,80.3241958618164
1602322265.5854023,81117,79.54299926757812
1602322297.3305268,81381,85.10094451904297
1602322308.5868123,81494,84.58766174316406
1602322312.045026,81529,86.385986328125
1602322359.305988,81952,80.5946273803711
1602322453.2488182,82736,78.84678649902344
1602322456.5659697,82770,85.08811950683594
1602322464.3720987,82849,81.4776382446289
1602322492.1818314,83075,79.24537658691406
1602322497.3421912,83127,81.33395385742188
1602322510.998263,83267,76.53466033935547
1602322540.3351402,83510,83.94804382324219
1602322564.9921424,83762,85.16798400878906
1602322586.506446,83923,84.22306060791016
1602322615.9092298,84165,78.06169128417969
1602322619.03836,84197,82.64995574951172
1602322638.1779277,84394,87.6038818359375
1602322639.6500633,84409,84.21810913085938
1602322664.0479808,84601,82.5356216430664
1602322672.1941218,84686,69.73084259033203
1602322677.4706488,84740,87.4901123046875
1602322685.1657455,84818,85.78311920166016
1602322710.4666102,85020,82.79059600830078
1602322713.6512682,85052,84.52679443359375
1602322717.2368987,85089,77.77090454101562
1602322725.2044818,85169,81.96882629394531
1602322745.7041817,85320,83.24539947509766
1602322764.179117,85508,83.77994537353516
1602322772.9364903,85539,81.55734252929688
1602322776.224011,85572,80.10111236572266
1602322787.2905254,85686,76.18226623535156
1602322793.5305917,85749,75.60090637207031
1602322822.4848468,85985,85.03206634521484
1602322825.2908735,86014,83.75064849853516
1602322873.836618,86452,87.08301544189453
1602322911.5177019,86780,82.53654479980469
1602322912.8070254,86793,75.78233337402344
1602322919.9905412,86865,85.75157165527344
1602322939.5253427,87008,81.64913177490234
1602322983.030128,87393,86.7343521118164
1602322988.6530507,87450,77.19428253173828
1602322998.9991984,87556,86.09616088867188
1602323005.3112016,87621,88.61243438720703
1602323015.3382046,87666,80.09127044677734
1602323031.2065146,87829,92.90221405029297
1602323066.9551723,88137,84.17765045166016
1602323102.5612917,88441,84.72464752197266
1602323125.4872482,88674,77.62842559814453
1602323145.092981,88815,84.22371673583984
1602323194.5567534,89262,83.50694274902344
1602323202.9329138,89347,82.33419036865234
1602323204.4437642,89363,82.78507995605469
1602323247.5011277,89745,82.689208984375
1602323254.8562527,89762,78.91236114501953
1602323267.6172168,89892,79.76737213134766
1602323275.6918037,89973,79.88860321044922
1602323281.7428784,90035,78.35020446777344
1602323307.113226,90237,78.75466918945312
1602323327.9508066,90450,87.18296813964844
1602323400.2832947,91074,85.6133041381836
1602323402.1888595,91094,84.20624542236328
1602323428.134521,91300,83.33396911621094
1602323445.072675,91474,81.26087188720703
1602323465.4663975,91624,77.11082458496094
1602323467.4709992,91644,84.0629653930664
1602323467.7577806,91647,85.2696304321289
1602323475.8715165,91732,81.41507720947266
1602323476.163034,91735,77.6202621459961
1602323517.2555573,92094,81.2799301147461
1602323519.8378756,92120,88.03748321533203
1602323590.9531476,92729,87.316650390625
1602323596.8470168,92788,84.1220932006836
1602323635.7577631,93126,77.5792007446289
1602323645.277514,93223,84.13182830810547
1602323675.3283057,93471,78.01663970947266
1602323723.0398815,93901,86.87037658691406
1602323781.5261064,94380,83.51502990722656
1602323785.85835,94424,86.17272186279297
1602323796.880053,94536,78.49005126953125
1602323827.1666782,94784,85.66765594482422
1602323837.6468406,94891,85.64866638183594
1602323859.7268784,95057,80.77240753173828
1602323872.2738347,95184,83.01356506347656
1602323885.801084,95321,83.11998748779297
1602323891.3611958,95377,84.21614074707031
1602323900.2379248,95409,81.1195297241211
1602323907.2250896,95480,79.96956634521484
1602323950.0682647,95860,75.04768371582031
1602323958.835863,95949,75.45452880859375
1602323961.1362786,95972,81.17144775390625
1602323999.2420256,96301,79.51081085205078
1602324027.796182,96535,80.51898193359375
1602324034.3436234,96600,82.28870391845703
1602324081.09912,97018,83.17813110351562
1602324100.3614528,97156,77.40357208251953
1602324107.1673532,97226,85.1639404296875
1602324114.120302,97296,86.13882446289062
1602324125.7105396,97416,82.80738830566406
1602324130.1249268,97460,82.85916137695312
1602324149.2544463,97596,87.5702896118164
1602324154.878988,97653,84.68963623046875
1602324163.515195,97742,85.32354736328125
1602324168.9641895,97796,83.3484878540039
1602324182.7208054,97876,84.8525161743164
1602324193.6108954,97986,75.55232238769531
1602324208.4908392,98139,75.26607513427734
1602324221.2251,98212,86.0851821899414
1602324240.0012524,98404,78.46159362792969
1602324246.96367,98474,91.40955352783203
1602324251.8532789,98523,87.33053588867188
1602324315.0813994,99055,83.46797943115234
1602324365.0319808,99506,83.19636535644531
1602324375.3524806,99612,83.12349700927734
1602324375.5477188,99614,81.9441146850586
1602324407.8109872,99884,84.1003189086914
1602324452.7646887,100284,82.97692108154297
1602324486.048999,100566,82.5135269165039
1602324488.3242023,100589,76.23733520507812
1602324509.886251,100751,84.40583801269531
1602324520.321751,100858,74.61761474609375
1602324526.1150405,100917,82.8066177368164
1602324527.0048494,100926,82.1048355102539
1602324534.1599598,100997,80.46624755859375
1602324547.0214915,101072,84.39527130126953
1602324555.3293283,101155,84.03007507324219
1602324562.9910538,101234,85.28251647949219
1602324572.9487498,101335,81.56722259521484
1602324574.9267187,101355,82.95986938476562
1602324588.227612,101431,85.91097259521484
1602324593.881003,101488,88.64985656738281
1602324594.9180174,101499,85.97276306152344
1602324642.191389,101923,84.65752410888672
1602324644.216488,101943,85.12748718261719
1602324685.8878634,102307,93.26514434814453
1602324711.2746994,102509,80.1691665649414
1602324714.4157176,102541,85.52454376220703
1602324719.824823,102595,84.16783905029297
1602324728.8230228,102685,85.44583892822266
1602324753.469898,102880,77.2076187133789
1602324756.56003,102911,83.64507293701172
1602324761.9795334,102966,84.29309844970703
1602324765.4186084,103001,83.926025390625
1602324766.4240165,103011,82.32288360595703
1602324791.2856407,103206,84.76950073242188
1602324816.5029483,103462,87.74628448486328
1602324827.637572,103517,81.2977066040039
1602324875.9183502,103947,86.91400909423828
1602324913.8989027,104276,87.54179382324219
1602324919.66303,104334,81.54814910888672
1602324961.9350886,104704,87.94432067871094
1602324971.9388626,104808,86.785888671875
1602324973.296685,104822,87.02623748779297
1602324975.1262872,104841,86.17909240722656
1602324979.0677474,104882,82.08586883544922
1602324986.2160475,104896,79.10440826416016
1602324987.7091293,104911,83.345703125
1602324988.9726079,104924,78.53765869140625
1602324992.8177838,104963,87.2444076538086
1602325005.5730038,105093,80.48052978515625
1602325028.457343,105265,83.12987518310547
1602325045.0898461,105434,83.80108642578125
1602325068.2552533,105610,83.98126983642578
1602325077.261414,105702,84.57872772216797
1602325084.0910406,105774,82.65684509277344
1602325085.4780676,105788,83.9356460571289
1602325132.6348057,106210,80.14076232910156
1602325138.314893,106267,76.07627868652344
1602325156.0219564,106390,84.3055419921875
1602325173.2895103,106566,86.3026351928711
1602325188.8144116,106666,88.06917572021484
1602325198.6711013,106769,78.75818634033203
1602325237.1713862,107103,83.90823364257812
1602325313.3903668,107764,86.4399185180664
1602325317.299704,107804,81.5586166381836
1602325320.5203657,107837,80.00029754638672
1602325338.7190204,108021,73.0406494140625
1602325392.3415623,108449,76.77384185791016
1602325405.9090347,108586,81.47127532958984
1602325462.284812,109098,78.72195434570312
1602325482.0552988,109242,85.55554962158203
1602325482.16294,109243,87.27227783203125
1602325487.9137678,109301,73.76447296142578
1602325513.3961918,109501,83.09678649902344
1602325521.0852013,109580,83.09941864013672
1602325544.9058006,109822,81.71810913085938
1602325574.4377952,110063,85.48817443847656
1602325592.3377264,110191,80.656005859375
1602325595.6565063,110224,80.99726867675781
1602325614.6710145,110418,77.06631469726562
1602325620.4345052,110478,80.13236999511719
1602325636.5985243,110586,77.49115753173828
1602325640.15338,110622,83.14645385742188
1602325642.0884569,110641,87.6819076538086
1602325651.6691582,110737,78.93498229980469
1602325701.9493861,111194,81.27442169189453
1602325711.827483,111235,81.32006072998047
1602325720.5488958,111323,86.2330322265625
1602325742.2596169,111545,85.95317840576172
1602325763.2035186,111698,85.65515899658203
1602325781.5791626,111887,82.76712036132812
1602325784.363231,111915,83.07479858398438
1602325850.1301265,112470,88.63036346435547
1602325875.1505325,112664,78.21165466308594
1602325879.0497506,112703,85.37152862548828
1602325898.369217,112902,85.72608184814453
1602325945.362782,113322,85.35096740722656
1602325964.7242239,113463,82.3649673461914
1602325977.1997476,113589,90.00741577148438
1602325997.9127753,113741,82.49163055419922
1602326021.5545058,113980,83.88592529296875
1602326057.7434297,114292,85.6355972290039
1602326079.8847642,114459,88.38091278076172
1602326080.6837711,114467,78.77949523925781
1602326121.463086,114820,85.9710922241211
1602326148.8632393,115096,80.50267028808594
1602326159.937942,115149,79.66693878173828
1602326200.7631624,115506,83.75718688964844
1602326201.956157,115518,94.5324478149414
1602326226.3710988,115765,79.20723724365234
1602326227.0213323,115772,78.31404113769531
1602326242.893774,115878,88.62228393554688
1602326258.9900577,116039,84.88552856445312
1602326267.7092755,116129,79.06758880615234
1602326305.310449,116453,83.541748046875
1602326327.9863915,116624,84.3236083984375
1602326332.8682494,116673,87.34444427490234
1602326336.6738799,116711,82.50312042236328
1602326340.0349784,116745,89.84223175048828
1602326343.7481093,116783,81.33390045166016
1602326347.5677838,116822,79.93511962890625
1602326364.890393,116938,83.23023223876953
1602326368.694658,116977,80.38163757324219
1602326372.59899,117016,79.47887420654297
1602326373.9870412,117030,82.95318603515625
1602326375.6918788,117047,79.3264389038086
1602326386.1040256,117155,90.55181884765625
1602326391.4058928,117209,79.03012084960938
1602326444.7076015,117635,84.29612731933594
1602326463.198093,117825,86.3379898071289
1602326480.445664,117941,77.99722290039062
1602326502.1344397,118161,80.14556884765625
1602326504.9721038,118190,80.5390625
1602326561.88963,118651,80.51770782470703
1602326587.0113354,118908,81.2223892211914
1602326589.8947349,118937,80.12446594238281
1602326601.629358,118998,81.67706298828125
1602326631.507701,119302,81.31634521484375
1602326653.722817,119470,83.5637435913086
1602326709.4240065,119979,76.55342102050781
1602326710.915763,119994,86.39820098876953
1602326745.728038,120291,84.65294647216797
1602326812.431316,120854,87.09915161132812
1602326818.5045424,120914,82.31861877441406
1602326851.7045763,121192,84.61973571777344
1602326851.7954953,121193,86.0368881225586
1602326862.7955856,121304,82.83406066894531
1602326865.575765,121332,81.55984497070312
1602326868.5431948,121362,82.4151840209961
1602326872.6453648,121403,87.38375854492188
1602326889.8031971,121519,81.26949310302734
1602326926.7790315,121835,78.1558837890625
1602326930.960999,121877,87.26183319091797
1602326934.5523024,121913,72.39613342285156
1602326969.0839405,122205,77.01668548583984
1602326972.1381679,122236,87.21298217773438
1602327006.7881966,122529,83.27386474609375
1602327015.9326751,122622,86.36503601074219
1602327017.118435,122634,89.8313980102539
1602327027.3687623,122739,78.34198760986328
1602327065.529758,123068,85.10897827148438
1602327130.233958,123609,79.04056549072266
1602327132.599851,123633,81.05848693847656
1602327135.9309583,123666,87.82251739501953
1602327184.5855236,124103,81.85262298583984
1602327191.094741,124169,86.64115905761719
1602327193.862583,124197,87.23146057128906
1602327232.5819204,124532,77.93977355957031
1602327255.99991,124711,82.3145980834961
1602327260.7331054,124760,86.63418579101562
1602327261.0258498,124763,75.68525695800781
1602327262.1322448,124774,86.38001251220703
1602327266.4494157,124818,81.28095245361328
1602327294.3948786,125043,83.63411712646484
1602327318.6820786,125290,84.45728302001953
1602327455.3081825,126444,83.35494232177734
1602327479.2649858,126687,84.63202667236328
1602327509.3896923,126935,80.58763122558594
1602327514.6375656,126988,86.54902648925781
1602327531.2996924,127097,85.36744689941406
1602327544.3160174,127230,85.5942611694336
1602327562.349941,127414,84.49224090576172
1602327580.697916,127542,80.192138671875
1602327585.9675598,127595,84.35137939453125
1602327590.1709046,127637,80.16675567626953
1602327600.8410184,127746,82.33026123046875
1602327601.5282285,127753,80.95198822021484
1602327610.3922153,127785,83.9833984375
1602327613.418862,127817,86.5807876586914
1602327619.4829445,127878,87.78668212890625
1602327621.2347243,127896,83.5968017578125
1602327642.4782896,128112,84.47577667236328
1602327667.299575,128304,86.43852996826172
1602327677.5237267,128408,88.0333480834961
1602327683.5958204,128470,80.80549621582031
1602327706.6197872,128644,88.65520477294922
1602327732.7324877,128852,80.55926513671875
1602327761.7974741,129146,79.65386962890625
1602327771.2583835,129186,89.54986572265625
1602327784.331579,129318,82.97557830810547
1602327791.8290703,129396,86.24512481689453
1602327792.8027413,129406,81.78565979003906
1602327794.0047936,129418,83.65892028808594
1602327794.7843854,129426,83.84992218017578
1602327797.518491,129454,79.56022644042969
1602327802.2502384,129502,81.4478530883789
1602327812.198146,129545,86.14662170410156
1602327824.7488892,129672,84.4073257446289
1602327839.628298,129824,76.3685302734375
1602327855.2184243,129925,84.3144760131836
1602327869.3622808,130068,83.39087677001953
1602327869.6672604,130071,84.24910736083984
1602327878.8341908,130165,81.02305603027344
1602327899.3175821,130316,83.4768295288086
1602327942.9205885,130703,81.6160888671875
1602327945.878408,130733,85.91195678710938
1602327948.998559,130765,78.95866394042969
1602327964.6678264,130926,85.78233337402344
1602327976.3950238,130986,87.02102661132812
1602327978.8251705,131011,80.74472045898438
1602328031.842754,131491,82.68228149414062
1602328032.8692422,131502,83.97152709960938
1602328056.1260521,131680,85.19338989257812
1602328058.3695474,131703,80.6262435913086
1602328061.4539554,131734,83.49359893798828
1602328075.3672326,131876,83.83641815185547
1602328076.734765,131890,80.43772888183594
1602328148.82005,132506,80.80378723144531
1602328165.6053,132676,85.47261810302734
1602328194.75624,132916,78.55894470214844
1602328196.3539984,132932,82.5745620727539
1602328215.5030632,133067,85.64347839355469
1602328229.1316102,133206,84.86772918701172
1602328240.1733737,133318,82.82769012451172
1602328263.351009,133496,89.22836303710938
1602328266.3123295,133528,85.93978881835938
1602328273.445439,133600,82.2994613647461
1602328304.5755932,133860,85.09687805175781
1602328319.1557868,134007,86.79584503173828
1602328361.294582,134376,87.94159698486328
1602328362.5778716,134389,88.50398254394531
1602328376.811589,134474,84.64250183105469
1602328393.7192318,134645,88.27049255371094
1602328417.6935542,134829,87.73436737060547
1602328419.8946369,134852,84.82518768310547
1602328420.3655255,134857,80.56169128417969
1602328422.3374674,134877,79.44702911376953
1602328432.8337939,134983,85.4497299194336
1602328472.4597838,135327,80.51422119140625
1602328506.653093,135615,87.11669921875
1602328537.954768,135872,80.98751068115234
1602328571.2424428,136209,78.01487731933594
1602328584.1338646,136280,80.87003326416016
1602328591.7634494,136358,83.629150390625
1602328628.5311422,136673,85.72142791748047
1602328629.0232248,136678,85.23656463623047
1602328630.4624882,136693,81.55117797851562
1602328668.8926284,137023,81.8144760131836
1602328672.045932,137055,82.32756042480469
1602328691.2912085,137252,83.3185806274414
1602328720.0244205,137482,84.68222045898438
1602328728.1381776,137565,83.18860626220703
1602328730.0372767,137584,80.30551147460938
1602328746.2245457,137687,79.08358001708984
1602328751.8983893,137744,83.6781005859375
1602328773.5472043,137966,83.01226806640625
1602328798.3349373,138156,84.99803161621094
1602328832.5479188,138444,77.04963684082031
1602328835.2996044,138472,81.37516021728516
1602328843.6421354,138558,85.77716827392578
1602328887.050358,138939,88.43712615966797
1602328889.2290199,138961,81.98041534423828
1602328924.3513498,139258,81.91339874267578
1602328943.7591665,139403,84.9794692993164
1602328948.291017,139449,91.10755920410156
1602329004.841895,139975,81.68172454833984
1602329008.8136966,140015,83.86576080322266
1602329009.6012936,140023,76.96148681640625
1602329011.7809544,140045,83.11767578125
1602329012.787381,140055,83.04328155517578
1602329025.6514733,140131,84.6932373046875
1602329029.056557,140165,84.60821533203125
1602329037.504527,140252,85.0107421875
1602329040.6078477,140283,84.8027114868164
1602329091.8243268,140750,84.32557678222656
1602329114.5492008,140927,84.87249755859375
1602329120.6668065,140989,83.97856140136719
1602329148.741134,141222,85.0359878540039
1602329149.3214836,141228,81.06905364990234
1602329214.549874,141834,94.7258071899414
1602329216.5073183,141853,82.13585662841797
1602329225.509602,141889,86.89213562011719
1602329235.1632316,141986,86.8764419555664
1602329254.1857827,142179,85.18622589111328
1602329255.855537,142196,83.58216857910156
1602329255.9605544,142197,83.5137710571289
1602329290.8405144,142496,81.5785140991211
1602329294.4190857,142532,85.05227661132812
1602329321.5509968,142751,78.4106216430664
1602329335.4707785,142892,84.0498275756836
1602329370.0759668,143186,91.03751373291016
1602329390.8538568,143342,88.04286193847656
1602329404.9937174,143485,88.6214599609375
1602329413.3827896,143571,79.02001953125
1602329414.341402,143581,86.3646011352539
1602329433.8098578,143722,82.86541748046875
1602329438.4076982,143767,88.5090560913086
1602329440.854645,143792,84.51757049560547
1602329453.0566556,143918,81.36119842529297
1602329465.3875327,143988,85.203857421875
1602329482.2004952,144157,82.79002380371094
1602329488.922405,144226,86.69405364990234
1602329494.6497285,144285,92.6438217163086
1602329511.820621,144404,87.47966003417969
1602329523.984271,144528,83.0788803100586
1602329525.9920027,144549,80.66573333740234
1602329608.4620671,145280,83.29579162597656
1602329646.379282,145612,86.41222381591797
1602329647.5120728,145623,84.24504089355469
1602329656.1316197,145711,83.99264526367188
1602329665.5160213,145750,84.04869079589844
1602329669.5658314,145791,85.25250244140625
1602329683.2723749,145932,86.8788070678711
1602329726.0927153,146312,82.9664535522461
1602329734.767477,146399,83.92127227783203
1602329769.5344393,146696,88.34794616699219
1602329839.0267622,147296,85.64107513427734
1602329844.9591079,147356,83.05579376220703
1602329845.9108207,147366,84.23207092285156
1602329863.6533055,147491,86.3041763305664
1602329925.372222,148063,84.30489349365234
1602329937.780157,148189,87.09158325195312
1602329952.7509327,148288,82.33818817138672
1602329966.059771,148424,78.56301879882812
1602329983.7152708,148546,80.4568862915039
1602329989.2434275,148604,84.26428985595703
1602329995.976941,148673,82.71024322509766
1602329996.3593173,148677,84.35186004638672
1602330006.2807307,148778,78.61570739746094
1602330014.764359,148864,84.06572723388672
1602330016.2649243,148879,77.41657257080078
1602330082.7021987,149442,87.66081237792969
1602330093.8813834,149555,86.61853790283203
1602330111.9112542,149683,83.84002685546875
1602330113.3827705,149698,84.68553161621094
1602330120.2131362,149768,88.43846130371094
1602330131.7657106,149886,84.8924560546875
1602330136.6546926,149937,80.95904541015625
1602330148.0830746,149999,91.73974609375


==> plot_data/angle_data/cifar10_mom/run-DENSENET40_models_PAL_1_PAL_45000_150000_128_0.0316_0.4_1_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1602257207.3269382,42,67.28338623046875
1602257259.9819653,167,78.85311889648438
1602257286.0307927,229,78.26123809814453
1602257398.4237595,474,80.89295196533203
1602257424.570103,536,84.75338745117188
1602257442.642977,579,57.22723388671875
1602257445.5965893,586,86.04112243652344
1602257465.8553598,634,105.85079193115234
1602257471.3182976,647,79.22734069824219
1602257507.160415,714,79.81116485595703
1602257546.6594584,808,108.83975982666016
1602257633.3736136,1014,99.6299819946289
1602257775.4421,1333,95.12885284423828
1602257797.2768006,1385,83.23014068603516
1602257800.220141,1392,70.9989242553711
1602257826.714138,1436,77.33135986328125
1602257934.274494,1691,82.7361068725586
1602257952.3922658,1734,74.25789642333984
1602257953.6530218,1737,91.02388000488281
1602258020.737789,1877,77.19309997558594
1602258037.5850976,1917,85.50605010986328
1602258087.7783291,2036,79.74291229248047
1602258210.0070887,2307,76.02411651611328
1602258244.9863846,2389,73.2744140625
1602258293.6721208,2485,76.48640441894531
1602258294.089175,2486,82.641845703125
1602258377.8396683,2685,85.37995910644531
1602258534.9682043,3038,74.36613464355469
1602258624.2689815,3230,87.1708755493164
1602258631.030542,3246,78.22625732421875
1602258655.9257717,3305,68.77680206298828
1602258796.1820443,3618,80.97589874267578
1602258797.0228856,3620,79.05267333984375
1602258818.0848646,3670,86.25292205810547
1602258881.6613941,3821,72.61509704589844
1602258947.083478,3956,72.58563232421875
1602259107.5895987,4317,59.29946517944336
1602259142.530536,4400,61.80503845214844
1602259181.3761632,4492,84.63256072998047
1602259188.5296724,4509,73.25861358642578
1602259267.5101976,4676,67.06394958496094
1602259314.683214,4788,75.28234100341797
1602259400.7013767,4971,89.28689575195312
1602259469.4654765,5134,64.7696304321289
1602259566.8125029,5345,71.85317993164062
1602259572.7130926,5359,69.94644165039062
1602259734.6130795,5723,78.7804946899414
1602259794.0432963,5864,74.0655288696289
1602259812.1949956,5907,81.65480041503906
1602259855.7858696,5990,71.6194839477539
1602259944.3606355,6200,77.21076202392578
1602259952.3943934,6219,84.11872863769531
1602260110.5900235,6574,67.6400146484375
1602260171.9282377,6699,70.18047332763672
1602260176.974671,6711,70.13632202148438
1602260237.3010592,6854,83.41050720214844
1602260284.6021852,6966,71.65193939208984
1602260372.9168248,7155,76.89347076416016
1602260468.7449708,7382,79.41726684570312
1602260510.2756643,7460,69.14325714111328
1602260511.543304,7463,88.43109893798828
1602260661.8104136,7798,80.74441528320312
1602260676.6657007,7833,81.87541198730469
1602260775.1383276,8066,78.31896209716797
1602260831.7547607,8180,75.0855941772461
1602260849.0799203,8221,86.04682159423828
1602260909.0262067,8363,73.43730926513672
1602260974.4517658,8498,70.6677474975586
1602260978.6597517,8508,68.04517364501953
1602261017.876102,8601,74.54574584960938
1602261143.2553806,8878,79.95995330810547
1602261167.3454666,8935,71.56993865966797
1602261313.173254,9260,67.0135726928711
1602261401.037933,9468,66.49302673339844
1602261445.906242,9554,80.84185791015625
1602261451.37847,9567,72.78811645507812
1602261506.6283045,9698,71.76551818847656
1602261819.4395723,10399,68.51559448242188
1602261853.140852,10479,75.23306274414062
1602261871.2856166,10522,70.52860260009766
1602261915.7465594,10607,83.41239929199219
1602261988.7241397,10780,70.23528289794922
1602262040.1335282,10902,69.62802124023438
1602262041.4018788,10905,92.3800048828125
1602262075.775689,10966,76.53439331054688
1602262098.5364609,11020,82.3646240234375
1602262133.1248744,11102,70.23422241210938
1602262323.1733935,11532,74.82765197753906
1602262337.5316508,11566,78.36038970947266
1602262396.3588977,11685,77.91799926757812
1602262427.575165,11759,71.75640106201172
1602262524.7574623,11969,71.7442855834961
1602262526.861373,11974,79.40408325195312
1602262607.0460238,12164,70.0546646118164
1602262660.216579,12290,63.21894454956055
1602262925.371892,12877,73.69216918945312
1602263000.2148993,13034,68.27556610107422
1602263011.6264179,13061,68.12438201904297
1602263246.578365,13597,67.22210693359375
1602263256.2908115,13620,79.46633911132812
1602263345.1257143,13810,78.54251098632812
1602263527.2098238,14221,65.87577056884766
1602263558.031036,14294,62.393951416015625
1602263576.6389236,14338,74.61199951171875
1602263631.2281468,14447,78.64112854003906
1602263711.77273,14638,64.89329528808594
1602263724.4615257,14668,76.32103729248047
1602263771.2957914,14779,69.91242980957031
1602263819.5933375,14873,73.24913024902344
1602264081.76258,15473,68.53905487060547
1602264104.773367,15507,74.79114532470703
1602264213.1794796,15764,68.75093078613281
1602264370.2171004,16116,69.35760498046875
1602264465.423989,16321,75.57852172851562
1602264700.2075772,16857,76.27224731445312
1602264796.9136708,17066,64.97073364257812
1602264809.9820924,17097,79.04375457763672
1602264911.4162474,17317,71.76673126220703
1602264920.7158294,17339,78.54226684570312
1602265006.812961,17543,69.07831573486328
1602265012.718291,17557,62.65585708618164
1602265416.684535,18451,68.29065704345703
1602265714.9240906,19116,73.76380920410156
1602265737.295508,19169,78.37200927734375
1602265898.7704778,19531,71.63623809814453
1602265944.6925461,19640,77.91866302490234
1602265950.6059296,19654,68.9455795288086
1602265991.7789965,19731,68.66026306152344
1602266103.1789749,19995,79.54479217529297
1602266127.6299748,20053,70.85478210449219
1602266131.416028,20062,71.87007904052734
1602266172.109205,20138,83.21778106689453
1602266216.8952923,20244,82.83323669433594
1602266220.2818732,20252,70.19232940673828
1602266250.2826362,20323,70.87293243408203
1602266308.6531332,20440,75.52799224853516
1602266350.3546286,20539,59.94578170776367
1602266366.8353276,20578,80.40745544433594
1602266460.482267,20779,73.75216674804688
1602266461.7536442,20782,76.37056732177734
1602266492.5467498,20855,84.86312866210938
1602266587.5653303,21080,77.79194641113281
1602266623.376303,21144,75.3954086303711
1602266660.4965823,21232,64.08256530761719
1602266697.2976952,21319,77.03192138671875
1602266792.1380064,21523,68.96674346923828
1602266938.0999691,21848,76.50994110107422
1602267114.5318356,22245,75.74080657958984
1602267150.4029567,22330,82.80908966064453
1602267162.256377,22358,77.6590576171875
1602267509.472235,23138,73.09445190429688
1602267513.6935039,23148,80.65164947509766
1602267532.333716,23192,69.36258697509766
1602267543.3423824,23218,77.26585388183594
1602267580.793021,23286,71.4712905883789
1602267612.4799302,23361,66.69293975830078
1602267640.3852353,23427,77.81128692626953
1602267688.0478623,23540,74.60537719726562
1602267751.6858754,23670,68.70753479003906
1602267756.3206801,23681,73.6522445678711
1602267764.7450714,23701,83.45980834960938
1602267873.5078335,23938,75.62728881835938
1602267961.8407142,24147,72.49108123779297
1602268018.8962965,24282,64.06377410888672
1602268019.7374258,24284,75.74530792236328
1602268044.465931,24322,69.67015075683594
1602268170.6508937,24621,71.76404571533203
1602268220.8156438,24719,76.38505554199219
1602268224.1983905,24727,82.17473602294922
1602268297.6643255,24901,83.83333587646484
1602268311.5945678,24934,80.58346557617188
1602268455.1626692,25253,63.74875259399414
1602268488.5500538,25332,61.79985427856445
1602268522.1714256,25391,73.41717529296875
1602268708.9881546,25812,66.927490234375
1602268723.7127488,25847,80.8963394165039
1602268754.9716444,25921,73.37897491455078
1602268924.8756928,26303,84.9913558959961
1602269150.9518673,26797,80.59458923339844
1602269151.3755279,26798,79.80551147460938
1602269164.4476302,26829,69.361083984375
1602269305.372639,27142,89.57154846191406
1602269310.448947,27154,74.57825469970703
1602269312.5479238,27159,73.1087875366211
1602269361.1080534,27274,68.82240295410156
1602269467.3932502,27505,73.7468032836914
1602269508.767064,27603,78.92945861816406
1602269523.6241245,27638,82.71675109863281
1602269611.22246,27825,80.38855743408203
1602269649.5974963,27916,70.0728988647461
1602269879.0570924,28438,85.12400817871094
1602269932.0370886,28543,72.36935424804688
1602270120.9819906,28970,73.33908081054688
1602270131.9766197,28996,77.84266662597656
1602270159.8897455,29062,75.18701934814453
1602270218.6917956,29201,79.85014343261719
1602270253.5473847,29263,82.5731430053711
1602270341.38292,29471,62.95283126831055
1602270348.1998146,29487,81.70032501220703
1602270409.3105648,29611,78.67213439941406
1602270501.4295,29829,77.74177551269531
1602270584.6068506,30005,76.91197967529297
1602270595.583315,30031,78.90267944335938
1602270655.926901,30174,69.15164184570312
1602270729.2024841,30327,78.72917175292969
1602270789.5941467,30470,63.200965881347656
1602270849.6020324,30612,63.50810623168945
1602270898.1460617,30706,83.55924224853516
1602270904.0537896,30720,80.14971923828125
1602271211.5879683,31406,81.1716537475586
1602271227.1565936,31443,83.23438262939453
1602271342.688067,31696,82.38571166992188
1602271420.385623,31880,72.70323944091797
1602271443.9997852,31936,85.80931091308594
1602271472.7677922,32004,76.53185272216797
1602271567.193526,32207,86.6170883178711
1602271672.1611197,32435,69.5841293334961
1602271717.3971734,32542,79.47840881347656
1602271765.9138584,32657,85.76580810546875
1602271818.9426932,32762,75.91093444824219
1602271874.7779539,32894,79.82894134521484
1602271878.1631055,32902,80.81108856201172
1602271933.968842,33034,75.84758758544922
1602272004.8924525,33181,85.16923522949219
1602272042.906306,33271,77.2431640625
1602272072.4469788,33341,82.49830627441406
1602272086.8155181,33375,80.90153503417969
1602272098.9872785,33403,83.24598693847656
1602272248.722271,33737,83.79547882080078
1602272253.7470887,33749,81.0777587890625
1602272261.7472107,33768,71.41522979736328
1602272268.9009285,33785,69.60333251953125
1602272300.4455168,33839,76.80674743652344
1602272316.0981996,33876,75.59822845458984
1602272331.7164705,33913,79.27003479003906
1602272383.679361,34036,81.6613540649414
1602272427.9975317,34141,81.83061218261719
1602272530.0069249,34362,79.66918182373047
1602272538.8854988,34383,69.79009246826172
1602272607.6110299,34525,81.48951721191406
1602272638.8144267,34599,74.46082305908203
1602272716.5575476,34783,80.46907806396484
1602272966.2586389,35333,66.21743774414062
1602272975.1294918,35354,78.7851333618164
1602272984.8428879,35377,74.97650146484375
1602273029.682458,35483,85.04866790771484
1602273076.4736583,35573,81.25704193115234
1602273160.1472747,35771,87.31657409667969
1602273193.0862594,35849,83.78487396240234
1602273245.6741495,35953,77.80258178710938
1602273252.8693721,35970,76.16808319091797
1602273281.4641242,36037,85.25482177734375
1602273369.7154706,36246,77.85177612304688
1602273390.747128,36275,78.52262878417969
1602273549.0510373,36629,66.88799285888672
1602273561.747262,36659,81.49380493164062
1602273607.3236675,36767,80.22693634033203
1602273642.3693657,36850,78.93488311767578
1602273666.456188,36907,75.01146697998047
1602273799.8385127,37202,71.63397216796875
1602273929.7005675,37489,76.31143188476562
1602274054.5360336,37764,89.15687561035156
1602274101.7614453,37876,88.11907196044922
1602274244.0138183,38192,81.46173858642578
1602274357.206683,38439,69.19891357421875
1602274363.933079,38455,85.00038146972656
1602274484.9600496,38720,80.8040771484375
1602274535.6041002,38840,79.3365707397461
1602274595.1989987,38981,61.35158157348633
1602274737.2006943,39296,76.37042236328125
1602274917.4707563,39702,87.05980682373047
1602274929.304586,39730,88.40808868408203
1602274959.5776353,39781,78.08590698242188
1602275000.4988105,39878,73.33589935302734
1602275013.622417,39909,83.87688446044922
1602275060.4772353,40020,78.21858215332031
1602275185.6834,40296,78.80712890625
1602275280.5441394,40500,81.56398010253906
1602275342.6090372,40647,79.20653533935547
1602275349.3801491,40663,66.75366973876953
1602275351.0733514,40667,84.51373291015625
1602275365.0346854,40700,77.57417297363281
1602275373.4911528,40720,73.88907623291016
1602275404.386561,40793,85.22087097167969
1602275517.502396,41040,79.97242736816406
1602275612.5799043,41244,87.9870834350586
1602275623.963628,41271,63.00547790527344
1602275653.6041613,41341,75.09585571289062
1602275745.9137943,41539,76.10580444335938
1602275752.6398187,41555,77.97477722167969
1602276005.8592415,42134,89.13751983642578
1602276148.0543175,42450,79.70552062988281
1602276155.6634834,42468,81.30297088623047
1602276253.1942785,42678,86.39523315429688
1602276625.4840856,43518,77.57467651367188
1602276663.114575,43607,87.73200225830078
1602276676.6022675,43639,82.88723754882812
1602276715.7696943,43711,83.63941192626953
1602276727.2130592,43738,82.05824279785156
1602276728.9075801,43742,86.68981170654297
1602276755.866031,43805,85.58988189697266
1602276835.3212585,43993,85.00737762451172
1602276877.9180245,44073,80.16990661621094
1602276931.597816,44200,86.40807342529297
1602276934.5388937,44207,84.36463928222656
1602276953.1359239,44251,83.79509735107422
1602276975.6007855,44304,76.95208740234375
1602277103.162588,44585,77.20538330078125
1602277209.5873895,44816,75.64197540283203
1602277272.0739276,44964,88.89095306396484
1602277427.085342,45310,82.21302032470703
1602277430.8734467,45319,82.59833526611328
1602277453.2756674,45372,67.14317321777344
1602277519.1113634,45507,85.68067169189453
1602277582.8748705,45658,87.94013214111328
1602277879.08954,46318,81.64610290527344
1602277885.8411582,46334,73.7034683227539
1602277919.4934335,46413,80.16301727294922
1602277964.540214,46499,87.0572280883789
1602278295.8119004,47241,86.9708480834961
1602278321.126759,47301,61.50228500366211
1602278449.980567,47585,86.37532806396484
1602278472.3208773,47638,77.62834167480469
1602278485.4493022,47669,75.8720932006836
1602278500.7124975,47705,81.69998931884766
1602278517.2064664,47744,82.45909118652344
1602278584.4057584,47882,86.91419219970703
1602278611.7770393,47947,78.860595703125
1602278621.5035875,47970,86.06656646728516
1602278666.3422663,48076,82.32867431640625
1602278710.6648667,48181,72.15352630615234
1602278738.960037,48227,86.66162872314453
1602278863.4276402,48522,82.64753723144531
1602279008.372342,48844,82.06655883789062
1602279198.399014,49272,82.89037322998047
1602279240.5966344,49351,81.41448211669922
1602279293.7878,49477,76.91839599609375
1602279535.0672379,50006,83.64257049560547
1602279556.0843954,50056,87.94378662109375
1602279595.4157321,50149,85.58594512939453
1602279602.2024143,50165,87.19580078125
1602279614.896314,50195,61.116817474365234
1602279645.6720228,50268,89.19163513183594
1602279807.2046537,50629,81.22392272949219
1602279896.2275126,50819,81.35437774658203
1602279963.8122861,50979,87.35194396972656
1602280038.12532,51134,85.8797836303711
1602280077.4664717,51227,81.3260726928711
1602280100.6713824,51282,89.14652252197266
1602280336.5656693,51798,86.99071502685547
1602280339.9721181,51806,83.04244995117188
1602280402.5507727,51954,56.024200439453125
1602280422.4695199,52001,85.61876678466797
1602280554.2763104,52292,83.18023681640625
1602280580.1125135,52353,76.84205627441406
1602280655.2259777,52510,85.18476104736328
1602280727.9596999,52682,88.8010025024414
1602280831.5615044,52906,82.55711364746094
1602280845.503661,52939,82.07398986816406
1602280910.176984,53092,87.13835144042969
1602280916.515308,53107,85.2704849243164
1602281077.8272598,53468,80.26313018798828
1602281187.127435,53706,72.52975463867188
1602281190.0850377,53713,85.90724182128906
1602281191.7716415,53717,91.1731948852539
1602281193.4558983,53721,78.53473663330078
1602281261.8997793,53862,87.12964630126953
1602281280.4737766,53906,86.7586669921875
1602281350.5776353,54072,77.88995361328125
1602281365.859492,54108,72.448974609375
1602281372.1832392,54123,86.93707275390625
1602281430.86924,54241,85.65071868896484
1602281630.0000925,54691,83.99527740478516
1602281679.0900946,54807,80.85198211669922
1602281742.8559263,54937,87.74008178710938
1602281761.8707194,54982,83.48751831054688
1602281851.0641205,55193,87.27205657958984
1602281904.6215358,55299,87.63127899169922
1602282007.7233675,55543,90.63479614257812
1602282011.097772,55551,71.71417999267578
1602282088.3554428,55713,82.89704895019531
1602282110.746041,55766,89.20304107666016
1602282369.7517152,56337,74.21784210205078
1602282441.5602622,56507,85.27283477783203
1602282447.4972746,56521,89.47254943847656
1602282484.2873163,56608,80.07029724121094
1602282568.8336017,56787,82.19949340820312
1602282582.7692058,56820,82.1989974975586
1602282658.7980735,56999,88.17459106445312
1602282794.3924513,57299,87.55970764160156
1602282796.9173133,57305,85.53060150146484
1602282881.4023142,57484,68.1476821899414
1602283006.8581293,57760,74.67948913574219
1602283241.7111413,58295,83.63565063476562
1602283311.841769,58440,87.09331512451172
1602283360.8374822,58556,85.54883575439453
1602283396.7214656,58641,76.77505493164062
1602283429.7724023,58719,88.29591369628906
1602283441.1984882,58746,83.07324981689453
1602283448.372789,58763,80.77576446533203
1602283677.6126585,59264,74.76863861083984
1602283697.4282827,59311,84.13915252685547
1602283748.560014,59432,77.72633361816406
1602283845.4761453,59640,80.67530059814453
1602283858.1455598,59670,82.42707061767578
1602284081.8821063,60179,82.27609252929688
1602284084.425351,60185,82.58576965332031
1602284102.5613728,60207,84.42094421386719
1602284140.543332,60297,89.25637817382812
1602284215.727102,60475,80.90729522705078
1602284542.053999,61205,82.74533081054688
1602284580.7841952,61276,90.74669647216797
1602284649.2470748,61438,82.26555633544922
1602284689.7720728,61534,75.29691314697266
1602284760.3890858,61680,77.74142456054688
1602284963.283231,62139,88.38512420654297
1602284997.1197693,62219,77.55215454101562
1602285131.3818376,62516,71.0787124633789
1602285144.453028,62547,87.27581787109375
1602285291.4985113,62874,86.65677642822266
1602285363.8337212,63024,92.85738372802734
1602285446.669082,63220,87.7225341796875
1602285505.0267725,63358,87.7630615234375
1602285543.3947136,63428,91.66743469238281
1602285543.8184705,63429,88.27715301513672
1602285579.367404,63513,75.92486572265625
1602285646.2026007,63671,79.62015533447266
1602285737.1442752,63865,83.87547302246094
1602285789.169917,63988,78.41613006591797
1602285844.5084958,64098,85.43614196777344
1602285898.150891,64225,84.7769546508789
1602286027.9006386,64511,89.4520492553711
1602286032.129996,64521,91.45154571533203
1602286102.274792,64687,85.56861114501953
1602286196.5965266,64889,77.29095458984375
1602286356.1034372,65245,86.26664733886719
1602286375.9138553,65292,90.27738189697266
1602286442.665203,65450,75.22338104248047
1602286464.6893914,65481,87.28255462646484
1602286515.436919,65601,87.27613067626953
1602286533.1799822,65643,87.55541229248047
1602286561.1175945,65709,82.85572814941406
1602286653.6256568,65907,89.85237121582031
1602286713.562759,66049,82.45098114013672
1602286827.712868,66298,82.40296173095703
1602286983.9917974,66647,80.84952545166016
1602287043.2666461,66787,80.16555786132812
1602287120.2065623,66948,81.67914581298828
1602287132.017878,66976,86.50569152832031
1602287151.1172051,67021,82.25396728515625
1602287337.2449775,67440,91.794189453125
1602287702.754431,68263,84.05155944824219
1602287710.3621519,68281,84.43215942382812
1602287760.1877975,68378,88.60313415527344
1602287781.7146094,68429,84.11408233642578
1602287849.8279097,68590,84.50432586669922
1602288001.920835,68929,87.65876770019531
1602288026.9029024,68988,86.29139709472656
1602288113.0068717,69171,87.95356750488281
1602288118.9194775,69185,89.8197021484375
1602288242.0065475,69455,82.13298797607422
1602288250.8931897,69476,86.65181732177734
1602288362.4549444,69719,86.71171569824219
1602288395.7947485,69798,67.88526153564453
1602288445.2128098,69915,90.4964599609375
1602288694.4878209,70462,71.39070892333984
1602288744.4244277,70580,86.29461669921875
1602288776.5216918,70656,85.8668441772461
1602288894.989855,70915,88.24761962890625
1602288929.1723018,70996,87.84495544433594
1602289120.6558359,71428,81.35212707519531
1602289182.778142,71554,88.49727630615234
1602289193.7729404,71580,80.98441314697266
1602289242.7984412,71696,77.79020690917969
1602289317.007729,71850,84.09748077392578
1602289340.659476,71906,88.40575408935547
1602289362.0918756,71957,87.04084777832031
1602289371.3795943,71979,85.41490173339844
1602289385.2554047,72012,84.78726959228516
1602289395.8647077,72037,86.96085357666016
1602289514.6714385,72297,79.26097106933594
1602289515.5105507,72299,88.86715698242188
1602289558.6698945,72401,78.69270324707031
1602289559.9298453,72404,80.91681671142578
1602289634.003385,72558,87.01275634765625
1602289703.9967096,72723,88.1988525390625
1602289776.4375644,72873,80.22068786621094
1602289833.8642852,73009,87.10430145263672
1602289905.7736297,73179,86.2198486328125
1602289973.4513652,73318,89.21221923828125
1602290181.4119754,73789,77.53679656982422
1602290183.5172594,73794,89.74121856689453
1602290203.415128,73841,80.269775390625
1602290228.789812,73901,84.21302032470703
1602290247.4689026,73924,81.41712188720703
1602290358.6925144,74187,88.44058990478516
1602290361.653151,74194,80.63239288330078
1602290678.2406259,74901,65.49471282958984
1602290801.2494814,75171,84.7647933959961
1602290936.3918817,75469,91.95314025878906
1602290943.9924061,75487,85.9168472290039
1602290977.859259,75567,88.72486877441406
1602291139.4783363,75928,83.6668472290039
1602291202.5766807,76056,86.31649780273438
1602291220.7795715,76099,92.07852172851562
1602291270.9939673,76218,88.02210235595703
1602291370.0931213,76431,76.88947296142578
1602291391.6147768,76482,85.11931610107422
1602291452.4316542,76626,85.09491729736328
1602291472.2502933,76673,90.3808364868164
1602291530.6340175,76790,87.12329864501953
1602291579.687248,76906,85.1266098022461
1602291582.6435227,76913,74.92433166503906
1602291712.0811048,77198,84.36471557617188
1602291765.3458457,77324,88.05596923828125
1602291861.4871893,77530,87.85791015625
1602291985.4245226,77802,85.89336395263672
1602292027.213615,77901,84.30027770996094
1602292126.5604563,78135,85.49986267089844
1602292166.3344002,78208,83.72354888916016
1602292190.329747,78265,86.68333435058594
1602292414.7795258,78775,88.43067169189453
1602292443.5815256,78843,77.32817077636719
1602292484.986088,78920,85.70881652832031
1602292490.8872807,78934,86.78610229492188
1602292507.3527522,78973,86.18028259277344
1602292520.9199722,79005,66.78218841552734
1602292658.3133097,79309,87.595947265625
1602292704.4660623,79418,85.24307250976562
1602292789.1209903,79597,73.06266021728516
1602292957.830796,79975,79.59818267822266
1602292981.4829407,80031,80.38119506835938
1602292983.1725502,80035,79.26317596435547
1602293010.6502647,80100,85.8890609741211
1602293038.042222,80165,71.70730590820312
1602293142.1015668,80390,88.6875991821289
1602293148.8804548,80406,74.6031265258789
1602293209.7061071,80550,81.84813690185547
1602293220.7291336,80576,88.29696655273438
1602293245.660562,80613,80.8894271850586
1602293416.2795904,80996,87.15370178222656
1602293424.3028462,81015,79.01602172851562
1602293467.2714953,81117,84.69361114501953
1602293587.9381464,81381,81.15293884277344
1602293635.6430888,81494,85.7612075805664
1602293650.4879065,81529,83.50005340576172
1602293838.2106395,81952,83.89192962646484
1602294196.6160545,82736,80.0885238647461
1602294210.9274423,82770,87.22760009765625
1602294244.3203552,82849,81.99300384521484
1602294348.8393192,83075,83.42501831054688
1602294370.7674613,83127,90.77088165283203
1602294430.2504194,83267,83.73751831054688
1602294541.9960938,83510,78.88932800292969
1602294648.615171,83762,89.16401672363281
1602294725.606648,83923,75.77777862548828
1602294836.9399953,84165,81.01618194580078
1602294850.4339807,84197,89.05318450927734
1602294933.757314,84394,83.80839538574219
1602294940.1224806,84409,90.7261734008789
1602295030.3572078,84601,86.19674682617188
1602295066.2494316,84686,80.40092468261719
1602295089.106865,84740,86.34600067138672
1602295122.1293285,84818,83.86207580566406
1602295216.4635966,85020,73.89305877685547
1602295229.9888978,85052,79.06846618652344
1602295245.682956,85089,86.00192260742188
1602295279.522,85169,87.9623031616211
1602295352.2111242,85320,84.03795623779297
1602295431.6433558,85508,87.87619018554688
1602295453.7366147,85539,88.35770416259766
1602295467.65219,85572,89.4153060913086
1602295515.804871,85686,89.47348022460938
1602295542.4893565,85749,90.74706268310547
1602295651.3994622,85985,85.8321304321289
1602295663.6628401,86014,87.31739044189453
1602295857.8656156,86452,84.46180725097656
1602296005.5125985,86780,86.25272369384766
1602296011.0204482,86793,90.01705169677734
1602296041.3726237,86865,88.23100280761719
1602296110.815485,87008,78.79835510253906
1602296282.6509442,87393,89.88583374023438
1602296306.7128694,87450,86.51708984375
1602296351.5720365,87556,87.39745330810547
1602296379.0428214,87621,88.95918273925781
1602296407.146775,87666,78.26114654541016
1602296475.9797442,87829,85.2584457397461
1602296615.3844807,88137,87.19670104980469
1602296753.0469987,88441,83.51126861572266
1602296851.735254,88674,88.21215057373047
1602296920.3860571,88815,85.94929504394531
1602297118.4173617,89262,88.19552612304688
1602297154.3906393,89347,77.85659790039062
1602297161.1662116,89363,85.69396209716797
1602297331.3859804,89745,85.88067626953125
1602297347.4924269,89762,84.85064697265625
1602297402.319402,89892,90.03035736083984
1602297436.5320559,89973,86.48770141601562
1602297462.702121,90035,64.28826141357422
1602297557.031803,90237,83.60000610351562
1602297647.0788612,90450,83.42489624023438
1602297928.9239817,91074,82.6894760131836
1602297937.3649676,91094,79.44498443603516
1602298033.886164,91300,83.07754516601562
1602298107.4976227,91474,83.5262451171875
1602298180.0094733,91624,86.47748565673828
1602298188.4459374,91644,74.36603546142578
1602298189.7127943,91647,85.89509582519531
1602298225.6055636,91732,91.60016632080078
1602298226.8819776,91735,82.68499755859375
1602298387.5883918,92094,83.8196792602539
1602298398.578083,92120,89.54196166992188
1602298673.8883078,92729,79.79324340820312
1602298698.7917385,92788,88.84937286376953
1602298850.4815078,93126,90.34220886230469
1602298891.3747005,93223,87.96369934082031
1602299005.3168373,93471,86.73336791992188
1602299196.5296392,93901,80.72088623046875
1602299417.0741894,94380,87.2950439453125
1602299435.6476808,94424,89.03712463378906
1602299482.9447665,94536,81.51522064208984
1602299596.7684515,94784,78.6198501586914
1602299641.9159644,94891,89.23075103759766
1602299721.13258,95057,87.06583404541016
1602299774.7525053,95184,86.13406372070312
1602299832.6273751,95321,87.15296936035156
1602299856.2935073,95377,86.3175277709961
1602299878.8230863,95409,85.13459014892578
1602299908.867209,95480,77.77881622314453
1602300078.529335,95860,85.89778900146484
1602300116.0689592,95949,85.92760467529297
1602300125.7985344,95972,87.28162384033203
1602300273.9541821,96301,88.79324340820312
1602300382.0560193,96535,87.75992584228516
1602300409.504815,96600,91.02434539794922
1602300595.271309,97018,78.95950317382812
1602300662.7240715,97156,87.80918884277344
1602300692.2634146,97226,59.09967041015625
1602300721.8239076,97296,75.5139389038086
1602300772.5682342,97416,87.67042541503906
1602300791.1062093,97460,87.17936706542969
1602300857.5756657,97596,87.51840209960938
1602300881.5892458,97653,72.88277435302734
1602300919.2986114,97742,84.13090515136719
1602300942.1115441,97796,82.08502197265625
1602300984.976336,97876,85.10509490966797
1602301031.3798249,97986,84.00828552246094
1602301096.0766804,98139,79.83369445800781
1602301136.0540845,98212,77.2818374633789
1602301217.1772552,98404,84.1495361328125
1602301246.7546413,98474,75.47867584228516
1602301267.4606392,98523,91.3070297241211
1602301510.4849527,99055,84.1961441040039
1602301710.62554,99506,87.89818572998047
1602301755.4902408,99612,87.80476379394531
1602301756.3395133,99614,75.17086029052734
1602301879.59051,99884,71.96044158935547
1602302057.7437375,100284,77.69445037841797
1602302185.9405737,100566,86.86211395263672
1602302195.6802888,100589,87.89551544189453
1602302273.133624,100751,77.12109375
1602302318.399711,100858,84.71954345703125
1602302343.2645981,100917,86.86956024169922
1602302347.0628042,100926,87.38819122314453
1602302377.086312,100997,77.85099029541016
1602302417.8649838,101072,90.45459747314453
1602302452.9144323,101155,66.71737670898438
1602302486.3095055,101234,85.46088409423828
1602302529.0456285,101335,69.06414794921875
1602302537.5331347,101355,89.91815948486328
1602302578.834641,101431,77.21692657470703
1602302602.8651414,101488,92.50405883789062
1602302607.5240889,101499,86.01361846923828
1602302796.2108202,101923,87.7342529296875
1602302804.642102,101943,59.4611930847168
1602302967.634039,102307,82.12315368652344
1602303062.1645334,102509,86.3075942993164
1602303075.6729445,102541,90.341064453125
1602303098.5854208,102595,81.1120834350586
1602303136.6214383,102685,91.50807189941406
1602303228.1817253,102880,83.1227035522461
1602303241.267443,102911,72.58621978759766
1602303264.5542166,102966,88.16397857666016
1602303279.3703742,103001,70.45966339111328
1602303283.6054914,103011,89.7121353149414
1602303375.2668622,103206,76.45098876953125
1602303483.6275268,103462,85.41960144042969
1602303515.9977655,103517,89.56010437011719
1602303706.9883091,103947,88.01000213623047
1602303855.1938453,104276,82.36611938476562
1602303879.8068814,104334,89.3193588256836
1602304045.1132739,104704,89.03208923339844
1602304088.917818,104808,85.0262222290039
1602304094.8962448,104822,90.40802001953125
1602304102.89647,104841,89.3017807006836
1602304120.1874795,104882,81.7631607055664
1602304134.8119824,104896,86.95751190185547
1602304141.1340358,104911,87.69438934326172
1602304146.6151125,104924,88.22785949707031
1602304163.0749664,104963,88.60503387451172
1602304218.042966,105093,83.29386138916016
1602304299.6438854,105265,89.24535369873047
1602304371.1201384,105434,89.6913070678711
1602304454.6140628,105610,88.00748443603516
1602304493.5913062,105702,79.36164093017578
1602304524.0046287,105774,88.7918930053711
1602304529.895533,105788,80.50447082519531
1602304717.3619852,106210,84.89277648925781
1602304741.5433307,106267,90.52729034423828
1602304802.5492501,106390,84.92345428466797
1602304876.8471384,106566,75.61849975585938
1602304928.0998535,106666,85.92640686035156
1602304971.7310343,106769,90.06560516357422
1602305121.8272347,107103,90.03085327148438
1602305419.789749,107764,84.30696105957031
1602305436.7025425,107804,87.05435180664062
1602305450.6705594,107837,75.86133575439453
1602305528.5095325,108021,76.65035247802734
1602305727.386573,108449,90.19438934326172
1602305785.315977,108586,88.3011474609375
1602306010.9115956,109098,89.70600891113281
1602306080.7024162,109242,87.17621612548828
1602306081.1226866,109243,90.61605072021484
1602306105.6685183,109301,85.14594268798828
1602306199.2531989,109501,77.17526245117188
1602306232.7002892,109580,90.03221130371094
1602306334.8916643,109822,84.71434783935547
1602306446.098839,110063,92.13560485839844
1602306509.1115081,110191,80.46992492675781
1602306523.037859,110224,84.80225372314453
1602306605.0899403,110418,71.35948944091797
1602306630.373272,110478,85.1423568725586
1602306685.00724,110586,87.77752685546875
1602306700.2279184,110622,83.94624328613281
1602306708.2635858,110641,81.3026351928711
1602306748.9524198,110737,87.07653045654297
1602306951.3890316,111194,85.34020233154297
1602306977.7604706,111235,90.6930923461914
1602307014.834785,111323,79.6008529663086
1602307108.8547707,111545,89.42363739013672
1602307182.4799175,111698,89.30184936523438
1602307262.4128094,111887,87.06197357177734
1602307274.226627,111915,84.99990844726562
1602307526.8720407,112470,89.41864776611328
1602307618.3219297,112664,87.61463928222656
1602307634.7766297,112703,90.96002197265625
1602307718.8796782,112902,88.1044692993164
1602307905.4304378,113322,82.11935424804688
1602307974.0206847,113463,87.35354614257812
1602308027.234749,113589,88.49506378173828
1602308100.45667,113741,85.5099868774414
1602308201.5676448,113980,87.38334655761719
1602308342.6592405,114292,88.708740234375
1602308422.2900114,114459,88.98224639892578
1602308425.6671784,114467,90.16522979736328
1602308583.8970068,114820,89.25196075439453
1602308700.5939476,115096,74.3897705078125
1602308732.1202893,115149,85.65760040283203
1602308892.4253154,115506,88.53627014160156
1602308897.5281532,115518,87.68705749511719
1602309001.9401512,115765,89.30424499511719
1602309004.9157329,115772,88.05182647705078
1602309058.7302692,115878,86.10643768310547
1602309126.8350158,116039,86.58113861083984
1602309164.996775,116129,83.44286346435547
1602309310.833884,116453,92.7042007446289
1602309392.032805,116624,89.7680892944336
1602309412.7326207,116673,88.96085357666016
1602309428.78801,116711,91.88155364990234
1602309443.200459,116745,81.6889877319336
1602309459.3478513,116783,88.47329711914062
1602309475.7953959,116822,68.30577087402344
1602309533.7966743,116938,87.57791900634766
1602309550.3862152,116977,78.10749053955078
1602309566.880701,117016,85.20748901367188
1602309572.803237,117030,88.90666961669922
1602309579.9763327,117047,89.60108947753906
1602309625.5800338,117155,89.26191711425781
1602309648.4661822,117209,85.30570220947266
1602309846.5736349,117635,91.22746276855469
1602309927.034352,117825,87.24726104736328
1602309985.3836443,117941,88.37487030029297
1602310078.5585003,118161,85.56200408935547
1602310090.83577,118190,89.35808563232422
1602310303.533526,118651,86.75466918945312
1602310412.165521,118908,89.29022979736328
1602310424.434002,118937,89.4216079711914
1602310459.3212502,118998,88.9437026977539
1602310587.8162527,119302,65.67852020263672
1602310667.849556,119470,91.41998291015625
1602310892.0966065,119979,82.46660614013672
1602310898.444966,119994,87.00845336914062
1602311033.0559676,120291,90.85624694824219
1602311289.348202,120854,83.24069213867188
1602311314.7475064,120914,91.2359619140625
1602311441.3239157,121192,88.58380889892578
1602311441.7449648,121193,79.36729431152344
1602311488.7597158,121304,80.81552124023438
1602311500.6138806,121332,65.16643524169922
1602311513.2453947,121362,88.93472290039062
1602311530.6105547,121403,84.8179931640625
1602311588.6930826,121519,78.70308685302734
1602311730.7541165,121835,74.13627624511719
1602311748.3627582,121877,89.99813842773438
1602311763.5079713,121913,88.89407348632812
1602311894.9280312,122205,89.69145202636719
1602311907.9697585,122236,89.34563446044922
1602312039.870702,122529,71.97547912597656
1602312078.858859,122622,82.70706176757812
1602312083.903623,122634,88.7763671875
1602312128.1460106,122739,86.24467468261719
1602312275.1962705,123068,86.87739562988281
1602312520.2738647,123609,91.11831665039062
1602312530.370584,123633,87.42948150634766
1602312544.2403536,123666,81.72946166992188
1602312736.8348236,124103,87.55921936035156
1602312764.576825,124169,88.68990325927734
1602312776.3785472,124197,66.70674133300781
1602312926.405489,124532,85.984619140625
1602313011.2773836,124711,90.64703369140625
1602313032.1032126,124760,84.19469451904297
1602313033.3778765,124763,89.39912414550781
1602313038.0285907,124774,85.076904296875
1602313056.6004255,124818,90.40497589111328
1602313161.2232332,125043,65.654052734375
1602313265.9136813,125290,82.47212219238281
1602313791.7786624,126444,87.88441467285156
1602313894.617077,126687,88.97093200683594
1602314008.895704,126935,79.2280044555664
1602314031.3590312,126988,82.44121551513672
1602314086.8327317,127097,90.71235656738281
1602314143.2096944,127230,85.19087219238281
1602314221.088807,127414,90.19185638427734
1602314284.4172692,127542,77.16047668457031
1602314306.950622,127595,68.45687103271484
1602314324.7001424,127637,89.24230194091797
1602314370.9494035,127746,88.35269165039062
1602314373.9216611,127753,83.76827239990234
1602314396.7087874,127785,90.95996856689453
1602314410.1962435,127817,87.7159652709961
1602314435.965817,127878,88.89020538330078
1602314443.5982144,127896,91.34337615966797
1602314535.0761874,128112,94.53502655029297
1602314625.470241,128304,90.3084716796875
1602314669.545377,128408,86.64743041992188
1602314695.7487226,128470,86.95310974121094
1602314779.03444,128644,88.29320526123047
1602314876.429202,128852,67.04563903808594
1602315000.9321914,129146,89.2332763671875
1602315027.235256,129186,84.48856353759766
1602315083.0168428,129318,87.99677276611328
1602315116.1479244,129396,86.1637191772461
1602315120.4085262,129406,86.87979888916016
1602315125.4894657,129418,90.55278015136719
1602315128.8767269,129426,88.11314392089844
1602315140.7789872,129454,78.65895080566406
1602315161.0853608,129502,86.68817901611328
1602315188.5866232,129545,89.0202407836914
1602315242.2211618,129672,82.78499603271484
1602315306.6135707,129824,86.61712646484375
1602315358.7289007,129925,86.13568878173828
1602315419.2274928,130068,75.11935424804688
1602315420.5161598,130071,77.15238189697266
1602315460.398438,130165,88.98460388183594
1602315533.6417994,130316,87.08052062988281
1602315706.838605,130703,84.92413330078125
1602315719.5898187,130733,81.30448913574219
1602315733.164136,130765,89.9566421508789
1602315801.3526947,130926,88.00409698486328
1602315836.0174901,130986,83.52806091308594
1602315846.5720088,131011,70.5626220703125
1602316059.4890842,131491,59.37030792236328
1602316064.153523,131502,90.36483001708984
1602316148.8117316,131680,89.61976623535156
1602316158.542519,131703,88.07585906982422
1602316171.6920068,131734,90.50867462158203
1602316231.881453,131876,89.52413940429688
1602316237.8161826,131890,88.2669906616211
1602316517.2155616,132506,88.80931091308594
1602316589.271299,132676,87.85709381103516
1602316700.22867,132916,82.87393188476562
1602316707.0021708,132932,91.81958770751953
1602316773.2614799,133067,83.14476776123047
1602316832.143953,133206,84.43501281738281
1602316879.626867,133318,89.1405258178711
1602316964.4062078,133496,88.12675476074219
1602316977.959043,133528,88.62168884277344
1602317008.3882816,133600,92.12676239013672
1602317127.9453053,133860,86.97350311279297
1602317190.218959,134007,83.56153869628906
1602317356.235985,134376,91.10077667236328
1602317361.7351902,134389,89.0431900024414
1602317407.0501542,134474,66.5332260131836
1602317479.4472756,134645,85.72049713134766
1602317566.765896,134829,88.84293365478516
1602317576.5042903,134852,84.20829772949219
1602317578.615654,134857,91.25474548339844
1602317587.0788598,134877,86.49313354492188
1602317631.9080222,134983,80.49547576904297
1602317786.8296187,135327,75.7590560913086
1602317918.234708,135615,88.86758422851562
1602318036.2562053,135872,88.67992401123047
1602318178.9769876,136209,67.63211822509766
1602318218.2468345,136280,72.74374389648438
1602318251.2493756,136358,87.90402221679688
1602318393.9961092,136673,89.19413757324219
1602318396.1104138,136678,87.42516326904297
1602318402.474502,136693,90.17377471923828
1602318551.7972648,137023,91.14151000976562
1602318565.436184,137055,84.95857238769531
1602318648.9399319,137252,86.7984390258789
1602318755.675006,137482,86.15260314941406
1602318790.8353083,137565,89.1907958984375
1602318798.8928468,137584,82.45895385742188
1602318851.8999507,137687,87.70709991455078
1602318876.1045792,137744,90.20657348632812
1602318970.1467972,137966,88.67596435546875
1602319059.8766756,138156,90.20181274414062
1602319191.139107,138444,74.10122680664062
1602319202.9754891,138472,89.35935974121094
1602319239.5126743,138558,83.2761001586914
1602319410.1467052,138939,90.98143768310547
1602319419.4602838,138961,86.73493957519531
1602319554.5888429,139258,87.1954574584961
1602319625.3184698,139403,88.28270721435547
1602319645.0325265,139449,90.69950866699219
1602319877.1315148,139975,85.50726318359375
1602319894.0738573,140015,89.54460906982422
1602319897.4564009,140023,78.22108459472656
1602319906.7701297,140045,80.81670379638672
1602319911.005314,140055,87.88153076171875
1602319952.5883532,140131,83.7613525390625
1602319966.9793627,140165,89.2314682006836
1602320003.8778923,140252,89.46956634521484
1602320017.006365,140283,64.66639709472656
1602320224.1611657,140750,84.23876953125
1602320308.5081744,140927,88.58916473388672
1602320334.7685387,140989,88.92599487304688
1602320442.850812,141222,83.48833465576172
1602320445.3992338,141228,90.88040924072266
1602320711.333884,141834,90.23221588134766
1602320719.4066322,141853,88.94056701660156
1602320744.0633106,141889,88.51914978027344
1602320785.031679,141986,86.02674865722656
1602320867.1237879,142179,65.71617126464844
1602320874.3125665,142196,85.65748596191406
1602320874.7383292,142197,90.26618194580078
1602321010.6207066,142496,83.7638931274414
1602321025.8499205,142532,85.2232666015625
1602321127.9526386,142751,63.38283920288086
1602321187.6819346,142892,89.25064849853516
1602321321.3629842,143186,89.27995300292969
1602321396.8159199,143342,88.24311828613281
1602321457.3084536,143485,89.44837188720703
1602321493.8162682,143571,90.21724700927734
1602321498.0277946,143581,89.43029022216797
1602321566.9783406,143722,70.95028686523438
1602321586.0300245,143767,88.79289245605469
1602321596.6841495,143792,88.99282836914062
1602321650.13236,143918,87.68597412109375
1602321689.0333326,143988,86.51094055175781
1602321760.5026312,144157,91.56344604492188
1602321789.7674696,144226,82.76074981689453
1602321814.6665444,144285,76.8191909790039
1602321874.448105,144404,88.75144958496094
1602321927.0434592,144528,81.365478515625
1602321935.9449024,144549,88.28302764892578
1602322264.712635,145280,84.16288757324219
1602322414.663635,145612,89.01806640625
1602322419.3196957,145623,89.45904541015625
1602322456.5253668,145711,89.50614929199219
1602322482.2982883,145750,87.44630432128906
1602322499.7428916,145791,59.63246536254883
1602322559.4783049,145932,89.30899810791016
1602322729.7205744,146312,84.04757690429688
1602322766.5534043,146399,89.3895492553711
1602322901.7471654,146696,78.1666030883789
1602323174.6741953,147296,87.08465576171875
1602323200.198141,147356,90.7768783569336
1602323204.4341617,147366,88.63338470458984
1602323266.7484045,147491,80.25381469726562
1602323518.5218482,148063,88.85944366455078
1602323571.9653907,148189,91.19925689697266
1602323623.152974,148288,85.98757934570312
1602323680.7525349,148424,86.91900634765625
1602323741.8657212,148546,86.90428161621094
1602323766.334628,148604,88.42412567138672
1602323795.5381787,148673,88.67871856689453
1602323797.2367716,148677,90.3756332397461
1602323840.101208,148778,72.51470184326172
1602323876.3724244,148864,89.2513198852539
1602323882.7292447,148879,84.59721374511719
1602324139.797812,149442,80.53150177001953
1602324187.6264188,149555,82.5075454711914
1602324251.1537404,149683,76.77533721923828
1602324257.481032,149698,81.56857299804688
1602324287.1092665,149768,89.35741424560547
1602324337.1615374,149886,87.50305938720703
1602324358.8021564,149937,83.49977111816406
1602324394.4171128,149999,90.08971405029297


==> plot_data/angle_data/cifar10_mom/run-EFFICIENTNET_models_PAL_1_PAL_45000_150000_128_0.1_0.4_0.8_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1602260047.0917187,42,86.53767395019531
1602260076.813673,167,94.01339721679688
1602260091.698114,229,101.03367614746094
1602260158.9792776,474,89.55255889892578
1602260173.6158357,536,85.78234100341797
1602260183.8029096,579,91.81903076171875
1602260185.4763298,586,89.05113220214844
1602260196.8961651,634,89.43120574951172
1602260199.9735005,647,92.1606216430664
1602260223.7187195,714,86.18695831298828
1602260245.86421,808,89.83493041992188
1602260294.6193519,1014,87.63246154785156
1602260378.5658796,1333,89.72335815429688
1602260390.824697,1385,87.81192779541016
1602260392.4813132,1392,91.39149475097656
1602260411.1380115,1436,90.09820556640625
1602260471.1653545,1691,89.2267074584961
1602260481.2748134,1734,88.71603393554688
1602260481.975327,1737,91.82172393798828
1602260523.4624872,1877,88.32428741455078
1602260532.8715458,1917,87.4950180053711
1602260561.0125902,2036,90.74918365478516
1602260634.375555,2307,91.85676574707031
1602260653.894715,2389,90.55435180664062
1602260685.3181078,2485,88.82874298095703
1602260685.5525696,2486,90.8415298461914
1602260732.6921768,2685,90.95183563232422
1602260825.0771618,3038,88.4398422241211
1602260879.5681891,3230,87.3343276977539
1602260883.3755076,3246,90.37492370605469
1602260897.3691444,3305,89.57978057861328
1602260980.3672469,3618,88.75363159179688
1602260980.8408365,3620,86.89324188232422
1602260992.6969516,3670,92.87046813964844
1602261028.6490507,3821,91.0538101196289
1602261069.665216,3956,90.38145446777344
1602261164.560331,4317,87.81440734863281
1602261184.288672,4400,86.7406234741211
1602261206.247957,4492,88.047119140625
1602261210.2764418,4509,92.02657318115234
1602261258.6363487,4676,88.49324798583984
1602261285.1111042,4788,83.03155517578125
1602261337.3889627,4971,83.15275573730469
1602261376.242293,5134,79.8042221069336
1602261435.093683,5345,90.86038970947266
1602261438.410359,5359,72.53350067138672
1602261533.366715,5723,77.50956726074219
1602261566.5255373,5864,90.72595977783203
1602261576.625594,5907,90.66075897216797
1602261605.608506,5990,62.71540069580078
1602261655.4356713,6200,98.51734924316406
1602261659.9312687,6219,42.59046173095703
1602261752.8551118,6574,63.073036193847656
1602261791.2905936,6699,98.085693359375
1602261794.098728,6711,63.32424545288086
1602261827.9228218,6854,98.23442840576172
1602261854.61573,6966,84.71917724609375
1602261907.8977036,7155,66.04094696044922
1602261961.7199602,7382,96.98863983154297
1602261989.0341709,7460,87.23601531982422
1602261989.749824,7463,47.437469482421875
1602262078.0058708,7798,75.87721252441406
1602262086.277658,7833,79.43826293945312
1602262141.908157,8066,80.19010925292969
1602262177.643124,8180,86.9529800415039
1602262187.3744512,8221,81.47952270507812
1602262220.9704714,8363,84.81636047363281
1602262261.8569462,8498,84.76360321044922
1602262264.1823997,8508,74.66520690917969
1602262286.2323234,8601,86.81109619140625
1602262361.0582023,8878,89.13170623779297
1602262374.564254,8935,77.95464324951172
1602262460.2522373,9260,70.69387817382812
1602262509.4868453,9468,84.34119415283203
1602262538.7839253,9554,93.91322326660156
1602262541.8737633,9567,70.99263763427734
1602262572.9410908,9698,84.24224853515625
1602262757.192219,10399,83.72052001953125
1602262776.2475955,10479,65.79772186279297
1602262786.568286,10522,77.40765380859375
1602262815.68269,10607,89.45785522460938
1602262856.9124002,10780,74.74047088623047
1602262885.888484,10902,85.36377716064453
1602262886.6086042,10905,80.98445892333984
1602262909.8625312,10966,80.81133270263672
1602262922.5907779,11020,83.23448181152344
1602262942.0109513,11102,80.4927749633789
1602263052.6160893,11532,73.53457641601562
1602263060.6142752,11566,79.6924057006836
1602263097.6336346,11685,75.39923858642578
1602263115.50935,11759,80.91067504882812
1602263174.1373935,11969,79.74906921386719
1602263175.2965546,11974,89.46997833251953
1602263220.2209377,12164,82.19581604003906
1602263250.1162996,12290,87.95005798339844
1602263407.0628996,12877,81.91494750976562
1602263453.191277,13034,81.09635925292969
1602263459.6101532,13061,85.22903442382812
1602263595.0608852,13597,87.0792465209961
1602263600.510322,13620,77.99756622314453
1602263654.6693351,13810,93.91485595703125
1602263760.7015252,14221,81.43253326416016
1602263777.9315927,14294,89.5393295288086
1602263788.3264306,14338,93.22906494140625
1602263822.9494693,14447,73.33287048339844
1602263868.2093573,14638,74.48816680908203
1602263875.3920627,14668,84.4981460571289
1602263901.7550118,14779,86.99617767333984
1602263932.9583654,14873,89.88935089111328
1602264083.6289022,15473,79.77897644042969
1602264100.6525471,15507,84.86798858642578
1602264162.1038876,15764,67.2216567993164
1602264254.2648575,16116,71.06845092773438
1602264311.9458885,16321,78.06580352783203
1602264448.1332123,16857,76.99227142333984
1602264506.1776767,17066,73.74515533447266
1602264513.499442,17097,62.679195404052734
1602264574.620832,17317,65.74342346191406
1602264579.849059,17339,76.61531829833984
1602264628.5521328,17543,76.80966186523438
1602264631.8923948,17557,55.65185546875
1602264870.4150171,18451,84.02224731445312
1602265045.9013913,19116,74.00308990478516
1602265058.2632163,19169,85.21818542480469
1602265153.2286167,19531,85.78158569335938
1602265179.1151314,19640,72.92057800292969
1602265182.428264,19654,70.50238037109375
1602265209.6486828,19731,84.753173828125
1602265272.1329672,19995,74.77839660644531
1602265285.7858648,20053,83.46912384033203
1602265287.9090106,20062,75.6304931640625
1602265314.976369,20138,71.61578369140625
1602265339.938166,20244,85.735595703125
1602265341.8207386,20252,71.85868072509766
1602265358.5830102,20323,64.2176742553711
1602265395.7079868,20440,78.21407318115234
1602265419.0352507,20539,72.3955307006836
1602265428.1421876,20578,71.69225311279297
1602265484.7643769,20779,76.30290222167969
1602265485.4758961,20782,82.88390350341797
1602265502.8004339,20855,78.30115509033203
1602265555.908781,21080,79.65454864501953
1602265580.246511,21144,78.76531982421875
1602265601.02551,21232,73.10639953613281
1602265621.5780706,21319,74.41584014892578
1602265679.2302828,21523,69.02466583251953
1602265765.2390962,21848,86.9552993774414
1602265868.1548033,22245,67.9646224975586
1602265888.6838546,22330,66.57752227783203
1602265895.2453024,22358,68.66674041748047
1602266097.7523534,23138,88.02881622314453
1602266100.1616137,23148,80.21209716796875
1602266110.552877,23192,85.70780181884766
1602266116.7667477,23218,75.37020111083984
1602266142.1310494,23286,71.67945861816406
1602266159.7695282,23361,77.05638122558594
1602266175.4548538,23427,78.8519058227539
1602266202.250668,23540,88.80034637451172
1602266242.0469582,23670,78.07316589355469
1602266244.650084,23681,65.57427978515625
1602266249.3979406,23701,76.11128997802734
1602266314.5857244,23938,81.1386489868164
1602266364.116977,24147,83.2862548828125
1602266396.369679,24282,95.07019805908203
1602266396.8401244,24284,79.4404067993164
1602266414.8198247,24322,74.60520935058594
1602266485.763306,24621,80.4659423828125
1602266517.97392,24719,75.60350036621094
1602266519.8317707,24727,79.08432006835938
1602266561.029841,24901,87.45025634765625
1602266568.8727634,24934,77.98677825927734
1602266653.7930398,25253,80.87828826904297
1602266672.4838939,25332,63.25456237792969
1602266695.3990202,25391,80.9804916381836
1602266804.2886388,25812,78.59091186523438
1602266812.5731835,25847,77.74018096923828
1602266829.986834,25921,78.347412109375
1602266929.8564436,26303,84.58895111083984
1602267065.1166103,26797,62.73908233642578
1602267065.355632,26798,75.85575103759766
1602267072.595602,26829,78.39092254638672
1602267156.1374135,27142,84.12779998779297
1602267159.0369852,27154,66.29338073730469
1602267160.2167718,27159,92.25228881835938
1602267187.3451948,27274,70.1996841430664
1602267251.0248523,27505,71.02421569824219
1602267274.1574733,27603,63.197689056396484
1602267282.442345,27638,79.3548583984375
1602267335.6764143,27825,73.2469482421875
1602267357.1473963,27916,78.84940338134766
1602267490.2517323,28438,93.45704650878906
1602267524.2622132,28543,74.07451629638672
1602267634.2429452,28970,65.58086395263672
1602267640.3752189,28996,77.50003051757812
1602267656.2380943,29062,67.20498657226562
1602267689.17159,29201,84.93080139160156
1602267713.0412726,29263,79.92284393310547
1602267762.3761299,29471,68.93484497070312
1602267766.1886284,29487,75.07588958740234
1602267804.5392642,29611,66.96554565429688
1602267856.0008457,29829,78.78787994384766
1602267907.1013741,30005,86.82469177246094
1602267913.2582312,30031,55.210391998291016
1602267947.0893104,30174,68.25382995605469
1602267992.337131,30327,65.60514831542969
1602268026.3598378,30470,79.77086639404297
1602268059.907371,30612,73.2815933227539
1602268091.3267474,30706,68.06925201416016
1602268094.635506,30720,60.43077850341797
1602268275.8382769,31406,77.80290222167969
1602268284.6946924,31443,70.38453674316406
1602268353.742813,31696,85.62980651855469
1602268397.2793489,31880,83.55326080322266
1602268410.749415,31936,79.96626281738281
1602268426.7904184,32004,82.57898712158203
1602268483.959524,32207,72.20606231689453
1602268546.8912337,32435,75.98013305664062
1602268572.4284103,32542,77.8384780883789
1602268599.47215,32657,80.77732849121094
1602268633.4970388,32762,74.54524230957031
1602268664.701015,32894,81.08745574951172
1602268666.913785,32902,69.33696746826172
1602268698.227593,33034,80.10774230957031
1602268742.2439399,33181,78.76188659667969
1602268763.5646875,33271,77.72490692138672
1602268780.1087062,33341,75.49183654785156
1602268788.095579,33375,85.58793640136719
1602268794.7474718,33403,81.73428344726562
1602268882.9413679,33737,74.49822235107422
1602268885.783434,33749,79.3646240234375
1602268890.295562,33768,82.29434967041016
1602268894.3209486,33785,73.90013122558594
1602268916.0629773,33839,70.67216491699219
1602268925.1951928,33876,75.90829467773438
1602268933.979577,33913,73.32389068603516
1602268963.0668335,34036,67.55393981933594
1602268987.7406735,34141,71.51453399658203
1602269049.3473787,34362,81.29882049560547
1602269054.2893581,34383,67.50343322753906
1602269097.0211532,34525,69.7448501586914
1602269114.4649947,34599,81.2447509765625
1602269158.1385665,34783,69.9765396118164
1602269306.859942,35333,66.88446807861328
1602269311.840416,35354,70.58533477783203
1602269317.3410943,35377,64.73562622070312
1602269342.469962,35483,67.95628356933594
1602269372.8129992,35573,73.89620208740234
1602269419.7060144,35771,79.77130889892578
1602269438.379834,35849,65.18114471435547
1602269471.9925556,35953,80.60688781738281
1602269476.0084245,35970,72.18780517578125
1602269491.9531548,36037,71.49808502197266
1602269541.2295792,36246,72.80529022216797
1602269557.139991,36275,72.45284271240234
1602269650.019202,36629,72.54930877685547
1602269657.2260149,36659,86.78501892089844
1602269682.988055,36767,91.08065795898438
1602269702.6805713,36850,67.92431640625
1602269716.0412192,36907,71.18778991699219
1602269794.8785186,37202,70.00444030761719
1602269871.909862,37489,70.30950927734375
1602269946.3852825,37764,85.53155517578125
1602269972.8081644,37876,75.1083984375
1602270056.9616451,38192,69.28849792480469
1602270124.46305,38439,64.57408905029297
1602270128.2610996,38455,75.20555114746094
1602270200.3209395,38720,69.6024398803711
1602270228.6369183,38840,74.31829071044922
1602270262.1022155,38981,68.52417755126953
1602270345.7751753,39296,74.64347839355469
1602270451.371312,39702,69.98480987548828
1602270458.018876,39730,71.83637237548828
1602270479.172222,39781,77.6136245727539
1602270502.2355587,39878,73.89515686035156
1602270509.5758274,39909,70.1661376953125
1602270535.8282135,40020,64.85401916503906
1602270610.181233,40296,66.72364044189453
1602270667.4713564,40500,62.58631896972656
1602270702.833072,40647,56.80495834350586
1602270706.6483233,40663,68.37841796875
1602270707.5925243,40667,74.47457885742188
1602270715.42288,40700,73.2254867553711
1602270720.1737204,40720,67.96705627441406
1602270737.4848118,40793,73.38388061523438
1602270805.1045218,41040,70.67169952392578
1602270862.459332,41244,69.15725708007812
1602270868.8786318,41271,67.89891052246094
1602270885.5428426,41341,72.49252319335938
1602270941.678314,41539,69.65591430664062
1602270945.467367,41555,79.5125732421875
1602271091.7303085,42134,78.85079956054688
1602271175.6547446,42450,67.81269836425781
1602271179.9090898,42468,63.300682067871094
1602271239.5193343,42678,73.51902770996094
1602271457.0070207,43518,76.7724380493164
1602271478.3934376,43607,64.67768096923828
1602271486.0220444,43639,74.35050201416016
1602271512.0997436,43711,64.11022186279297
1602271518.5521464,43738,73.05855560302734
1602271519.496463,43742,79.01168060302734
1602271534.3946643,43805,70.28588104248047
1602271578.9936225,43993,76.95813751220703
1602271606.9731524,44073,70.32791137695312
1602271637.1185646,44200,69.33599853515625
1602271638.772862,44207,82.71943664550781
1602271649.1846852,44251,59.49562454223633
1602271661.730724,44304,62.32756423950195
1602271738.0356743,44585,66.57816314697266
1602271801.9593658,44816,83.23725891113281
1602271837.029759,44964,71.0642318725586
1602271928.0091865,45310,72.39348602294922
1602271930.1437776,45319,73.77037048339844
1602271942.669259,45372,61.81734085083008
1602271984.0081296,45507,59.96877670288086
1602272019.8631587,45658,64.73761749267578
1602272194.4534395,46318,77.48091125488281
1602272198.2548172,46334,81.26918029785156
1602272216.9569263,46413,63.910091400146484
1602272246.8251038,46499,76.97093200683594
1602272440.8488634,47241,68.05045318603516
1602272455.0747466,47301,71.20318603515625
1602272531.8763862,47585,71.80232238769531
1602272544.4573894,47638,65.6524887084961
1602272551.7927196,47669,67.5781478881836
1602272560.2982843,47705,70.61968994140625
1602272569.4421587,47744,71.08831787109375
1602272611.2197924,47882,79.34324645996094
1602272626.5946782,47947,74.37144470214844
1602272632.0360656,47970,61.1497917175293
1602272657.0746067,48076,65.19226837158203
1602272681.9375925,48181,65.32478332519531
1602272701.9448943,48227,67.14715576171875
1602272772.0024118,48522,69.48990631103516
1602272857.5165517,48844,70.30877685546875
1602272968.119623,49272,72.8436508178711
1602272995.9232042,49351,56.77957534790039
1602273026.1531968,49477,64.84590911865234
1602273169.828561,50006,67.88436889648438
1602273181.6136458,50056,65.2730712890625
1602273203.7111635,50149,77.0763168334961
1602273207.5188181,50165,71.93051147460938
1602273214.5974367,50195,78.48332214355469
1602273231.8722184,50268,82.425048828125
1602273326.911085,50629,67.46489715576172
1602273380.993452,50819,67.79508972167969
1602273418.9607427,50979,65.11237335205078
1602273464.5988648,51134,69.58242797851562
1602273486.6519716,51227,65.9513168334961
1602273499.8136208,51282,62.41352081298828
1602273641.125157,51798,63.56522750854492
1602273642.997619,51806,86.13003540039062
1602273677.936717,51954,74.37925720214844
1602273689.1026144,52001,74.71979522705078
1602273767.5935063,52292,69.13906860351562
1602273782.0958946,52353,75.97471618652344
1602273828.3164709,52510,73.1233139038086
1602273869.037128,52682,70.57550811767578
1602273931.226114,52906,78.02771759033203
1602273939.039615,52939,58.273860931396484
1602273975.3057294,53092,60.62010955810547
1602273978.8824408,53107,77.52808380126953
1602274073.9542685,53468,62.366249084472656
1602274139.3311493,53706,72.59967041015625
1602274140.9809084,53713,60.70507049560547
1602274141.9347317,53717,70.63431549072266
1602274142.8891451,53721,76.6304931640625
1602274185.6695027,53862,77.39395141601562
1602274196.1004446,53906,74.8319320678711
1602274235.2841473,54072,78.55393981933594
1602274243.8592412,54108,82.39322662353516
1602274247.3992748,54123,78.26644134521484
1602274284.9434493,54241,76.59542083740234
1602274400.7330055,54691,73.28795623779297
1602274428.1230774,54807,80.9169921875
1602274467.9974499,54937,71.81925964355469
1602274478.6353319,54982,81.46993255615234
1602274528.91185,55193,55.02816390991211
1602274563.0893538,55299,68.23834228515625
1602274620.8173606,55543,73.59896087646484
1602274622.7322316,55551,57.82456970214844
1602274670.3605556,55713,74.06424713134766
1602274682.8102558,55766,65.71048736572266
1602274836.2984176,56337,58.10098648071289
1602274876.3671792,56507,80.45149993896484
1602274879.6860986,56521,82.74674224853516
1602274900.06406,56608,72.0681381225586
1602274951.7221298,56787,71.59774017333984
1602274959.3945665,56820,75.39440155029297
1602275001.7551358,56999,78.28865814208984
1602275082.2998595,57299,70.4761734008789
1602275083.6991158,57305,69.63648223876953
1602275135.2634742,57484,65.06153106689453
1602275209.8255382,57760,63.179725646972656
1602275346.283504,58295,79.22459411621094
1602275389.86796,58440,68.93555450439453
1602275417.4341302,58556,70.74034118652344
1602275437.4737692,58641,65.35066223144531
1602275456.0191166,58719,64.11024475097656
1602275462.3866954,58746,82.18144226074219
1602275466.3736997,58763,76.65129089355469
1602275604.0249896,59264,67.28600311279297
1602275615.1746438,59311,75.7508316040039
1602275643.941572,59432,70.96076965332031
1602275702.5535407,59640,58.16221237182617
1602275709.5828505,59670,70.99321746826172
1602275839.577474,60179,77.49665832519531
1602275841.0294285,60185,62.93424606323242
1602275855.624012,60207,75.03479766845703
1602275876.884669,60297,61.14684295654297
1602275919.1241753,60475,71.85887908935547
1602276111.017395,61205,73.93485260009766
1602276137.306898,61276,75.7855224609375
1602276175.5320816,61438,60.992042541503906
1602276198.2227077,61534,70.91327667236328
1602276242.3493807,61680,60.76133346557617
1602276360.4477339,62139,70.28387451171875
1602276379.4149916,62219,72.43267059326172
1602276458.9733808,62516,71.20933532714844
1602276466.3274806,62547,59.96049118041992
1602276553.0273218,62874,73.6303939819336
1602276598.1121435,63024,75.60099792480469
1602276644.5028296,63220,79.97066497802734
1602276677.1688437,63358,67.9231185913086
1602276703.1457593,63428,69.0631332397461
1602276703.3844123,63429,85.65245056152344
1602276723.4625564,63513,84.3707275390625
1602276760.682323,63671,57.82132339477539
1602276816.1798751,63865,61.97343826293945
1602276845.388145,63988,67.57579803466797
1602276880.8657253,64098,81.8189926147461
1602276910.9327915,64225,87.50971221923828
1602276987.9201143,64511,75.02508544921875
1602276990.2807,64521,72.09613800048828
1602277029.661773,64687,85.12421417236328
1602277087.0182514,64889,68.31596374511719
1602277181.0137365,65245,71.16299438476562
1602277192.1399705,65292,64.47005462646484
1602277229.5953064,65450,71.28807067871094
1602277246.2608736,65481,69.28931427001953
1602277274.6562912,65601,74.46476745605469
1602277284.5568879,65643,87.6183090209961
1602277300.1985068,65709,79.8861083984375
1602277356.3650758,65907,76.4572982788086
1602277390.2981853,66049,64.3541030883789
1602277458.62869,66298,73.63001251220703
1602277550.6177614,66647,67.91127014160156
1602277583.6167955,66787,80.61434936523438
1602277631.4335546,66948,85.40924072265625
1602277638.0571287,66976,73.83673858642578
1602277648.7420135,67021,84.12641143798828
1602277757.1952307,67440,80.39019012451172
1602277970.7422054,68263,77.9077377319336
1602277974.9867923,68281,79.8352279663086
1602278007.4765651,68378,75.36550903320312
1602278019.5771186,68429,70.09984588623047
1602278057.3483953,68590,74.8881607055664
1602278147.3488722,68929,81.18196868896484
1602278161.4435537,68988,83.70868682861328
1602278213.9065514,69171,83.1586685180664
1602278217.2397058,69185,89.34451293945312
1602278290.6804636,69455,65.51537322998047
1602278295.7305105,69476,71.10719299316406
1602278362.6269717,69719,61.841548919677734
1602278381.309772,69798,73.19322204589844
1602278409.3486927,69915,85.10140991210938
1602278557.4083378,70462,83.326904296875
1602278585.1875417,70580,69.10771942138672
1602278603.2039664,70656,71.22309875488281
1602278674.1824348,70915,70.05599975585938
1602278693.491091,70996,81.11952209472656
1602278804.9316542,71428,70.9188461303711
1602278844.010216,71554,69.38539123535156
1602278850.1413906,71580,81.72925567626953
1602278877.5557578,71696,59.56166458129883
1602278923.67496,71850,80.25444030761719
1602278936.9438066,71906,80.97696685791016
1602278949.017256,71957,85.85978698730469
1602278954.1818826,71979,73.38946533203125
1602278961.9588366,72012,71.60762786865234
1602278967.8881721,72037,86.70856475830078
1602279038.836913,72297,75.88347625732422
1602279039.3116264,72299,70.52821350097656
1602279063.499284,72401,83.95369720458984
1602279064.2095487,72404,82.4603042602539
1602279110.0865638,72558,83.19119262695312
1602279149.1143467,72723,80.10092163085938
1602279194.206227,72873,88.0974349975586
1602279226.4906774,73009,73.97814178466797
1602279266.604183,73179,78.08800506591797
1602279308.893909,73318,75.98966217041016
1602279430.1153474,73789,79.88896942138672
1602279431.2812788,73794,87.32748413085938
1602279442.3535013,73841,74.27132415771484
1602279456.7033432,73901,83.1236801147461
1602279471.4716659,73924,63.382225036621094
1602279533.7452917,74187,84.8668441772461
1602279535.4193118,74194,69.55659484863281
1602279721.732423,74901,83.54458618164062
1602279795.0129066,75171,74.90287017822266
1602279875.0034778,75469,84.39012145996094
1602279879.2960315,75487,63.948516845703125
1602279898.2012513,75567,86.26519775390625
1602279993.4041717,75928,76.65478515625
1602280033.4488792,76056,75.53868865966797
1602280043.596101,76099,73.40930938720703
1602280071.775569,76218,80.52863311767578
1602280131.8092792,76431,72.76130676269531
1602280143.9353786,76482,84.35745239257812
1602280177.9933805,76626,72.49756622314453
1602280189.2377708,76673,80.17076110839844
1602280226.7736397,76790,80.6875
1602280254.2498686,76906,73.06700897216797
1602280255.8908615,76913,85.09416198730469
1602280332.877777,77198,73.01233673095703
1602280362.6971211,77324,80.42581939697266
1602280421.0119262,77530,69.85418701171875
1602280495.3081584,77802,65.1676025390625
1602280518.5939486,77901,84.80358123779297
1602280574.1214504,78135,81.53228759765625
1602280600.863132,78208,66.49586486816406
1602280614.4455776,78265,86.3075942993164
1602280745.273078,78775,77.62291717529297
1602280761.4063156,78843,83.56330108642578
1602280789.0685878,78920,80.00457000732422
1602280792.3364456,78934,89.58927917480469
1602280801.614401,78973,89.07453918457031
1602280809.206464,79005,80.99983978271484
1602280890.5769475,79309,75.9979248046875
1602280916.4058375,79418,63.9687614440918
1602280968.3638318,79597,85.51358795166016
1602281067.824208,79975,89.84013366699219
1602281081.0650408,80031,77.17339324951172
1602281082.0067005,80035,86.02670288085938
1602281097.428664,80100,69.73420715332031
1602281112.839425,80165,85.46965026855469
1602281175.5607855,80390,66.59873962402344
1602281179.2667048,80406,66.98632049560547
1602281213.390918,80550,83.66842651367188
1602281219.573176,80576,85.18697357177734
1602281238.0485303,80613,86.60221862792969
1602281338.3782005,80996,82.56153106689453
1602281342.790932,81015,84.98382568359375
1602281366.899377,81117,72.12406158447266
1602281438.926069,81381,81.54182434082031
1602281465.6293712,81494,82.60409545898438
1602281473.9322371,81529,65.85948181152344
1602281584.1442618,81952,86.4968490600586
1602281798.6389074,82736,69.0349349975586
1602281806.663411,82770,88.78353881835938
1602281825.2846637,82849,83.86185455322266
1602281888.3595848,83075,74.46898651123047
1602281900.71966,83127,72.74918365478516
1602281933.7892365,83267,75.52130126953125
1602282000.7841592,83510,81.42691802978516
1602282061.0443785,83762,87.50959777832031
1602282108.5098574,83923,80.60397338867188
1602282175.26015,84165,79.96994018554688
1602282182.8793886,84197,77.10363006591797
1602282229.6070611,84394,75.74334716796875
1602282233.216275,84409,90.03620147705078
1602282288.2964127,84601,85.51988220214844
1602282308.4306104,84686,84.64976501464844
1602282321.1435626,84740,84.06647491455078
1602282339.5708451,84818,81.3553466796875
1602282396.9554367,85020,86.99818420410156
1602282404.5019255,85052,71.46174621582031
1602282413.220118,85089,73.8358383178711
1602282432.3397388,85169,86.33375549316406
1602282477.484494,85320,75.33954620361328
1602282522.0545502,85508,81.25662994384766
1602282539.1812005,85539,78.82560729980469
1602282546.9292421,85572,86.50713348388672
1602282573.8136556,85686,66.41144561767578
1602282588.7999642,85749,79.46956634521484
1602282654.148572,85985,78.93522644042969
1602282660.9289818,86014,78.73640441894531
1602282774.0976174,86452,79.99166107177734
1602282861.5913346,86780,79.55672454833984
1602282864.695752,86793,85.09413146972656
1602282881.8111787,86865,76.41041564941406
1602282925.2233434,87008,83.37812042236328
1602283025.8437269,87393,87.46102142333984
1602283039.149263,87450,71.47154998779297
1602283064.5694146,87556,89.22925567626953
1602283080.0305257,87621,74.26187896728516
1602283100.1846387,87666,68.65584564208984
1602283138.538941,87829,65.89385223388672
1602283221.0416393,88137,73.24644470214844
1602283302.560224,88441,81.26040649414062
1602283358.256006,88674,83.9425048828125
1602283401.2277985,88815,74.25796508789062
1602283516.5777893,89262,78.50566101074219
1602283536.6856413,89347,81.77294158935547
1602283540.505358,89363,69.96613311767578
1602283641.0227153,89745,80.3436508178711
1602283654.4562457,89762,82.2919692993164
1602283685.3186803,89892,82.72091674804688
1602283704.445896,89973,81.21382141113281
1602283719.1205204,90035,73.66677856445312
1602283776.405827,90237,85.67102813720703
1602283827.2870774,90450,87.48200988769531
1602283993.71216,91074,86.9921646118164
1602283998.4157083,91094,87.9578857421875
1602284056.7582178,91300,87.85324096679688
1602284098.2105694,91474,79.24043273925781
1602284143.2170656,91624,85.39000701904297
1602284147.9539874,91644,78.00668334960938
1602284148.6767864,91647,81.4865493774414
1602284168.7919977,91732,85.60494232177734
1602284169.4965277,91735,76.1564712524414
1602284264.0889096,92094,88.2136459350586
1602284270.215767,92120,84.19023895263672
1602284433.3810732,92729,83.0081787109375
1602284447.306297,92788,80.06346130371094
1602284536.758066,93126,81.71375274658203
1602284559.801249,93223,69.98809814453125
1602284628.2198896,93471,66.76695251464844
1602284739.821664,93901,83.63581085205078
1602284872.21193,94380,76.23285675048828
1602284882.9220698,94424,86.52586364746094
1602284909.5471528,94536,83.27701568603516
1602284977.896846,94784,81.72369384765625
1602285003.339063,94891,74.85861206054688
1602285052.0958467,95057,63.521034240722656
1602285082.1130612,95184,75.33203125
1602285114.4207158,95321,82.36425018310547
1602285128.0254247,95377,76.24758911132812
1602285145.0367265,95409,77.09698486328125
1602285161.762474,95480,81.69112396240234
1602285261.2651966,95860,84.02100372314453
1602285282.3142269,95949,84.2667236328125
1602285287.7630253,95972,91.0717544555664
1602285375.3851604,96301,75.69778442382812
1602285440.653335,96535,85.04299926757812
1602285456.032597,96600,84.95604705810547
1602285564.4548595,97018,74.1471939086914
1602285606.3935785,97156,62.76647186279297
1602285623.062104,97226,90.84473419189453
1602285639.6634715,97296,84.965576171875
1602285668.46402,97416,83.19429016113281
1602285678.8211715,97460,79.2134017944336
1602285720.4276605,97596,85.40625762939453
1602285733.8950794,97653,87.88787078857422
1602285754.924827,97742,79.78850555419922
1602285767.6335278,97796,86.03102111816406
1602285796.1711347,97876,82.4489974975586
1602285822.2117434,97986,75.77568054199219
1602285858.6181436,98139,66.92951965332031
1602285885.260189,98212,83.10667419433594
1602285931.2876647,98404,76.7730941772461
1602285947.8751566,98474,81.23123931884766
1602285959.35677,98523,80.23377227783203
1602286104.4548633,99055,86.55513000488281
1602286221.0572367,99506,85.32664489746094
1602286245.9965322,99612,78.65619659423828
1602286246.4721713,99614,78.13642883300781
1602286320.2242079,99884,81.48026275634766
1602286424.4280217,100284,92.2039794921875
1602286501.1225047,100566,80.70532989501953
1602286506.5648315,100589,81.95767211914062
1602286554.2930927,100751,74.6176528930664
1602286579.677322,100858,80.21601104736328
1602286593.6317198,100917,84.55525207519531
1602286595.7458336,100926,75.69895935058594
1602286612.567737,100997,84.1703872680664
1602286639.5762916,101072,88.14856719970703
1602286659.2229433,101155,76.41741180419922
1602286677.9035664,101234,75.14281463623047
1602286702.218203,101335,75.7992172241211
1602286706.8923817,101355,80.26129150390625
1602286734.3400614,101431,82.67073059082031
1602286747.8954258,101488,70.31446838378906
1602286750.4961948,101499,75.59989166259766
1602286860.6291802,101923,86.73209381103516
1602286865.380723,101943,84.01063537597656
1602286961.5933602,102307,81.50245666503906
1602287019.1342835,102509,87.53164672851562
1602287026.679559,102541,84.31757354736328
1602287039.4334514,102595,69.11538696289062
1602287060.965128,102685,84.57714080810547
1602287116.829775,102880,74.90437316894531
1602287124.227221,102911,70.3588638305664
1602287137.2802107,102966,80.13330841064453
1602287145.5732625,103001,75.55540466308594
1602287147.9451206,103011,67.50867462158203
1602287203.7688868,103206,78.72148132324219
1602287265.1386125,103462,87.98123931884766
1602287287.6835666,103517,87.88233947753906
1602287399.3458695,103947,81.55315399169922
1602287487.4855313,104276,77.82974243164062
1602287501.1906614,104334,84.86184692382812
1602287598.3666463,104704,75.73381042480469
1602287623.0191221,104808,76.53426361083984
1602287626.3452427,104822,85.01165008544922
1602287630.9026697,104841,88.77328491210938
1602287640.68611,104882,69.73373413085938
1602287653.519058,104896,77.11234283447266
1602287656.9996862,104911,72.2160415649414
1602287660.0866861,104924,85.86572265625
1602287669.3446987,104963,90.01097106933594
1602287700.0208497,105093,75.58887481689453
1602287750.7132883,105265,82.22891998291016
1602287790.9479108,105434,85.5822525024414
1602287842.4190338,105610,66.65388488769531
1602287864.0656986,105702,73.18447875976562
1602287880.9909525,105774,72.39273834228516
1602287884.3146787,105788,85.20675659179688
1602287994.0315583,106210,76.68094635009766
1602288007.9356384,106267,82.22949981689453
1602288046.7338982,106390,74.82501983642578
1602288088.4167352,106566,76.63919830322266
1602288121.6709156,106666,72.26884460449219
1602288146.058205,106769,88.51226043701172
1602288234.663245,107103,83.81184387207031
1602288410.5080838,107764,78.98616027832031
1602288419.974158,107804,85.5992202758789
1602288427.7875812,107837,85.82363891601562
1602288471.4312196,108021,91.5739974975586
1602288592.6039965,108449,78.04857635498047
1602288624.876609,108586,83.662353515625
1602288755.7109892,109098,85.2276382446289
1602288799.7839558,109242,74.47270202636719
1602288800.0280685,109243,81.03880310058594
1602288813.7901385,109301,85.4880599975586
1602288870.6237812,109501,88.8994140625
1602288889.29701,109580,87.07653045654297
1602288946.6073682,109822,64.03759765625
1602289013.1669612,110063,84.59854125976562
1602289053.0790308,110191,87.3303451538086
1602289061.23766,110224,78.30134582519531
1602289107.10344,110418,84.9152603149414
1602289121.4041636,110478,88.99382781982422
1602289156.5841906,110586,75.21236419677734
1602289164.9888906,110622,85.19806671142578
1602289169.4591606,110641,85.80680847167969
1602289192.251284,110737,77.02449035644531
1602289310.0098543,111194,84.6904296875
1602289329.4993541,111235,81.59353637695312
1602289350.3455017,111323,83.29041290283203
1602289403.0335531,111545,78.96595764160156
1602289448.933359,111698,86.67176818847656
1602289493.7044644,111887,75.80620574951172
1602289500.3019755,111915,82.94141387939453
1602289651.0602214,112470,87.5939712524414
1602289706.7491994,112664,87.5517349243164
1602289716.0349119,112703,82.88748168945312
1602289763.1009223,112902,90.0512924194336
1602289872.835159,113322,80.19684600830078
1602289915.8368914,113463,79.95361328125
1602289945.698532,113589,87.64179992675781
1602289991.2964163,113741,76.15887451171875
1602290047.7104113,113980,84.0625991821289
1602290131.7240067,114292,85.8423843383789
1602290180.9553444,114459,90.17925262451172
1602290182.8608978,114467,84.94246673583984
1602290275.8200479,114820,85.3656005859375
1602290341.3035347,115096,81.67012786865234
1602290363.4482658,115149,87.04340362548828
1602290458.115137,115506,83.06532287597656
1602290460.950852,115518,84.75880432128906
1602290519.6298215,115765,87.8504638671875
1602290521.29691,115772,79.00822448730469
1602290555.924023,115878,71.97595977783203
1602290594.0121493,116039,68.93800354003906
1602290615.092558,116129,79.55799102783203
1602290701.690138,116453,76.94609069824219
1602290751.8540895,116624,82.20757293701172
1602290763.4451838,116673,85.93209075927734
1602290772.323403,116711,75.6718978881836
1602290780.365953,116745,87.7579574584961
1602290789.386898,116783,81.82975769042969
1602290798.5263662,116822,80.9129638671875
1602290835.4989836,116938,88.73221588134766
1602290844.7737186,116977,87.70479583740234
1602290854.0764225,117016,83.5325927734375
1602290857.4104018,117030,84.938720703125
1602290861.395135,117047,73.78949737548828
1602290887.4346833,117155,83.9385986328125
1602290900.1542935,117209,90.21488952636719
1602291020.3719993,117635,93.05741882324219
1602291065.4301054,117825,79.93448638916016
1602291102.588428,117941,84.33995056152344
1602291155.09669,118161,87.776611328125
1602291161.941778,118190,85.36112213134766
1602291290.3589747,118651,89.31410217285156
1602291351.1053445,118908,78.15267181396484
1602291358.084019,118937,84.0770263671875
1602291382.3144455,118998,81.46707916259766
1602291454.6199996,119302,74.81572723388672
1602291504.0946233,119470,85.07563781738281
1602291634.731791,119979,89.20542907714844
1602291638.2717,119994,80.26814270019531
1602291718.658989,120291,86.4756088256836
1602291871.902387,120854,81.5626220703125
1602291886.1665494,120914,80.88845825195312
1602291961.971887,121192,67.23065948486328
1602291962.194894,121193,85.9859848022461
1602291988.6194003,121304,88.1984634399414
1602291995.295337,121332,87.87228393554688
1602292002.4208083,121362,83.58773803710938
1602292012.138534,121403,83.7597427368164
1602292049.3034055,121519,90.1470718383789
1602292133.8129957,121835,82.4471664428711
1602292143.8015893,121877,82.8208236694336
1602292152.2832787,121913,88.82170104980469
1602292231.5188766,122205,75.2065658569336
1602292238.8784723,122236,81.2264633178711
1602292317.9617884,122529,75.64826202392578
1602292340.0289493,122622,78.83789825439453
1602292342.8538966,122634,81.0467529296875
1602292367.6630332,122739,78.74980926513672
1602292455.3473933,123068,90.14934539794922
1602292603.2422469,123609,77.74267578125
1602292608.995771,123633,73.40753936767578
1602292616.899332,123666,80.70661163330078
1602292730.3642356,124103,85.3692626953125
1602292746.3227892,124169,77.65365600585938
1602292753.0299356,124197,81.4229507446289
1602292842.1392794,124532,72.8429946899414
1602292894.1186976,124711,77.2515640258789
1602292905.8279095,124760,70.32485961914062
1602292906.536086,124763,81.00245666503906
1602292909.141913,124774,87.1738052368164
1602292919.6693525,124818,88.81558990478516
1602292982.6935577,125043,77.74357604980469
1602293041.8005397,125290,86.36666870117188
1602293354.8857353,126444,81.56974792480469
1602293412.661341,126687,78.3056640625
1602293481.386888,126935,84.59661102294922
1602293494.1395376,126988,84.1986312866211
1602293529.5819995,127097,85.484130859375
1602293561.811886,127230,88.05867767333984
1602293605.6229708,127414,75.36009979248047
1602293645.712295,127542,85.09158325195312
1602293658.286317,127595,87.68402862548828
1602293668.2609947,127637,86.53121948242188
1602293694.0412464,127746,82.20053100585938
1602293695.676338,127753,87.16710662841797
1602293712.8055403,127785,87.84293365478516
1602293720.4397135,127817,87.88155364990234
1602293735.0622125,127878,85.80804443359375
1602293739.305386,127896,81.10681915283203
1602293791.2697463,128112,79.49620056152344
1602293846.345136,128304,82.22723388671875
1602293871.2301033,128408,76.16146087646484
1602293885.9640253,128470,83.67119598388672
1602293937.2159643,128644,70.48234558105469
1602293996.4021356,128852,80.66590881347656
1602294066.76989,129146,85.50801849365234
1602294085.8449287,129186,78.89363861083984
1602294117.2803545,129318,86.74369812011719
1602294135.8501308,129396,64.12153625488281
1602294138.2062063,129406,81.47883605957031
1602294141.0838537,129418,79.62140655517578
1602294142.9700937,129426,85.68236541748047
1602294149.6204178,129454,78.0776596069336
1602294161.0813692,129502,87.95022583007812
1602294180.9441295,129545,86.16696166992188
1602294211.0599077,129672,86.81954193115234
1602294247.1434963,129824,80.88231658935547
1602294280.867511,129925,85.12163543701172
1602294314.7113059,130068,89.33617401123047
1602294315.4277477,130071,83.50214385986328
1602294338.2792861,130165,80.34507751464844
1602294383.9005144,130316,88.8930892944336
1602294485.6094756,130703,81.63630676269531
1602294492.6311567,130733,87.31666564941406
1602294500.2585337,130765,88.7175064086914
1602294538.6295521,130926,86.85823059082031
1602294562.6095004,130986,85.7116470336914
1602294568.562658,131011,82.32238006591797
1602294692.4106512,131491,85.05372619628906
1602294695.0097768,131502,85.8468246459961
1602294747.0879912,131680,84.66551971435547
1602294752.533923,131703,79.99435424804688
1602294759.909267,131734,87.2240219116211
1602294793.5653155,131876,86.62493133544922
1602294796.9568365,131890,86.25721740722656
1602294963.239762,132506,79.46236419677734
1602295003.644781,132676,82.8829574584961
1602295070.2004943,132916,84.44149017333984
1602295074.0074484,132932,92.83082580566406
1602295115.7427921,133067,83.35497283935547
1602295148.9003272,133206,74.00996398925781
1602295175.6283975,133318,87.49427032470703
1602295227.3736475,133496,84.04662322998047
1602295235.0194156,133528,79.70911407470703
1602295252.0879598,133600,81.33114624023438
1602295323.1884806,133860,77.36058807373047
1602295358.2111394,134007,87.93605041503906
1602295455.8259706,134376,75.560791015625
1602295458.9028783,134389,78.24249267578125
1602295488.7794797,134474,84.3736343383789
1602295529.2352383,134645,87.27930450439453
1602295582.3951774,134829,83.5800552368164
1602295587.8399208,134852,85.3434829711914
1602295589.017231,134857,91.3298110961914
1602295593.7052674,134877,89.89730834960938
1602295618.7807093,134983,82.3692855834961
1602295710.369407,135327,78.50872039794922
1602295788.382369,135615,89.07550048828125
1602295859.1277423,135872,74.79902648925781
1602295939.6002066,136209,89.04661560058594
1602295966.0624738,136280,86.88534545898438
1602295984.547477,136358,75.83494567871094
1602296068.7720196,136673,80.80379486083984
1602296069.936407,136678,87.62369537353516
1602296073.4948387,136693,74.6143569946289
1602296161.445297,137023,84.24833679199219
1602296169.039728,137055,88.15180206298828
1602296216.2134295,137252,75.29888916015625
1602296280.3230917,137482,75.9598159790039
1602296299.9815683,137565,80.45252227783203
1602296304.516766,137584,84.80621337890625
1602296338.8694112,137687,87.41951751708984
1602296352.2866583,137744,86.9256820678711
1602296405.0989249,137966,87.57357025146484
1602296460.0764523,138156,73.13431549072266
1602296538.1701355,138444,84.99932861328125
1602296544.737607,138472,86.5673599243164
1602296565.0773056,138558,82.26558685302734
1602296665.0349128,138939,83.13320922851562
1602296670.297529,138961,83.77645111083984
1602296750.953385,139258,85.46456909179688
1602296795.169137,139403,80.15534973144531
1602296806.2558079,139449,80.53707122802734
1602296941.0205748,139975,78.65151977539062
1602296950.56158,140015,76.76325225830078
1602296952.471961,140023,82.53703308105469
1602296957.7257183,140045,87.22880554199219
1602296960.0909026,140055,75.442626953125
1602296988.1598053,140131,77.02993774414062
1602296996.303794,140165,77.17232513427734
1602297017.0196297,140252,88.31168365478516
1602297024.457407,140283,70.94708251953125
1602297144.9944403,140750,88.05728912353516
1602297196.8636575,140927,88.43646240234375
1602297211.5495539,140989,83.76094055175781
1602297276.9137843,141222,84.72457885742188
1602297278.3626468,141228,76.7448959350586
1602297431.990885,141834,88.13843536376953
1602297436.4886324,141853,84.98985290527344
1602297454.7304811,141889,81.65715789794922
1602297477.9859083,141986,73.81241607666016
1602297524.0399442,142179,80.40445709228516
1602297528.0698855,142196,72.39541625976562
1602297528.304592,142197,85.04298400878906
1602297609.1985888,142496,84.73360443115234
1602297617.7238731,142532,76.81874084472656
1602297679.3708408,142751,80.96808624267578
1602297712.6906188,142892,86.22461700439453
1602297792.481663,143186,88.25059509277344
1602297839.252514,143342,86.49796295166016
1602297873.2727332,143485,71.73374938964844
1602297893.8219137,143571,77.38288879394531
1602297896.1916413,143581,89.98722839355469
1602297939.5043123,143722,77.0843505859375
1602297950.3015397,143767,84.70323181152344
1602297956.2704237,143792,85.38011932373047
1602297986.236256,143918,80.65835571289062
1602298012.565763,143988,85.1415786743164
1602298053.2420714,144157,86.5916976928711
1602298069.5569954,144226,77.82339477539062
1602298083.5536983,144285,89.82986450195312
1602298121.5476286,144404,82.67388916015625
1602298150.9334414,144528,91.50787353515625
1602298155.8908205,144549,83.17069244384766
1602298349.2960706,145280,85.01200866699219
1602298437.9592855,145612,88.89978790283203
1602298440.5705054,145623,74.82742309570312
1602298461.6021721,145711,86.80746459960938
1602298480.6734912,145750,70.13267517089844
1602298490.4104335,145791,76.79852294921875
1602298523.9902413,145932,86.1255874633789
1602298624.4863365,146312,79.42950439453125
1602298645.1473362,146399,84.52734375
1602298725.1351883,146696,72.21569061279297
1602298887.327457,147296,88.95723724365234
1602298901.62969,147356,86.18099975585938
1602298904.020336,147366,71.27356719970703
1602298943.6231334,147491,73.6063003540039
1602299089.3408363,148063,73.19322204589844
1602299119.569922,148189,84.64220428466797
1602299153.0339067,148288,88.8504638671875
1602299185.2859235,148424,85.52642059326172
1602299224.065055,148546,83.4801254272461
1602299237.8850732,148604,89.88494873046875
1602299254.220658,148673,81.71875
1602299255.1562107,148677,82.07151794433594
1602299279.0665796,148778,81.78084564208984
1602299299.4702,148864,84.50064849853516
1602299303.0375779,148879,78.87069702148438
1602299456.731247,149442,78.10684967041016
1602299483.3309062,149555,81.46266174316406
1602299523.3700094,149683,85.04570770263672
1602299526.9072008,149698,89.1110610961914
1602299543.5656102,149768,88.59025573730469
1602299571.7905555,149886,86.67416381835938
1602299583.8946238,149937,74.0894775390625
1602299608.3147614,149999,82.3427505493164


==> plot_data/angle_data/cifar10_mom/run-MOBILENETV2_models_PAL_1_PAL_45000_150000_128_0.1_0.4_0.8_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1602265242.5405517,42,100.53372192382812
1602265273.4226463,167,90.95813751220703
1602265288.796623,229,89.52909088134766
1602265356.9272282,474,90.71649932861328
1602265372.3205674,536,86.74327850341797
1602265382.9710374,579,93.6401138305664
1602265384.6981258,586,93.43325805664062
1602265396.6115873,634,94.52780151367188
1602265399.821741,647,94.42747497558594
1602265422.8919911,714,91.43988800048828
1602265446.1830294,808,92.6365966796875
1602265497.279719,1014,92.68815612792969
1602265582.9641945,1333,91.8415756225586
1602265595.874241,1385,89.82353210449219
1602265597.616609,1392,90.87420654296875
1602265615.236196,1436,92.70960235595703
1602265678.4261546,1691,93.27934265136719
1602265689.0769448,1734,91.89270782470703
1602265689.8271189,1737,89.4250259399414
1602265731.4659786,1877,89.20503997802734
1602265741.3613186,1917,92.52981567382812
1602265770.8298378,2036,91.13256072998047
1602265844.9427922,2307,87.7401123046875
1602265865.2900648,2389,86.98563385009766
1602265896.1448314,2485,89.63664245605469
1602265896.3893108,2486,87.1124267578125
1602265945.788157,2685,87.24858093261719
1602266040.4782019,3038,84.5865478515625
1602266095.1561635,3230,83.68338775634766
1602266099.1319318,3246,82.8768081665039
1602266113.724729,3305,82.76742553710938
1602266198.555836,3618,79.42796325683594
1602266199.0602047,3620,82.15685272216797
1602266211.456389,3670,78.72533416748047
1602266249.0072463,3821,78.24330139160156
1602266289.629118,3956,78.90341186523438
1602266386.2990925,4317,76.09922790527344
1602266406.832372,4400,72.80290222167969
1602266429.6986337,4492,73.61540222167969
1602266433.907724,4509,79.95938110351562
1602266482.3989406,4676,80.22721099853516
1602266510.1564982,4788,74.2078857421875
1602266562.7591145,4971,78.75318145751953
1602266603.1884053,5134,83.7995834350586
1602266662.6636932,5345,79.75263214111328
1602266666.1345649,5359,79.139404296875
1602266763.7869284,5723,68.2334213256836
1602266798.7036128,5864,74.24170684814453
1602266809.3532164,5907,63.72801208496094
1602266837.361472,5990,66.59195709228516
1602266889.359483,6200,72.36225128173828
1602266894.065068,6219,77.7432632446289
1602266989.321391,6574,73.21802520751953
1602267027.8730164,6699,61.897064208984375
1602267030.8206224,6711,72.13933563232422
1602267066.2651937,6854,62.81631851196289
1602267094.0853984,6966,67.0317153930664
1602267148.4150321,7155,69.51641082763672
1602267204.8656504,7382,60.33999252319336
1602267231.4349701,7460,68.87212371826172
1602267232.1696448,7463,69.81282043457031
1602267322.5474827,7798,60.767677307128906
1602267331.1521332,7833,66.17906951904297
1602267388.92866,8066,59.5815544128418
1602267424.5753698,8180,62.53028106689453
1602267434.6985126,8221,69.21880340576172
1602267469.9767559,8363,67.83468627929688
1602267510.7972488,8498,67.22850799560547
1602267513.2864149,8508,64.91488647460938
1602267536.3343475,8601,63.14741897583008
1602267612.3310177,8878,56.81305694580078
1602267626.4474092,8935,59.10072326660156
1602267714.414957,9260,66.27507781982422
1602267766.0140145,9468,59.11350631713867
1602267794.6939638,9554,56.9605712890625
1602267797.8993678,9567,62.397735595703125
1602267830.3535078,9698,63.0665283203125
1602268018.8085122,10399,64.2343521118164
1602268038.6994193,10479,58.3902473449707
1602268049.3635914,10522,62.358299255371094
1602268077.868919,10607,64.42704772949219
1602268120.667541,10780,67.33451843261719
1602268151.0374968,10902,61.286216735839844
1602268151.779306,10905,62.69014358520508
1602268174.2630022,10966,57.60951614379883
1602268187.6608107,11020,66.96053314208984
1602268207.9382555,11102,62.46605682373047
1602268322.1306334,11532,63.382511138916016
1602268330.5607615,11566,59.705726623535156
1602268367.4823368,11685,65.32599639892578
1602268385.8525152,11759,67.2427749633789
1602268445.3387237,11969,59.178367614746094
1602268446.5836766,11974,60.65592956542969
1602268493.6888661,12164,65.16368865966797
1602268524.9467247,12290,58.10063171386719
1602268685.1978312,12877,59.679691314697266
1602268731.4301813,13034,63.0205192565918
1602268738.1266537,13061,58.34968185424805
1602268878.181029,13597,65.9293441772461
1602268883.8553956,13620,69.41354370117188
1602268938.2410133,13810,66.19786834716797
1602269047.528108,14221,64.05626678466797
1602269065.5311537,14294,66.43431091308594
1602269076.417008,14338,62.561981201171875
1602269110.904017,14447,59.757225036621094
1602269158.2465558,14638,60.01396560668945
1602269165.6958582,14668,61.05910110473633
1602269193.3598225,14779,65.97886657714844
1602269224.0412679,14873,62.830474853515625
1602269380.242284,15473,60.749542236328125
1602269396.0982375,15507,65.91315460205078
1602269459.8586729,15764,64.71334838867188
1602269554.477437,16116,56.70369338989258
1602269612.5897048,16321,67.74951934814453
1602269752.6877098,16857,71.9718246459961
1602269811.8581424,17066,61.69242477416992
1602269819.5140357,17097,65.40897369384766
1602269881.490935,17317,72.09324645996094
1602269886.983578,17339,67.0539779663086
1602269937.5892184,17543,73.14019775390625
1602269941.086442,17557,72.62435150146484
1602270185.1108437,18451,68.34688568115234
1602270365.1500533,19116,63.984825134277344
1602270378.3043425,19169,65.31752014160156
1602270475.5242567,19531,66.56238555908203
1602270502.5150778,19640,69.87989044189453
1602270505.9680629,19654,80.51570129394531
1602270532.409416,19731,70.05433654785156
1602270597.868871,19995,67.77461242675781
1602270612.3028836,20053,67.72850799560547
1602270614.5607092,20062,68.68136596679688
1602270640.9102318,20138,73.4498519897461
1602270667.1972113,20244,80.24537658691406
1602270669.1799946,20252,77.1510009765625
1602270686.798771,20323,77.1603775024414
1602270723.3253963,20440,67.1530532836914
1602270747.8343234,20539,68.0757827758789
1602270757.5123444,20578,64.91832733154297
1602270814.8953795,20779,78.07234954833984
1602270815.6451213,20782,77.19950103759766
1602270833.7539573,20855,75.43403625488281
1602270889.5889983,21080,80.04117584228516
1602270912.8139553,21144,74.16708374023438
1602270934.6482558,21232,78.37633514404297
1602270956.2355552,21319,73.8588638305664
1602271014.2079546,21523,75.98589324951172
1602271102.1171958,21848,75.70169830322266
1602271207.9579163,22245,76.83041381835938
1602271228.9694812,22330,75.59586334228516
1602271235.9071894,22358,71.74005126953125
1602271444.4364817,23138,75.22608947753906
1602271446.9205675,23148,76.47168731689453
1602271457.8408167,23192,82.17597198486328
1602271464.2648177,23218,75.9467544555664
1602271488.5974567,23286,70.73755645751953
1602271507.3157308,23361,71.45948028564453
1602271523.64536,23427,75.10116577148438
1602271551.7779381,23540,72.30626678466797
1602271591.446631,23670,77.6514663696289
1602271594.1832488,23681,79.24467468261719
1602271599.1680236,23701,81.40856170654297
1602271665.3246043,23938,73.27383422851562
1602271716.9958384,24147,70.47953796386719
1602271750.509264,24282,82.63462829589844
1602271751.0011644,24284,70.9053955078125
1602271767.83691,24322,73.08688354492188
1602271841.9629297,24621,76.347412109375
1602271873.64623,24719,76.5672836303711
1602271875.6451776,24727,83.5594482421875
1602271918.7123914,24901,75.73573303222656
1602271926.9135838,24934,73.43639373779297
1602272013.4036627,25253,68.54386138916016
1602272033.0790427,25332,73.21581268310547
1602272055.0634913,25391,83.1224594116211
1602272167.0463758,25812,71.82760620117188
1602272175.706539,25847,80.36849975585938
1602272194.0368936,25921,82.61054229736328
1602272296.4205027,26303,79.8567886352539
1602272433.8501961,26797,74.7802963256836
1602272434.110374,26798,78.09146881103516
1602272441.8651445,26829,79.62982177734375
1602272526.8522875,27142,84.62091827392578
1602272529.8142316,27154,78.55085754394531
1602272531.0766385,27159,80.28707885742188
1602272559.565791,27274,80.48666381835938
1602272624.2608037,27505,81.57661437988281
1602272648.6072958,27603,79.1732177734375
1602272657.2369936,27638,82.21517944335938
1602272711.1468108,27825,82.81649017333984
1602272733.7061193,27916,78.64007568359375
1602272870.7517686,28438,80.0936050415039
1602272904.2488968,28543,81.84626770019531
1602273017.5789995,28970,81.13888549804688
1602273024.0627882,28996,84.18795013427734
1602273040.42645,29062,83.35408020019531
1602273074.9403934,29201,80.17941284179688
1602273097.836145,29263,78.43132019042969
1602273149.4918847,29471,87.03398895263672
1602273153.4496017,29487,77.53502655029297
1602273191.8257565,29611,82.72603607177734
1602273245.871336,29829,87.63838195800781
1602273297.0100214,30005,82.19123840332031
1602273303.4657712,30031,72.92455291748047
1602273338.8724449,30174,78.35264587402344
1602273384.426622,30327,84.66636657714844
1602273419.8097177,30470,77.29553985595703
1602273455.052415,30612,79.71451568603516
1602273485.9526622,30706,76.68220520019531
1602273489.444041,30720,79.4074935913086
1602273674.829226,31406,80.33438110351562
1602273684.0168488,31443,83.90487670898438
1602273754.4792016,31696,82.0704345703125
1602273800.2115607,31880,76.57585906982422
1602273814.2092369,31936,76.49431610107422
1602273831.111478,32004,75.07215881347656
1602273889.1371627,32207,83.92376708984375
1602273953.3443289,32435,77.27426147460938
1602273979.8603277,32542,79.58447265625
1602274008.4157562,32657,78.76068115234375
1602274041.945693,32762,83.18171691894531
1602274074.6910343,32894,80.36412811279297
1602274076.6711948,32902,79.50601959228516
1602274109.418015,33034,78.60077667236328
1602274153.2409463,33181,83.80760955810547
1602274175.561567,33271,81.4669418334961
1602274192.9326122,33341,77.12448120117188
1602274201.3610618,33375,82.5850601196289
1602274208.312051,33403,82.36637878417969
1602274298.647952,33737,84.5913314819336
1602274301.6299431,33749,81.03070068359375
1602274306.3511658,33768,83.8489990234375
1602274310.5580919,33785,81.3366470336914
1602274331.392835,33839,79.2506332397461
1602274340.5848973,33876,81.36500549316406
1602274349.8290749,33913,79.22488403320312
1602274380.154292,34036,80.77622985839844
1602274406.2194195,34141,79.1272201538086
1602274468.6053753,34362,84.7663345336914
1602274473.8465705,34383,83.08533477783203
1602274516.586879,34525,87.54904174804688
1602274534.9346292,34599,86.90925598144531
1602274580.580107,34783,83.13514709472656
1602274732.0316956,35333,83.99635314941406
1602274737.2717102,35354,85.8968505859375
1602274742.9495115,35377,77.95075988769531
1602274769.2522998,35483,81.04637908935547
1602274799.0585124,35573,86.0164794921875
1602274848.2032561,35771,80.68680572509766
1602274867.5393453,35849,81.26636505126953
1602274900.9587822,35953,78.01571655273438
1602274905.1765761,35970,82.20978546142578
1602274921.7873075,36037,74.61415100097656
1602274973.6377475,36246,79.96959686279297
1602274988.3954911,36275,82.73371124267578
1602275083.9025202,36629,87.2247543334961
1602275091.3594334,36659,81.68108367919922
1602275118.2894425,36767,82.41122436523438
1602275138.837214,36850,82.3664779663086
1602275153.0345075,36907,82.26393127441406
1602275233.79832,37202,83.06344604492188
1602275312.7877238,37489,85.91654968261719
1602275388.5473428,37764,96.62252044677734
1602275416.302779,37876,86.18547058105469
1602275502.218405,38192,90.19022369384766
1602275570.8966293,38439,84.4620361328125
1602275574.853711,38455,80.04084777832031
1602275648.0685213,38720,83.45789337158203
1602275677.791034,38840,89.36244201660156
1602275712.708055,38981,73.76084899902344
1602275798.4662204,39296,81.29097747802734
1602275906.7340093,39702,88.56138610839844
1602275913.6929777,39730,74.11451721191406
1602275933.8836417,39781,86.24089813232422
1602275957.9506667,39878,81.34843444824219
1602275965.6250792,39909,83.62167358398438
1602275993.1791813,40020,85.00431823730469
1602276069.2613335,40296,81.96602630615234
1602276127.3607476,40500,86.66131591796875
1602276163.919095,40647,80.2335205078125
1602276167.8751788,40663,87.73291778564453
1602276168.8614445,40667,86.9899673461914
1602276177.0510628,40700,82.58186340332031
1602276181.9727182,40720,82.51516723632812
1602276200.0177896,40793,82.40434265136719
1602276268.947676,41040,86.95757293701172
1602276327.2611728,41244,82.8578109741211
1602276333.9783442,41271,83.16232299804688
1602276351.388459,41341,75.17078399658203
1602276407.9279644,41539,86.5364990234375
1602276411.9386096,41555,86.82010650634766
1602276563.0875924,42134,84.6517105102539
1602276648.9561157,42450,81.90199279785156
1602276653.4239185,42468,80.92111206054688
1602276713.112774,42678,84.87150573730469
1602276936.8919272,43518,88.87516021728516
1602276958.906499,43607,84.71662139892578
1602276966.8897784,43639,81.94847869873047
1602276992.3568528,43711,86.67984008789062
1602276999.0399168,43738,82.13531494140625
1602277000.0280313,43742,79.63033294677734
1602277015.6263041,43805,80.10980987548828
1602277062.3418982,43993,89.54922485351562
1602277089.7487476,44073,78.36339569091797
1602277121.416985,44200,86.98910522460938
1602277123.1599295,44207,75.58126831054688
1602277134.0772805,44251,82.67137908935547
1602277147.204224,44304,82.15320587158203
1602277224.5109515,44585,84.3878402709961
1602277289.296359,44816,76.09557342529297
1602277326.0488467,44964,73.84893035888672
1602277419.7613904,45310,87.68864440917969
1602277421.970562,45319,74.37088775634766
1602277435.1300192,45372,85.94363403320312
1602277476.1994312,45507,84.66890716552734
1602277513.8076453,45658,85.23193359375
1602277693.065692,46318,80.87530517578125
1602277697.038785,46334,79.581298828125
1602277716.6933432,46413,79.12115478515625
1602277745.445722,46499,81.29954528808594
1602277944.4186451,47241,89.7783203125
1602277959.337449,47301,87.99652862548828
1602278037.2058468,47585,81.5941390991211
1602278050.3302393,47638,83.16531372070312
1602278058.0170805,47669,84.62670135498047
1602278066.9641423,47705,80.98775482177734
1602278076.6799898,47744,86.62860870361328
1602278118.5099955,47882,78.89926147460938
1602278134.620042,47947,80.42921447753906
1602278140.295839,47970,78.1707534790039
1602278166.6147206,48076,80.18463897705078
1602278192.710351,48181,83.9404067993164
1602278211.7561688,48227,83.8077163696289
1602278284.8464038,48522,83.86454772949219
1602278372.386128,48844,80.58084106445312
1602278486.210575,49272,85.44676208496094
1602278513.3983753,49351,77.34938049316406
1602278544.710718,49477,84.77388763427734
1602278691.1406705,50006,86.711181640625
1602278703.5502021,50056,81.4582748413086
1602278726.6106398,50149,82.30467987060547
1602278730.587729,50165,85.36587524414062
1602278738.0822437,50195,76.27375793457031
1602278756.2121885,50268,82.72174072265625
1602278853.348441,50629,83.53148651123047
1602278908.1167307,50819,85.66543579101562
1602278947.8834558,50979,85.90327453613281
1602278993.935298,51134,82.20381164550781
1602279017.1660914,51227,84.95045471191406
1602279030.8790858,51282,86.0999984741211
1602279174.3819845,51798,83.48145294189453
1602279176.3492887,51806,83.22547912597656
1602279213.1218588,51954,82.81194305419922
1602279224.8092043,52001,80.14144897460938
1602279304.6575098,52292,83.04635620117188
1602279319.9275925,52353,90.75593566894531
1602279366.4167557,52510,82.32335662841797
1602279409.1496608,52682,89.79195404052734
1602279472.1785347,52906,81.2174072265625
1602279480.4024606,52939,85.70814514160156
1602279518.4264846,53092,72.76179504394531
1602279522.1490011,53107,85.14505767822266
1602279619.4761677,53468,82.79010009765625
1602279685.9205487,53706,85.59819030761719
1602279687.6401591,53713,87.73178100585938
1602279688.6358387,53717,76.38829803466797
1602279689.633732,53721,86.1618423461914
1602279732.225377,53862,88.12820434570312
1602279743.201448,53906,89.17736053466797
1602279784.5112488,54072,84.70465850830078
1602279793.4751906,54108,80.72161865234375
1602279797.2054563,54123,82.44962310791016
1602279834.1866705,54241,84.00440979003906
1602279953.6016839,54691,85.42195129394531
1602279982.4953904,54807,83.60077667236328
1602280022.4569914,54937,75.36614990234375
1602280033.6376655,54982,85.77496337890625
1602280086.0816772,55193,79.48390197753906
1602280119.9483325,55299,78.78952026367188
1602280180.53768,55543,90.14474487304688
1602280182.5323415,55551,83.97300720214844
1602280230.3407378,55713,81.36466217041016
1602280243.4701536,55766,84.6412124633789
1602280400.491433,56337,78.21543884277344
1602280442.6781197,56507,84.49664306640625
1602280446.2081814,56521,84.58184051513672
1602280467.8798785,56608,87.407958984375
1602280519.774385,56787,83.68206024169922
1602280528.001407,56820,83.71122741699219
1602280572.5521812,56999,85.54302215576172
1602280654.7045846,57299,82.00637817382812
1602280656.1933868,57305,89.38847351074219
1602280708.3224142,57484,81.8363037109375
1602280784.1503143,57760,80.068603515625
1602280924.5877044,58295,82.03470611572266
1602280968.1533737,58440,80.66708374023438
1602280996.9267147,58556,85.3488540649414
1602281017.981221,58641,81.47252655029297
1602281037.4682944,58719,85.46446990966797
1602281044.204739,58746,87.86052703857422
1602281048.4534433,58763,84.7758560180664
1602281188.3505485,59264,84.40140533447266
1602281200.038742,59311,87.84403991699219
1602281230.0647368,59432,85.26557922363281
1602281289.4062319,59640,89.63868713378906
1602281296.8896325,59670,78.69239807128906
1602281431.0001376,60179,83.05508422851562
1602281432.4968123,60185,85.32844543457031
1602281445.5367153,60207,87.4046401977539
1602281467.8794398,60297,84.95857238769531
1602281512.2122102,60475,85.23548126220703
1602281708.448348,61205,90.35914611816406
1602281733.7265522,61276,86.9472427368164
1602281773.877594,61438,84.7416000366211
1602281797.602673,61534,87.01254272460938
1602281841.4659185,61680,85.67134857177734
1602281962.9075463,62139,85.00584411621094
1602281982.7758858,62219,85.9546127319336
1602282064.158666,62516,82.3887939453125
1602282071.8652503,62547,82.38496398925781
1602282160.777545,62874,84.26966094970703
1602282205.6999576,63024,88.8620834350586
1602282254.2965121,63220,87.16156768798828
1602282288.6488645,63358,83.58590698242188
1602282313.6671767,63428,79.96758270263672
1602282313.918492,63429,85.0101318359375
1602282334.7768648,63513,83.041015625
1602282374.0234928,63671,80.88026428222656
1602282429.8251665,63865,86.2849349975586
1602282460.3902714,63988,87.61932373046875
1602282495.346664,64098,83.46368408203125
1602282526.9164104,64225,82.45256042480469
1602282605.8584998,64511,84.56454467773438
1602282608.3526022,64521,86.56584167480469
1602282649.7241848,64687,80.74635314941406
1602282707.5590217,64889,86.47377014160156
1602282803.6701365,65245,87.06648254394531
1602282815.3125997,65292,88.94654083251953
1602282854.5533237,65450,83.61786651611328
1602282869.909078,65481,84.31941223144531
1602282899.726497,65601,85.2055435180664
1602282910.190269,65643,85.12989044189453
1602282926.6047506,65709,80.05260467529297
1602282983.4686284,65907,84.8257827758789
1602283018.7103305,66049,86.07991027832031
1602283088.262469,66298,86.2266616821289
1602283182.711141,66647,88.35581970214844
1602283217.593393,66787,82.07573699951172
1602283265.1811266,66948,88.93653106689453
1602283272.197418,66976,87.33779907226562
1602283283.420596,67021,81.966796875
1602283395.1182697,67440,85.03413391113281
1602283615.187344,68263,86.33551025390625
1602283619.6674678,68281,80.68183898925781
1602283651.335881,68378,79.17312622070312
1602283664.0492644,68429,86.18142700195312
1602283704.2564309,68590,84.41893768310547
1602283796.356449,68929,83.33770751953125
1602283811.0972803,68988,81.27232360839844
1602283864.174048,69171,83.76020050048828
1602283867.6477876,69185,86.9687271118164
1602283942.3384945,69455,84.24678802490234
1602283947.5231435,69476,87.97572326660156
1602284015.6460476,69719,87.91975402832031
1602284035.1649733,69798,87.47960662841797
1602284064.2843373,69915,80.7229232788086
1602284215.5373628,70462,84.29403686523438
1602284244.9799767,70580,85.6857681274414
1602284263.8709376,70656,80.59931182861328
1602284335.8333144,70915,84.01220703125
1602284355.958526,70996,83.17877197265625
1602284470.8500562,71428,84.62367248535156
1602284509.7366645,71554,81.7706298828125
1602284516.2235703,71580,85.92303466796875
1602284545.1051633,71696,85.22245788574219
1602284591.0086253,71850,88.34236145019531
1602284604.898337,71906,86.20805358886719
1602284617.5980074,71957,88.2339096069336
1602284623.0720663,71979,83.38456726074219
1602284631.2548087,72012,84.5466537475586
1602284637.482441,72037,89.09060668945312
1602284709.6404243,72297,90.33554077148438
1602284710.1436658,72299,86.61123657226562
1602284735.406888,72401,83.66349792480469
1602284736.1542814,72404,86.1116943359375
1602284782.0940032,72558,82.29977416992188
1602284822.9666605,72723,81.6138916015625
1602284867.9872572,72873,81.3743667602539
1602284901.934623,73009,83.38043212890625
1602284944.2065818,73179,81.96302795410156
1602284986.5179791,73318,84.06746673583984
1602285111.4433634,73789,86.65434265136719
1602285112.695232,73794,82.74594116210938
1602285124.4421282,73841,85.88693237304688
1602285139.4130306,73901,86.88961791992188
1602285152.8154118,73924,79.3247299194336
1602285218.1854603,74187,80.33966827392578
1602285219.9367979,74194,85.09027099609375
1602285411.2754421,74901,86.26956939697266
1602285485.909055,75171,82.7744140625
1602285567.4816093,75469,82.28401947021484
1602285571.9790034,75487,82.4629898071289
1602285591.916406,75567,84.68907165527344
1602285689.3219934,75928,85.22012329101562
1602285728.7278776,76056,82.57791137695312
1602285739.4628556,76099,78.95606231689453
1602285768.9796312,76218,82.8298568725586
1602285829.6478102,76431,82.20482635498047
1602285842.2832348,76482,84.9744873046875
1602285878.0035784,76626,80.97802734375
1602285889.665007,76673,78.94683074951172
1602285926.4132552,76790,82.39405059814453
1602285955.1650612,76906,89.01545715332031
1602285956.9052656,76913,86.72843170166016
1602286035.6268487,77198,86.52235412597656
1602286067.0217128,77324,81.29666900634766
1602286125.9842846,77530,83.42804718017578
1602286201.4826891,77802,85.39098358154297
1602286226.1759248,77901,80.03600311279297
1602286284.2431073,78135,82.5841064453125
1602286310.2114716,78208,87.88751983642578
1602286324.3821812,78265,86.77783203125
1602286458.8166506,78775,83.7637939453125
1602286475.8028922,78843,83.02102661132812
1602286502.559655,78920,81.82988739013672
1602286506.0091455,78934,86.83245849609375
1602286515.6533537,78973,89.06927490234375
1602286523.5527122,79005,84.16502380371094
1602286606.9627635,79309,83.03814697265625
1602286634.1464565,79418,80.259521484375
1602286686.438724,79597,86.85588073730469
1602286788.043311,79975,85.59973907470703
1602286801.8370247,80031,85.06781005859375
1602286802.81773,80035,84.6192398071289
1602286818.9277637,80100,84.62500762939453
1602286835.1467462,80165,88.07959747314453
1602286898.77202,80390,86.47904968261719
1602286902.7926273,80406,82.43063354492188
1602286938.490976,80550,81.15138244628906
1602286944.9340975,80576,88.10440063476562
1602286961.906444,80613,84.22877502441406
1602287065.017901,80996,85.17483520507812
1602287069.738526,81015,82.0530776977539
1602287094.9587653,81117,77.90882110595703
1602287168.4837253,81381,82.94561004638672
1602287196.4812317,81494,86.10286712646484
1602287205.1686633,81529,82.30082702636719
1602287318.176176,81952,80.60982513427734
1602287536.317863,82736,85.70796203613281
1602287544.7874978,82770,84.7799301147461
1602287564.48287,82849,85.31590270996094
1602287628.1527164,83075,82.18517303466797
1602287641.07783,83127,83.94387817382812
1602287675.8773012,83267,85.5766830444336
1602287744.0115795,83510,81.94247436523438
1602287806.560177,83762,81.42530059814453
1602287854.0591927,83923,81.97100067138672
1602287921.8253038,84165,84.58084869384766
1602287929.7816715,84197,87.24786376953125
1602287978.6664946,84394,85.58805847167969
1602287982.393877,84409,89.00606536865234
1602288037.7858448,84601,83.38084411621094
1602288058.9138029,84686,82.80778503417969
1602288072.2226825,84740,81.40859985351562
1602288091.5895352,84818,84.29792022705078
1602288149.5359871,85020,88.09989929199219
1602288157.4742067,85052,88.30272674560547
1602288166.5950963,85089,88.27177429199219
1602288186.5021365,85169,89.10160827636719
1602288231.8134336,85320,78.50696563720703
1602288278.4558015,85508,80.32552337646484
1602288294.1590998,85539,85.68728637695312
1602288302.3335805,85572,86.10445404052734
1602288330.6204367,85686,82.6463394165039
1602288346.2807722,85749,84.5175552368164
1602288412.651494,85985,88.37477111816406
1602288419.8227174,86014,76.09626770019531
1602288536.4621255,86452,90.00230407714844
1602288625.7719886,86780,85.17874145507812
1602288629.0045168,86793,85.26908874511719
1602288646.8611364,86865,89.66352081298828
1602288690.2017915,87008,86.08052825927734
1602288793.8333943,87393,85.95101928710938
1602288808.0047474,87450,87.95879364013672
1602288834.5627942,87556,87.89630889892578
1602288850.7103906,87621,87.27362823486328
1602288869.5676713,87666,86.85919189453125
1602288910.2665834,87829,86.64453887939453
1602288994.7634923,88137,82.70465850830078
1602289078.2621977,88441,82.27338409423828
1602289136.1242378,88674,85.21702575683594
1602289179.1968524,88815,85.00849914550781
1602289298.2828403,89262,85.5630111694336
1602289319.5927145,89347,84.3856201171875
1602289323.5560858,89363,83.52616882324219
1602289426.3768816,89745,87.02116394042969
1602289438.3761923,89762,86.04385375976562
1602289470.7259414,89892,87.07064819335938
1602289490.9338527,89973,85.28205108642578
1602289506.347504,90035,89.36927032470703
1602289564.5082083,90237,80.45337677001953
1602289617.2466118,90450,87.67416381835938
1602289787.813978,91074,90.32081604003906
1602289792.793144,91094,86.32980346679688
1602289851.7251892,91300,88.36642456054688
1602289894.9563372,91474,80.20575714111328
1602289939.9487166,91624,92.24627685546875
1602289944.9039755,91644,88.00660705566406
1602289945.6527958,91647,82.54509735107422
1602289966.715862,91732,83.3763656616211
1602289967.4620934,91735,83.6806640625
1602290064.458698,92094,88.96277618408203
1602290070.9079359,92120,83.8184585571289
1602290237.8247454,92729,87.00345611572266
1602290252.4735277,92788,89.0879135131836
1602290344.231675,93126,86.41473388671875
1602290368.3379536,93223,85.25027465820312
1602290437.7435093,93471,86.02252960205078
1602290552.474696,93901,84.58447265625
1602290687.1639023,94380,81.80215454101562
1602290698.1200066,94424,86.30553436279297
1602290725.8581114,94536,86.828125
1602290795.1752336,94784,87.24486541748047
1602290821.7399085,94891,84.4317398071289
1602290870.8866265,95057,84.84032440185547
1602290902.4608562,95184,84.16932678222656
1602290936.4343219,95321,86.76407623291016
1602290950.3360293,95377,85.47541809082031
1602290966.093662,95409,83.14286804199219
1602290983.7094836,95480,83.3320083618164
1602291086.0583706,95860,86.98281860351562
1602291108.1253982,95949,84.31637573242188
1602291113.7917738,95972,88.16622161865234
1602291203.4147153,96301,85.25313568115234
1602291269.5151389,96535,83.11618041992188
1602291285.6744049,96600,85.69552612304688
1602291397.5341127,97018,85.3526611328125
1602291439.7866182,97156,85.10557556152344
1602291457.2322667,97226,87.66905212402344
1602291474.6600811,97296,82.4316635131836
1602291504.612625,97416,82.64568328857422
1602291515.5889924,97460,87.13897705078125
1602291557.228532,97596,82.1889877319336
1602291571.505466,97653,85.98529815673828
1602291593.5943413,97742,87.15897369384766
1602291607.0408688,97796,86.70120239257812
1602291634.569073,97876,88.10175323486328
1602291662.0351603,97986,86.62751770019531
1602291700.0528786,98139,84.25572204589844
1602291725.9964309,98212,86.51454162597656
1602291773.8633523,98404,85.65140533447266
1602291791.26133,98474,87.45293426513672
1602291803.4529657,98523,85.87578582763672
1602291951.664824,99055,88.79985809326172
1602292071.7779782,99506,81.54936218261719
1602292098.3317006,99612,84.1005630493164
1602292098.8361204,99614,83.64482879638672
1602292173.9047236,99884,85.3291244506836
1602292281.5130045,100284,87.52506256103516
1602292359.3129292,100566,87.23246002197266
1602292365.0722256,100589,86.31932067871094
1602292413.2498937,100751,86.39830017089844
1602292439.975717,100858,88.71903228759766
1602292454.6673257,100917,87.76838684082031
1602292456.9066427,100926,88.21280670166016
1602292474.5592525,100997,84.99786376953125
1602292501.00469,101072,89.224609375
1602292521.7601674,101155,86.24034118652344
1602292541.4241853,101234,83.4979248046875
1602292566.5487018,101335,87.52044677734375
1602292571.5473976,101355,85.95095825195312
1602292598.2514596,101431,87.38877868652344
1602292612.444603,101488,83.79559326171875
1602292615.1642704,101499,88.86246490478516
1602292728.6536338,101923,82.41336059570312
1602292733.6098864,101943,86.08470916748047
1602292832.320292,102307,77.91615295410156
1602292890.592508,102509,89.48851013183594
1602292898.555129,102541,81.64010620117188
1602292911.9912698,102595,90.50068664550781
1602292934.4374065,102685,78.85951232910156
1602292990.971935,102880,86.67536163330078
1602292998.6717408,102911,79.62370300292969
1602293012.3279264,102966,84.66993713378906
1602293021.0836751,103001,89.18365478515625
1602293023.6060066,103011,85.50735473632812
1602293079.9109879,103206,84.60006713867188
1602293143.463343,103462,86.55040740966797
1602293164.9764032,103517,86.24691009521484
1602293279.8105395,103947,84.42877197265625
1602293369.3506248,104276,80.02811431884766
1602293383.7410145,104334,86.50528717041016
1602293483.8403578,104704,83.83383178710938
1602293509.6149988,104808,84.48908996582031
1602293513.0871224,104822,86.40825653076172
1602293517.832756,104841,82.15941619873047
1602293528.026726,104882,81.17572784423828
1602293539.3963823,104896,86.90961456298828
1602293543.125303,104911,87.95030212402344
1602293546.3541164,104924,88.83467102050781
1602293556.1159618,104963,85.43119812011719
1602293588.4288347,105093,80.72254180908203
1602293639.0436802,105265,87.24371337890625
1602293681.1157427,105434,81.9797134399414
1602293733.1519685,105610,81.76526641845703
1602293756.0261688,105702,85.90496826171875
1602293773.911482,105774,82.49324798583984
1602293777.3541799,105788,86.70571899414062
1602293890.0612378,106210,82.16287994384766
1602293904.314827,106267,86.43304443359375
1602293942.659012,106390,87.7892074584961
1602293986.5171647,106566,80.74633026123047
1602294019.196248,106666,82.91877746582031
1602294044.9199429,106769,84.46698760986328
1602294135.946449,107103,84.04144287109375
1602294316.399367,107764,87.09296417236328
1602294326.3560956,107804,86.67033386230469
1602294334.6008604,107837,85.08732604980469
1602294380.329336,108021,87.51850891113281
1602294502.4554093,108449,83.55780029296875
1602294536.7309582,108586,85.96053314208984
1602294671.8647966,109098,88.25697326660156
1602294715.573335,109242,91.98725891113281
1602294715.825549,109243,86.51469421386719
1602294730.333868,109301,87.85578918457031
1602294788.0487072,109501,83.53042602539062
1602294807.79523,109580,81.99406433105469
1602294868.1177568,109822,87.2718734741211
1602294936.1037781,110063,86.91822052001953
1602294975.9019735,110191,85.77359008789062
1602294984.1661828,110224,84.47291564941406
1602295032.7497694,110418,86.71630859375
1602295047.6620398,110478,82.92265319824219
1602295082.3720076,110586,86.67868041992188
1602295091.3716714,110622,83.01699829101562
1602295096.1348522,110641,86.68074035644531
1602295120.1607375,110737,92.5105972290039
1602295242.0540316,111194,83.37171173095703
1602295260.249505,111235,87.20967102050781
1602295282.1873374,111323,91.43286895751953
1602295337.526162,111545,89.60833740234375
1602295383.5510454,111698,84.86869812011719
1602295430.6605697,111887,84.54512023925781
1602295437.66521,111915,86.1328125
1602295591.8175466,112470,87.78944396972656
1602295647.9131477,112664,86.50143432617188
1602295657.6657047,112703,88.15373229980469
1602295707.238442,112902,86.87737274169922
1602295819.8998427,113322,81.63648223876953
1602295862.9927852,113463,87.45539093017578
1602295894.5068421,113589,90.59677124023438
1602295940.084286,113741,85.75621795654297
1602295999.7774417,113980,84.06243133544922
1602296085.3586066,114292,90.61591339111328
1602296134.6767988,114459,88.96637725830078
1602296136.6647587,114467,87.48662567138672
1602296232.2391577,114820,80.88130950927734
1602296300.6838274,115096,83.67495727539062
1602296321.7339904,115149,84.34339904785156
1602296418.1990368,115506,86.33818817138672
1602296421.2020173,115518,86.01449584960938
1602296482.6528478,115765,84.54621887207031
1602296484.3658855,115772,82.61693572998047
1602296518.5810592,115878,85.59233093261719
1602296558.87721,116039,89.72694396972656
1602296581.2461536,116129,86.12969207763672
1602296669.9051378,116453,86.90274047851562
1602296720.269546,116624,85.23758697509766
1602296732.5170574,116673,82.14166259765625
1602296741.9771917,116711,88.23719024658203
1602296750.4710174,116745,88.82906341552734
1602296759.8507438,116783,84.22895050048828
1602296769.544447,116822,77.5712661743164
1602296806.2755167,116938,83.55365753173828
1602296816.0116048,116977,87.75477600097656
1602296825.6797676,117016,85.77333068847656
1602296829.1661932,117030,86.8464584350586
1602296833.3657963,117047,84.99954223632812
1602296860.1095576,117155,91.99546813964844
1602296873.5064948,117209,83.10580444335938
1602296995.0610762,117635,83.656982421875
1602297042.2169628,117825,81.47594451904297
1602297078.8252215,117941,82.4608383178711
1602297133.4596837,118161,82.1941909790039
1602297140.6441405,118190,88.10974884033203
1602297271.074092,118651,85.50604248046875
1602297335.153707,118908,84.0370101928711
1602297342.4019377,118937,87.17784881591797
1602297365.3944054,118998,86.11060333251953
1602297441.0427043,119302,81.041748046875
1602297490.8896084,119470,87.23170471191406
1602297625.4122927,119979,83.89610290527344
1602297629.155894,119994,86.00570678710938
1602297710.9070656,120291,88.25912475585938
1602297866.9624987,120854,79.27528381347656
1602297882.0276318,120914,87.40727233886719
1602297959.3067522,121192,89.8847427368164
1602297959.5568142,121193,83.72771453857422
1602297987.208851,121304,84.35127258300781
1602297994.1827893,121332,88.73043823242188
1602298001.643954,121362,86.71229553222656
1602298011.8363733,121403,85.14376068115234
1602298048.6571207,121519,88.95602416992188
1602298135.3779564,121835,83.07597351074219
1602298145.873913,121877,85.95402526855469
1602298154.8811703,121913,86.7535171508789
1602298235.8483176,122205,86.33283996582031
1602298243.6086438,122236,83.79698944091797
1602298324.7849631,122529,85.8325424194336
1602298348.1269248,122622,85.5270767211914
1602298351.1255264,122634,85.57244110107422
1602298377.3858242,122739,86.87570190429688
1602298467.339205,123068,79.10055541992188
1602298618.088979,123609,80.213134765625
1602298624.069498,123633,82.67992401123047
1602298632.28057,123666,86.96358489990234
1602298749.1646836,124103,83.34729766845703
1602298765.713821,124169,85.06800079345703
1602298772.6689131,124197,89.23637390136719
1602298864.2587214,124532,83.42022705078125
1602298916.8120332,124711,87.5970230102539
1602298929.012867,124760,85.2199478149414
1602298929.761849,124763,75.56748962402344
1602298932.5193827,124774,84.12604522705078
1602298943.4906838,124818,84.20683288574219
1602299007.3668838,125043,75.80435180664062
1602299068.997879,125290,81.36642456054688
1602299387.70782,126444,87.67891693115234
1602299448.2241707,126687,86.34417724609375
1602299517.9628835,126935,85.14138793945312
1602299531.1199038,126988,87.13529205322266
1602299566.1090086,127097,85.53459167480469
1602299599.1517243,127230,87.86424255371094
1602299644.9828377,127414,82.08983612060547
1602299684.6254194,127542,80.99464416503906
1602299697.8587275,127595,86.24674224853516
1602299708.42199,127637,88.53483581542969
1602299735.4760506,127746,87.98763275146484
1602299737.2047403,127753,88.3155288696289
1602299753.1416597,127785,82.26390075683594
1602299761.0784636,127817,82.17630004882812
1602299776.2315636,127878,84.3372573852539
1602299780.7442572,127896,82.31903076171875
1602299834.6198044,128112,83.83146667480469
1602299890.223426,128304,88.240966796875
1602299916.3159676,128408,86.3531265258789
1602299931.65538,128470,89.4864730834961
1602299982.693159,128644,83.06501770019531
1602300042.388276,128852,87.72208404541016
1602300115.5454543,129146,87.07945251464844
1602300133.4267583,129186,86.3064956665039
1602300166.465729,129318,88.35431671142578
1602300185.8856292,129396,84.08394622802734
1602300188.371312,129406,86.40515899658203
1602300191.3505182,129418,85.4286880493164
1602300193.3436255,129426,79.86067199707031
1602300200.3332872,129454,81.50479125976562
1602300212.2805116,129502,87.42058563232422
1602300230.9296007,129545,83.08486938476562
1602300262.6528013,129672,86.58682250976562
1602300300.4364865,129824,87.01820373535156
1602300333.3521373,129925,85.95293426513672
1602300369.090874,130068,84.9583969116211
1602300369.8447025,130071,87.09671783447266
1602300393.233279,130165,85.32675170898438
1602300438.8071678,130316,84.77920532226562
1602300543.3365483,130703,90.6855697631836
1602300550.8118174,130733,75.87528228759766
1602300558.7788146,130765,86.85334777832031
1602300598.7950723,130926,85.52615356445312
1602300621.7117167,130986,86.2294692993164
1602300627.9640546,131011,87.43756866455078
1602300755.5482092,131491,86.58139038085938
1602300758.3027532,131502,87.6561508178711
1602300810.6390042,131680,84.84900665283203
1602300816.3990812,131703,84.60213470458984
1602300824.102173,131734,78.98162078857422
1602300859.6240058,131876,88.40099334716797
1602300863.1537037,131890,84.97296905517578
1602301032.7588027,132506,89.10989379882812
1602301075.160985,132676,86.81388092041016
1602301143.2484918,132916,86.1606216430664
1602301147.2495728,132932,86.97559356689453
1602301188.9479723,133067,85.1264419555664
1602301223.8176115,133206,86.86956787109375
1602301251.8331864,133318,88.19859313964844
1602301304.380433,133496,87.49313354492188
1602301312.4179935,133528,86.6275634765625
1602301330.3537695,133600,83.67508697509766
1602301403.283766,133860,86.29903411865234
1602301439.9338274,134007,84.9281997680664
1602301539.9439287,134376,81.71214294433594
1602301543.186773,134389,91.59603881835938
1602301572.4003773,134474,86.62956237792969
1602301614.921694,134645,87.6577377319336
1602301668.712288,134829,85.77494812011719
1602301674.4234426,134852,86.06167602539062
1602301675.6669343,134857,85.8246078491211
1602301680.6255136,134877,87.17308807373047
1602301706.9882045,134983,81.39739990234375
1602301800.6514454,135327,86.28485107421875
1602301880.442328,135615,86.7868423461914
1602301952.5913398,135872,86.13677215576172
1602302036.8439739,136209,85.69696044921875
1602302062.4160082,136280,79.90203857421875
1602302082.0027158,136358,82.35038757324219
1602302168.4719625,136673,87.2294921875
1602302169.7202687,136678,78.70198822021484
1602302173.48055,136693,86.42533874511719
1602302263.6699975,137023,82.59992980957031
1602302271.648128,137055,86.6892318725586
1602302320.7782567,137252,88.99491882324219
1602302385.8439548,137482,87.59986114501953
1602302406.5697277,137565,84.93546295166016
1602302411.3042557,137584,86.19700622558594
1602302444.8507712,137687,86.43067932128906
1602302459.1971962,137744,87.87903594970703
1602302514.4972374,137966,85.70433807373047
1602302569.7781732,138156,86.75624084472656
1602302649.429031,138444,78.5344009399414
1602302656.5015333,138472,88.7523422241211
1602302678.0387561,138558,83.97683715820312
1602302780.9442272,138939,93.8585205078125
1602302786.4488213,138961,84.66380310058594
1602302868.489252,139258,82.54093933105469
1602302912.5445855,139403,84.57384490966797
1602302923.9243355,139449,85.536376953125
1602303062.8161607,139975,83.8628921508789
1602303072.7286806,140015,87.24908447265625
1602303074.7210205,140023,83.75048828125
1602303080.2172105,140045,84.11650848388672
1602303082.7108715,140055,87.10388946533203
1602303109.5693352,140131,82.3584213256836
1602303118.0202947,140165,85.38729095458984
1602303139.6900222,140252,87.6290054321289
1602303147.3996923,140283,85.52603912353516
1602303271.6474648,140750,86.49239349365234
1602303323.6154964,140927,82.70894622802734
1602303339.1962144,140989,80.90896606445312
1602303405.011565,141222,81.36798095703125
1602303406.5117035,141228,78.92899322509766
1602303565.8647552,141834,84.65463256835938
1602303570.59213,141853,83.63194274902344
1602303587.4978678,141889,87.84111022949219
1602303611.779308,141986,88.85213470458984
1602303659.9024854,142179,89.29901885986328
1602303664.1533031,142196,87.3473129272461
1602303664.401122,142197,84.93333435058594
1602303746.9476619,142496,88.71903228759766
1602303755.9636345,142532,89.00019073486328
1602303818.273731,142751,87.01021575927734
1602303853.457863,142892,92.46168518066406
1602303934.694333,143186,86.89928436279297
1602303981.330025,143342,79.65815734863281
1602304016.9470966,143485,87.26325988769531
1602304038.0944839,143571,83.28578186035156
1602304040.5597115,143581,84.8488540649414
1602304083.3240051,143722,84.41971588134766
1602304094.515804,143767,86.88390350341797
1602304100.8243303,143792,83.08289337158203
1602304132.156203,143918,85.40560150146484
1602304157.536548,143988,86.71379089355469
1602304199.8920238,144157,82.40933990478516
1602304217.148657,144226,87.7093734741211
1602304231.8515263,144285,84.32318878173828
1602304269.546573,144404,84.01505279541016
1602304300.4364421,144528,86.61468505859375
1602304305.6827657,144549,82.39698028564453
1602304504.3744252,145280,82.80950927734375
1602304595.1204553,145612,88.00995635986328
1602304597.8561184,145623,85.35726165771484
1602304619.771577,145711,85.68627166748047
1602304637.5188608,145750,86.0112075805664
1602304647.689511,145791,84.28507995605469
1602304682.7615392,145932,86.4202651977539
1602304785.4591546,146312,86.10122680664062
1602304807.067904,146399,85.13528442382812
1602304888.9567254,146696,85.7833480834961
1602305054.735264,147296,91.70182037353516
1602305069.7572882,147356,83.38080596923828
1602305072.2668939,147366,86.07778930664062
1602305111.3009062,147491,82.19139099121094
1602305262.0146413,148063,86.02113342285156
1602305293.2970593,148189,82.9344253540039
1602305325.914626,148288,85.30648803710938
1602305359.9576666,148424,86.28363800048828
1602305398.187466,148546,85.88105010986328
1602305412.5815465,148604,88.96595764160156
1602305429.8496983,148673,88.9676284790039
1602305430.847489,148677,93.31385803222656
1602305456.1885786,148778,86.44572448730469
1602305477.6192503,148864,80.33048248291016
1602305481.342213,148879,85.38799285888672
1602305637.4679906,149442,82.82273864746094
1602305665.5841231,149555,84.7105941772461
1602305705.2851474,149683,81.62510681152344
1602305709.0225904,149698,88.65484619140625
1602305726.5682085,149768,83.2448501586914
1602305756.0200884,149886,88.49021911621094
1602305768.7025359,149937,82.691162109375
1602305792.0462546,149999,86.4351806640625


==> plot_data/angle_data/cifar10_mom/vgg_run-PAL_1_PAL_45000_150000_128_1_0_1_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1602304494.1853683,42,80.85975646972656
1602304505.956239,167,87.80082702636719
1602304512.472807,229,79.45333862304688
1602304540.2206416,474,93.52063751220703
1602304546.0746248,536,114.79022979736328
1602304550.1237314,579,97.4615249633789
1602304550.7854917,586,107.31127166748047
1602304556.0096521,634,83.46430206298828
1602304557.2534337,647,89.57587432861328
1602304567.4604652,714,46.14253234863281
1602304577.0272148,808,90.8099365234375
1602304597.10106,1014,75.60726165771484
1602304631.9271362,1333,98.55229949951172
1602304636.8511345,1385,84.67427062988281
1602304637.51204,1392,90.52108764648438
1602304646.2318406,1436,94.28699493408203
1602304671.045644,1691,92.76818084716797
1602304675.106764,1734,90.68054962158203
1602304675.3891566,1737,80.5361099243164
1602304693.2752235,1877,83.42720794677734
1602304697.0637321,1917,92.19683837890625
1602304708.9455285,2036,79.90496826171875
1602304739.193783,2307,94.4898681640625
1602304746.946002,2389,86.92160034179688
1602304760.5368173,2485,94.65266418457031
1602304760.6292002,2486,67.61815643310547
1602304780.1395159,2685,89.25698852539062
1602304818.7316449,3038,90.4459457397461
1602304841.3780587,3230,71.18583679199219
1602304842.885676,3246,71.00547790527344
1602304848.4737039,3305,79.41506958007812
1602304883.314101,3618,93.16642761230469
1602304883.5046651,3620,87.97256469726562
1602304888.2820346,3670,115.94889068603516
1602304903.224726,3821,88.39695739746094
1602304919.7801244,3956,90.53645324707031
1602304959.1493878,4317,87.42821502685547
1602304967.705846,4400,60.247108459472656
1602304976.4118266,4492,91.36991882324219
1602304978.0253012,4509,85.92572784423828
1602304998.4196968,4676,92.41700744628906
1602305009.023476,4788,91.61563873291016
1602305031.1099982,4971,100.9555435180664
1602305047.199266,5134,93.66128540039062
1602305071.8983157,5345,88.43113708496094
1602305073.218945,5359,90.67176055908203
1602305112.9878817,5723,60.20153045654297
1602305127.0092216,5864,90.58980560302734
1602305131.0605326,5907,113.00992584228516
1602305142.9939568,5990,87.7038345336914
1602305164.2134209,6200,74.15835571289062
1602305166.0181239,6219,76.99632263183594
1602305204.3867023,6574,62.45840072631836
1602305220.8021975,6699,69.6180648803711
1602305221.9348476,6711,124.16545867919922
1602305236.083071,6854,98.46794891357422
1602305246.6523163,6966,93.50775909423828
1602305269.2291589,7155,115.14566040039062
1602305291.3868496,7382,99.84585571289062
1602305303.5021966,7460,86.79054260253906
1602305303.7856822,7463,94.07874298095703
1602305340.2255557,7798,105.53145599365234
1602305344.2203276,7833,97.19880676269531
1602305366.910322,8066,86.2797622680664
1602305381.7730978,8180,89.67497253417969
1602305386.3200798,8221,89.89263153076172
1602305399.6990788,8363,86.66655731201172
1602305417.222908,8498,80.16848754882812
1602305418.174149,8508,62.3078498840332
1602305427.6274376,8601,85.1825180053711
1602305458.5497038,8878,83.55230712890625
1602305463.9257224,8935,106.4843978881836
1602305500.0844827,9260,95.433349609375
1602305520.3678293,9468,61.899658203125
1602305532.6451008,9554,93.13211059570312
1602305533.8719728,9567,90.11510467529297
1602305546.928169,9698,103.94773864746094
1602305623.1527195,10399,49.60047149658203
1602305631.402192,10479,100.52252197265625
1602305635.4590142,10522,78.7847900390625
1602305648.2253578,10607,87.75978088378906
1602305664.6219668,10780,86.68551635742188
1602305676.7837121,10902,75.414306640625
1602305677.0641072,10905,70.57708740234375
1602305686.948229,10966,80.43130493164062
1602305692.7199812,11020,116.40467834472656
1602305700.4392593,11102,79.16241455078125
1602305746.3996575,11532,113.00938415527344
1602305749.6153135,11566,90.7352294921875
1602305765.6100247,11685,97.38909912109375
1602305772.5942385,11759,88.61919403076172
1602305797.136641,11969,94.94584655761719
1602305797.619344,11974,118.73545837402344
1602305816.2290795,12164,85.81207275390625
1602305828.8621557,12290,114.6192855834961
1602305894.4548573,12877,70.51604461669922
1602305913.982949,13034,96.4493179321289
1602305916.5391686,13061,88.96529388427734
1602305972.6317856,13597,85.70616149902344
1602305975.493551,13620,99.42974853515625
1602305998.1568575,13810,102.05290985107422
1602306042.427751,14221,73.9593505859375
1602306049.330018,14294,75.80692291259766
1602306053.4886029,14338,84.65849304199219
1602306068.5238416,14447,84.34558868408203
1602306087.224959,14638,78.08942413330078
1602306090.052225,14668,71.67506408691406
1602306100.5804088,14779,89.92848205566406
1602306114.221913,14873,71.74437713623047
1602306177.1189048,15473,86.09764099121094
1602306184.5200617,15507,73.50788879394531
1602306209.5339847,15764,93.8892822265625
1602306248.3323112,16116,77.83656311035156
1602306272.5463502,16321,116.52558898925781
1602306329.488959,16857,87.1541976928711
1602306354.103659,17066,91.02568054199219
1602306357.0268526,17097,83.705322265625
1602306382.6606183,17317,71.09972381591797
1602306384.7413173,17339,78.64530944824219
1602306404.7437973,17543,94.04586791992188
1602306406.077258,17557,134.88719177246094
1602306506.4884803,18451,90.17308044433594
1602306579.7153971,19116,133.89268493652344
1602306584.7225127,19169,82.37960815429688
1602306624.5270538,19531,82.41678619384766
1602306635.541872,19640,78.50233459472656
1602306636.86739,19654,112.8196792602539
1602306648.2383115,19731,85.23442077636719
1602306673.8015802,19995,78.25579833984375
1602306679.9741924,20053,74.47722625732422
1602306680.8223336,20062,91.19363403320312
1602306692.2474976,20138,94.80152130126953
1602306702.965487,20244,94.04978942871094
1602306703.718368,20252,88.01703643798828
1602306710.384672,20323,102.39968872070312
1602306726.428014,20440,72.62086486816406
1602306735.7961907,20539,82.5654296875
1602306739.4732096,20578,89.7627182006836
1602306763.3240197,20779,45.726531982421875
1602306763.6048105,20782,112.4073257446289
1602306771.179377,20855,83.28922271728516
1602306793.0907435,21080,84.62747192382812
1602306803.4420881,21144,125.88459014892578
1602306812.4766624,21232,83.11811828613281
1602306820.6452432,21319,56.5936279296875
1602306844.7582111,21523,88.44892883300781
1602306881.1003141,21848,91.76732635498047
1602306924.1739678,22245,69.64620208740234
1602306932.1640143,22330,90.76702117919922
1602306934.7829983,22358,90.19135284423828
1602307019.6595664,23138,96.99090576171875
1602307020.6058652,23148,94.9977798461914
1602307024.769372,23192,93.93561553955078
1602307027.911633,23218,89.08958435058594
1602307038.4865444,23286,94.55907440185547
1602307045.5808566,23361,61.39670944213867
1602307052.4553354,23427,51.170528411865234
1602307063.1662116,23540,114.61771392822266
1602307080.3786771,23670,91.10442352294922
1602307081.425652,23681,48.24892044067383
1602307083.3098023,23701,98.88446807861328
1602307110.537923,23938,123.33683013916016
1602307130.9542868,24147,101.32317352294922
1602307144.4032176,24282,89.74205780029297
1602307144.593022,24284,96.45066833496094
1602307152.3857837,24322,114.93832397460938
1602307181.9860535,24621,48.34241485595703
1602307195.5116255,24719,89.67088317871094
1602307196.2713265,24727,100.32319641113281
1602307213.4103534,24901,58.132598876953125
1602307216.527912,24934,105.46229553222656
1602307252.2368543,25253,72.27520751953125
1602307259.7184572,25332,70.50226593017578
1602307269.567085,25391,77.38076782226562
1602307315.528332,25812,89.63333892822266
1602307318.8360388,25847,73.64108276367188
1602307325.852873,25921,88.57093811035156
1602307367.5606377,26303,85.83824157714844
1602307423.925877,26797,91.45052337646484
1602307424.019958,26798,88.93414306640625
1602307427.6619031,26829,69.08837127685547
1602307462.0878065,27142,79.59757232666016
1602307463.2226214,27154,59.021240234375
1602307463.696342,27159,90.99552917480469
1602307475.267676,27274,49.60056686401367
1602307502.0385303,27505,90.09222412109375
1602307511.917729,27603,70.7098388671875
1602307515.2225761,27638,108.4936294555664
1602307537.84687,27825,40.56412887573242
1602307546.452056,27916,101.53829193115234
1602307601.9955657,28438,87.25684356689453
1602307616.1071846,28543,103.37245178222656
1602307662.0281096,28970,70.84031677246094
1602307664.4832592,28996,90.30339813232422
1602307671.4058275,29062,87.86869049072266
1602307685.1776972,29201,105.12621307373047
1602307695.1691835,29263,101.87984466552734
1602307715.5318482,29471,90.8684310913086
1602307717.0534601,29487,83.02141571044922
1602307733.6923985,29611,90.91989135742188
1602307754.9529824,29829,79.50341033935547
1602307776.4715493,30005,67.9305191040039
1602307778.9383886,30031,87.37037658691406
1602307792.4509928,30174,79.03578186035156
1602307811.8060844,30327,122.15727233886719
1602307825.9786024,30470,77.03069305419922
1602307840.1077535,30612,91.1605453491211
1602307853.2346861,30706,48.86211013793945
1602307854.5707157,30720,75.5553970336914
1602307930.5652525,31406,94.23833465576172
1602307934.062463,31443,88.2092514038086
1602307962.7989001,31696,103.5588607788086
1602307980.8477175,31880,78.16004180908203
1602307986.1500297,31936,96.52983856201172
1602307993.2659004,32004,78.25300598144531
1602308017.322765,32207,82.3111343383789
1602308043.7580147,32435,49.628047943115234
1602308053.872893,32542,78.7686996459961
1602308065.4644747,32657,87.42858123779297
1602308079.5589473,32762,113.79861450195312
1602308092.6937459,32894,95.98546600341797
1602308093.4473686,32902,77.19397735595703
1602308106.6406481,33034,93.8415756225586
1602308124.7326107,33181,83.08959197998047
1602308133.9383085,33271,74.67748260498047
1602308140.5116858,33341,58.67637634277344
1602308143.7185154,33375,109.53315734863281
1602308147.051188,33403,96.65982055664062
1602308183.618679,33737,91.72462463378906
1602308184.7685199,33749,90.86732482910156
1602308186.5646446,33768,137.1630859375
1602308188.1595526,33785,102.93801879882812
1602308198.103415,33839,73.62126922607422
1602308201.6084015,33876,90.43295288085938
1602308205.1069396,33913,82.26025390625
1602308217.4550543,34036,88.987060546875
1602308227.3680542,34141,90.33590698242188
1602308253.1319132,34362,77.26322174072266
1602308255.0990744,34383,91.66946411132812
1602308273.386754,34525,83.78571319580078
1602308280.4125776,34599,62.27256774902344
1602308298.5372255,34783,66.46984100341797
1602308361.1324503,35333,90.66960144042969
1602308363.107398,35354,54.90454864501953
1602308365.2618487,35377,70.5152816772461
1602308375.9487543,35483,98.06163787841797
1602308388.6182284,35573,66.57366180419922
1602308408.058679,35771,77.08995056152344
1602308416.1385543,35849,121.15384674072266
1602308430.1891391,35953,84.37479400634766
1602308431.7999907,35970,90.16028594970703
1602308438.8097308,36037,56.31122970581055
1602308459.3098543,36246,85.29816436767578
1602308466.2811358,36275,144.3254852294922
1602308505.3885522,36629,90.95683288574219
1602308508.2330723,36659,58.42778396606445
1602308518.4710774,36767,91.31434631347656
1602308527.0032303,36850,79.36433410644531
1602308532.412777,36907,56.02471160888672
1602308565.8926773,37202,93.76432037353516
1602308597.9782152,37489,55.93208312988281
1602308628.9383125,37764,131.15090942382812
1602308640.2639055,37876,94.28752899169922
1602308675.0624552,38192,67.04317474365234
1602308704.1179168,38439,90.87541198730469
1602308705.6299999,38455,79.5872802734375
1602308735.5262012,38720,67.7536392211914
1602308747.5697663,38840,75.51024627685547
1602308760.9478858,38981,73.73776245117188
1602308796.3698263,39296,81.24220275878906
1602308840.2955475,39702,73.38984680175781
1602308842.9529338,39730,130.09400939941406
1602308852.0756824,39781,73.81010437011719
1602308861.9056542,39878,89.25502014160156
1602308864.825954,39909,79.21331024169922
1602308876.0017843,40020,85.78572082519531
1602308906.9525554,40296,84.25859832763672
1602308931.1237297,40500,45.9365348815918
1602308945.613482,40647,57.485382080078125
1602308947.126178,40663,75.42962646484375
1602308947.5000632,40667,88.20092010498047
1602308950.626861,40700,91.79430389404297
1602308952.5322099,40720,78.10171508789062
1602308959.4529815,40793,90.18407440185547
1602308988.4219816,41040,93.31255340576172
1602309012.5279744,41244,93.73857879638672
1602309015.0768375,41271,82.08531188964844
1602309021.67019,41341,93.079345703125
1602309045.264815,41539,49.33758544921875
1602309046.7706943,41555,69.37431335449219
1602309107.8242362,42134,102.48338317871094
1602309143.2579699,42450,77.97699737548828
1602309144.9689968,42468,77.23817443847656
1602309169.6363227,42678,51.311058044433594
1602309260.1034687,43518,125.99030303955078
1602309269.1902838,43607,90.34313201904297
1602309272.2014043,43639,97.135498046875
1602309283.2424042,43711,76.78536224365234
1602309285.8049812,43738,90.43991088867188
1602309286.1807637,43742,94.91020202636719
1602309292.8220887,43805,78.51840209960938
1602309310.6162188,43993,65.32010650634766
1602309323.1250439,44073,52.463130950927734
1602309335.7644248,44200,79.02197265625
1602309336.4396417,44207,88.33531951904297
1602309340.5991795,44251,94.30677795410156
1602309345.6248658,44304,89.53850555419922
1602309377.1114368,44585,94.8587875366211
1602309404.4382672,44816,72.81951904296875
1602309418.445665,44964,94.63697052001953
1602309456.731162,45310,128.30580139160156
1602309457.572175,45319,85.48296356201172
1602309462.6023548,45372,100.10742950439453
1602309480.2682712,45507,46.98336410522461
1602309495.1949267,45658,72.82093811035156
1602309567.9446692,46318,92.86800384521484
1602309569.4497588,46334,70.96624755859375
1602309577.6066964,46413,86.9417724609375
1602309590.0019817,46499,73.65850067138672
1602309671.3515813,47241,133.89169311523438
1602309677.0319793,47301,91.4553451538086
1602309708.7657838,47585,63.757450103759766
1602309714.4584613,47638,73.99129486083984
1602309717.3968182,47669,105.51242065429688
1602309720.7903814,47705,92.42411041259766
1602309724.498582,47744,84.69096374511719
1602309742.4693942,47882,113.07090759277344
1602309748.571055,47947,86.74530029296875
1602309750.747277,47970,81.5983657836914
1602309761.4539254,48076,120.89212799072266
1602309771.3793247,48181,72.11073303222656
1602309780.5685759,48227,73.32040405273438
1602309809.1687572,48522,97.17926025390625
1602309845.2836325,48844,76.64928436279297
1602309891.37933,49272,81.51956176757812
1602309903.058294,49351,105.76644134521484
1602309915.6112542,49477,91.6787109375
1602309976.1222112,50006,84.9881820678711
1602309980.8614454,50056,83.08880615234375
1602309989.6539803,50149,69.41410827636719
1602309991.168086,50165,61.5390739440918
1602309994.0175765,50195,73.32494354248047
1602310001.657941,50268,78.62964630126953
1602310041.3314948,50629,91.36104583740234
1602310064.2338471,50819,102.89897918701172
1602310079.404735,50979,95.42195892333984
1602310098.9336333,51134,88.61825561523438
1602310108.4464185,51227,100.29874420166016
1602310113.6587138,51282,93.00141906738281
1602310172.2112546,51798,63.08096694946289
1602310173.6494427,51806,48.250205993652344
1602310187.6379097,51954,40.706356048583984
1602310192.7475567,52001,105.27365112304688
1602310225.1057293,52292,88.40340423583984
1602310230.868937,52353,40.12884521484375
1602310250.6534853,52510,82.83309936523438
1602310267.5602672,52682,41.508052825927734
1602310293.7359786,52906,105.47538757324219
1602310296.8602948,52939,87.13325500488281
1602310312.0139942,53092,111.6446304321289
1602310313.4226196,53107,96.5958480834961
1602310353.2182672,53468,87.01314544677734
1602310380.6115613,53706,113.78173065185547
1602310381.2834291,53713,84.66014099121094
1602310381.6652474,53717,87.9669189453125
1602310382.0489593,53721,75.506103515625
1602310400.3547494,53862,95.30213928222656
1602310404.504508,53906,94.2403793334961
1602310420.8807728,54072,61.192787170410156
1602310424.2885756,54108,80.53336334228516
1602310425.7108927,54123,63.24802017211914
1602310441.7131982,54241,90.69659423828125
1602310489.875061,54691,54.82680892944336
1602310501.5332458,54807,91.89603424072266
1602310518.1207037,54937,89.13866424560547
1602310522.365308,54982,83.11591339111328
1602310542.9601142,55193,90.21988677978516
1602310557.762478,55299,82.13106536865234
1602310581.5174437,55543,93.7230224609375
1602310582.272961,55551,98.15584564208984
1602310602.4863927,55713,73.53250885009766
1602310607.5079007,55766,78.61634063720703
1602310672.054316,56337,95.88011932373047
1602310688.8166912,56507,83.75401306152344
1602310690.1408913,56521,62.37821578979492
1602310699.0460603,56608,88.42806243896484
1602310720.285566,56787,107.02886962890625
1602310724.0692098,56820,84.67296600341797
1602310740.9967208,56999,86.58970642089844
1602310774.9545915,57299,101.98477935791016
1602310775.516113,57305,87.11063385009766
1602310797.327366,57484,61.975807189941406
1602310828.397535,57760,90.81793975830078
1602310885.364684,58295,95.05691528320312
1602310904.0651045,58440,90.66566467285156
1602310915.0082314,58556,92.53517150878906
1602310923.6918237,58641,93.0083236694336
1602310931.0877702,58719,42.45227813720703
1602310933.6535015,58746,85.2981948852539
1602310935.2804115,58763,78.11453247070312
1602310993.3883429,59264,31.518583297729492
1602310997.8348267,59311,81.4802017211914
1602311009.9425805,59432,92.48906707763672
1602311034.5747502,59640,74.05970764160156
1602311037.4173222,59670,99.04166412353516
1602311091.2179909,60179,93.13172912597656
1602311091.787557,60185,81.96576690673828
1602311098.7420065,60207,68.9645767211914
1602311107.2912824,60297,116.38701629638672
1602311124.7951355,60475,85.00205993652344
1602311205.157929,61205,49.35750198364258
1602311216.1700866,61276,60.845863342285156
1602311232.1582477,61438,91.2771987915039
1602311241.1832922,61534,69.12683868408203
1602311259.983756,61680,108.3280029296875
1602311309.1593187,62139,82.3249740600586
1602311317.4261994,62219,87.97349548339844
1602311350.3995354,62516,92.70619201660156
1602311353.3117657,62547,70.04776763916016
1602311390.0236223,62874,91.18761444091797
1602311409.16333,63024,91.60383605957031
1602311428.4236553,63220,78.10101318359375
1602311441.4849875,63358,88.4174575805664
1602311453.0965006,63428,102.9626235961914
1602311453.1901338,63429,140.5184326171875
1602311461.1194541,63513,104.56096649169922
1602311476.6852221,63671,84.42548370361328
1602311499.872496,63865,57.823204040527344
1602311511.5241876,63988,55.82977294921875
1602311526.7768087,64098,70.46810913085938
1602311539.4526582,64225,90.64926147460938
1602311571.4990816,64511,78.28665161132812
1602311572.4497495,64521,99.84111022949219
1602311588.7343023,64687,83.58959197998047
1602311612.7331154,64889,31.51838493347168
1602311651.963976,65245,105.67300415039062
1602311656.414957,65292,95.74871063232422
1602311672.0368567,65450,44.9223518371582
1602311679.2635517,65481,59.96194076538086
1602311691.3143604,65601,91.94645690917969
1602311695.259189,65643,53.697113037109375
1602311701.4872746,65709,86.89286041259766
1602311725.0912962,65907,78.75830841064453
1602311739.2180955,66049,79.25259399414062
1602311767.74125,66298,104.23213958740234
1602311806.3676221,66647,115.85519409179688
1602311819.5745919,66787,93.98981475830078
1602311839.7916262,66948,80.16389465332031
1602311842.4403145,66976,52.979244232177734
1602311847.3811085,67021,74.67707061767578
1602311892.5400422,67440,43.60736846923828
1602311981.8187327,68263,91.12865447998047
1602311983.5291147,68281,111.15950775146484
1602311997.0123801,68378,80.35869598388672
1602312002.509743,68429,63.865692138671875
1602312017.724563,68590,61.92628860473633
1602312055.3233516,68929,85.95310974121094
1602312060.9188664,68988,52.16219711303711
1602312083.1959815,69171,97.48941802978516
1602312084.517258,69185,81.8990478515625
1602312115.6548424,69455,78.08868408203125
1602312117.646223,69476,90.13545989990234
1602312145.5655892,69719,89.67115783691406
1602312153.037736,69798,104.73137664794922
1602312164.7376592,69915,79.99108123779297
1602312227.091307,70462,51.328834533691406
1602312238.2409475,70580,97.02439880371094
1602312246.1219382,70656,80.78650665283203
1602312275.4178655,70915,70.15791320800781
1602312283.095874,70996,72.24478912353516
1602312330.3621914,71428,86.8603286743164
1602312346.5063791,71554,84.58047485351562
1602312348.9726646,71580,88.84037017822266
1602312360.661609,71696,102.8109130859375
1602312380.2839816,71850,141.1417236328125
1602312385.544142,71906,90.34290313720703
1602312390.3433998,71957,91.29069519042969
1602312392.4318151,71979,69.89994049072266
1602312396.2502317,72012,89.48672485351562
1602312398.6165926,72037,88.2023696899414
1602312428.2335286,72297,145.22048950195312
1602312428.4218636,72299,50.8306999206543
1602312438.7682629,72401,91.62376403808594
1602312439.0526845,72404,95.76296997070312
1602312457.8906522,72558,54.77214431762695
1602312474.2052763,72723,107.66102600097656
1602312493.3191438,72873,83.47917175292969
1602312506.8450956,73009,76.41890716552734
1602312522.9502673,73179,96.76311492919922
1602312541.0885653,73318,84.43791198730469
1602312591.3322875,73789,106.02873992919922
1602312591.806227,73794,90.14470672607422
1602312596.9406106,73841,138.4017333984375
1602312602.616295,73901,91.46153259277344
1602312609.0811896,73924,82.46202087402344
1602312634.5888357,74187,90.00485229492188
1602312635.2684705,74194,96.36896514892578
1602312713.4029157,74901,152.88504028320312
1602312743.895515,75171,98.84491729736328
1602312777.8860116,75469,102.51524353027344
1602312779.5860858,75487,97.03952026367188
1602312787.1509655,75567,78.81755065917969
1602312826.9324653,75928,80.91014099121094
1602312843.904763,76056,82.65442657470703
1602312847.941198,76099,72.06712341308594
1602312859.896767,76218,77.23772430419922
1602312885.0708554,76431,82.83186340332031
1602312889.9071374,76482,86.9150619506836
1602312904.2108767,76626,110.63294219970703
1602312908.633454,76673,94.01128387451172
1602312923.9999695,76790,53.262332916259766
1602312935.6618407,76906,95.70630645751953
1602312936.3209739,76913,95.2729721069336
1602312968.1688144,77198,103.94707489013672
1602312980.7580845,77324,66.12657928466797
1602313005.2872243,77530,84.51146697998047
1602313036.5877926,77802,104.65647888183594
1602313045.9313061,77901,76.57860565185547
1602313068.7550642,78135,99.06197357177734
1602313080.5779123,78208,92.8113021850586
1602313085.977524,78265,96.96630096435547
1602313139.847149,78775,82.14324951171875
1602313146.966051,78843,93.3795166015625
1602313158.5162854,78920,96.97801971435547
1602313159.8454754,78934,92.1604995727539
1602313163.548124,78973,84.57374572753906
1602313167.268211,79005,89.31169891357422
1602313201.0472426,79309,63.41111755371094
1602313212.0543678,79418,94.0458755493164
1602313233.292392,79597,116.32539367675781
1602313274.8011737,79975,66.65277099609375
1602313280.7798715,80031,109.62403869628906
1602313281.1674273,80035,73.15184020996094
1602313287.3169057,80100,107.20772552490234
1602313293.4451404,80165,103.83934020996094
1602313319.5645084,80390,89.14923858642578
1602313321.7564476,80406,95.28092956542969
1602313335.3996964,80550,109.75093841552734
1602313337.8584979,80576,41.80329513549805
1602313346.333434,80613,99.60401153564453
1602313387.483961,80996,127.3230209350586
1602313389.9671185,81015,78.7328109741211
1602313399.628584,81117,79.395751953125
1602313429.6714518,81381,88.20340728759766
1602313441.0224106,81494,84.6893081665039
1602313444.3351746,81529,112.81979370117188
1602313490.0439706,81952,88.74928283691406
1602313579.704712,82736,89.1546401977539
1602313582.931787,82770,94.01273345947266
1602313591.0984511,82849,108.79075622558594
1602313617.415448,83075,90.58018493652344
1602313622.3303077,83127,78.15959930419922
1602313636.3159008,83267,93.14412689208984
1602313664.2900932,83510,113.4947280883789
1602313688.8516138,83762,81.25820922851562
1602313708.9856713,83923,75.46638488769531
1602313736.889955,84165,91.09187316894531
1602313739.9303045,84197,58.60011672973633
1602313759.278794,84394,88.6663818359375
1602313761.3921278,84409,89.72056579589844
1602313784.4540403,84601,87.72467803955078
1602313792.4911377,84686,62.59147262573242
1602313797.6073053,84740,87.702880859375
1602313805.6846178,84818,80.72856140136719
1602313829.6940327,85020,85.78504943847656
1602313832.7268991,85052,62.73945236206055
1602313836.2239835,85089,45.417816162109375
1602313843.7926967,85169,130.14947509765625
1602313863.066571,85320,84.159912109375
1602313881.5472238,85508,68.64625549316406
1602313888.6986358,85539,89.85357666015625
1602313891.8130805,85572,86.16488647460938
1602313903.2787814,85686,92.18370056152344
1602313909.254508,85749,63.49999237060547
1602313936.4658115,85985,55.27626419067383
1602313939.8709216,86014,77.81132507324219
1602313986.9378278,86452,74.29818725585938
1602314022.9331975,86780,84.03607940673828
1602314024.162323,86793,111.03880310058594
1602314031.6787934,86865,65.08573150634766
1602314050.3049512,87008,104.78160858154297
1602314091.599075,87393,77.41571807861328
1602314097.7048712,87450,77.97735595703125
1602314107.7383223,87556,72.10761260986328
1602314114.5392702,87621,71.0037612915039
1602314123.133423,87666,86.49073791503906
1602314139.2773235,87829,91.9562759399414
1602314173.419265,88137,50.98973846435547
1602314207.9242156,88441,54.82709503173828
1602314230.6010668,88674,102.94780731201172
1602314248.8997395,88815,76.60389709472656
1602314296.826828,89262,89.18429565429688
1602314304.871129,89347,105.49070739746094
1602314306.3777928,89363,76.99674224853516
1602314348.1617446,89745,69.64682006835938
1602314354.0087488,89762,52.733612060546875
1602314366.9779987,89892,90.17803955078125
1602314374.6226354,89973,97.4725112915039
1602314381.1660912,90035,102.93788146972656
1602314405.1819122,90237,93.58332061767578
1602314426.0341775,90450,89.31754302978516
1602314495.7378573,91074,69.6201400756836
1602314497.62863,91094,90.7415542602539
1602314522.1364598,91300,76.5819091796875
1602314539.2925994,91474,79.61920928955078
1602314558.497428,91624,88.9494857788086
1602314560.3802955,91644,82.69647979736328
1602314560.661137,91647,101.32351684570312
1602314568.7026913,91732,101.53306579589844
1602314568.9888341,91735,89.26937103271484
1602314608.6251605,92094,88.87548828125
1602314611.0894072,92120,74.42597198486328
1602314679.497423,92729,90.46665954589844
1602314685.1324487,92788,78.07286071777344
1602314722.7646968,93126,81.90632629394531
1602314732.6402,93223,83.81658935546875
1602314760.9845796,93471,91.06678771972656
1602314807.3573756,93901,71.91262817382812
1602314862.8658197,94380,37.72696304321289
1602314867.699909,94424,82.41458892822266
1602314878.2645993,94536,83.2024154663086
1602314906.7436144,94784,107.53540802001953
1602314917.5176613,94891,87.2130126953125
1602314938.243706,95057,76.36683654785156
1602314950.2445414,95184,66.21321868896484
1602314963.9127495,95321,90.13260650634766
1602314969.2136786,95377,90.43824005126953
1602314977.3268385,95409,98.15064239501953
1602314984.030688,95480,86.12378692626953
1602315025.5088933,95860,95.0853271484375
1602315033.8736596,95949,88.57713317871094
1602315036.0379825,95972,101.1596450805664
1602315072.9167044,96301,81.32013702392578
1602315100.0641086,96535,65.18843841552734
1602315106.8914762,96600,56.26605987548828
1602315152.0338972,97018,91.91866302490234
1602315169.4067862,97156,82.54920959472656
1602315176.729332,97226,80.22342681884766
1602315183.363595,97296,97.48834991455078
1602315195.3322587,97416,61.325313568115234
1602315199.502052,97460,86.78754425048828
1602315216.6522706,97596,89.72140502929688
1602315222.7358668,97653,86.89772033691406
1602315231.1684585,97742,90.81880187988281
1602315236.3296835,97796,93.21707916259766
1602315248.8946457,97876,89.5886001586914
1602315259.303738,97986,83.02395629882812
1602315274.45932,98139,101.01182556152344
1602315286.408445,98212,92.34211730957031
1602315305.285556,98404,112.82353973388672
1602315311.9017205,98474,53.448509216308594
1602315316.5343828,98523,70.20097351074219
1602315377.4808261,99055,71.91349792480469
1602315425.7633545,99506,90.87922668457031
1602315436.453267,99612,88.191650390625
1602315436.6389263,99614,87.2132568359375
1602315467.25841,99884,93.12602996826172
1602315510.7717152,100284,90.99439239501953
1602315542.5645924,100566,79.72502136230469
1602315544.7356308,100589,102.49940490722656
1602315565.085737,100751,101.67647552490234
1602315575.9354517,100858,37.04740905761719
1602315581.5213947,100917,70.68164825439453
1602315582.3783278,100926,73.03425598144531
1602315589.0884607,100997,81.71672821044922
1602315601.170675,101072,58.6002197265625
1602315608.9733133,101155,90.3833999633789
1602315617.1037774,101234,77.38508605957031
1602315626.725812,101335,88.43830871582031
1602315628.6202002,101355,92.84283447265625
1602315640.8224466,101431,61.56275177001953
1602315646.2241912,101488,75.28829193115234
1602315647.262553,101499,91.39375305175781
1602315692.9329855,101923,52.69584274291992
1602315694.8438807,101943,128.90370178222656
1602315735.056893,102307,90.97905731201172
1602315759.2204678,102509,88.57342529296875
1602315762.244332,102541,62.65982437133789
1602315767.3726132,102595,78.10193634033203
1602315776.567229,102685,92.27192687988281
1602315799.8621914,102880,77.5906753540039
1602315802.8158677,102911,109.2038345336914
1602315808.0415409,102966,83.45364379882812
1602315812.0499103,103001,85.27864837646484
1602315813.0036714,103011,105.43762969970703
1602315836.5496824,103206,87.48989868164062
1602315861.507643,103462,95.22865295410156
1602315871.0295873,103517,71.2150650024414
1602315917.3925416,103947,84.02598571777344
1602315954.3290417,104276,95.48210144042969
1602315959.7989452,104334,77.21382141113281
1602316000.6341484,104704,91.95768737792969
1602316011.2017555,104808,105.09345245361328
1602316012.5150857,104822,102.18942260742188
1602316014.3074052,104841,62.27427291870117
1602316018.1846662,104882,55.91693115234375
1602316023.8018146,104896,90.09039306640625
1602316025.232725,104911,89.67240142822266
1602316026.462251,104924,90.98017883300781
1602316030.1556108,104963,93.61443328857422
1602316043.1514506,105093,61.89967727661133
1602316064.4291599,105265,114.16382598876953
1602316081.0362995,105434,88.43106079101562
1602316102.719735,105610,129.48760986328125
1602316111.4195445,105702,84.87126922607422
1602316118.2576218,105774,93.95661163330078
1602316119.5925326,105788,53.98047637939453
1602316165.9683433,106210,81.40201568603516
1602316171.408603,106267,87.79572296142578
1602316187.3076005,106390,96.96537780761719
1602316204.6623878,106566,50.824825286865234
1602316219.1761281,106666,101.53900146484375
1602316228.9306676,106769,81.16265106201172
1602316266.2731774,107103,88.8372802734375
1602316339.6573415,107764,70.61042785644531
1602316344.1535122,107804,63.878623962402344
1602316347.2788842,107837,82.85094451904297
1602316365.3775437,108021,34.33864974975586
1602316416.0423713,108449,91.10745239257812
1602316428.9673238,108586,81.43255615234375
1602316483.5804749,109098,70.46866607666016
1602316502.2324176,109242,79.39521789550781
1602316502.326984,109243,92.8831558227539
1602316507.8114297,109301,103.0741195678711
1602316531.7286873,109501,71.11688232421875
1602316539.1752312,109580,92.42676544189453
1602316563.5237117,109822,86.7440414428711
1602316591.354996,110063,70.42552947998047
1602316607.8383515,110191,125.68448638916016
1602316611.6525517,110224,90.166748046875
1602316630.6912322,110418,63.47911834716797
1602316636.3633327,110478,96.60704040527344
1602316650.8483102,110586,94.22931671142578
1602316654.9505384,110622,125.25408172607422
1602316656.738378,110641,95.86446380615234
1602316665.8156536,110737,56.149513244628906
1602316714.8608315,111194,90.42913055419922
1602316723.7995276,111235,129.48672485351562
1602316732.1476886,111323,44.33087158203125
1602316753.835124,111545,41.04336166381836
1602316773.269498,111698,84.40167999267578
1602316791.909957,111887,81.25790405273438
1602316794.5554461,111915,63.918033599853516
1602316857.7574964,112470,70.33715057373047
1602316881.2213318,112664,92.96343231201172
1602316884.928935,112703,90.11726379394531
1602316904.46047,112902,100.3910140991211
1602316949.9599652,113322,84.08161926269531
1602316968.3550332,113463,79.52539825439453
1602316980.3058417,113589,91.8424301147461
1602316999.7518513,113741,90.44357299804688
1602317023.0710087,113980,70.40733337402344
1602317058.3038244,114292,86.5454330444336
1602317079.1594522,114459,55.421085357666016
1602317079.9154556,114467,103.0654067993164
1602317118.928433,114820,89.20831298828125
1602317145.781552,115096,89.89002990722656
1602317155.1454318,115149,96.84463500976562
1602317194.6943917,115506,125.23963928222656
1602317195.8289323,115518,77.41543579101562
1602317219.9096708,115765,85.58710479736328
1602317220.586092,115772,67.23274230957031
1602317235.562049,115878,103.73242950439453
1602317251.458641,116039,88.57975006103516
1602317259.9851086,116129,80.42365264892578
1602317296.41814,116453,104.5433349609375
1602317317.6599088,116624,79.3880844116211
1602317322.3008997,116673,99.33948516845703
1602317325.9240782,116711,77.0914535522461
1602317329.1489189,116745,76.89647674560547
1602317332.7725372,116783,85.3874282836914
1602317337.1708992,116822,79.53190612792969
1602317352.469705,116938,73.74855041503906
1602317356.155395,116977,91.6777572631836
1602317360.5234864,117016,41.792293548583984
1602317361.8581114,117030,77.07176208496094
1602317363.4728432,117047,97.31184387207031
1602317373.7206626,117155,78.76033782958984
1602317379.5331976,117209,91.72392272949219
1602317429.9748802,117635,82.58380889892578
1602317448.6559985,117825,40.56426239013672
1602317464.0209966,117941,72.82074737548828
1602317485.5353286,118161,82.41094207763672
1602317488.2793045,118190,81.6080093383789
1602317542.7038894,118651,88.2283935546875
1602317567.724244,118908,86.81165313720703
1602317570.4713993,118937,90.20744323730469
1602317580.7570925,118998,96.58433532714844
1602317610.9370627,119302,79.98590850830078
1602317631.8487897,119470,78.10111236572266
1602317685.7862556,119979,82.24254608154297
1602317687.1959968,119994,93.7406997680664
1602317721.128765,120291,109.85971069335938
1602317785.0640116,120854,90.46749114990234
1602317790.7631915,120914,121.51202392578125
1602317822.066624,121192,90.17739868164062
1602317822.1633868,121193,107.31937408447266
1602317833.387945,121304,73.46049499511719
1602317836.037973,121332,86.87252807617188
1602317838.869384,121362,95.30029296875
1602317843.437877,121403,78.87503814697266
1602317858.758911,121519,86.50102233886719
1602317894.4387498,121835,81.51605224609375
1602317898.4383974,121877,77.53518676757812
1602317901.8564827,121913,95.27241516113281
1602317935.287125,122205,88.8414535522461
1602317938.2240405,122236,68.83875274658203
1602317970.9636838,122529,68.58026123046875
1602317980.4010675,122622,99.06895446777344
1602317981.5388134,122634,85.92529296875
1602317991.4459534,122739,84.55643463134766
1602318028.357665,123068,94.94611358642578
1602318090.3536289,123609,100.21210479736328
1602318092.6186643,123633,105.58855438232422
1602318095.7387974,123666,92.23228454589844
1602318142.8345726,124103,95.6158447265625
1602318149.037836,124169,56.684635162353516
1602318151.6951826,124197,83.20146179199219
1602318189.1657288,124532,90.6913070678711
1602318211.0549333,124711,80.183349609375
1602318215.6942203,124760,88.68875885009766
1602318215.9742858,124763,81.62260437011719
1602318217.0103552,124774,94.58535766601562
1602318221.8625133,124818,93.18362426757812
1602318248.153871,125043,86.35453796386719
1602318272.236025,125290,79.39490509033203
1602318403.193627,126444,82.88890075683594
1602318426.8684988,126687,93.63687896728516
1602318455.3732646,126935,139.80172729492188
1602318460.3828247,126988,94.10053253173828
1602318475.8257084,127097,73.64310455322266
1602318489.073355,127230,110.67922973632812
1602318507.1980305,127414,82.56490325927734
1602318523.6965544,127542,127.33418273925781
1602318528.7454438,127595,109.41675567626953
1602318533.4033666,127637,88.13204193115234
1602318543.7583673,127746,87.8759536743164
1602318544.4219959,127753,106.988525390625
1602318551.777748,127785,91.21805572509766
1602318555.5102952,127817,120.86660766601562
1602318561.2934024,127878,83.22969818115234
1602318562.9994686,127896,88.41259002685547
1602318584.1374757,128112,96.96791076660156
1602318607.506929,128304,105.28954315185547
1602318618.0195007,128408,93.24412536621094
1602318623.8981125,128470,106.6761474609375
1602318645.4312205,128644,81.27027130126953
1602318670.1888874,128852,88.85321044921875
1602318698.6236749,129146,89.68537139892578
1602318706.8485305,129186,90.60651397705078
1602318720.0673814,129318,69.81989288330078
1602318727.4382553,129396,110.52262115478516
1602318729.0630243,129406,85.04866027832031
1602318730.2098827,129418,102.47907257080078
1602318730.96519,129426,90.36161041259766
1602318733.6142118,129454,90.168212890625
1602318738.1697369,129502,56.00148010253906
1602318746.6827638,129545,96.97772216796875
1602318759.3963535,129672,90.34966278076172
1602318774.5376163,129824,130.30230712890625
1602318788.422798,129925,89.9957275390625
1602318802.649277,130068,128.9044647216797
1602318802.929417,130071,66.21361541748047
1602318811.825158,130165,114.81371307373047
1602318831.2093883,130316,79.4993667602539
1602318873.545679,130703,90.1502914428711
1602318876.4020293,130733,90.35050964355469
1602318879.4433856,130765,83.77080535888672
1602318895.3354006,130926,63.29546356201172
1602318905.466658,130986,97.0333480834961
1602318908.5358124,131011,86.4642105102539
1602318959.5815732,131491,78.80458068847656
1602318960.629369,131502,84.7104263305664
1602318982.5931551,131680,68.90833282470703
1602318984.772182,131703,121.46821594238281
1602318987.689469,131734,81.49383544921875
1602319001.8183315,131876,83.87599182128906
1602319003.1405404,131890,95.48895263671875
1602319072.304555,132506,89.74313354492188
1602319089.0872529,132676,33.005035400390625
1602319117.006286,132916,75.0493392944336
1602319118.5148199,132932,74.26329040527344
1602319136.3752072,133067,87.0304946899414
1602319150.1949232,133206,115.28331756591797
1602319160.7806046,133318,93.35165405273438
1602319182.6679099,133496,50.90388107299805
1602319185.67486,133528,83.61622619628906
1602319193.1594703,133600,65.57302856445312
1602319222.8082604,133860,95.01319885253906
1602319237.363312,134007,89.12700653076172
1602319277.3270698,134376,89.8799057006836
1602319278.5548048,134389,108.39862823486328
1602319291.754003,134474,82.9391860961914
1602319308.5020235,134645,89.82630157470703
1602319330.9482787,134829,71.24539947509766
1602319333.12377,134852,79.16303253173828
1602319333.5974622,134857,58.484432220458984
1602319335.496043,134877,58.870662689208984
1602319345.5406628,134983,92.94284057617188
1602319383.9417129,135327,73.39031219482422
1602319416.9143705,135615,87.72500610351562
1602319446.3682065,135872,89.11791229248047
1602319479.5431137,136209,107.53147888183594
1602319490.6886313,136280,52.83673095703125
1602319498.0401456,136358,90.3554916381836
1602319533.6347182,136673,89.04925537109375
1602319534.1107953,136678,72.00666809082031
1602319535.528186,136693,119.58152770996094
1602319572.5396004,137023,78.0777587890625
1602319575.5586712,137055,96.26158905029297
1602319594.8647273,137252,109.5604248046875
1602319621.6142247,137482,96.59269714355469
1602319629.4327886,137565,88.78763580322266
1602319631.2294886,137584,45.586490631103516
1602319646.0527956,137687,87.77021789550781
1602319651.4581413,137744,84.68927001953125
1602319673.2226546,137966,76.80281066894531
1602319696.3502696,138156,80.79199981689453
1602319729.3674092,138444,84.95548248291016
1602319732.0180497,138472,90.41502380371094
1602319740.1573367,138558,105.08866119384766
1602319782.0124078,138939,85.27986907958984
1602319784.088413,138961,87.19447326660156
1602319818.0899324,139258,90.28787994384766
1602319836.9599206,139403,89.1727523803711
1602319841.3188543,139449,75.80086517333984
1602319896.9265866,139975,94.87146759033203
1602319901.3991246,140015,91.4122085571289
1602319902.153824,140023,49.711158752441406
1602319904.2475452,140045,103.7250747680664
1602319905.2016451,140055,48.669471740722656
1602319916.8430285,140131,94.17231750488281
1602319920.053992,140165,61.540000915527344
1602319928.9822118,140252,93.18348693847656
1602319931.9193757,140283,141.7228546142578
1602319981.8938906,140750,83.88323211669922
1602320003.7279978,140927,106.12938690185547
1602320009.5890353,140989,73.1135025024414
1602320037.4060023,141222,85.83068084716797
1602320037.973611,141228,77.7738265991211
1602320101.8950677,141834,107.52777862548828
1602320103.6807249,141853,90.09425354003906
1602320111.467441,141889,94.05384826660156
1602320120.6454046,141986,82.25010681152344
1602320139.6577554,142179,140.51821899414062
1602320141.272531,142196,127.45621490478516
1602320141.3684363,142197,75.64433288574219
1602320175.3922746,142496,90.44573974609375
1602320178.7849174,142532,108.13958740234375
1602320204.6313589,142751,86.4124526977539
1602320218.7268877,142892,71.21324157714844
1602320251.5623753,143186,81.13587951660156
1602320271.2240734,143342,108.7220230102539
1602320285.4212475,143485,87.04513549804688
1602320293.570938,143571,93.74783325195312
1602320294.5249388,143581,94.2283935546875
1602320312.9394085,143722,74.62940979003906
1602320317.2132113,143767,116.43524169921875
1602320319.5813935,143792,86.3170394897461
1602320332.1720679,143918,89.32988739013672
1602320343.169509,143988,92.3678970336914
1602320359.8222556,144157,71.914306640625
1602320367.0383594,144226,97.95826721191406
1602320372.629244,144285,63.19464874267578
1602320388.9554522,144404,89.53441619873047
1602320400.6100996,144528,110.05744171142578
1602320402.595958,144549,102.9522933959961
1602320483.156413,145280,78.76216888427734
1602320520.2405286,145612,60.72999572753906
1602320521.282935,145623,49.580055236816406
1602320529.6066227,145711,92.2821044921875
1602320537.7520387,145750,92.45333862304688
1602320541.6567671,145791,77.26576232910156
1602320555.6871464,145932,94.56798553466797
1602320597.3495972,146312,104.82708740234375
1602320605.6111727,146399,84.01762390136719
1602320639.4436474,146696,103.16693115234375
1602320706.9779615,147296,32.479366302490234
1602320712.66523,147356,70.67791748046875
1602320713.6064646,147366,113.9990005493164
1602320730.5447295,147491,90.4427490234375
1602320791.1495292,148063,131.17848205566406
1602320802.996876,148189,73.29859924316406
1602320817.4825816,148288,88.70082092285156
1602320831.0684044,148424,146.2131805419922
1602320847.0679986,148546,69.4683609008789
1602320853.2437904,148604,49.42715835571289
1602320859.7081878,148673,89.87984466552734
1602320860.082257,148677,100.4681167602539
1602320869.6477623,148778,87.81957244873047
1602320878.4804916,148864,78.54016876220703
1602320879.8921547,148879,85.87295532226562
1602320944.1593437,149442,99.2826919555664
1602320954.8249364,149555,79.41580963134766
1602320972.099154,149683,73.15575408935547
1602320973.5014977,149698,102.40058135986328
1602320980.1324914,149768,78.374755859375
1602320992.0102735,149886,90.49057006835938
1602320996.8394833,149937,92.61581420898438
1602321007.0880406,149999,76.90837860107422


==> plot_data/angle_data/imagenet/run-RESNET50_WD_models_PAL_1_PAL_1281167_500000_100_0.0316_0_0.8_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1597146026.0501642,42,91.80664825439453
1597146111.3261049,167,91.7522201538086
1597146153.7283726,229,89.99601745605469
1597146157.0876288,234,88.55248260498047
1597146183.7537146,273,92.07154846191406
1597146321.1989105,474,93.70133972167969
1597146363.5056002,536,93.14791870117188
1597146392.7444968,579,88.05530548095703
1597146397.601027,586,90.00452423095703
1597146430.4340794,634,92.33169555664062
1597146439.3382323,647,89.97991180419922
1597146485.0319743,714,93.5094985961914
1597146548.8868802,808,90.1100082397461
1597146689.3503547,1014,91.04370880126953
1597146907.1994603,1333,89.2565689086914
1597146942.8710394,1385,91.10675811767578
1597146947.6669798,1392,90.14209747314453
1597146977.587512,1436,90.20003509521484
1597147151.5344028,1691,91.28817749023438
1597147181.0331287,1734,92.1864013671875
1597147183.0789638,1737,88.22899627685547
1597147278.6008515,1877,90.05619812011719
1597147305.8731132,1917,93.53688049316406
1597147387.0025616,2036,88.5698013305664
1597147498.0711918,2199,90.39675903320312
1597147571.9542923,2307,90.2740707397461
1597147628.0522392,2389,88.06745910644531
1597147693.8255844,2485,89.5345230102539
1597147694.5182595,2486,88.03258514404297
1597147830.5457513,2685,88.99604034423828
1597148072.0718381,3038,86.13966369628906
1597148203.2263145,3230,87.78890991210938
1597148214.101022,3246,88.58451843261719
1597148254.3950636,3305,87.94632720947266
1597148467.841702,3618,85.85247039794922
1597148469.1789796,3620,88.00414276123047
1597148503.3208435,3670,86.23187255859375
1597148551.8348763,3741,87.14314270019531
1597148601.759188,3814,84.20153045654297
1597148606.5345082,3821,85.8810806274414
1597148698.7124455,3956,86.21800994873047
1597148945.0717258,4317,85.70233154296875
1597149001.7720962,4400,84.8128890991211
1597149064.5502443,4492,85.31671142578125
1597149076.1268406,4509,84.57542419433594
1597149190.012673,4676,83.59851837158203
1597149266.6337047,4788,83.80471801757812
1597149391.4896152,4971,81.39407348632812
1597149502.819941,5134,82.36873626708984
1597149647.0023105,5345,82.6256103515625
1597149656.5806694,5359,82.99652862548828
1597149905.466241,5723,81.05172729492188
1597150002.093324,5864,79.02081298828125
1597150031.456495,5907,78.50922393798828
1597150088.091195,5990,78.81307220458984
1597150232.0535233,6200,76.90509033203125
1597150244.9983613,6219,78.07640838623047
1597150488.0837045,6574,75.19197082519531
1597150573.402242,6699,74.25259399414062
1597150581.6583917,6711,72.70503997802734
1597150679.6140442,6854,72.08622741699219
1597150756.2857258,6966,70.68240356445312
1597150885.5755308,7155,69.70042419433594
1597151041.2885487,7382,64.58773803710938
1597151094.6358695,7460,62.763587951660156
1597151096.693192,7463,64.15046691894531
1597151129.5940793,7511,66.07990264892578
1597151326.05242,7798,55.07520294189453
1597151349.87767,7833,56.53549575805664
1597151457.9626994,7991,58.08345413208008
1597151509.4448488,8066,59.53805160522461
1597151587.0304112,8180,83.25703430175781
1597151615.2360284,8221,83.24113464355469
1597151712.2870996,8363,67.43506622314453
1597151804.801208,8498,84.01754760742188
1597151811.6248186,8508,46.14665222167969
1597151875.1179986,8601,44.01225662231445
1597152064.1453087,8878,75.30198669433594
1597152103.1307738,8935,86.03865051269531
1597152142.561378,8993,2.1249516010284424
1597152324.3001478,9260,1.0822746753692627
1597152466.0078478,9468,70.64015197753906
1597152524.613684,9554,70.61231231689453
1597152533.4862816,9567,67.63933563232422
1597152622.6732664,9698,63.56723403930664
1597152765.4733536,9907,71.92472839355469
1597153016.9688034,10276,70.47499084472656
1597153100.7178402,10399,58.401206970214844
1597153155.5522966,10479,67.68091583251953
1597153185.0776877,10522,74.93240356445312
1597153243.416276,10607,53.64533996582031
1597153361.9833057,10780,64.07097625732422
1597153445.2172434,10902,65.01985168457031
1597153447.2978585,10905,62.565757751464844
1597153489.1929755,10966,55.39628219604492
1597153494.6947544,10974,61.47652816772461
1597153526.3062117,11020,55.864139556884766
1597153582.5835214,11102,51.741973876953125
1597153877.0123818,11532,66.06782531738281
1597153900.4339154,11566,70.5816650390625
1597153982.2446542,11685,62.909141540527344
1597154032.8593225,11759,56.11351013183594
1597154176.3360806,11969,57.7773323059082
1597154179.728615,11974,60.36861038208008
1597154309.8273914,12164,63.79326629638672
1597154395.9727294,12290,55.55353927612305
1597154656.7660582,12671,54.08699035644531
1597154870.9227848,12877,62.79225540161133
1597154978.239021,13034,59.47024917602539
1597154996.7282648,13061,62.207698822021484
1597155329.5942125,13546,62.06737518310547
1597155364.5677202,13597,59.599884033203125
1597155380.3025951,13620,75.08647918701172
1597155510.7890046,13810,49.51872634887695
1597155792.6348875,14221,54.683837890625
1597155842.8529286,14294,57.625553131103516
1597155873.013077,14338,55.66291427612305
1597155947.9317284,14447,57.98794937133789
1597156079.2594528,14638,62.927528381347656
1597156099.8593645,14668,62.059791564941406
1597156175.865022,14779,62.55405807495117
1597156240.2803586,14873,59.91021728515625
1597156652.7090406,15473,60.9547233581543
1597156675.770073,15507,58.966304779052734
1597156835.992495,15740,61.51300811767578
1597156852.5050275,15764,63.0410041809082
1597157094.5592852,16116,61.337669372558594
1597157185.986368,16249,60.25042724609375
1597157235.5094287,16321,62.0673942565918
1597157571.068881,16809,59.443992614746094
1597157604.037923,16857,61.9745979309082
1597157748.0312066,17066,68.19666290283203
1597157769.2760558,17097,67.0628890991211
1597157920.6671855,17317,64.50252532958984
1597157935.8524437,17339,67.34931945800781
1597158075.9197385,17543,54.60205078125
1597158085.5041416,17557,66.07604217529297
1597158701.3216722,18451,67.32524108886719
1597159158.665697,19116,57.21933364868164
1597159195.116978,19169,71.1102066040039
1597159443.81593,19531,60.18109893798828
1597159518.9061835,19640,61.568782806396484
1597159528.6454012,19654,60.407352447509766
1597159581.607627,19731,63.46398162841797
1597159660.8312845,19846,62.912986755371094
1597159763.4137352,19995,56.02873229980469
1597159803.2288873,20053,63.0765495300293
1597159809.5440893,20062,66.79290771484375
1597159861.9346654,20138,64.71324157714844
1597159934.6691701,20244,62.86226272583008
1597159940.1693947,20252,65.15154266357422
1597159988.9893727,20323,63.52607727050781
1597160069.3678465,20440,68.56749725341797
1597160137.694956,20539,60.31623458862305
1597160138.3619754,20540,63.45551300048828
1597160164.5590053,20578,60.975826263427734
1597160302.9503279,20779,61.31155776977539
1597160305.0093017,20782,70.61528015136719
1597160355.0840964,20855,64.52845764160156
1597160509.9532287,21080,64.05553436279297
1597160553.8520916,21144,69.55024719238281
1597160614.3247435,21232,65.5301513671875
1597160673.936531,21319,61.61335754394531
1597160723.4018795,21391,58.07100296020508
1597160814.0130234,21523,69.77118682861328
1597161037.8392644,21848,63.3426399230957
1597161310.6218286,22245,65.24214172363281
1597161368.7097054,22330,65.04202270507812
1597161387.917899,22358,64.80857849121094
1597161466.2690153,22472,63.404903411865234
1597161719.4614737,22840,66.28968811035156
1597161924.3907025,23138,64.66473388671875
1597161931.3036625,23148,66.05809020996094
1597161961.7419991,23192,66.6355209350586
1597161979.5653641,23218,65.3901596069336
1597162026.3529842,23286,67.11105346679688
1597162078.1523387,23361,61.889747619628906
1597162123.6776426,23427,67.20384979248047
1597162201.5383675,23540,60.03151321411133
1597162290.753791,23670,66.35986328125
1597162298.2468793,23681,66.9845962524414
1597162311.8450425,23701,66.27580261230469
1597162475.2763166,23938,61.95297622680664
1597162618.879504,24147,68.83861541748047
1597162711.3027918,24282,68.39070892333984
1597162712.6759741,24284,69.68930053710938
1597162738.8545842,24322,62.12226104736328
1597162754.6552563,24345,66.2394027709961
1597162944.672237,24621,68.74205017089844
1597163011.7969668,24719,66.16160583496094
1597163017.2900813,24727,67.6318359375
1597163136.9024928,24901,67.40895080566406
1597163159.694864,24934,65.10852813720703
1597163210.5935953,25008,67.3080062866211
1597163379.3709364,25253,61.39695739746094
1597163433.6531773,25332,64.93927764892578
1597163474.06008,25391,66.8516845703125
1597163833.0953712,25812,66.48316192626953
1597163857.1980858,25847,67.88196563720703
1597163908.0295706,25921,65.91248321533203
1597164007.4881754,26066,62.859649658203125
1597164068.6794734,26155,66.41122436523438
1597164170.5604098,26303,66.55856323242188
1597164285.4873693,26470,66.97444152832031
1597164510.9072926,26797,69.7896499633789
1597164511.575901,26798,67.7046127319336
1597164532.97422,26829,64.42839050292969
1597164748.6258965,27142,66.80786895751953
1597164756.9205005,27154,67.86351776123047
1597164759.6344118,27158,65.17167663574219
1597164760.319694,27159,66.42715454101562
1597164839.561041,27274,65.21238708496094
1597164998.7915895,27505,71.34228515625
1597165066.0159795,27603,63.990447998046875
1597165090.1175172,27638,68.35388946533203
1597165218.8372536,27825,68.72906494140625
1597165281.3583696,27916,68.71351623535156
1597165640.9216046,28438,65.40768432617188
1597165713.2442622,28543,68.21612548828125
1597166007.0807903,28970,68.45381164550781
1597166024.9884405,28996,68.00595092773438
1597166070.2093272,29062,65.29132843017578
1597166165.7514007,29201,67.75331115722656
1597166208.6261215,29263,65.68439483642578
1597166351.89376,29471,70.59733581542969
1597166362.940377,29487,69.65898895263672
1597166413.7029285,29561,68.95311737060547
1597166448.3441293,29611,68.8650131225586
1597166598.3990092,29829,69.77243041992188
1597166720.0033097,30005,72.04488372802734
1597166738.021732,30031,67.80827331542969
1597166836.177961,30174,69.52703857421875
1597166883.8131962,30243,58.761932373046875
1597166941.9825578,30327,68.07618713378906
1597167040.7067657,30470,66.34356689453125
1597167138.5417123,30612,67.983642578125
1597167203.2545853,30706,70.31641387939453
1597167212.9223874,30720,69.37647247314453
1597167685.961323,31406,67.17943572998047
1597167711.521379,31443,70.11051177978516
1597167885.7066023,31696,70.4700927734375
1597168011.9062285,31880,66.9812240600586
1597168050.4669805,31936,66.0246353149414
1597168097.4741507,32004,69.3859634399414
1597168237.1544883,32207,67.95218658447266
1597168393.846612,32435,68.51820373535156
1597168467.2430584,32542,68.8002700805664
1597168546.4877098,32657,68.34307098388672
1597168618.9594574,32762,67.3491439819336
1597168709.749901,32894,65.43204498291016
1597168715.224949,32902,66.79578399658203
1597168805.9672546,33034,74.17109680175781
1597168905.7461348,33179,69.11904907226562
1597168907.1096244,33181,66.9095230102539
1597168969.131446,33271,70.37464904785156
1597169017.5653498,33341,71.25626373291016
1597169040.8969734,33375,68.54646301269531
1597169060.0539374,33403,71.98755645751953
1597169284.0245078,33728,72.18267822265625
1597169290.253517,33737,70.28687286376953
1597169298.5563936,33749,71.14390563964844
1597169311.6717026,33768,69.25453186035156
1597169323.3937411,33785,68.85718536376953
1597169360.528679,33839,69.12544250488281
1597169368.8807142,33851,68.7571029663086
1597169386.1578333,33876,68.67522430419922
1597169411.8259819,33913,70.03775024414062
1597169496.1160421,34036,55.355712890625
1597169568.265193,34141,28.232295989990234
1597169720.2396371,34362,72.56287384033203
1597169734.7229404,34383,71.51038360595703
1597169832.4657106,34525,72.23246002197266
1597169883.509691,34599,68.99716186523438
1597170010.0452714,34783,65.71219635009766
1597170388.5486734,35333,71.88884735107422
1597170402.9494054,35354,69.23786163330078
1597170408.577024,35362,66.69291687011719
1597170419.0086324,35377,68.84080505371094
1597170492.063961,35483,71.17037963867188
1597170553.8464882,35573,59.49937438964844
1597170690.3986914,35771,71.65205383300781
1597170695.240984,35778,69.37620544433594
1597170744.219552,35849,71.71509552001953
1597170816.0506108,35953,70.07186889648438
1597170827.7281694,35970,70.47612762451172
1597170873.9215846,36037,74.50404357910156
1597171017.5481608,36246,69.01174926757812
1597171037.605876,36275,66.5810546875
1597171281.5593684,36629,70.96361541748047
1597171302.175347,36659,38.15541458129883
1597171376.5702932,36767,68.43917846679688
1597171433.9217613,36850,72.1752700805664
1597171473.1890998,36907,70.1318359375
1597171676.2516615,37202,72.54985809326172
1597171850.669597,37455,70.1098403930664
1597171874.1048515,37489,71.95378875732422
1597172063.123522,37764,72.0924301147461
1597172140.3857434,37876,66.01901245117188
1597172357.9217978,38192,62.25103759765625
1597172598.2356064,38439,66.20243835449219
1597172609.2452786,38455,70.65885162353516
1597172791.7228122,38720,69.5165023803711
1597172874.167221,38840,68.42587280273438
1597172971.581412,38981,68.40619659423828
1597173188.006242,39296,66.29940032958984
1597173467.4719338,39702,24.333311080932617
1597173486.7491415,39730,53.6065673828125
1597173521.7771237,39781,73.29454803466797
1597173588.261749,39878,69.83097839355469
1597173609.527059,39909,73.5332260131836
1597173612.9368296,39914,69.7582778930664
1597173686.000745,40020,71.86936950683594
1597173875.6898196,40296,69.0680160522461
1597174015.9922159,40500,71.58622741699219
1597174116.6967242,40647,70.30850982666016
1597174127.7324786,40663,71.52010345458984
1597174130.4682648,40667,71.95042419433594
1597174153.3667066,40700,75.45564270019531
1597174167.2314622,40720,66.72258758544922
1597174217.485279,40793,66.73619079589844
1597174387.0974905,41040,72.84725189208984
1597174527.3239439,41244,71.5874252319336
1597174545.8657498,41271,71.10172271728516
1597174594.0622602,41341,69.34317016601562
1597174729.901285,41539,70.12309265136719
1597174740.9009187,41555,73.26545715332031
1597175139.4815025,42134,65.61983489990234
1597175357.2032354,42450,73.06375122070312
1597175369.7307703,42468,68.29183959960938
1597175513.973569,42678,70.99325561523438
1597175722.3935552,42981,69.46894073486328
1597175926.271257,43278,70.21599578857422
1597176091.3443162,43518,71.76407623291016
1597176115.3710203,43553,70.40373229980469
1597176152.4526658,43607,70.84539031982422
1597176174.6215286,43639,70.6557846069336
1597176224.1175244,43711,71.86041259765625
1597176242.7374325,43738,66.79415130615234
1597176245.4767313,43742,67.50633239746094
1597176288.9891322,43805,72.46004486083984
1597176418.2406824,43993,51.253089904785156
1597176473.5542328,44073,71.56281280517578
1597176561.0896287,44200,74.93921661376953
1597176565.958738,44207,74.52289581298828
1597176596.3754234,44251,72.08345031738281
1597176632.9178884,44304,72.92716217041016
1597176825.8571754,44585,73.62688446044922
1597176984.8269858,44816,74.55352020263672
1597177086.729435,44964,70.79712677001953
1597177325.0012548,45310,75.07775115966797
1597177331.2505183,45319,70.26905059814453
1597177367.6001945,45372,73.06620788574219
1597177461.0020888,45507,71.14892578125
1597177564.848677,45658,61.758663177490234
1597177823.2004495,46033,72.85386657714844
1597178019.1911368,46318,71.32897186279297
1597178030.178687,46334,73.22766876220703
1597178084.2533672,46413,73.0635757446289
1597178143.5509555,46499,73.7320327758789
1597178653.9894743,47241,71.65023040771484
1597178695.2736695,47301,69.9771728515625
1597178709.106102,47321,75.5341796875
1597178890.553252,47585,73.4223403930664
1597178927.3197289,47638,47.30628967285156
1597178948.7665174,47669,47.867671966552734
1597178973.6618998,47705,74.82730865478516
1597179000.4789643,47744,68.36298370361328
1597179095.4107924,47882,52.790714263916016
1597179140.265092,47947,70.14493560791016
1597179156.1599352,47970,68.00202941894531
1597179228.913009,48076,72.58079528808594
1597179300.9989944,48181,74.9464340209961
1597179332.5961382,48227,59.85519790649414
1597179535.9684546,48522,67.90773010253906
1597179757.4850235,48844,67.2064437866211
1597180052.0587122,49272,72.45181274414062
1597180106.1674814,49351,69.61201477050781
1597180193.0030015,49477,65.43985748291016
1597180557.1921089,50006,67.33505249023438
1597180591.4890633,50056,68.9303970336914
1597180655.362702,50149,68.43909454345703
1597180666.4243453,50165,73.4174575805664
1597180687.1210043,50195,68.7675552368164
1597180737.32927,50268,71.05997467041016
1597180986.0489848,50629,61.89491271972656
1597181117.0453048,50819,67.11598205566406
1597181226.6001031,50979,70.02790069580078
1597181333.650213,51134,72.29481506347656
1597181397.7310681,51227,74.2564926147461
1597181506.5177279,51282,68.94540405273438
1597181547.8880982,51342,74.20512390136719
1597181829.6779957,51750,73.59796905517578
1597181862.6800501,51798,71.18795013427734
1597181868.1804943,51806,70.23419189453125
1597181970.0608041,51954,74.16597747802734
1597182002.2784078,52001,68.32913208007812
1597182047.5350492,52067,71.01901245117188
1597182164.6602178,52237,73.17597961425781
1597182202.8300073,52292,72.56871795654297
1597182244.9327397,52353,73.94839477539062
1597182353.2063708,52510,75.69511413574219
1597182365.660634,52528,72.71989440917969
1597182471.7563307,52682,72.1812515258789
1597182625.9121938,52906,74.24738311767578
1597182648.4950135,52939,63.029014587402344
1597182753.9487019,53092,70.5604019165039
1597182764.1611803,53107,68.34677124023438
1597183013.0205007,53468,73.17822265625
1597183176.5570838,53706,69.08370971679688
1597183181.4380853,53713,70.78292846679688
1597183184.218976,53717,71.74797821044922
1597183186.9600127,53721,66.85060119628906
1597183284.226625,53862,68.88436889648438
1597183314.462392,53906,72.13569641113281
1597183428.758574,54072,68.98712158203125
1597183439.110505,54087,68.34998321533203
1597183453.4711487,54108,37.98793029785156
1597183463.801125,54123,66.3460693359375
1597183544.7895408,54241,76.27438354492188
1597183854.6508775,54691,70.72846984863281
1597183934.5280125,54807,71.4573974609375
1597184024.293452,54937,69.95174407958984
1597184055.3737063,54982,70.36439514160156
1597184201.2623117,55193,67.37187957763672
1597184274.2715254,55299,71.21463012695312
1597184276.3185318,55302,74.00013732910156
1597184294.175218,55328,72.64273834228516
1597184315.4501903,55359,77.91536712646484
1597184442.1706984,55543,72.60466003417969
1597184447.7123358,55551,70.94808197021484
1597184559.4788215,55713,67.47847747802734
1597184595.9742644,55766,70.93959045410156
1597184819.815284,56091,67.65328216552734
1597184989.5817919,56337,70.63097381591797
1597185106.658759,56507,60.271827697753906
1597185116.1578984,56521,63.74676513671875
1597185176.1498344,56608,66.06228637695312
1597185298.8537815,56787,73.26324462890625
1597185321.6975305,56820,69.99261474609375
1597185445.1335132,56999,72.41065979003906
1597185651.3714042,57299,67.20111083984375
1597185655.4864194,57305,76.39556121826172
1597185778.4087849,57484,69.20318603515625
1597185968.9289126,57760,66.96800994873047
1597186337.5976658,58295,59.18608474731445
1597186437.5875225,58440,71.93159484863281
1597186517.6251016,58556,64.28231811523438
1597186576.3853648,58641,65.10358428955078
1597186630.2117627,58719,75.88027954101562
1597186648.8575187,58746,71.81832885742188
1597186660.6270626,58763,56.878902435302734
1597186844.5715816,59030,71.29548645019531
1597187005.9189444,59264,67.59022521972656
1597187038.3057144,59311,71.81066131591797
1597187121.7053525,59432,66.04243469238281
1597187265.1950257,59640,69.6900863647461
1597187285.825077,59670,71.156005859375
1597187332.1114492,59737,70.13849639892578
1597187636.8844411,60179,73.1482925415039
1597187641.0230403,60185,66.2237319946289
1597187656.181473,60207,57.5404052734375
1597187718.244897,60297,71.36319732666016
1597187840.7520092,60475,67.90064239501953
1597188286.2158966,61122,71.19113159179688
1597188343.1071687,61205,75.98259735107422
1597188392.144154,61276,68.7492446899414
1597188503.6120012,61438,69.19475555419922
1597188569.7922363,61534,71.7246322631836
1597188670.22713,61680,70.6124267578125
1597188985.4421878,62139,71.81373596191406
1597189040.8275242,62219,73.80897521972656
1597189245.4787738,62516,60.68390655517578
1597189266.852155,62547,66.8088607788086
1597189491.9314883,62874,63.01039123535156
1597189595.0924554,63024,68.00497436523438
1597189729.6369379,63220,69.73649597167969
1597189824.6866236,63358,73.69571685791016
1597189872.6513064,63428,74.4408187866211
1597189873.338345,63429,69.94393157958984
1597189931.200154,63513,63.51478576660156
1597190040.3038893,63671,67.94273376464844
1597190173.9251826,63865,66.39192199707031
1597190258.5599766,63988,59.73408508300781
1597190405.104862,64098,70.32384490966797
1597190492.6610863,64225,32.852256774902344
1597190689.7315285,64511,73.81340026855469
1597190696.5370107,64521,48.6004524230957
1597190810.9324727,64687,73.42855834960938
1597190950.0011318,64889,69.14505767822266
1597191063.8070278,65054,51.99458694458008
1597191195.4222536,65245,65.5335922241211
1597191227.6502643,65292,67.18480682373047
1597191284.3639038,65375,73.33879852294922
1597191336.172623,65450,66.11190032958984
1597191357.4416199,65481,70.69769287109375
1597191439.8470943,65601,71.56380462646484
1597191468.7382271,65643,73.17152404785156
1597191514.030623,65709,67.23927307128906
1597191650.2031267,65907,71.85786437988281
1597191747.8346229,66049,68.35863494873047
1597191918.9568698,66298,67.68312072753906
1597192159.1549633,66647,68.2334976196289
1597192255.679686,66787,70.44158172607422
1597192366.6308074,66948,70.91210174560547
1597192385.8514037,66976,60.721500396728516
1597192416.7082934,67021,70.0483627319336
1597192705.3156042,67440,49.17685317993164
1597192728.8099759,67474,71.57416534423828
1597192755.578337,67513,54.69047927856445
1597193272.8859837,68263,69.86087799072266
1597193285.2851872,68281,71.86389923095703
1597193352.2891612,68378,45.99512481689453
1597193387.380651,68429,70.15584564208984
1597193444.5453815,68512,72.52154541015625
1597193498.1774104,68590,68.95743560791016
1597193731.5261776,68929,77.09368133544922
1597193772.0376532,68988,69.2499771118164
1597193898.212342,69171,72.14690399169922
1597193907.9788704,69185,64.2726058959961
1597194093.9923468,69455,78.74951171875
1597194108.5200732,69476,67.4830322265625
1597194236.7863665,69662,67.22954559326172
1597194276.0065658,69719,68.49459838867188
1597194330.3555267,69798,66.32278442382812
1597194411.1955013,69915,67.93942260742188
1597194787.6637373,70462,69.0916519165039
1597194808.9124212,70493,70.17996978759766
1597194869.1410618,70580,60.12161636352539
1597194921.58719,70656,73.68342590332031
1597195099.9583497,70915,66.40602111816406
1597195155.8105567,70996,76.99628448486328
1597195453.5163112,71428,66.19577026367188
1597195540.1744115,71554,69.5298080444336
1597195558.190555,71580,68.06450653076172
1597195638.0978951,71696,73.22464752197266
1597195743.9615939,71850,41.63665008544922
1597195782.5347686,71906,68.39926147460938
1597195817.739042,71957,68.73628234863281
1597195832.7623577,71979,62.32140350341797
1597195855.4966636,72012,68.77651977539062
1597195872.6199431,72037,71.97393035888672
1597196036.06638,72275,67.30574798583984
1597196051.1912358,72297,66.39755249023438
1597196052.577046,72299,68.20051574707031
1597196122.8728957,72401,73.04547119140625
1597196124.947025,72404,78.42326354980469
1597196231.2673373,72558,61.165611267089844
1597196344.7404716,72723,71.88787841796875
1597196448.3206725,72873,65.86522674560547
1597196542.1802866,73009,68.2268295288086
1597196659.13465,73179,72.62892150878906
1597196754.8139455,73318,66.57888793945312
1597197078.3161993,73789,60.990867614746094
1597197081.8103724,73794,68.83731079101562
1597197114.1672728,73841,67.01778411865234
1597197155.4794188,73901,68.29833984375
1597197171.283757,73924,68.21437072753906
1597197231.2018936,74011,70.1546630859375
1597197352.5991662,74187,71.6429672241211
1597197357.3813996,74194,65.66573333740234
1597197818.453535,74865,60.20969772338867
1597197843.1891906,74901,66.31863403320312
1597198008.038106,75140,64.80333709716797
1597198029.4005926,75171,69.49893188476562
1597198234.658361,75469,67.41242980957031
1597198246.9876816,75487,75.01432800292969
1597198302.1693985,75567,70.26106262207031
1597198551.1536584,75928,70.00765991210938
1597198639.4147644,76056,73.4795913696289
1597198669.264035,76099,69.70664978027344
1597198751.2571266,76218,65.51932525634766
1597198897.64638,76431,67.88567352294922
1597198932.5978744,76482,67.59602355957031
1597199031.5921354,76626,77.6908187866211
1597199064.1138387,76673,46.768856048583984
1597199086.0661643,76705,66.47332000732422
1597199144.5228353,76790,63.845252990722656
1597199295.3591661,76906,71.41121673583984
1597199300.1680467,76913,68.92988586425781
1597199307.7780232,76924,69.37977600097656
1597199496.9505472,77198,63.681312561035156
1597199584.0681903,77324,67.84333801269531
1597199726.641593,77530,65.11717224121094
1597199804.6895807,77643,65.85844421386719
1597199914.386656,77802,66.72930145263672
1597199982.7863007,77901,67.60295104980469
1597200144.043737,78135,72.22808074951172
1597200194.5552511,78208,52.27865219116211
1597200233.9553084,78265,68.1930160522461
1597200585.5426788,78775,70.33960723876953
1597200632.6290538,78843,64.33999633789062
1597200685.691655,78920,71.58396911621094
1597200695.3862605,78934,70.58255767822266
1597200722.243378,78973,46.932979583740234
1597200744.247423,79005,68.63197326660156
1597200954.0235193,79309,72.07118225097656
1597201029.0541823,79418,64.30013275146484
1597201152.3883212,79597,75.0772476196289
1597201300.774819,79812,35.846641540527344
1597201413.4341688,79975,66.38660430908203
1597201429.3242111,79998,64.7984619140625
1597201452.2071393,80031,72.25432586669922
1597201454.9825702,80035,65.50959014892578
1597201499.635865,80100,67.79669952392578
1597201544.2677703,80165,66.60176849365234
1597201699.8209674,80390,70.78131103515625
1597201710.8848314,80406,64.79339599609375
1597201810.1245768,80550,66.15928649902344
1597201828.0126874,80576,76.68135833740234
1597201853.4411006,80613,72.81863403320312
1597202000.479988,80826,72.07647705078125
1597202117.8016405,80996,67.21998596191406
1597202130.8118353,81015,66.03443145751953
1597202201.208011,81117,60.03158187866211
1597202383.061992,81381,71.99913787841797
1597202461.0869162,81494,69.00421905517578
1597202485.3420334,81529,41.06623077392578
1597202777.040487,81952,61.581932067871094
1597203317.8849602,82736,69.19415283203125
1597203341.4243562,82770,65.52662658691406
1597203383.4792073,82831,66.10113525390625
1597203395.9910939,82849,64.7525405883789
1597203552.1177263,83075,69.20167541503906
1597203587.8782797,83127,69.46575927734375
1597203684.5103085,83267,68.53424835205078
1597203852.2705028,83510,69.74028015136719
1597204025.8135438,83762,53.56395721435547
1597204136.6274438,83923,66.03687286376953
1597204169.914164,83971,70.11299133300781
1597204303.6257446,84165,54.478694915771484
1597204325.7977633,84197,65.09540557861328
1597204461.522581,84394,75.41107940673828
1597204471.929648,84409,70.37810516357422
1597204604.3079333,84601,72.1867904663086
1597204662.7733364,84686,71.54962158203125
1597204700.0937884,84740,61.51173782348633
1597204753.791149,84818,61.44895553588867
1597204893.2822645,85020,63.12551498413086
1597204915.3905191,85052,61.838260650634766
1597204940.946499,85089,65.85893249511719
1597204996.040599,85169,69.51939392089844
1597205100.1063533,85320,64.78702545166016
1597205229.8747869,85508,65.89282989501953
1597205251.113615,85539,69.675537109375
1597205273.7032306,85572,67.49928283691406
1597205352.4236827,85686,62.610877990722656
1597205395.6622298,85749,63.46773910522461
1597205558.401089,85985,69.9609603881836
1597205578.4967415,86014,65.9011001586914
1597205881.3174446,86452,68.52810668945312
1597206012.1626308,86642,64.40925598144531
1597206016.9094534,86649,69.643798828125
1597206107.6654615,86780,71.35306549072266
1597206116.5276864,86793,64.73677825927734
1597206148.4832678,86839,62.54022216796875
1597206166.3600094,86865,74.7415542602539
1597206264.8412561,87008,61.48604202270508
1597206528.6756535,87393,62.31349182128906
1597206567.3188956,87450,77.3530502319336
1597206639.8948832,87556,66.57174682617188
1597206684.2978125,87621,68.57140350341797
1597206715.5265393,87666,61.432125091552734
1597206828.6150389,87829,68.28150939941406
1597207011.1280892,88093,69.07731628417969
1597207041.5352333,88137,56.85739517211914
1597207205.1032653,88374,48.82993698120117
1597207251.2929509,88441,64.5400390625
1597207413.1545856,88674,71.78484344482422
1597207477.3038368,88766,68.22704315185547
1597207511.2575557,88815,61.31364822387695
1597207585.3287091,88922,67.4085922241211
1597207820.7191236,89262,64.2416763305664
1597207879.4914062,89347,64.82071685791016
1597207890.5693858,89363,68.27925109863281
1597208226.9144642,89745,63.12494659423828
1597208238.882874,89762,60.035247802734375
1597208315.4409225,89873,67.82557678222656
1597208328.436182,89892,67.28767395019531
1597208384.410782,89973,66.25868225097656
1597208427.1547668,90035,67.41423797607422
1597208566.8483417,90237,63.381591796875
1597208714.6425757,90450,64.41019439697266
1597209146.8364885,91074,72.54862213134766
1597209160.8045855,91094,70.77740478515625
1597209303.7627382,91300,67.17347717285156
1597209424.4646368,91474,63.109161376953125
1597209528.475115,91624,72.511474609375
1597209542.2739937,91644,71.17906951904297
1597209544.390321,91647,62.7527961730957
1597209587.2494063,91709,67.467529296875
1597209603.2498624,91732,74.27546691894531
1597209605.337385,91735,71.37268829345703
1597209853.3760524,92094,66.19542694091797
1597209871.5192378,92120,67.85965728759766
1597210002.3747122,92309,72.46190643310547
1597210293.1298308,92729,63.22017288208008
1597210334.267896,92788,71.25093078613281
1597210335.629727,92790,67.45528411865234
1597210357.366922,92821,71.97425842285156
1597210406.7356718,92892,71.9159164428711
1597210568.4659183,93126,63.32910919189453
1597210635.770118,93223,66.28804779052734
1597210807.5598643,93471,63.589324951171875
1597211106.0163112,93901,59.014347076416016
1597211217.4962592,94061,73.13060760498047
1597211438.3408623,94380,55.156429290771484
1597211468.6029444,94424,68.20955657958984
1597211546.2856493,94536,66.75531768798828
1597211717.9955058,94784,72.95379638671875
1597211792.0379856,94891,65.79646301269531
1597211888.2142231,95030,68.96136474609375
1597211906.7634242,95057,71.3146743774414
1597211994.686481,95184,71.63099670410156
1597212090.0443954,95321,58.34806442260742
1597212128.7384958,95377,58.714599609375
1597212150.817463,95409,71.18488311767578
1597212200.210582,95480,68.28237915039062
1597212463.4053028,95860,62.73986053466797
1597212524.8396776,95949,66.87641143798828
1597212540.7045145,95972,71.63690185546875
1597212768.0132146,96301,70.83407592773438
1597212823.2353985,96381,67.75944519042969
1597212929.8566735,96535,66.09442901611328
1597212974.6528246,96600,70.87471771240234
1597212996.6204915,96632,64.40325164794922
1597213263.2986064,97018,60.943016052246094
1597213358.6507416,97156,65.89749145507812
1597213407.1485932,97226,67.39797973632812
1597213455.7500384,97296,68.13089752197266
1597213538.7398446,97416,62.30720901489258
1597213569.1281092,97460,66.59272766113281
1597213663.3182404,97596,68.0723648071289
1597213702.8017564,97653,65.80331420898438
1597213764.7143564,97742,73.48359680175781
1597213802.2485807,97796,65.95279693603516
1597213857.8145216,97876,65.10223388671875
1597213934.3130114,97986,65.59477996826172
1597213941.1738276,97996,62.847381591796875
1597214040.3158731,98139,62.372615814208984
1597214090.8619242,98212,64.5904541015625
1597214224.279126,98404,67.11325073242188
1597214272.6844206,98474,64.13594818115234
1597214306.7759807,98523,61.10390853881836
1597214363.578716,98605,64.28894805908203
1597214466.776549,98754,58.4912109375
1597214630.1697197,98990,62.02326965332031
1597214675.2419016,99055,62.61896514892578
1597214987.0619214,99506,66.34148406982422
1597215060.3598046,99612,65.81952667236328
1597215061.7473865,99614,77.69212341308594
1597215248.7251537,99884,64.84917449951172
1597215526.1309566,100284,66.90176391601562
1597215667.9310026,100489,69.45113372802734
1597215721.5807402,100566,66.32743835449219
1597215737.5668762,100589,68.49860382080078
1597215849.5463755,100751,67.16299438476562
1597215923.5873604,100858,70.25572204589844
1597215964.519286,100917,70.58746337890625
1597215970.7268577,100926,69.1111068725586
1597216019.9632053,100997,70.11163330078125
1597216071.931721,101072,72.48651123046875
1597216129.1369648,101155,67.47802734375
1597216183.655026,101234,64.93146514892578
1597216253.3825486,101335,60.32087326049805
1597216267.2098048,101355,55.6212043762207
1597216319.864918,101431,60.29365539550781
1597216359.2025704,101488,56.87704849243164
1597216366.7930942,101499,67.77887725830078
1597216660.2266722,101923,68.24459838867188
1597216674.0152404,101943,68.7242660522461
1597216925.8734355,102307,63.637325286865234
1597217042.5346522,102475,62.296321868896484
1597217137.4100077,102509,71.73696899414062
1597217159.5348375,102541,69.00053405761719
1597217196.8062613,102595,68.44607543945312
1597217259.417312,102685,67.39666748046875
1597217394.3250966,102880,69.44131469726562
1597217415.6941147,102911,64.49588012695312
1597217453.6078582,102966,66.54278564453125
1597217477.9453573,103001,69.60235595703125
1597217484.8359041,103011,70.28538513183594
1597217619.783148,103206,65.21914672851562
1597217696.8502004,103317,66.53692626953125
1597217797.2759295,103462,65.10832977294922
1597217835.3122504,103517,65.7168960571289
1597217981.9257126,103729,65.92112731933594
1597218132.4293554,103947,66.02971649169922
1597218360.4968297,104276,71.57615661621094
1597218400.631975,104334,67.13311004638672
1597218657.3683963,104704,61.094017028808594
1597218729.4351544,104808,67.25934600830078
1597218739.1505995,104822,63.50691223144531
1597218752.184315,104841,52.755889892578125
1597218780.3297722,104882,59.62730407714844
1597218790.0649366,104896,70.64453125
1597218800.3622243,104911,64.78939819335938
1597218809.3833284,104924,63.99808883666992
1597218836.538549,104963,70.71178436279297
1597218864.1432886,105003,51.844261169433594
1597218870.348076,105012,62.1911506652832
1597218910.0028698,105069,60.460052490234375
1597218926.6832812,105093,64.69821166992188
1597219044.3968334,105263,67.5931167602539
1597219045.7427425,105265,65.845703125
1597219162.712492,105434,69.97267150878906
1597219284.5223107,105610,63.644012451171875
1597219348.5472565,105702,64.38188934326172
1597219398.499172,105774,56.637054443359375
1597219408.075552,105788,63.58564758300781
1597219541.3690248,105981,67.43132019042969
1597219699.5510654,106210,66.45915985107422
1597219738.9884896,106267,62.333984375
1597219824.1569257,106390,66.21202850341797
1597219946.3621967,106566,73.35284423828125
1597220015.6066878,106666,65.66477966308594
1597220086.637809,106769,62.67790985107422
1597220318.2916307,107103,61.56267547607422
1597220776.0117939,107764,62.88179016113281
1597220803.653008,107804,67.85750579833984
1597220826.4819682,107837,64.42723846435547
1597220953.956506,108021,65.58361053466797
1597221250.785819,108449,65.47624969482422
1597221346.0833728,108586,59.99380874633789
1597221700.9269416,109098,65.31755828857422
1597221800.5099614,109242,69.22757720947266
1597221801.214544,109243,55.412532806396484
1597221841.556248,109301,59.0356559753418
1597221980.4460118,109501,65.3870849609375
1597222035.4594588,109580,67.09637451171875
1597222203.3814118,109822,66.09736633300781
1597222370.1541836,110063,66.79776000976562
1597222459.0641036,110191,69.56752014160156
1597222482.0631402,110224,64.1385498046875
1597222539.0701768,110306,62.57474899291992
1597222617.0462394,110418,60.02800369262695
1597222658.5531318,110478,56.859375
1597222733.3031113,110586,62.22702407836914
1597222758.350794,110622,62.524967193603516
1597222771.5823936,110641,62.09711837768555
1597222838.1237123,110737,62.31022644042969
1597222868.7384331,110781,62.15186309814453
1597223155.056196,111194,63.90237045288086
1597223183.3882804,111235,65.4845199584961
1597223244.3783052,111323,70.20401000976562
1597223398.2313998,111545,64.44461822509766
1597223423.1595228,111581,75.37498474121094
1597223504.4929507,111698,60.40575408935547
1597223635.4397235,111887,65.79207611083984
1597223654.7858047,111915,68.55818176269531
1597224039.1373065,112470,67.53956604003906
1597224173.6598675,112664,68.48268127441406
1597224200.6660361,112703,66.40070343017578
1597224338.4075837,112902,71.34172821044922
1597224629.5566986,113322,64.3923110961914
1597224727.4999838,113463,65.81060028076172
1597224814.379569,113589,59.598533630371094
1597224920.1542788,113741,64.46662139892578
1597225086.2525485,113980,62.12295150756836
1597225302.9930484,114292,67.18574523925781
1597225419.013179,114459,74.27800750732422
1597225424.5092466,114467,64.77745056152344
1597225588.1844943,114703,66.86976623535156
1597225669.207407,114820,61.39295959472656
1597225860.0348659,115096,63.45548629760742
1597225896.614158,115149,57.40699768066406
1597226215.2321417,115506,59.0610237121582
1597226223.5809045,115518,65.1444091796875
1597226395.4025383,115765,65.05854034423828
1597226400.212344,115772,61.08211898803711
1597226473.5163107,115878,57.56181335449219
1597226584.9469278,116039,68.5816421508789
1597226647.3385475,116129,59.20404052734375
1597226826.2540574,116387,57.11684036254883
1597226871.9022307,116453,65.86534118652344
1597226990.39428,116624,53.894859313964844
1597227024.524964,116673,64.31232452392578
1597227050.8863432,116711,56.68708038330078
1597227074.2992103,116745,69.69970703125
1597227100.418082,116783,54.924537658691406
1597227127.6393828,116822,61.45117950439453
1597227207.798918,116938,74.13050842285156
1597227234.913784,116977,68.71556854248047
1597227261.9664044,117016,66.97784423828125
1597227271.632133,117030,65.38750457763672
1597227283.2940187,117047,67.52619934082031
1597227358.0069387,117155,61.78700637817383
1597227371.8720298,117175,61.965110778808594
1597227395.2189677,117209,68.23524475097656
1597227435.3402023,117267,69.08985137939453
1597227690.4689534,117635,67.29212951660156
1597227822.2917252,117825,70.89472198486328
1597227902.2774072,117941,68.08329772949219
1597228054.6736112,118161,66.84416198730469
1597228074.8440459,118190,68.69474792480469
1597228395.012356,118651,60.88401794433594
1597228572.9575253,118908,64.3329849243164
1597228593.1226869,118937,62.20838928222656
1597228635.5526817,118998,55.06321716308594
1597228846.5782778,119302,67.73703002929688
1597228962.9969609,119470,73.5321044921875
1597229315.4712715,119979,67.68718719482422
1597229325.889384,119994,67.71923065185547
1597229531.731009,120291,64.36924743652344
1597229922.6835244,120854,62.00336837768555
1597229964.492415,120914,65.18476104736328
1597230157.159988,121192,65.5820541381836
1597230157.8399236,121193,67.62623596191406
1597230234.7006485,121304,68.22309112548828
1597230254.2165804,121332,65.54693603515625
1597230275.0840394,121362,72.36201477050781
1597230303.3775458,121403,68.03368377685547
1597230383.974243,121519,60.19368362426758
1597230603.7377226,121835,66.5727310180664
1597230632.9509172,121877,66.99617004394531
1597230658.0038314,121913,62.90397644042969
1597230785.1618578,122096,62.00173568725586
1597230861.027589,122205,66.03892517089844
1597230882.5206823,122236,57.455535888671875
1597230931.2466772,122306,65.0062026977539
1597231085.9924312,122529,65.24020385742188
1597231150.5444953,122622,60.18745803833008
1597231158.828148,122634,64.69598388671875
1597231231.7811284,122739,63.30406188964844
1597231460.2633653,123068,65.01889038085938
1597231793.9762774,123550,61.833316802978516
1597231834.9414399,123609,64.9544677734375
1597231851.5929687,123633,62.65427780151367
1597231874.4696367,123666,71.13790130615234
1597232178.1374319,124103,63.04140090942383
1597232223.9980125,124169,61.3376350402832
1597232243.4484074,124197,66.03619384765625
1597232258.692669,124219,63.521575927734375
1597232475.4311128,124532,70.23155212402344
1597232599.150634,124711,67.81895446777344
1597232633.0071282,124760,63.69759750366211
1597232635.1159024,124763,58.55214309692383
1597232642.7385707,124774,63.47902297973633
1597232673.2441561,124818,66.33377075195312
1597232829.668785,125043,63.755794525146484
1597233000.5408018,125290,68.52879333496094
1597233397.5429146,125862,67.85396575927734
1597233801.5471325,126444,64.35055541992188
1597233911.7715359,126603,58.089881896972656
1597233969.976698,126687,65.56104278564453
1597234141.8209946,126935,60.787479400634766
1597234178.2939746,126988,67.78728485107422
1597234253.7078125,127097,61.04998779296875
1597234345.6753962,127230,65.333740234375
1597234472.9622571,127414,67.20993041992188
1597234561.2372994,127542,65.15161895751953
1597234597.9525545,127595,71.06539916992188
1597234626.806492,127637,68.25224304199219
1597234702.3139775,127746,65.26344299316406
1597234707.140814,127753,65.55487823486328
1597234729.5049036,127785,68.57774353027344
1597234751.6343267,127817,64.9681167602539
1597234794.0467756,127878,66.19744110107422
1597234806.3469021,127896,65.3242416381836
1597234956.1751196,128112,67.8138198852539
1597235159.9248393,128304,68.94583892822266
1597235232.470402,128408,63.95865249633789
1597235275.6608834,128470,58.96516418457031
1597235396.6755927,128644,62.96205139160156
1597235540.7645438,128852,61.981380462646484
1597235567.7478476,128891,65.97383117675781
1597235745.067117,129146,64.88082122802734
1597235773.0866446,129186,67.60963439941406
1597235865.086552,129318,60.59682083129883
1597235919.1634188,129396,65.21465301513672
1597235926.0389736,129406,57.14010238647461
1597235934.4367325,129418,61.392276763916016
1597235939.94991,129426,67.85086059570312
1597235959.4709477,129454,57.94232177734375
1597235992.6065814,129502,66.48107147216797
1597236022.419784,129545,62.69712448120117
1597236110.4873579,129672,63.547298431396484
1597236216.170239,129824,63.683956146240234
1597236286.213567,129925,60.055198669433594
1597236385.2990737,130068,58.33384323120117
1597236387.395447,130071,66.4438705444336
1597236452.8595912,130165,66.97966766357422
1597236557.4783409,130316,67.0805892944336
1597236711.2770803,130538,71.36318969726562
1597236825.7649753,130703,59.171669006347656
1597236846.605406,130733,65.47584533691406
1597236868.8684955,130765,66.17315673828125
1597236980.9708998,130926,65.68525695800781
1597237022.6538804,130986,60.748409271240234
1597237040.1230314,131011,60.39067077636719
1597237373.5789158,131491,63.714534759521484
1597237381.1626503,131502,59.12419128417969
1597237504.6917636,131680,71.07858276367188
1597237520.5100002,131703,52.950157165527344
1597237541.8772483,131734,60.26555633544922
1597237636.4263566,131870,63.17658996582031
1597237640.7282474,131876,66.28902435302734
1597237650.524344,131890,64.54414367675781
1597237663.8392828,131909,65.06549072265625
1597237895.3659556,132242,63.89244079589844
1597237923.7279403,132283,65.19854736328125


==> plot_data/angle_data/run-EFFICIENTNET_models_PAL_1_PAL_45000_150000_128_1_0_1_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1596891824.2539294,42,90.54273986816406
1596891854.0902188,167,91.35269927978516
1596891868.833333,229,89.52592468261719
1596891936.046576,474,88.56723022460938
1596891951.0950558,536,88.11723327636719
1596891961.271695,579,87.62376403808594
1596891962.9411843,586,86.19224548339844
1596891974.3585334,634,87.78776550292969
1596891977.4623747,647,87.95637512207031
1596892001.0478265,714,86.03678894042969
1596892023.2121596,808,80.7136459350586
1596892072.2380974,1014,84.48907470703125
1596892155.5978665,1333,82.525634765625
1596892167.935191,1385,79.62789916992188
1596892169.5837507,1392,82.6004638671875
1596892188.4933875,1436,73.25164031982422
1596892248.8635938,1691,68.32152557373047
1596892259.1040337,1734,82.59881591796875
1596892259.8149304,1737,61.13296127319336
1596892301.4628775,1877,76.37092590332031
1596892310.9798303,1917,71.94449615478516
1596892339.2359757,2036,71.44351196289062
1596892411.9194093,2307,55.72608947753906
1596892431.7108777,2389,70.99183654785156
1596892463.0008807,2485,72.63311767578125
1596892463.236605,2486,75.14469909667969
1596892510.4381018,2685,69.88069915771484
1596892602.687813,3038,71.48007202148438
1596892657.0672076,3230,69.45040130615234
1596892661.1653998,3246,57.5542106628418
1596892675.0300562,3305,83.387939453125
1596892757.9672494,3618,67.25724029541016
1596892758.4295037,3620,68.97383880615234
1596892770.3045917,3670,67.90465545654297
1596892806.1086886,3821,69.57421875
1596892846.7679121,3956,63.23493194580078
1596892941.1884537,4317,67.10071563720703
1596892960.6878319,4400,64.8089599609375
1596892982.5206757,4492,69.52926635742188
1596892986.5454342,4509,67.40299224853516
1596893034.7349765,4676,66.05371856689453
1596893061.1987553,4788,61.86332321166992
1596893113.2571793,4971,61.41310119628906
1596893152.1668758,5134,62.80412673950195
1596893211.0654244,5345,58.524375915527344
1596893214.3998203,5359,63.71205520629883
1596893309.191643,5723,64.86021423339844
1596893342.5333998,5864,60.055076599121094
1596893352.7334511,5907,65.45806121826172
1596893381.2558281,5990,64.0929183959961
1596893430.970284,6200,58.44236755371094
1596893435.4825923,6219,62.01200866699219
1596893528.1650472,6574,59.3817024230957
1596893566.436011,6699,58.48887252807617
1596893569.2850723,6711,60.334716796875
1596893603.365933,6854,61.212337493896484
1596893630.0924401,6966,63.74639892578125
1596893683.5948012,7155,62.25068283081055
1596893737.2556465,7382,65.33465576171875
1596893764.3193483,7460,61.38658142089844
1596893765.0328963,7463,58.72101974487305
1596893852.7676535,7798,61.18037796020508
1596893861.3319435,7833,66.17755889892578
1596893916.4872403,8066,64.05001068115234
1596893952.2058954,8180,61.192195892333984
1596893961.9947283,8221,64.04774475097656
1596893995.616744,8363,60.875526428222656
1596894036.067711,8498,60.9136848449707
1596894038.4463134,8508,63.138893127441406
1596894060.5618446,8601,60.86866760253906
1596894134.8272114,8878,61.53214645385742
1596894148.2982726,8935,60.60955047607422
1596894233.874547,9260,63.54587173461914
1596894283.134447,9468,61.31815719604492
1596894312.3600333,9554,60.621543884277344
1596894315.4445176,9567,63.33621597290039
1596894346.7128632,9698,63.992401123046875
1596894530.6647491,10399,62.31785583496094
1596894549.6383588,10479,61.71117401123047
1596894559.6688366,10522,64.89323425292969
1596894588.8680928,10607,63.54848098754883
1596894629.9711385,10780,63.63970947265625
1596894658.612724,10902,58.19621276855469
1596894659.3159425,10905,64.43091583251953
1596894682.5104709,10966,63.62309265136719
1596894695.348852,11020,67.65789031982422
1596894714.8810644,11102,65.11148071289062
1596894825.6538796,11532,59.7412223815918
1596894833.6884375,11566,71.1566162109375
1596894870.6986203,11685,64.27943420410156
1596894888.2613862,11759,70.9007797241211
1596894946.6094182,11969,65.33964538574219
1596894947.7797358,11974,65.37281036376953
1596894992.9201264,12164,61.929935455322266
1596895022.662375,12290,66.24797058105469
1596895179.6768003,12877,65.46114349365234
1596895225.617289,13034,68.88639831542969
1596895232.0037022,13061,66.50578308105469
1596895367.8758025,13597,65.47239685058594
1596895373.2317874,13620,68.50721740722656
1596895427.0359054,13810,67.19719696044922
1596895533.485519,14221,68.05189514160156
1596895550.682036,14294,70.03738403320312
1596895560.9981048,14338,69.36561584472656
1596895595.592635,14447,66.36107635498047
1596895640.8032625,14638,70.39727020263672
1596895647.7932837,14668,69.89616394042969
1596895674.0366151,14779,73.89095306396484
1596895704.9873931,14873,74.20309448242188
1596895855.9578474,15473,76.02816772460938
1596895872.746888,15507,74.69478607177734
1596895933.311952,15764,73.32980346679688
1596896025.5201979,16116,77.11207580566406
1596896082.7892468,16321,74.43624114990234
1596896218.2148376,16857,73.52349853515625
1596896276.8344104,17066,72.36456298828125
1596896284.0543368,17097,71.2950210571289
1596896344.9609878,17317,74.61861419677734
1596896350.1616893,17339,76.04784393310547
1596896398.294315,17543,75.40382385253906
1596896401.655612,17557,81.51377868652344
1596896639.7901394,18451,77.87272644042969
1596896815.0085309,19116,75.84475708007812
1596896827.49483,19169,79.12518310546875
1596896922.2653148,19531,79.96406555175781
1596896948.05757,19640,73.09591674804688
1596896951.3905427,19654,78.68030548095703
1596896978.886599,19731,83.2705078125
1596897041.1517217,19995,81.24872589111328
1596897054.9517498,20053,74.8945083618164
1596897057.1222172,20062,80.82886505126953
1596897083.8747606,20138,77.62459564208984
1596897108.8449028,20244,75.47036743164062
1596897110.7240334,20252,75.53231048583984
1596897127.467147,20323,78.53311157226562
1596897164.006607,20440,78.73611450195312
1596897187.3985627,20539,76.81443786621094
1596897196.5125377,20578,77.60738372802734
1596897253.1066163,20779,76.88813781738281
1596897253.816258,20782,78.88431549072266
1596897271.054892,20855,77.54049682617188
1596897324.2132258,21080,82.96894836425781
1596897348.2624366,21144,79.41184997558594
1596897369.180012,21232,78.43785095214844
1596897389.7841651,21319,81.42797088623047
1596897446.8807728,21523,80.1732406616211
1596897532.9748716,21848,81.60230255126953
1596897635.7184427,22245,81.45487213134766
1596897655.7296207,22330,83.09686279296875
1596897662.3292303,22358,80.48091888427734
1596897864.599451,23138,80.55365753173828
1596897866.9221375,23148,80.99011993408203
1596897877.2202063,23192,80.63095092773438
1596897883.447727,23218,84.68519592285156
1596897908.3821268,23286,82.73339080810547
1596897926.020795,23361,74.85201263427734
1596897941.9550424,23427,82.99451446533203
1596897968.7089891,23540,85.84558868408203
1596898008.319931,23670,86.11156463623047
1596898010.9184287,23681,78.23967742919922
1596898015.5422883,23701,84.22210693359375
1596898080.4708717,23938,84.18326568603516
1596898129.7354722,24147,83.8276138305664
1596898161.6587327,24282,82.43953704833984
1596898162.1305573,24284,85.24837493896484
1596898180.4217708,24322,84.40785217285156
1596898251.1218019,24621,83.39273071289062
1596898283.1042883,24719,83.7525634765625
1596898284.9865859,24727,84.53497314453125
1596898326.1397,24901,84.45899200439453
1596898333.9941897,24934,85.65184783935547
1596898418.500449,25253,80.46881103515625
1596898437.1316216,25332,83.61196899414062
1596898459.884307,25391,85.35694122314453
1596898568.1709607,25812,89.06101989746094
1596898576.420262,25847,86.82979583740234
1596898594.0131466,25921,84.08977508544922
1596898693.5806637,26303,83.23985290527344
1596898828.3303106,26797,81.73585510253906
1596898828.5661066,26798,88.13175201416016
1596898835.940415,26829,83.24783325195312
1596898919.2480567,27142,84.0702133178711
1596898922.1007054,27154,83.7331314086914
1596898923.274883,27159,85.05364227294922
1596898950.5713332,27274,85.52669525146484
1596899014.1387508,27505,87.01023864746094
1596899037.3299868,27603,86.15548706054688
1596899045.5815997,27638,81.6852035522461
1596899098.8906395,27825,82.42245483398438
1596899120.2106485,27916,86.86245727539062
1596899252.9343345,28438,87.99607849121094
1596899286.756975,28543,83.38725280761719
1596899396.799638,28970,87.13150787353516
1596899402.9590533,28996,83.51116180419922
1596899418.6411269,29062,85.91112518310547
1596899451.729369,29201,86.08570861816406
1596899475.2683885,29263,84.4961929321289
1596899524.4993389,29471,86.25782775878906
1596899528.2977357,29487,88.5971450805664
1596899566.4426155,29611,87.67711639404297
1596899618.133481,29829,87.77577209472656
1596899668.9600065,30005,86.60592651367188
1596899675.0756946,30031,86.26692199707031
1596899708.9667096,30174,88.96726989746094
1596899753.9033604,30327,87.34395599365234
1596899787.7112925,30470,87.61387634277344
1596899821.4467695,30612,87.75140380859375
1596899852.4885812,30706,85.39417266845703
1596899855.7844217,30720,85.62560272216797
1596900036.0432935,31406,85.99284362792969
1596900044.759354,31443,83.87006378173828
1596900113.9784234,31696,87.99150848388672
1596900157.4618258,31880,85.62152862548828
1596900170.7600448,31936,88.6716537475586
1596900186.984324,32004,83.79534149169922
1596900243.77481,32207,87.57713317871094
1596900306.7123528,32435,85.18460083007812
1596900332.0629463,32542,84.77017974853516
1596900359.5783334,32657,87.41082000732422
1596900393.4753325,32762,86.15605926513672
1596900424.718547,32894,88.63219451904297
1596900426.5787232,32902,86.86312103271484
1596900457.8539124,33034,81.35678100585938
1596900501.521152,33181,84.69456481933594
1596900522.770132,33271,85.1456527709961
1596900539.358411,33341,84.80513763427734
1596900547.4852355,33375,84.50983428955078
1596900554.1587422,33403,86.87261199951172
1596900642.3603122,33737,88.45419311523438
1596900645.2188787,33749,87.78377532958984
1596900649.6835237,33768,83.6124038696289
1596900653.745129,33785,86.73252868652344
1596900675.4985266,33839,81.97261810302734
1596900684.3063211,33876,87.854248046875
1596900693.0127614,33913,88.82601165771484
1596900722.0730371,34036,87.25374603271484
1596900747.039537,34141,85.14398956298828
1596900808.2573934,34362,84.78721618652344
1596900813.1716967,34383,86.5967025756836
1596900856.2290752,34525,88.69634246826172
1596900873.7475774,34599,87.90465545654297
1596900917.331425,34783,85.92906951904297
1596901065.732337,35333,82.54745483398438
1596901070.6915295,35354,87.88162994384766
1596901076.160993,35377,87.48806762695312
1596901101.4311905,35483,87.7297134399414
1596901131.6205897,35573,86.00812530517578
1596901178.4981117,35771,84.66339111328125
1596901196.91768,35849,84.72063446044922
1596901230.4958007,35953,85.95407104492188
1596901234.5118773,35970,87.54149627685547
1596901250.325411,36037,88.69522094726562
1596901299.7845666,36246,88.1520767211914
1596901315.5296574,36275,85.31123352050781
1596901408.5924618,36629,89.61087036132812
1596901415.715154,36659,86.4973373413086
1596901441.3280168,36767,85.9864273071289
1596901461.0459065,36850,87.4910659790039
1596901474.457042,36907,87.62153625488281
1596901553.333669,37202,87.11251831054688
1596901630.32655,37489,85.81013488769531
1596901704.3165536,37764,89.16293334960938
1596901730.8419976,37876,86.96875
1596901814.8211935,38192,89.78905487060547
1596901882.0782788,38439,87.39736938476562
1596901885.8655028,38455,82.55907440185547
1596901957.5083754,38720,84.36396789550781
1596901985.997817,38840,87.87702941894531
1596902019.4358,38981,87.7985610961914
1596902103.2487698,39296,85.76805877685547
1596902208.065173,39702,89.19873809814453
1596902214.7267377,39730,86.59606170654297
1596902235.6269815,39781,86.8164291381836
1596902258.546558,39878,85.73377990722656
1596902265.841478,39909,87.67671203613281
1596902292.5191352,40020,89.06346893310547
1596902366.8154943,40296,87.42345428466797
1596902424.0671425,40500,86.85626983642578
1596902458.9590406,40647,93.17144775390625
1596902462.7222455,40663,84.99085235595703
1596902463.6676567,40667,89.72651672363281
1596902471.5273285,40700,87.97562408447266
1596902476.3018124,40720,87.68750762939453
1596902493.5002575,40793,86.60833740234375
1596902561.0184524,41040,88.03086853027344
1596902618.212427,41244,90.07839965820312
1596902624.6240175,41271,89.15239715576172
1596902641.1706278,41341,87.03736114501953
1596902697.165217,41539,88.40333557128906
1596902700.9276896,41555,86.18684387207031
1596902847.0463276,42134,89.13758850097656
1596902930.7313883,42450,85.29584503173828
1596902935.004865,42468,86.71819305419922
1596902993.5279875,42678,86.94236755371094
1596903210.3936713,43518,89.48053741455078
1596903231.3213627,43607,87.10054779052734
1596903238.8968103,43639,89.72360229492188
1596903265.2726965,43711,85.9764404296875
1596903271.637808,43738,88.14138793945312
1596903272.5723023,43742,90.76667785644531
1596903287.4051385,43805,88.5040512084961
1596903331.8240612,43993,91.05360412597656
1596903359.8391607,44073,88.2817611694336
1596903389.830621,44200,89.23300170898438
1596903391.498866,44207,87.89557647705078
1596903401.9192872,44251,86.158447265625
1596903414.3661888,44304,88.06594848632812
1596903489.8637805,44585,89.4090805053711
1596903553.922466,44816,88.3755874633789
1596903589.136238,44964,91.4753189086914
1596903680.125118,45310,88.18682098388672
1596903682.2337713,45319,87.13966369628906
1596903694.7236648,45372,87.40807342529297
1596903735.9584942,45507,88.19676208496094
1596903771.8473678,45658,88.31236267089844
1596903945.9651372,46318,86.21673583984375
1596903949.777411,46334,87.84683227539062
1596903968.4233751,46413,88.08792877197266
1596903998.3445847,46499,86.86902618408203
1596904192.0915031,47241,89.0351333618164
1596904206.4102027,47301,89.31078338623047
1596904282.876724,47585,88.80201721191406
1596904295.505944,47638,85.31761169433594
1596904302.917825,47669,84.2519760131836
1596904311.464656,47705,87.7486572265625
1596904320.56598,47744,86.77574920654297
1596904362.2516546,47882,87.78900909423828
1596904377.692113,47947,87.56552124023438
1596904383.2127643,47970,89.17578887939453
1596904408.3434298,48076,87.81525421142578
1596904433.043303,48181,87.84112548828125
1596904453.051489,48227,87.6695785522461
1596904523.4381404,48522,90.09639739990234
1596904608.8476374,48844,89.26831817626953
1596904719.8804672,49272,87.66267395019531
1596904747.6812062,49351,88.28679656982422
1596904777.6325212,49477,86.6231689453125
1596904921.151181,50006,88.69894409179688
1596904933.0920017,50056,87.81513214111328
1596904955.205143,50149,87.67269134521484
1596904958.997882,50165,88.26854705810547
1596904966.3155396,50195,88.37311553955078
1596904983.5389998,50268,88.88758850097656
1596905078.2039928,50629,87.95848846435547
1596905132.5372498,50819,87.23304748535156
1596905170.354738,50979,88.41512298583984
1596905216.6966949,51134,87.96403503417969
1596905238.6707368,51227,86.83949279785156
1596905251.6927142,51282,88.46236419677734
1596905392.3303823,51798,88.99629211425781
1596905394.2392788,51806,89.95755767822266
1596905429.4458852,51954,87.26573944091797
1596905440.6498375,52001,88.43488311767578
1596905519.0220256,52292,88.7047348022461
1596905533.570375,52353,87.58216857910156
1596905579.9481566,52510,83.70065307617188
1596905620.8084695,52682,90.68428802490234
1596905683.164912,52906,89.41768646240234
1596905691.005986,52939,89.13604736328125
1596905727.6518655,53092,88.70539093017578
1596905731.229845,53107,88.40153503417969
1596905826.1964614,53468,84.96025085449219
1596905891.7617476,53706,89.06170654296875
1596905893.3887153,53713,86.71220397949219
1596905894.347896,53717,87.42453002929688
1596905895.306027,53721,88.3193130493164
1596905938.0479681,53862,88.86652374267578
1596905948.5173607,53906,89.54376220703125
1596905988.167669,54072,90.38121032714844
1596905996.7389355,54108,88.4651107788086
1596906000.3362083,54123,89.6875
1596906037.6323535,54241,87.33270263671875
1596906153.5847988,54691,88.67339324951172
1596906181.0589924,54807,89.83651733398438
1596906221.3195143,54937,88.21879577636719
1596906232.0885527,54982,87.44782257080078
1596906282.0822392,55193,89.32198333740234
1596906316.3927035,55299,84.35043334960938
1596906374.2039778,55543,88.1612548828125
1596906376.1276784,55551,87.7072982788086
1596906423.759616,55713,90.6917495727539
1596906436.2743444,55766,86.61614990234375
1596906590.5746605,56337,86.45624542236328
1596906630.7063,56507,87.909912109375
1596906634.0261626,56521,88.07872772216797
1596906654.7168489,56608,89.04108428955078
1596906706.5075734,56787,87.5709228515625
1596906714.3540747,56820,88.27781677246094
1596906756.9312599,56999,89.59523010253906
1596906837.252466,57299,87.89730072021484
1596906838.7072213,57305,88.81010437011719
1596906890.0781791,57484,90.02515411376953
1596906965.3586233,57760,89.62046813964844
1596907101.647725,58295,88.05073547363281
1596907145.3895378,58440,86.97745513916016
1596907172.6452904,58556,87.87725830078125
1596907193.0758162,58641,89.06880950927734
1596907211.6239002,58719,89.40735626220703
1596907218.1028197,58746,89.80791473388672
1596907222.1671944,58763,86.38660430908203
1596907359.1710522,59264,88.05972290039062
1596907370.3439894,59311,88.38325500488281
1596907399.185995,59432,87.6832504272461
1596907458.0667522,59640,87.3851318359375
1596907465.2394717,59670,89.21810150146484
1596907595.4096055,60179,87.23375701904297
1596907596.8416548,60185,88.29228973388672
1596907611.223687,60207,87.3852310180664
1596907632.4741602,60297,86.87227630615234
1596907675.0286036,60475,89.03639221191406
1596907866.9613593,61205,90.15990447998047
1596907893.0254803,61276,89.61531829833984
1596907931.754352,61438,89.32683563232422
1596907954.6537936,61534,88.05338287353516
1596907998.570662,61680,88.279052734375
1596908117.0611305,62139,89.6039047241211
1596908136.0464666,62219,88.29205322265625
1596908216.3082206,62516,87.48823547363281
1596908223.690092,62547,89.97681427001953
1596908310.5169778,62874,87.5205307006836
1596908355.3922627,63024,89.11383819580078
1596908402.1730628,63220,90.09376525878906
1596908434.9235487,63358,88.12105560302734
1596908460.8517091,63428,87.6520004272461
1596908461.0816724,63429,88.46365356445312
1596908481.073964,63513,89.90843200683594
1596908518.476559,63671,87.38179016113281
1596908573.914667,63865,89.09406280517578
1596908603.0272596,63988,86.52737426757812
1596908638.3974242,64098,88.8481674194336
1596908668.9290285,64225,86.86271667480469
1596908746.0810533,64511,89.24858856201172
1596908748.4355996,64521,88.84194946289062
1596908787.8083954,64687,87.3110580444336
1596908845.0940175,64889,87.15190124511719
1596908939.190434,65245,88.3182144165039
1596908950.3913674,65292,86.75818634033203
1596908987.8838198,65450,90.07856750488281
1596909004.4278796,65481,86.93849182128906
1596909032.905168,65601,88.21636199951172
1596909042.937236,65643,87.0781021118164
1596909058.5411494,65709,88.63462829589844
1596909114.7370589,65907,89.98367309570312
1596909148.7864215,66049,86.77511596679688
1596909217.3181534,66298,90.41785430908203
1596909309.3447125,66647,90.87683868408203
1596909342.6973252,66787,93.29717254638672
1596909390.2776432,66948,89.75704193115234
1596909396.922457,66976,86.22083282470703
1596909407.7038755,67021,87.13078308105469
1596909516.480547,67440,90.67323303222656
1596909730.4466548,68263,88.7357177734375
1596909734.6698806,68281,87.04598236083984
1596909767.0913885,68378,84.32808685302734
1596909779.234389,68429,87.33087921142578
1596909817.3308995,68590,88.39842987060547
1596909907.4976423,68929,87.60270690917969
1596909921.3919456,68988,87.62132263183594
1596909974.109808,69171,87.77588653564453
1596909977.4210455,69185,88.66404724121094
1596910050.9104085,69455,89.19677734375
1596910055.91177,69476,88.69254302978516
1596910122.975344,69719,88.76749420166016
1596910142.0491168,69798,90.49433898925781
1596910169.7941387,69915,87.77399444580078
1596910318.1448028,70462,92.01598358154297
1596910346.1392367,70580,89.1100082397461
1596910364.2602668,70656,89.77307891845703
1596910435.129873,70915,88.30057525634766
1596910454.4886024,70996,88.84491729736328
1596910566.2271876,71428,89.44747924804688
1596910605.142013,71554,87.43177032470703
1596910611.308161,71580,88.39701080322266
1596910639.2226326,71696,87.3924560546875
1596910684.8581336,71850,89.1905288696289
1596910698.1683245,71906,86.20794677734375
1596910710.384625,71957,88.28756713867188
1596910715.5796053,71979,89.94637298583984
1596910723.4453926,72012,88.97138977050781
1596910729.3864968,72037,88.41004943847656
1596910800.1868105,72297,87.29682922363281
1596910800.663563,72299,88.86139678955078
1596910824.9866598,72401,88.9803466796875
1596910825.6932182,72404,89.87652587890625
1596910871.807171,72558,88.336669921875
1596910911.068096,72723,91.07543182373047
1596910955.7364438,72873,87.6015625
1596910987.9739125,73009,89.13597869873047
1596911028.1273518,73179,90.11666870117188
1596911070.4293156,73318,88.86026763916016
1596911191.7299995,73789,88.13968658447266
1596911192.9014246,73794,89.22025299072266
1596911203.9544497,73841,88.14228820800781
1596911218.2343295,73901,89.10807037353516
1596911233.039733,73924,88.30355072021484
1596911295.1418877,74187,89.4392318725586
1596911296.8069673,74194,89.03873443603516
1596911483.654424,74901,88.95130157470703
1596911557.1436753,75171,89.19097137451172
1596911637.5522513,75469,88.68279266357422
1596911641.8012238,75487,89.55353546142578
1596911660.7955503,75567,88.66459655761719
1596911755.6633406,75928,87.92790985107422
1596911795.4430704,76056,91.07279205322266
1596911805.6564138,76099,88.76142120361328
1596911833.6950853,76218,89.82738494873047
1596911893.8892238,76431,89.3949966430664
1596911905.9985278,76482,88.18409729003906
1596911940.1214888,76626,88.94085693359375
1596911951.2741196,76673,87.91138458251953
1596911988.3232322,76790,88.47140502929688
1596912015.9359787,76906,88.03121185302734
1596912017.5725226,76913,88.8346176147461
1596912094.71677,77198,87.58448791503906
1596912124.741898,77324,88.75099182128906
1596912183.020962,77530,89.34009552001953
1596912256.7431886,77802,87.58647155761719
1596912280.3302414,77901,88.66654205322266
1596912335.8993363,78135,88.1279296875
1596912362.8991818,78208,87.62872314453125
1596912376.5679374,78265,88.21961975097656
1596912506.7533803,78775,87.93051147460938
1596912522.9148974,78843,89.24415588378906
1596912550.5456624,78920,88.2087173461914
1596912553.8755896,78934,86.28870391845703
1596912563.1673827,78973,89.7076644897461
1596912570.6799848,79005,91.69987487792969
1596912652.558609,79309,87.7379150390625
1596912678.2507222,79418,89.02542114257812
1596912730.1533816,79597,87.90460968017578
1596912829.330231,79975,90.46204376220703
1596912842.5039315,80031,87.7536392211914
1596912843.4457214,80035,88.42133331298828
1596912859.1269515,80100,88.6578598022461
1596912874.4994662,80165,88.18578338623047
1596912937.3765676,80390,90.13223266601562
1596912941.1482277,80406,88.45059967041016
1596912975.264698,80550,88.9837875366211
1596912981.4565418,80576,88.87432098388672
1596912999.448555,80613,86.93423461914062
1596913099.5668466,80996,89.14407348632812
1596913104.096525,81015,86.82666015625
1596913128.2919872,81117,87.78386688232422
1596913200.261917,81381,89.55792236328125
1596913226.9625974,81494,87.73030853271484
1596913235.273758,81529,90.0995101928711
1596913345.055433,81952,89.28670501708984
1596913558.8884857,82736,90.30986022949219
1596913566.9622035,82770,85.33143615722656
1596913585.6303093,82849,88.9126205444336
1596913648.8809679,83075,88.757568359375
1596913661.3728712,83127,86.69867706298828
1596913694.6443992,83267,87.92554473876953
1596913761.6173234,83510,89.6501693725586
1596913821.5173037,83762,88.67914581298828
1596913869.2651658,83923,87.91891479492188
1596913936.0869215,84165,88.39945983886719
1596913943.7944252,84197,88.84375762939453
1596913990.5486758,84394,88.79329681396484
1596913994.1160095,84409,88.10051727294922
1596914048.837457,84601,88.4794692993164
1596914068.9924376,84686,87.2698974609375
1596914081.7834163,84740,88.9364242553711
1596914100.693556,84818,87.93982696533203
1596914157.817021,85020,88.8817367553711
1596914165.417623,85052,89.1090316772461
1596914174.1896086,85089,87.91277313232422
1596914193.3018203,85169,88.89354705810547
1596914238.3510349,85320,89.7735595703125
1596914283.1749465,85508,88.22211456298828
1596914299.769496,85539,89.58153533935547
1596914307.6139703,85572,88.77487182617188
1596914334.7508054,85686,87.00660705566406
1596914350.0835333,85749,87.46602630615234
1596914415.2238111,85985,88.192626953125
1596914422.1176624,86014,86.91511535644531
1596914535.6451879,86452,89.94465637207031
1596914623.130435,86780,88.20187377929688
1596914626.2123444,86793,87.91963958740234
1596914643.3031654,86865,88.73153686523438
1596914686.4940498,87008,88.80609130859375
1596914787.202522,87393,88.27876281738281
1596914800.7328415,87450,89.48851013183594
1596914825.917782,87556,87.6100082397461
1596914841.834487,87621,88.05083465576172
1596914861.9404607,87666,89.62470245361328
1596914900.5614512,87829,88.10234069824219
1596914982.902463,88137,88.44560241699219
1596915064.3237069,88441,89.49037170410156
1596915120.1729825,88674,88.402099609375
1596915162.8291788,88815,88.95721435546875
1596915278.2408576,89262,89.04122161865234
1596915298.4667945,89347,87.33589172363281
1596915302.2524986,89363,88.74369812011719
1596915402.674301,89745,88.71988677978516
1596915416.1429677,89762,89.56279754638672
1596915446.7781868,89892,88.56500244140625
1596915465.985487,89973,87.44967651367188
1596915480.6513083,90035,87.47996520996094
1596915537.869071,90237,88.44440460205078
1596915588.740864,90450,87.83970642089844
1596915755.7045503,91074,88.55754852294922
1596915760.4267843,91094,90.37889862060547
1596915818.656918,91300,89.28803253173828
1596915860.4021435,91474,90.16204071044922
1596915905.2329326,91624,88.7179946899414
1596915910.0231478,91644,87.98212432861328
1596915910.7549684,91647,91.05635833740234
1596915930.7996247,91732,88.99602508544922
1596915931.5096455,91735,89.16943359375
1596916026.245027,92094,87.3279037475586
1596916032.4264789,92120,89.09989929199219
1596916196.217819,92729,87.65596008300781
1596916210.0847344,92788,87.3355941772461
1596916299.6626508,93126,87.94292449951172
1596916323.0365958,93223,88.96749877929688
1596916391.2084804,93471,87.53728485107422
1596916502.3591416,93901,88.35725402832031
1596916635.0064883,94380,89.4527359008789
1596916645.4973717,94424,88.62255096435547
1596916672.3148563,94536,89.74627685546875
1596916740.4627042,94784,89.10393524169922
1596916765.9111648,94891,88.86174774169922
1596916814.5639362,95057,88.84937286376953
1596916845.1699734,95184,90.68363189697266
1596916877.7857947,95321,89.10645294189453
1596916890.937984,95377,88.79987335205078
1596916907.9651787,95409,88.20327758789062
1596916924.821107,95480,89.91468048095703
1596917024.617187,95860,89.7745132446289
1596917045.6456585,95949,89.03461456298828
1596917051.1203985,95972,89.36939239501953
1596917139.0284545,96301,89.822998046875
1596917203.9983492,96535,87.86785125732422
1596917219.5174232,96600,90.73001861572266
1596917328.654368,97018,88.78372192382812
1596917370.7912612,97156,89.12614440917969
1596917387.3942413,97226,89.95613098144531
1596917404.0796587,97296,89.29962158203125
1596917432.5968876,97416,89.69184112548828
1596917443.0082953,97460,88.41114044189453
1596917484.7165744,97596,90.32007598876953
1596917498.3241978,97653,89.32959747314453
1596917519.666848,97742,88.59967803955078
1596917532.451073,97796,89.4909439086914
1596917560.6481214,97876,88.54598236083984
1596917587.3220832,97986,89.31744384765625
1596917623.599164,98139,88.8725357055664
1596917650.2516465,98212,88.05813598632812
1596917696.0112545,98404,89.41976165771484
1596917712.6369557,98474,89.66773986816406
1596917724.17408,98523,89.8117904663086
1596917869.8365214,99055,88.87065124511719
1596917986.2926567,99506,89.32681274414062
1596918011.413492,99612,88.43883514404297
1596918011.8777394,99614,88.5461654663086
1596918085.6316586,99884,86.69942474365234
1596918189.9642298,100284,88.3810043334961
1596918266.121974,100566,88.8109359741211
1596918271.6241786,100589,88.02054595947266
1596918319.499351,100751,87.23052978515625
1596918345.2997234,100858,87.65377044677734
1596918359.258057,100917,89.10015106201172
1596918361.3846292,100926,89.35193634033203
1596918378.22822,100997,89.1510238647461
1596918405.3856897,101072,90.8592529296875
1596918425.240931,101155,88.24332427978516
1596918443.9625847,101234,88.85890197753906
1596918467.737186,101335,90.15145874023438
1596918472.5061128,101355,88.38400268554688
1596918499.9865408,101431,89.4704360961914
1596918513.4883976,101488,93.81555938720703
1596918516.0910618,101499,90.5120849609375
1596918626.4578667,101923,89.1287612915039
1596918631.1269932,101943,89.5844497680664
1596918726.8787055,102307,89.14009857177734
1596918784.2063558,102509,90.99427795410156
1596918791.8092947,102541,88.29115295410156
1596918804.6823368,102595,85.55169677734375
1596918826.3780499,102685,88.7565689086914
1596918882.1429522,102880,88.1436538696289
1596918889.5697777,102911,89.41783905029297
1596918902.6779816,102966,89.66539001464844
1596918910.8394651,103001,91.01608276367188
1596918913.2090807,103011,90.87876892089844
1596918968.8904884,103206,87.74935150146484
1596919029.6263924,103462,90.17935180664062
1596919052.0027328,103517,87.99810791015625
1596919163.6020694,103947,89.65287780761719
1596919251.051361,104276,88.68592834472656
1596919264.7476258,104334,92.92752838134766
1596919362.2165527,104704,86.43196868896484
1596919386.9773037,104808,93.39716339111328
1596919390.3227134,104822,89.52472686767578
1596919394.820421,104841,88.36270904541016
1596919404.59724,104882,88.31105041503906
1596919417.323177,104896,89.91444396972656
1596919420.8836899,104911,88.193359375
1596919423.955222,104924,87.90591430664062
1596919433.2539449,104963,90.67546081542969
1596919463.7836635,105093,88.98207092285156
1596919514.120879,105265,88.52581024169922
1596919554.003328,105434,90.22687530517578
1596919605.7119246,105610,88.32306671142578
1596919627.63988,105702,85.89029693603516
1596919644.5304492,105774,88.07947540283203
1596919647.9112976,105788,85.25365447998047
1596919757.5025373,106210,88.51123809814453
1596919771.0047693,106267,87.23454284667969
1596919809.762551,106390,88.45201873779297
1596919851.9286702,106566,87.40251922607422
1596919885.1147926,106666,89.04646301269531
1596919909.7632558,106769,90.73253631591797
1596919998.3134053,107103,89.52938079833984
1596920174.3215017,107764,88.01123046875
1596920183.9123046,107804,91.7325210571289
1596920191.7136853,107837,87.15719604492188
1596920235.3221374,108021,86.35527801513672
1596920356.1435893,108449,90.35420227050781
1596920388.5549977,108586,88.79741668701172
1596920519.8504403,109098,89.03572082519531
1596920563.388571,109242,87.3114013671875
1596920563.6206846,109243,89.54751586914062
1596920577.7963698,109301,89.74089813232422
1596920634.6234627,109501,89.44547271728516
1596920653.2350307,109580,90.14859771728516
1596920710.6661716,109822,89.1905517578125
1596920777.1383667,110063,88.89549255371094
1596920817.135214,110191,88.01593017578125
1596920825.0177407,110224,88.29618835449219
1596920871.4136515,110418,89.19182586669922
1596920885.6311295,110478,87.41520690917969
1596920920.8508737,110586,90.1134033203125
1596920929.3882325,110622,90.16913604736328
1596920933.8820531,110641,89.544677734375
1596920956.8347225,110737,90.24909973144531
1596921075.191702,111194,89.22111511230469
1596921094.338363,111235,89.63251495361328
1596921115.1868234,111323,89.85599517822266
1596921168.0933177,111545,88.86467742919922
1596921213.9456213,111698,89.15641021728516
1596921258.6718547,111887,88.19993591308594
1596921265.2733145,111915,87.8850326538086
1596921416.3782718,112470,89.30461120605469
1596921472.0651033,112664,89.03352355957031
1596921481.1761127,112703,88.58085632324219
1596921528.4503484,112902,89.1704330444336
1596921638.0018897,113322,90.7916488647461
1596921680.9926436,113463,89.44986724853516
1596921711.0200605,113589,88.56231689453125
1596921756.3871093,113741,89.11402893066406
1596921813.1913764,113980,89.67593383789062
1596921896.9918847,114292,89.13605499267578
1596921945.9442902,114459,89.09485626220703
1596921947.8482757,114467,88.99239349365234
1596922041.093445,114820,89.34661865234375
1596922107.2347426,115096,87.68388366699219
1596922129.0931544,115149,89.04759979248047
1596922223.4985607,115506,89.34297943115234
1596922226.3442814,115518,88.68203735351562
1596922285.499789,115765,89.34007263183594
1596922287.1416795,115772,90.98444366455078
1596922321.7101452,115878,89.14464569091797
1596922360.5329025,116039,86.55990600585938
1596922381.883861,116129,89.67958068847656
1596922468.4887652,116453,89.34980773925781
1596922518.446727,116624,90.14807891845703
1596922530.1868012,116673,87.82786560058594
1596922539.2569158,116711,87.90988159179688
1596922547.4250193,116745,86.46144104003906
1596922556.5073106,116783,87.53760528564453
1596922565.7348766,116822,90.04271697998047
1596922602.8465083,116938,89.13461303710938
1596922612.2313166,116977,90.69648742675781
1596922621.5676808,117016,88.12588500976562
1596922624.9090407,117030,89.62625122070312
1596922628.9774225,117047,89.26915740966797
1596922654.6669328,117155,89.24729919433594
1596922667.4601226,117209,86.45327758789062
1596922787.7344098,117635,90.54240417480469
1596922832.9043734,117825,89.19560241699219
1596922870.3523846,117941,88.8185043334961
1596922922.4980469,118161,92.77867889404297
1596922929.4552057,118190,88.50375366210938
1596923057.8453484,118651,89.82347869873047
1596923119.3527646,118908,86.71336364746094
1596923126.244774,118937,89.32427215576172
1596923150.1618822,118998,89.11339569091797
1596923222.2332325,119302,89.57330322265625
1596923271.5147786,119470,89.33116149902344
1596923402.282903,119979,93.52333068847656
1596923405.8647225,119994,89.22408294677734
1596923485.6668594,120291,88.32350158691406
1596923638.7957585,120854,88.1565170288086
1596923652.9682157,120914,88.92398834228516
1596923728.536051,121192,87.92900085449219
1596923728.7752628,121193,89.35905456542969
1596923755.0575876,121304,88.3362045288086
1596923761.7758687,121332,87.60922241210938
1596923768.9698768,121362,88.593017578125
1596923778.6586,121403,88.02752685546875
1596923815.6459303,121519,88.19364166259766
1596923900.5504253,121835,87.85729217529297
1596923910.5303466,121877,89.59405517578125
1596923919.192661,121913,89.9767074584961
1596923997.9054365,122205,88.95915985107422
1596924005.3200834,122236,88.97869873046875
1596924084.2027512,122529,89.35065460205078
1596924106.645495,122622,89.26637268066406
1596924109.4819489,122634,89.562744140625
1596924134.3056316,122739,88.74006652832031
1596924221.980159,123068,90.14495849609375
1596924369.3828797,123609,87.72457885742188
1596924375.0746572,123633,88.17304229736328
1596924382.9185057,123666,90.10105895996094
1596924495.9587157,124103,87.5080795288086
1596924511.5536983,124169,90.45805358886719
1596924518.09848,124197,88.19422149658203
1596924607.363677,124532,89.78394317626953
1596924659.2248013,124711,89.78660583496094
1596924670.8323548,124760,89.44254302978516
1596924671.5427623,124763,87.50223541259766
1596924674.1478863,124774,89.95841217041016
1596924684.5832112,124818,89.38594055175781
1596924747.2139542,125043,89.91267395019531
1596924805.7333367,125290,89.12828063964844
1596925117.9334357,126444,89.81326293945312
1596925175.6996615,126687,88.05081176757812
1596925244.1622567,126935,89.66108703613281
1596925256.713236,126988,89.93180847167969
1596925291.9496517,127097,90.16596984863281
1596925323.5434008,127230,88.93016815185547
1596925367.535976,127414,89.76238250732422
1596925407.4942124,127542,90.52967834472656
1596925420.0639675,127595,92.01026153564453
1596925430.0387435,127637,88.88848114013672
1596925455.6361256,127746,89.65985107421875
1596925457.3022974,127753,87.77166748046875
1596925474.3933666,127785,89.60697174072266
1596925482.043774,127817,88.18221282958984
1596925496.5815258,127878,89.9959487915039
1596925500.871296,127896,89.72620391845703
1596925552.0336902,128112,88.8603744506836
1596925607.4140306,128304,89.4068603515625
1596925631.9913702,128408,88.90496826171875
1596925646.552668,128470,89.25943756103516
1596925697.3590803,128644,88.03113555908203
1596925755.9087217,128852,89.1429214477539
1596925825.975142,129146,88.7171859741211
1596925844.7434814,129186,90.70889282226562
1596925876.66211,129318,88.1756591796875
1596925895.1332216,129396,90.27184295654297
1596925897.4911833,129406,88.1305923461914
1596925900.3030818,129418,88.81273651123047
1596925902.1551456,129426,94.2051773071289
1596925908.8364725,129454,88.9280776977539
1596925920.2766116,129502,88.38041687011719
1596925939.7558806,129545,88.22004699707031
1596925969.994631,129672,89.71549987792969
1596926006.0286589,129824,88.69657897949219
1596926039.246631,129925,89.11370849609375
1596926073.4984488,130068,88.85967254638672
1596926074.2072797,130071,89.53067779541016
1596926096.4706514,130165,89.52447509765625
1596926141.982747,130316,89.92860412597656
1596926243.1853933,130703,87.52035522460938
1596926250.2878716,130733,91.33879852294922
1596926257.8941288,130765,90.35973358154297
1596926296.0925233,130926,90.69683837890625
1596926319.6799803,130986,89.09004211425781
1596926325.638651,131011,88.7420654296875
1596926449.4261544,131491,88.70026397705078
1596926452.0189402,131502,89.30778503417969
1596926503.689168,131680,88.79817962646484
1596926509.1110675,131703,88.22474670410156
1596926516.483649,131734,88.9182357788086
1596926550.084511,131876,88.02742767333984
1596926553.4615037,131890,92.68661499023438
1596926719.099282,132506,89.10181427001953
1596926759.5052998,132676,87.88160705566406
1596926825.9948661,132916,90.17840576171875
1596926829.7807543,132932,88.87747955322266
1596926871.5014627,133067,90.65320587158203
1596926904.7064376,133206,87.73473358154297
1596926931.1858656,133318,90.06422424316406
1596926983.0853536,133496,89.40888977050781
1596926990.673243,133528,89.00540924072266
1596927007.7760746,133600,92.33903503417969
1596927079.1223278,133860,87.94722747802734
1596927114.1339316,134007,87.67640686035156
1596927211.6047335,134376,91.37090301513672
1596927214.7131052,134389,89.88961791992188
1596927244.4901311,134474,86.4481201171875
1596927285.0341532,134645,88.495849609375
1596927338.315614,134829,90.05326080322266
1596927343.8352058,134852,89.26771545410156
1596927345.0389283,134857,89.30998992919922
1596927349.8538177,134877,91.86878967285156
1596927375.1470187,134983,88.2819595336914
1596927466.1617029,135327,87.98023223876953
1596927544.3841462,135615,86.73982238769531
1596927614.8425596,135872,89.20962524414062
1596927695.3529696,136209,87.44454956054688
1596927721.9061675,136280,89.12774658203125
1596927740.423121,136358,89.1253890991211
1596927824.7801385,136673,89.22303771972656
1596927825.972218,136678,88.96131134033203
1596927829.5181322,136693,89.16786193847656
1596927917.7483058,137023,89.11502838134766
1596927925.2428446,137055,90.32308959960938
1596927971.9191244,137252,89.93292999267578
1596928035.7817671,137482,89.29646301269531
1596928055.4953446,137565,89.03227996826172
1596928060.05148,137584,89.20218658447266
1596928094.2498274,137687,87.783447265625
1596928107.772073,137744,88.968017578125
1596928160.8602483,137966,89.48593139648438
1596928215.6054945,138156,88.8531494140625
1596928293.5896502,138444,88.75587463378906
1596928300.1720479,138472,91.00662231445312
1596928320.4825852,138558,88.07653045654297
1596928420.6426194,138939,88.80533599853516
1596928425.854036,138961,87.39273071289062
1596928505.998293,139258,88.655029296875
1596928549.8779829,139403,89.28588104248047
1596928560.8726368,139449,88.31145477294922
1596928695.523319,139975,89.8651123046875
1596928704.8656385,140015,89.50186157226562
1596928706.7743416,140023,88.17613983154297
1596928711.9750829,140045,89.59638214111328
1596928714.3460093,140055,89.95062255859375
1596928742.023936,140131,89.88159942626953
1596928750.178489,140165,89.24279022216797
1596928770.69381,140252,90.78131866455078
1596928778.0593262,140283,90.93814849853516
1596928898.5863838,140750,90.31327819824219
1596928950.0232227,140927,90.70968627929688
1596928964.7496758,140989,88.11988067626953
1596929029.7295666,141222,88.5187759399414
1596929031.1058214,141228,89.0395736694336
1596929184.788532,141834,88.49422454833984
1596929189.3404543,141853,89.81035614013672
1596929207.4247003,141889,89.1412353515625
1596929230.3203733,141986,91.25446319580078
1596929276.214681,142179,89.66384887695312
1596929280.2820241,142196,90.1671371459961
1596929280.5160444,142197,89.56393432617188
1596929361.2806232,142496,88.38154602050781
1596929369.8236256,142532,90.1026840209961
1596929431.8013313,142751,89.87734985351562
1596929465.4292564,142892,90.04070281982422
1596929544.8475435,143186,90.37057495117188
1596929591.3114555,143342,86.76652526855469
1596929625.5272346,143485,88.74324035644531
1596929646.0239499,143571,87.24562072753906
1596929648.3912473,143581,89.05465698242188
1596929691.5193384,143722,88.61685180664062
1596929702.3014333,143767,89.15650177001953
1596929708.2651048,143792,88.45925903320312
1596929738.3001368,143918,87.09823608398438
1596929764.2959626,143988,88.2112045288086
1596929804.5003371,144157,88.55213928222656
1596929820.9373333,144226,89.95623016357422
1596929835.0271885,144285,90.77397918701172
1596929872.6497464,144404,89.99710083007812
1596929902.299697,144528,90.41093444824219
1596929907.3429835,144549,89.79649353027344
1596930100.9354868,145280,89.04857635498047
1596930190.1186213,145612,87.44009399414062
1596930192.7074466,145623,91.12535858154297
1596930213.658692,145711,88.72602081298828
1596930232.4518545,145750,88.72396087646484
1596930242.3020911,145791,89.08116912841797
1596930276.058215,145932,89.3190689086914
1596930376.3899615,146312,89.87273406982422
1596930397.1825793,146399,90.29825592041016
1596930477.7980306,146696,89.99505615234375
1596930639.7529097,147296,89.24842071533203
1596930653.9967155,147356,88.26102447509766
1596930656.348697,147366,87.45452117919922
1596930696.1986215,147491,89.71995544433594
1596930841.6784751,148063,90.06222534179688
1596930871.8031628,148189,89.85438537597656
1596930904.7076545,148288,87.47299194335938
1596930937.5300934,148424,89.7101058959961
1596930976.3969696,148546,87.17579650878906
1596930990.0885417,148604,89.0015640258789
1596931006.3587186,148673,85.6845474243164
1596931007.30801,148677,88.70452117919922
1596931031.6139996,148778,90.13785552978516
1596931052.186051,148864,88.33464813232422
1596931055.787593,148879,90.02340698242188
1596931209.368137,149442,90.15095520019531
1596931236.3769135,149555,87.581787109375
1596931276.2429552,149683,89.2801284790039
1596931279.7648854,149698,88.1541519165039
1596931296.584123,149768,89.03041076660156
1596931324.9250944,149886,87.82276916503906
1596931337.1038182,149937,89.86387634277344
1596931361.3626277,149999,88.94169616699219


==> plot_data/angle_data/run-MOBILENETV2_models_PAL_1_PAL_45000_150000_128_1_0_0.8_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1596891794.2905178,42,89.48506927490234
1596891825.781513,167,90.63311004638672
1596891841.3870091,229,91.22994232177734
1596891910.4269948,474,85.02928924560547
1596891926.0050137,536,85.00933837890625
1596891936.8527606,579,84.79566955566406
1596891938.6225886,586,87.19501495361328
1596891950.6807985,634,90.18255615234375
1596891953.9386487,647,86.6806869506836
1596891977.0517333,714,84.6864242553711
1596892000.7020094,808,97.2256851196289
1596892052.6728873,1014,85.60249328613281
1596892139.3729837,1333,86.42786407470703
1596892152.4564407,1385,85.71539306640625
1596892154.2287412,1392,85.94140625
1596892171.7953794,1436,81.25825500488281
1596892236.1623905,1691,73.25355529785156
1596892247.009968,1734,84.040283203125
1596892247.7672174,1737,80.29745483398438
1596892289.5798917,1877,81.59212493896484
1596892299.5991428,1917,77.09825134277344
1596892329.6618493,2036,79.69738006591797
1596892404.8551662,2307,78.3059310913086
1596892425.5391784,2389,76.1130142211914
1596892456.6420915,2485,74.89320373535156
1596892456.9017143,2486,74.15716552734375
1596892507.0807042,2685,73.8416976928711
1596892602.9002392,3038,72.37445831298828
1596892658.0417054,3230,74.40669250488281
1596892662.051293,3246,70.20210266113281
1596892676.9075952,3305,68.4363021850586
1596892762.5313714,3618,65.97020721435547
1596892763.0300648,3620,70.24693298339844
1596892775.609841,3670,70.44993591308594
1596892813.6258907,3821,72.67047119140625
1596892854.4327412,3956,68.65679931640625
1596892952.1938543,4317,68.79491424560547
1596892973.0953007,4400,69.80572509765625
1596892996.208776,4492,71.21959686279297
1596893000.5058422,4509,69.86894989013672
1596893049.6355913,4676,66.1828842163086
1596893077.7981637,4788,64.64486694335938
1596893130.7168937,4971,67.23158264160156
1596893171.7264671,5134,69.70801544189453
1596893231.776499,5345,68.926025390625
1596893235.2863064,5359,70.10330200195312
1596893333.8782735,5723,68.22077178955078
1596893369.4926248,5864,69.0311508178711
1596893380.3267834,5907,74.64093017578125
1596893408.0937982,5990,69.88384246826172
1596893461.1659777,6200,69.85928344726562
1596893465.96923,6219,69.63993835449219
1596893562.495024,6574,67.75125885009766
1596893601.0156884,6699,69.37775421142578
1596893604.021612,6711,67.63602447509766
1596893640.010642,6854,70.204345703125
1596893668.3554344,6966,70.85890197753906
1596893722.8384228,7155,69.9180679321289
1596893780.1305902,7382,70.17549133300781
1596893806.7621982,7460,71.31806945800781
1596893807.520899,7463,70.18964385986328
1596893899.0658963,7798,72.88220977783203
1596893907.8575587,7833,71.83209991455078
1596893966.59303,8066,72.36085510253906
1596894002.2301238,8180,71.0387191772461
1596894012.5660872,8221,73.03340911865234
1596894048.404769,8363,79.7594223022461
1596894089.4631152,8498,71.99515533447266
1596894091.975337,8508,73.28833770751953
1596894115.4115722,8601,71.5746078491211
1596894192.1752284,8878,72.660400390625
1596894206.5877194,8935,76.89376831054688
1596894295.3556614,9260,75.02825164794922
1596894347.767161,9468,74.46197509765625
1596894376.4020898,9554,76.09761047363281
1596894379.653122,9567,77.04032135009766
1596894412.7218676,9698,72.78649139404297
1596894603.3491616,10399,79.1932373046875
1596894623.5204859,10479,74.0704574584961
1596894634.3222148,10522,75.11637878417969
1596894662.7374482,10607,76.16473388671875
1596894706.455546,10780,82.57817840576172
1596894737.1243951,10902,78.35321807861328
1596894737.881227,10905,77.03480529785156
1596894760.2727258,10966,76.25479888916016
1596894773.994111,11020,77.88070678710938
1596894794.7051601,11102,75.20712280273438
1596894910.0338018,11532,78.47614288330078
1596894918.6217637,11566,77.48489379882812
1596894955.654123,11685,80.7508773803711
1596894974.193544,11759,78.83860778808594
1596895034.0127177,11969,78.94251251220703
1596895035.2702794,11974,78.64253234863281
1596895083.1822648,12164,84.03306579589844
1596895114.9538095,12290,75.59049987792969
1596895276.9940326,12877,80.26126861572266
1596895323.450385,13034,76.51100158691406
1596895330.2972982,13061,81.84265899658203
1596895472.530527,13597,77.77731323242188
1596895478.2755947,13620,77.57012939453125
1596895533.2474775,13810,83.64954376220703
1596895643.8303564,14221,81.07984161376953
1596895662.1758928,14294,80.11322784423828
1596895673.1636875,14338,83.96389770507812
1596895707.7298422,14447,83.70228576660156
1596895755.9443064,14638,82.27228546142578
1596895763.42015,14668,84.72608947753906
1596895791.4534914,14779,79.84465789794922
1596895822.1881027,14873,82.0421142578125
1596895980.4373448,15473,87.43887329101562
1596895995.9611375,15507,81.44058990478516
1596896060.769802,15764,83.28553009033203
1596896156.4515603,16116,87.30571746826172
1596896215.2463868,16321,85.35112762451172
1596896357.4773972,16857,86.08863830566406
1596896417.1584475,17066,84.42681884765625
1596896424.9269676,17097,84.8778305053711
1596896487.460507,17317,81.43128204345703
1596896492.9987965,17339,83.5257797241211
1596896544.3590026,17543,84.77417755126953
1596896547.883578,17557,86.1223373413086
1596896794.4040573,18451,84.36299896240234
1596896976.4957674,19116,84.44905853271484
1596896989.8837872,19169,86.47956848144531
1596897088.2300687,19531,85.55573272705078
1596897115.655559,19640,87.2783432006836
1596897119.1565626,19654,86.6805419921875
1596897145.6281686,19731,84.51758575439453
1596897212.0459695,19995,87.93346405029297
1596897226.6328163,20053,88.31519317626953
1596897228.9082553,20062,87.53205108642578
1596897255.108646,20138,87.5468521118164
1596897281.730848,20244,84.13020324707031
1596897283.7073443,20252,87.52024841308594
1596897301.6079557,20323,87.62326049804688
1596897338.2005763,20440,83.86636352539062
1596897363.100606,20539,86.57453155517578
1596897372.9241972,20578,85.33258056640625
1596897430.719991,20779,87.78789520263672
1596897431.477402,20782,85.04987335205078
1596897449.8959293,20855,83.3149642944336
1596897506.5334227,21080,87.401123046875
1596897529.6117115,21144,86.234375
1596897551.8937247,21232,86.27275085449219
1596897573.7037137,21319,87.80796813964844
1596897632.1906881,21523,88.7153549194336
1596897721.153256,21848,89.30025482177734
1596897828.4938357,22245,88.66903686523438
1596897849.921932,22330,87.78390502929688
1596897856.9183633,22358,87.36483764648438
1596898068.242618,23138,85.33209228515625
1596898070.7579415,23148,87.8385238647461
1596898081.8594358,23192,88.16108703613281
1596898088.389359,23218,88.35936737060547
1596898112.6757052,23286,84.42585754394531
1596898131.5677054,23361,86.03433990478516
1596898148.155103,23427,86.49011993408203
1596898176.8107617,23540,87.94537353515625
1596898216.9349365,23670,87.16666412353516
1596898219.7179942,23681,86.90087127685547
1596898224.7486756,23701,86.20694732666016
1596898291.6982687,23938,89.18626403808594
1596898344.408934,24147,88.12892150878906
1596898378.5814886,24282,86.07072448730469
1596898379.091514,24284,89.21963500976562
1596898395.8840704,24322,88.0322494506836
1596898471.4171813,24621,87.0437240600586
1596898503.3556986,24719,89.7790298461914
1596898505.383648,24727,86.27498626708984
1596898549.2093146,24901,87.41719055175781
1596898557.5344603,24934,89.70977783203125
1596898645.0134552,25253,84.14867401123047
1596898665.0418358,25332,86.50352478027344
1596898687.0419414,25391,86.47862243652344
1596898800.2861562,25812,89.70511627197266
1596898809.0546997,25847,87.975341796875
1596898827.6455646,25921,85.98365020751953
1596898931.0092802,26303,87.14112091064453
1596899069.8523026,26797,90.32426452636719
1596899070.1035762,26798,87.84664154052734
1596899077.9614518,26829,87.68850708007812
1596899163.967137,27142,86.49812316894531
1596899167.0024903,27154,89.00281524658203
1596899168.2763386,27159,87.20958709716797
1596899197.1626015,27274,84.59142303466797
1596899262.5314124,27505,87.59385681152344
1596899287.1232321,27603,87.44679260253906
1596899295.9490948,27638,88.1016845703125
1596899350.4051716,27825,87.61465454101562
1596899373.319703,27916,86.26019287109375
1596899512.3032897,28438,88.29722595214844
1596899546.0379937,28543,85.54351806640625
1596899660.6829906,28970,89.61017608642578
1596899667.1598735,28996,86.64129638671875
1596899683.8293703,29062,87.91146850585938
1596899719.0431275,29201,89.86186218261719
1596899741.8312168,29263,89.51455688476562
1596899794.2802732,29471,87.62869262695312
1596899798.333774,29487,88.7318344116211
1596899836.751625,29611,87.47350311279297
1596899891.715892,29829,88.25521087646484
1596899943.2503793,30005,86.82691955566406
1596899949.7894485,30031,89.63690948486328
1596899985.8311787,30174,88.95246124267578
1596900031.609625,30327,87.63444519042969
1596900067.5413468,30470,88.87387084960938
1596900103.3994718,30612,91.29558563232422
1596900134.1078863,30706,89.1770248413086
1596900137.6636493,30720,87.68559265136719
1596900324.7766492,31406,87.2413558959961
1596900334.0466006,31443,90.546142578125
1596900405.0560331,31696,88.16123962402344
1596900451.3004215,31880,87.4131088256836
1596900465.5289888,31936,88.48269653320312
1596900482.7421715,32004,86.89813232421875
1596900541.0493538,32207,87.7088623046875
1596900605.7807312,32435,88.32567596435547
1596900632.8073514,32542,87.52912139892578
1596900661.8383348,32657,88.64862060546875
1596900695.6630166,32762,90.37236022949219
1596900728.8339756,32894,91.6425552368164
1596900730.8514452,32902,88.6120376586914
1596900764.249834,33034,89.4058837890625
1596900808.3890238,33181,88.1529541015625
1596900831.0469337,33271,88.19768524169922
1596900848.7384262,33341,88.82832336425781
1596900857.318661,33375,87.75825500488281
1596900864.4163086,33403,89.88375091552734
1596900955.8343823,33737,87.63321685791016
1596900958.8505597,33749,88.5690689086914
1596900963.648162,33768,87.15401458740234
1596900967.944077,33785,89.13134765625
1596900988.6858373,33839,88.81791687011719
1596900998.0393844,33876,90.28610229492188
1596901007.3487206,33913,88.43537139892578
1596901038.39762,34036,87.90632629394531
1596901064.917197,34141,88.0994873046875
1596901127.7802808,34362,90.24457550048828
1596901133.062299,34383,88.5816650390625
1596901176.2575498,34525,87.02780151367188
1596901194.836738,34599,88.39915466308594
1596901241.3355527,34783,90.47350311279297
1596901394.4289227,35333,89.1688003540039
1596901399.7745926,35354,89.73310852050781
1596901405.5727742,35377,89.91584014892578
1596901432.3588917,35483,90.750244140625
1596901462.1305573,35573,87.1553955078125
1596901512.1524143,35771,92.24667358398438
1596901531.9256148,35849,85.4464111328125
1596901565.3239832,35953,88.9101791381836
1596901569.6148498,35970,89.8072280883789
1596901586.3726654,36037,87.9932861328125
1596901639.2752707,36246,89.9866714477539
1596901653.75181,36275,89.17826080322266
1596901750.2143962,36629,90.78172302246094
1596901757.7479625,36659,89.80540466308594
1596901785.0323417,36767,87.80310821533203
1596901805.99099,36850,88.05110931396484
1596901820.3568008,36907,88.23164367675781
1596901901.844461,37202,88.87398529052734
1596901981.3013003,37489,87.4529037475586
1596902057.6202047,37764,88.13855743408203
1596902085.9177058,37876,88.11705017089844
1596902172.8370667,38192,90.34024047851562
1596902242.18124,38439,89.83043670654297
1596902246.1805935,38455,90.12777709960938
1596902320.2138853,38720,88.87561798095703
1596902350.4126947,38840,89.13373565673828
1596902386.073963,38981,89.67698669433594
1596902472.813421,39296,89.92491912841797
1596902582.377794,39702,89.20823669433594
1596902589.4588008,39730,87.82018280029297
1596902609.474582,39781,89.12630462646484
1596902633.8921447,39878,88.34458923339844
1596902641.741095,39909,87.5522689819336
1596902669.783387,40020,84.97377014160156
1596902746.6301556,40296,89.88401794433594
1596902805.1542704,40500,89.1171875
1596902842.2262921,40647,91.14213562011719
1596902846.275184,40663,88.33626556396484
1596902847.2991815,40667,89.79485321044922
1596902855.6382234,40700,89.52876281738281
1596902860.6840122,40720,89.0560073852539
1596902879.1138463,40793,90.5136489868164
1596902948.4768972,41040,87.66284942626953
1596903007.086552,41244,89.77024841308594
1596903013.9171243,41271,88.12660217285156
1596903031.552394,41341,87.06217956542969
1596903088.8496568,41539,90.40296936035156
1596903092.891478,41555,91.4413833618164
1596903246.3744588,42134,88.0555648803711
1596903333.3480966,42450,89.21405792236328
1596903337.9401643,42468,89.13114166259766
1596903398.0694535,42678,89.39936065673828
1596903624.5460007,43518,87.6039810180664
1596903646.9518244,43607,92.30802154541016
1596903654.9540756,43639,88.42655944824219
1596903680.266952,43711,89.78985595703125
1596903687.0711534,43738,90.392578125
1596903688.08175,43742,88.19722747802734
1596903704.0536017,43805,88.25836944580078
1596903751.4490385,43993,89.20405578613281
1596903778.8111784,44073,89.27932739257812
1596903810.8617706,44200,89.10890197753906
1596903812.617346,44207,89.03546905517578
1596903823.7374842,44251,90.94345092773438
1596903837.1159863,44304,90.13398742675781
1596903915.3427162,44585,89.38030242919922
1596903980.8534176,44816,87.04316711425781
1596904018.2871099,44964,90.03172302246094
1596904112.934362,45310,88.46666717529297
1596904115.2435503,45319,92.5787582397461
1596904128.591833,45372,86.89728546142578
1596904169.9498627,45507,89.99766540527344
1596904208.2650034,45658,88.73699188232422
1596904389.533423,46318,88.83464813232422
1596904393.5784638,46334,89.96112060546875
1596904413.5362527,46413,88.82839965820312
1596904442.4967444,46499,89.47615051269531
1596904644.6307259,47241,89.49375915527344
1596904659.8234699,47301,87.63204956054688
1596904738.7652318,47585,89.95281219482422
1596904752.2474942,47638,88.80935668945312
1596904760.0257573,47669,90.75287628173828
1596904769.1450145,47705,89.16156768798828
1596904779.060031,47744,88.70703125
1596904821.1675935,47882,89.38188171386719
1596904837.5178077,47947,89.5104751586914
1596904843.329542,47970,89.02794647216797
1596904870.0774627,48076,87.3316650390625
1596904896.5842452,48181,89.64849090576172
1596904915.2920074,48227,87.99968719482422
1596904989.8476567,48522,95.00645446777344
1596905078.332787,48844,89.52757263183594
1596905193.6832244,49272,86.86307525634766
1596905220.917001,49351,89.2093505859375
1596905252.8438735,49477,88.55280303955078
1596905400.8638828,50006,88.89541625976562
1596905413.5259383,50056,89.50723266601562
1596905437.0570219,50149,89.28749084472656
1596905441.1110663,50165,90.6509017944336
1596905448.674819,50195,88.11661529541016
1596905467.1262116,50268,86.72761535644531
1596905565.4181597,50629,90.68465423583984
1596905620.4572062,50819,88.8280029296875
1596905660.8616402,50979,90.32015228271484
1596905707.1468103,51134,89.36844635009766
1596905730.5791242,51227,90.98455810546875
1596905744.4730353,51282,90.28727722167969
1596905889.1849682,51798,88.4830093383789
1596905891.1922553,51806,88.64105987548828
1596905928.6547945,51954,86.79066467285156
1596905940.4065967,52001,92.91136932373047
1596906021.143031,52292,89.75032806396484
1596906036.5266476,52353,90.67637634277344
1596906083.3210032,52510,90.2313003540039
1596906126.7143276,52682,88.26060485839844
1596906190.4759674,52906,89.89490509033203
1596906198.81747,52939,89.18991088867188
1596906237.3187351,53092,87.62047576904297
1596906241.1697042,53107,89.53215026855469
1596906339.5257533,53468,87.91847229003906
1596906406.7459235,53706,89.14028930664062
1596906408.5238335,53713,93.49332427978516
1596906409.5165215,53717,89.6345443725586
1596906410.5176103,53721,88.94134521484375
1596906453.4255905,53862,90.43453216552734
1596906464.5058248,53906,88.78970336914062
1596906506.4868522,54072,88.68562316894531
1596906515.584578,54108,88.86858367919922
1596906519.363322,54123,91.56523132324219
1596906556.432878,54241,89.78791809082031
1596906677.2922127,54691,90.9428482055664
1596906706.7206085,54807,88.93659210205078
1596906746.8047578,54937,91.14783477783203
1596906758.2799017,54982,90.15715026855469
1596906811.605538,55193,89.69230651855469
1596906845.6183681,55299,88.34803009033203
1596906907.1970387,55543,89.34390258789062
1596906909.2276058,55551,90.4671859741211
1596906957.4967701,55713,88.80704498291016
1596906970.8886082,55766,89.84568786621094
1596907129.6110942,56337,87.02923583984375
1596907172.5833147,56507,88.72246551513672
1596907176.1093693,56521,88.75996398925781
1596907198.0698502,56608,88.19606018066406
1596907250.669079,56787,88.67567443847656
1596907259.0154874,56820,89.3917236328125
1596907303.9958723,56999,89.2493896484375
1596907387.1171389,57299,88.16988372802734
1596907388.6176734,57305,91.65882873535156
1596907441.2384472,57484,90.64336395263672
1596907518.2988274,57760,89.21741485595703
1596907660.7836328,58295,88.24280548095703
1596907704.7292116,58440,92.21259307861328
1596907734.0200863,58556,89.74191284179688
1596907755.5076752,58641,88.1692123413086
1596907775.2039819,58719,87.58596801757812
1596907782.0103602,58746,87.90536499023438
1596907786.308039,58763,90.44679260253906
1596907927.4743967,59264,88.98003387451172
1596907939.2991374,59311,88.4881591796875
1596907969.7944493,59432,89.99767303466797
1596908029.7918582,59640,89.71546173095703
1596908037.3460526,59670,89.2315902709961
1596908173.2036896,60179,89.13826751708984
1596908174.7266495,60185,88.67933654785156
1596908187.5725682,60207,89.6795654296875
1596908210.320894,60297,89.44417572021484
1596908255.2839007,60475,89.83740234375
1596908454.3026078,61205,88.66555786132812
1596908479.5826395,61276,90.26238250732422
1596908520.5141873,61438,89.06013488769531
1596908544.6164522,61534,91.58533477783203
1596908588.9659622,61680,88.38096618652344
1596908711.9888582,62139,88.24967956542969
1596908732.1363523,62219,89.42343139648438
1596908814.641371,62516,91.09854888916016
1596908822.4948804,62547,90.4493179321289
1596908912.4151013,62874,90.083984375
1596908957.5950327,63024,88.3706283569336
1596909007.012839,63220,90.18496704101562
1596909041.8894515,63358,87.90202331542969
1596909066.9333336,63428,91.37381744384766
1596909067.1842701,63429,89.23263549804688
1596909088.3323283,63513,90.8331298828125
1596909128.2511299,63671,87.93858337402344
1596909184.473032,63865,87.5700912475586
1596909215.4895828,63988,89.13519287109375
1596909250.5968945,64098,88.20647430419922
1596909282.7257943,64225,89.28498840332031
1596909362.37498,64511,89.18611907958984
1596909364.905489,64521,88.99034881591797
1596909406.9006414,64687,88.99406433105469
1596909465.2122533,64889,89.22314453125
1596909562.5947328,65245,90.26231384277344
1596909574.5411139,65292,88.98819732666016
1596909614.457521,65450,87.7126235961914
1596909629.641802,65481,87.6021728515625
1596909660.071552,65601,90.66598510742188
1596909670.7024658,65643,88.08246612548828
1596909687.2955089,65709,86.42521667480469
1596909744.7667265,65907,87.40188598632812
1596909780.5669284,66049,90.90348052978516
1596909851.0756445,66298,88.97647094726562
1596909946.7547638,66647,89.6153335571289
1596909982.1374593,66787,89.05929565429688
1596910030.2914033,66948,87.29859924316406
1596910037.2957764,66976,88.96304321289062
1596910048.6771507,67021,88.9786376953125
1596910161.908572,67440,94.44477081298828
1596910384.74749,68263,88.44532012939453
1596910389.3103735,68281,89.51976013183594
1596910421.2292283,68378,89.07872772216797
1596910434.1394153,68429,88.95198059082031
1596910474.7705026,68590,88.87875366210938
1596910567.9022658,68929,90.18665313720703
1596910582.8361778,68988,88.6175765991211
1596910636.3429363,69171,89.59298706054688
1596910639.8546662,69185,89.61579895019531
1596910715.4278324,69455,89.66511535644531
1596910720.7507448,69476,90.41841125488281
1596910789.5319734,69719,91.90872955322266
1596910809.5399942,69798,90.13599395751953
1596910838.9981565,69915,89.91785430908203
1596910991.9263978,70462,88.70265197753906
1596911021.8185694,70580,88.91132354736328
1596911040.921375,70656,90.71952819824219
1596911113.7187138,70915,90.44051361083984
1596911134.063435,70996,90.12948608398438
1596911250.863356,71428,89.0677490234375
1596911290.1277215,71554,89.42218780517578
1596911296.7072248,71580,87.46681213378906
1596911326.1016786,71696,89.8339614868164
1596911372.377804,71850,87.74380493164062
1596911386.5042408,71906,88.85506439208984
1596911399.4280496,71957,87.74061584472656
1596911404.9329164,71979,89.29759216308594
1596911413.2870038,72012,90.30335998535156
1596911419.649951,72037,91.00804901123047
1596911492.677913,72297,88.46710968017578
1596911493.1786618,72299,90.79058837890625
1596911518.8797123,72401,90.45077514648438
1596911519.6334414,72404,89.53235626220703
1596911565.8821836,72558,90.2693099975586
1596911607.5667913,72723,89.06996154785156
1596911653.182912,72873,88.98277282714844
1596911687.5499341,73009,89.69701385498047
1596911730.6080136,73179,89.20438385009766
1596911773.0681784,73318,89.84117889404297
1596911899.3476002,73789,88.90281677246094
1596911900.6006086,73794,88.99275207519531
1596911912.556339,73841,89.08892059326172
1596911927.8508344,73901,89.0627212524414
1596911940.904595,73924,89.45262145996094
1596912007.2279787,74187,89.3531723022461
1596912008.9854462,74194,89.99235534667969
1596912202.4934926,74901,90.8989486694336
1596912277.9569898,75171,89.51116180419922
1596912360.6955807,75469,92.3582992553711
1596912365.2395163,75487,88.28042602539062
1596912385.5704596,75567,91.92655944824219
1596912484.3743143,75928,88.58930969238281
1596912524.1328156,76056,91.045166015625
1596912535.1148238,76099,88.54380798339844
1596912565.2752676,76218,88.15058135986328
1596912626.4673622,76431,88.76708984375
1596912639.3596885,76482,87.92964172363281
1596912675.7108154,76626,90.57261657714844
1596912687.6554327,76673,88.36577606201172
1596912724.8130002,76790,89.47206115722656
1596912754.1499965,76906,91.70923614501953
1596912755.9250035,76913,91.64501190185547
1596912835.3823113,77198,89.33362579345703
1596912867.127684,77324,88.32295227050781
1596912926.6550338,77530,89.59478759765625
1596913002.7699227,77802,88.29793548583984
1596913027.7985094,77901,88.25189971923828
1596913087.1523972,78135,89.21726989746094
1596913112.8195555,78208,90.59920501708984
1596913127.1099648,78265,89.85372924804688
1596913263.736429,78775,89.34765625
1596913280.904724,78843,89.65887451171875
1596913307.790384,78920,90.04395294189453
1596913311.3188348,78934,88.76749420166016
1596913321.1021307,78973,87.87519073486328
1596913329.198757,79005,89.50199890136719
1596913413.5462863,79309,91.18194580078125
1596913441.1999547,79418,89.20729064941406
1596913493.7929757,79597,90.02542877197266
1596913596.7680907,79975,87.94530487060547
1596913610.8340197,80031,89.31694793701172
1596913611.8594153,80035,89.5669174194336
1596913628.404403,80100,88.2444839477539
1596913644.8356276,80165,88.77793884277344
1596913709.179668,80390,89.81822967529297
1596913713.2655275,80406,89.46955871582031
1596913749.7423084,80550,88.23920440673828
1596913756.3047512,80576,90.50370025634766
1596913772.9678013,80613,88.95410919189453
1596913877.2604973,80996,90.1537094116211
1596913882.0649962,81015,91.00076293945312
1596913907.8696659,81117,90.18739318847656
1596913982.0610254,81381,87.97518157958984
1596914010.5724647,81494,88.16748046875
1596914019.43183,81529,88.71014404296875
1596914133.854953,81952,90.55387115478516
1596914354.1117628,82736,89.83538818359375
1596914362.7292087,82770,90.03526306152344
1596914382.6472123,82849,88.0047378540039
1596914447.392394,83075,88.23145294189453
1596914460.540455,83127,87.71330261230469
1596914495.8723388,83267,88.62445068359375
1596914564.626609,83510,90.23552703857422
1596914628.5242667,83762,93.91230773925781
1596914676.6264255,83923,89.06763458251953
1596914745.0370026,84165,89.97180938720703
1596914753.0924714,84197,89.40103912353516
1596914803.0187566,84394,89.45464324951172
1596914806.8142424,84409,88.78302764892578
1596914862.5969427,84601,89.83245849609375
1596914884.0873516,84686,89.49031066894531
1596914897.7250872,84740,89.41275024414062
1596914917.3514044,84818,88.69647979736328
1596914975.740536,85020,90.0890884399414
1596914983.8216276,85052,89.068359375
1596914993.162797,85089,88.90542602539062
1596915013.3233283,85169,90.55036163330078
1596915058.8956676,85320,88.0660171508789
1596915106.5319612,85508,92.03874969482422
1596915121.7600124,85539,88.90803527832031
1596915130.1485438,85572,89.18083953857422
1596915158.9152257,85686,88.82670593261719
1596915174.9635363,85749,89.14178466796875
1596915242.014842,85985,88.68586730957031
1596915249.4153793,86014,88.27637481689453
1596915367.6201365,86452,88.25370025634766
1596915457.9872444,86780,89.69791412353516
1596915461.2701056,86793,89.4144287109375
1596915479.4486704,86865,88.99373626708984
1596915522.8809037,87008,87.91201782226562
1596915627.647629,87393,89.70369720458984
1596915642.1832886,87450,88.80484771728516
1596915668.979612,87556,89.32752990722656
1596915685.4546072,87621,89.16727447509766
1596915704.2623358,87666,89.63768768310547
1596915745.6466637,87829,89.14273071289062
1596915831.0247855,88137,88.61711120605469
1596915915.3106616,88441,89.11193084716797
1596915974.4815555,88674,88.78157043457031
1596916017.661623,88815,89.27339172363281
1596916138.2325683,89262,89.56354522705078
1596916159.6943731,89347,89.03057861328125
1596916163.751598,89363,89.40503692626953
1596916267.8541634,89745,88.45767211914062
1596916279.6307871,89762,89.8404769897461
1596916312.4486527,89892,88.91653442382812
1596916332.9282732,89973,91.66525268554688
1596916348.603969,90035,88.0119400024414
1596916407.2148204,90237,89.3395767211914
1596916461.1012921,90450,88.89966583251953
1596916633.7442877,91074,90.67031860351562
1596916638.837265,91094,88.04475402832031
1596916698.4832869,91300,89.95745086669922
1596916742.4452698,91474,88.33970642089844
1596916787.9427757,91624,91.38501739501953
1596916793.0053644,91644,89.15697479248047
1596916793.763701,91647,91.15770721435547
1596916815.2073624,91732,88.31956481933594
1596916815.9538958,91735,90.26710510253906
1596916914.3280566,92094,88.3642578125
1596916920.9283156,92120,90.59667205810547
1596917089.8927727,92729,89.68090057373047
1596917104.7816489,92788,88.31889343261719
1596917197.8086972,93126,89.58808135986328
1596917222.5076492,93223,93.70606994628906
1596917292.686503,93471,90.919677734375
1596917409.2879524,93901,89.47315216064453
1596917545.2937734,94380,89.30033111572266
1596917556.4732378,94424,88.18096923828125
1596917584.874976,94536,89.8044662475586
1596917655.0969558,94784,90.54549407958984
1596917682.1218994,94891,90.68665313720703
1596917731.6026425,95057,88.81806945800781
1596917763.831551,95184,90.4275131225586
1596917798.4136596,95321,89.13961791992188
1596917812.5404656,95377,89.58512115478516
1596917828.0923815,95409,89.35762023925781
1596917846.0991006,95480,94.97492218017578
1596917949.6983693,95860,89.24735260009766
1596917972.1842904,95949,90.0179214477539
1596917978.0279753,95972,89.28572082519531
1596918068.8022044,96301,88.43816375732422
1596918135.4861515,96535,89.27027130126953
1596918151.9720824,96600,91.0369873046875
1596918265.301631,97018,88.81047821044922
1596918307.6030915,97156,89.55216217041016
1596918325.3771727,97226,90.1026382446289
1596918343.1693113,97296,87.76963806152344
1596918373.6147468,97416,90.02117156982422
1596918384.7485723,97460,88.5218505859375
1596918426.608159,97596,89.62481689453125
1596918441.09562,97653,92.65958404541016
1596918463.7361906,97742,89.51216125488281
1596918477.4303901,97796,89.86561584472656
1596918505.052945,97876,88.07779693603516
1596918533.1180053,97986,88.23896789550781
1596918571.8964908,98139,89.43801879882812
1596918597.849035,98212,88.98202514648438
1596918646.5529587,98404,89.2362060546875
1596918664.388941,98474,88.97832489013672
1596918676.820302,98523,88.80380249023438
1596918826.9127977,99055,89.39855194091797
1596918948.9039965,99506,88.94286346435547
1596918975.7540042,99612,89.3554916381836
1596918976.2640004,99614,89.24295806884766
1596919052.2383952,99884,89.86357116699219
1596919160.7745354,100284,90.09413146972656
1596919239.657832,100566,89.30207061767578
1596919245.4638026,100589,91.31582641601562
1596919293.8846016,100751,88.80409240722656
1596919320.816913,100858,90.71977996826172
1596919335.7567286,100917,88.22415924072266
1596919338.0247838,100926,90.03828430175781
1596919355.9300175,100997,93.03707885742188
1596919382.497136,101072,88.7157211303711
1596919403.4130852,101155,89.737060546875
1596919423.4658988,101234,90.22795104980469
1596919449.0173583,101335,87.63151550292969
1596919454.1209834,101355,89.95219421386719
1596919480.8056183,101431,88.86203002929688
1596919495.207486,101488,90.57341003417969
1596919497.9950716,101499,89.71195983886719
1596919612.8899019,101923,89.36991882324219
1596919617.9690213,101943,87.93877410888672
1596919717.7941248,102307,90.36673736572266
1596919776.586739,102509,88.326171875
1596919784.598847,102541,88.96595764160156
1596919798.2473211,102595,88.94043731689453
1596919821.046386,102685,90.09133911132812
1596919877.7624893,102880,89.35042572021484
1596919885.6103482,102911,89.28837585449219
1596919899.576571,102966,89.49744415283203
1596919908.4825935,103001,89.52303314208984
1596919911.0432634,103011,90.15895080566406
1596919968.0884228,103206,91.03682708740234
1596920033.0649786,103462,88.3646469116211
1596920054.4853244,103517,88.71363067626953
1596920171.0148356,103947,92.8294448852539
1596920262.0509112,104276,88.7679443359375
1596920276.7460623,104334,90.51595306396484
1596920377.9966185,104704,89.59770202636719
1596920404.378384,104808,89.62825775146484
1596920407.922531,104822,89.20206451416016
1596920412.764419,104841,88.78353118896484
1596920423.1825585,104882,90.26619720458984
1596920434.218299,104896,89.7557601928711
1596920438.0540915,104911,89.32760620117188
1596920441.372847,104924,90.73826599121094
1596920451.2623086,104963,89.09671783447266
1596920484.2377913,105093,88.55669403076172
1596920535.3827887,105265,89.6837158203125
1596920578.2201793,105434,89.82108306884766
1596920630.4748533,105610,89.65105438232422
1596920653.749325,105702,89.85733795166016
1596920672.0336266,105774,90.22474670410156
1596920675.5708895,105788,88.73104858398438
1596920790.112263,106210,89.02074432373047
1596920804.6592567,106267,92.06840515136719
1596920843.271554,106390,90.67662048339844
1596920888.0533874,106566,89.57189178466797
1596920920.9345179,106666,89.0492935180664
1596920947.000612,106769,89.19730377197266
1596921039.180663,107103,89.67030334472656
1596921221.5672405,107764,89.16238403320312
1596921231.7266157,107804,89.7187271118164
1596921240.0398307,107837,87.6668930053711
1596921286.6399193,108021,88.91920471191406
1596921409.9573514,108449,88.15389251708984
1596921444.644778,108586,90.64244842529297
1596921582.0258808,109098,88.80335998535156
1596921625.9163814,109242,89.92284393310547
1596921626.1741195,109243,89.37654876708984
1596921640.8940423,109301,91.68209838867188
1596921699.0900693,109501,89.82916259765625
1596921719.1919198,109580,89.76615142822266
1596921780.7581382,109822,88.72663116455078
1596921849.5182502,110063,88.59400177001953
1596921889.4757526,110191,88.2192153930664
1596921897.8653274,110224,89.49119567871094
1596921947.0653439,110418,91.26374053955078
1596921962.325401,110478,89.84356689453125
1596921997.2155962,110586,90.54966735839844
1596922006.3806381,110622,89.6916732788086
1596922011.2221324,110641,88.68142700195312
1596922035.509153,110737,88.20399475097656
1596922158.9653695,111194,89.2275619506836
1596922176.8910613,111235,88.83818054199219
1596922199.119945,111323,89.99291229248047
1596922255.4748187,111545,88.78424072265625
1596922301.7286196,111698,88.51512145996094
1596922349.7148612,111887,89.86100006103516
1596922356.8922079,111915,90.06324005126953
1596922512.4265885,112470,87.2124252319336
1596922568.997735,112664,89.31788635253906
1596922578.8626282,112703,88.86148071289062
1596922629.3066788,112902,88.253662109375
1596922743.1486523,113322,90.29681396484375
1596922786.4178896,113463,89.93684387207031
1596922818.2869654,113589,90.04727935791016
1596922864.3962677,113741,89.94388580322266
1596922924.8664794,113980,87.89165496826172
1596923011.4081535,114292,90.52078247070312
1596923061.118783,114459,89.07891845703125
1596923063.1233015,114467,90.62701416015625
1596923160.1337006,114820,97.30500030517578
1596923229.9117453,115096,89.00383758544922
1596923250.7159355,115149,88.60578155517578
1596923348.9822285,115506,89.20891571044922
1596923352.025129,115518,89.77998352050781
1596923414.7407277,115765,89.33180236816406
1596923416.5348868,115772,88.32648468017578
1596923450.907971,115878,89.4272689819336
1596923491.58725,116039,91.73095703125
1596923514.4375741,116129,88.03610229492188
1596923603.813226,116453,89.847412109375
1596923654.5165474,116624,89.8460464477539
1596923666.8614619,116673,89.79828643798828
1596923676.4133134,116711,89.25355529785156
1596923685.108879,116745,89.92472839355469
1596923694.8060162,116783,90.09127807617188
1596923704.7448297,116822,90.29634094238281
1596923741.430966,116938,89.76377868652344
1596923751.3000119,116977,90.40113830566406
1596923761.1912026,117016,88.7887954711914
1596923764.6818216,117030,90.08045196533203
1596923768.9721432,117047,88.7321548461914
1596923796.3517194,117155,91.01994323730469
1596923809.8968232,117209,90.02693939208984
1596923932.9487534,117635,89.35608673095703
1596923981.1166363,117825,89.50193786621094
1596924018.054747,117941,89.09339904785156
1596924073.674388,118161,90.37787628173828
1596924081.0536633,118190,89.3487777709961
1596924212.999601,118651,88.05309295654297
1596924278.0513687,118908,90.8831787109375
1596924285.3682735,118937,89.77845001220703
1596924308.5957327,118998,88.14871978759766
1596924385.4041727,119302,89.48348236083984
1596924435.3502402,119470,89.48827362060547
1596924571.9940476,119979,88.58795928955078
1596924575.778661,119994,88.96775817871094
1596924658.7369573,120291,88.69005584716797
1596924816.8514557,120854,90.48711395263672
1596924832.0134027,120914,89.670166015625
1596924910.240287,121192,89.2677230834961
1596924910.4993987,121193,89.10652923583984
1596924938.6095443,121304,89.01749420166016
1596924945.748671,121332,88.47820281982422
1596924953.4335694,121362,87.7169418334961
1596924963.818609,121403,89.12494659423828
1596925000.783625,121519,88.78954315185547
1596925088.5489438,121835,88.82215881347656
1596925099.1750455,121877,90.44853973388672
1596925108.301585,121913,88.39276885986328
1596925189.8426442,122205,89.57071685791016
1596925197.6949556,122236,89.43705749511719
1596925279.2868354,122529,89.99127197265625
1596925302.854011,122622,89.4471206665039
1596925305.89099,122634,90.0951156616211
1596925332.5671601,122739,90.27809143066406
1596925423.450586,123068,89.1517333984375
1596925575.537122,123609,89.9017562866211
1596925581.6645882,123633,90.84564971923828
1596925590.0807252,123666,91.14794158935547
1596925708.4936535,124103,87.7536849975586
1596925725.1598277,124169,89.00432586669922
1596925732.3036609,124197,89.50789642333984
1596925824.9091961,124532,88.46912384033203
1596925877.850386,124711,90.634033203125
1596925890.2893975,124760,89.3951187133789
1596925891.0535488,124763,90.20134735107422
1596925893.8884532,124774,90.10629272460938
1596925905.108533,124818,88.7170639038086
1596925969.6561947,125043,88.7265853881836
1596926032.2783194,125290,88.11499786376953
1596926355.23729,126444,89.2310791015625
1596926416.9514272,126687,88.97883605957031
1596926487.5637338,126935,87.72349548339844
1596926500.9574552,126988,89.72248840332031
1596926536.188575,127097,90.44688415527344
1596926569.9948199,127230,92.50025939941406
1596926616.6992695,127414,88.89398193359375
1596926656.8224027,127542,89.38040161132812
1596926670.3554604,127595,89.58425903320312
1596926681.0273867,127637,89.9866943359375
1596926708.6488504,127746,88.9407958984375
1596926710.437062,127753,90.3960189819336
1596926726.1194432,127785,89.1430892944336
1596926734.2374756,127817,88.90904998779297
1596926749.6648326,127878,90.51471710205078
1596926754.2594273,127896,88.4194564819336
1596926809.147148,128112,89.16654205322266
1596926865.414705,128304,89.82174682617188
1596926891.7286787,128408,89.35482025146484
1596926907.5168393,128470,88.90362548828125
1596926959.329572,128644,91.21976470947266
1596927019.4347687,128852,90.12771606445312
1596927093.9318485,129146,89.51791381835938
1596927111.6710725,129186,90.1859359741211
1596927145.2787354,129318,90.02659606933594
1596927165.0034769,129396,90.3248062133789
1596927167.5215962,129406,89.76708221435547
1596927170.5629373,129418,89.7220230102539
1596927172.5910835,129426,90.3436050415039
1596927179.675893,129454,88.4017333984375
1596927191.862827,129502,90.44902038574219
1596927210.4018376,129545,88.68819427490234
1596927242.531866,129672,88.87046813964844
1596927280.9468822,129824,88.76654815673828
1596927314.1604233,129925,90.30314636230469
1596927350.3280764,130068,92.02943420410156
1596927351.0734985,130071,89.63662719726562
1596927374.9335775,130165,89.20347595214844
1596927420.6426425,130316,89.33540344238281
1596927526.3526723,130703,89.22198486328125
1596927533.9920635,130733,90.49175262451172
1596927542.0916576,130765,90.93635559082031
1596927582.8758194,130926,88.9487533569336
1596927605.7692845,130986,88.9557876586914
1596927612.0927594,131011,90.00439453125
1596927741.3478422,131491,89.87187957763672
1596927744.1396856,131502,91.4518814086914
1596927796.9242823,131680,89.99075317382812
1596927802.7634153,131703,88.4345703125
1596927810.546262,131734,87.43402862548828
1596927846.555123,131876,90.02500915527344
1596927850.1496718,131890,91.33885955810547
1596928022.1031263,132506,90.31053924560547
1596928065.252889,132676,89.53743743896484
1596928133.8074243,132916,89.06880187988281
1596928137.873054,132932,89.53626251220703
1596928179.7508686,133067,89.94048309326172
1596928215.110495,133206,89.3239517211914
1596928243.5058246,133318,89.87503814697266
1596928296.0997965,133496,89.4632568359375
1596928304.3062024,133528,90.91182708740234
1596928322.5192897,133600,89.87397003173828
1596928396.1031334,133860,91.06930541992188
1596928433.2773192,134007,90.30945587158203
1596928534.5621638,134376,90.36000061035156
1596928537.8792691,134389,90.78557586669922
1596928567.040427,134474,89.29464721679688
1596928610.2063832,134645,90.46627807617188
1596928664.5662909,134829,90.44255065917969
1596928670.3309538,134852,91.4273681640625
1596928671.575088,134857,93.2498550415039
1596928676.664178,134877,89.79808044433594
1596928703.4234068,134983,90.31233215332031
1596928798.186095,135327,89.87667083740234
1596928878.7752903,135615,88.98544311523438
1596928951.54182,135872,88.63202667236328
1596929036.9979563,136209,93.62932586669922
1596929062.5936258,136280,89.71406555175781
1596929082.3026829,136358,89.21867370605469
1596929169.761731,136673,88.65825653076172
1596929171.0106807,136678,89.41869354248047
1596929174.778397,136693,89.49748992919922
1596929266.0044663,137023,89.41246795654297
1596929274.0351417,137055,89.36710357666016
1596929324.2983243,137252,90.09231567382812
1596929390.249617,137482,88.53770446777344
1596929411.3677616,137565,89.89079284667969
1596929416.2098856,137584,91.85946655273438
1596929449.867494,137687,89.66010284423828
1596929464.3740802,137744,90.0861587524414
1596929520.8459327,137966,89.25875091552734
1596929576.578117,138156,89.63603973388672
1596929657.1926453,138444,89.35633850097656
1596929664.342767,138472,89.62417602539062
1596929686.2244978,138558,88.76968383789062
1596929790.4705937,138939,88.8888931274414
1596929796.0657048,138961,89.14176177978516
1596929878.8809547,139258,89.3394546508789
1596929923.3301442,139403,89.33649444580078
1596929934.9986074,139449,90.39189147949219
1596930075.948774,139975,90.1187973022461
1596930086.072706,140015,89.23123168945312
1596930088.1177967,140023,90.9361801147461
1596930093.7315478,140045,89.46185302734375
1596930096.2901776,140055,89.87569427490234
1596930123.1699512,140131,88.60482025146484
1596930131.720856,140165,89.8996353149414
1596930153.7123806,140252,88.78144073486328
1596930161.5644484,140283,91.13803100585938
1596930287.6621,140750,91.23046112060547
1596930340.154047,140927,89.44231414794922
1596930355.8676217,140989,89.38702392578125
1596930422.58616,141222,89.02794647216797
1596930424.0721807,141228,89.0722427368164
1596930585.415021,141834,89.52213287353516
1596930590.2381072,141853,90.74413299560547
1596930607.056665,141889,89.21920776367188
1596930631.566889,141986,90.84363555908203
1596930680.6506193,142179,90.3563003540039
1596930685.0044017,142196,89.44129180908203
1596930685.254472,142197,88.91284942626953
1596930768.8392124,142496,88.84053802490234
1596930778.0065615,142532,89.12211608886719
1596930841.3672829,142751,90.16012573242188
1596930877.2605925,142892,89.67435455322266
1596930959.6226745,143186,89.0791015625
1596931006.80236,143342,90.83440399169922
1596931043.140567,143485,89.62445831298828
1596931065.109165,143571,88.51028442382812
1596931067.6495275,143581,89.02496337890625
1596931110.933225,143722,90.50975036621094
1596931122.3980818,143767,91.32145690917969
1596931128.742567,143792,89.04824829101562
1596931160.79622,143918,88.83757781982422
1596931186.040938,143988,88.68974304199219
1596931228.966733,144157,90.20960235595703
1596931246.4999876,144226,89.26709747314453
1596931261.4531772,144285,89.61784362792969
1596931299.1273305,144404,90.54979705810547
1596931330.7529016,144528,89.41995239257812
1596931336.07802,144549,89.61641693115234
1596931536.4955788,145280,90.4251480102539
1596931628.357452,145612,89.26118469238281
1596931631.173382,145623,89.56417083740234
1596931653.4862034,145711,91.6708755493164
1596931670.7937732,145750,89.73482513427734
1596931681.1567638,145791,89.6282958984375
1596931716.9507117,145932,88.35415649414062
1596931821.2076976,146312,89.73542022705078
1596931843.245345,146399,89.50081634521484
1596931926.2001128,146696,89.66972351074219
1596932093.6955056,147296,89.77717590332031
1596932108.9396915,147356,89.71968841552734
1596932111.4928832,147366,91.18449401855469
1596932150.8499844,147491,92.01393127441406
1596932303.177049,148063,89.16883087158203
1596932334.902425,148189,89.36286926269531
1596932367.7542112,148288,88.92288970947266
1596932402.3389132,148424,90.28943634033203
1596932440.9032924,148546,88.0878677368164
1596932455.5293694,148604,89.66056060791016
1596932472.9896255,148673,88.69090270996094
1596932473.997195,148677,95.68698120117188
1596932499.5489948,148778,89.5057144165039
1596932521.1425273,148864,91.00057220458984
1596932524.9083061,148879,90.2319107055664
1596932682.1234815,149442,90.50888061523438
1596932710.697578,149555,90.22109985351562
1596932750.5574718,149683,90.94126892089844
1596932754.3422883,149698,88.26908111572266
1596932772.0173554,149768,88.54682159423828
1596932801.9405515,149886,90.27099609375
1596932814.909473,149937,88.13977813720703
1596932837.7963428,149999,90.00456237792969


==> plot_data/angle_data/run-RESNET32_models_PAL_1_PAL_45000_150000_128_1_0_0.8_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1596891767.55104,42,79.46956634521484
1596891779.4545257,167,88.35623168945312
1596891785.3728404,229,98.14716339111328
1596891814.1280458,474,76.55377960205078
1596891820.0194578,536,75.35215759277344
1596891824.1092534,579,72.8357925415039
1596891824.759619,586,90.40400695800781
1596891829.3505766,634,74.04727172851562
1596891830.5917788,647,74.48626708984375
1596891841.6750357,714,76.36797332763672
1596891850.651569,808,72.60389709472656
1596891870.401539,1014,76.32124328613281
1596891905.5468857,1333,67.40271759033203
1596891910.4351633,1385,67.80577850341797
1596891911.091038,1392,73.48746490478516
1596891920.0497549,1436,67.98109436035156
1596891944.4947062,1691,79.1544189453125
1596891948.5086043,1734,71.48915100097656
1596891948.7850063,1737,73.22669982910156
1596891967.031648,1877,77.71206665039062
1596891970.8457613,1917,67.89270782470703
1596891982.1561832,2036,66.56492614746094
1596892012.7911222,2307,75.76679992675781
1596892020.6715384,2389,75.47975158691406
1596892034.765004,2485,73.57921600341797
1596892034.8650272,2486,72.95787811279297
1596892053.887155,2685,75.25863647460938
1596892092.4316437,3038,68.6117172241211
1596892115.6644034,3230,76.99504089355469
1596892117.1928856,3246,74.27191162109375
1596892122.802726,3305,68.74884033203125
1596892157.5150135,3618,67.56531524658203
1596892157.7007134,3620,68.29621124267578
1596892162.4439466,3670,71.19076538085938
1596892176.6946652,3821,73.03386688232422
1596892194.6455567,3956,73.48551177978516
1596892234.03004,4317,72.7750473022461
1596892242.0189176,4400,71.53752899169922
1596892250.4995744,4492,76.3587646484375
1596892252.0957105,4509,73.0414810180664
1596892273.105141,4676,72.35432434082031
1596892283.6007535,4788,72.58446502685547
1596892306.044648,4971,69.91863250732422
1596892321.3610985,5134,70.81891632080078
1596892346.669246,5345,69.19437408447266
1596892348.0227396,5359,72.71247863769531
1596892387.615477,5723,59.819969177246094
1596892400.9230652,5864,70.98246765136719
1596892405.043583,5907,70.44637298583984
1596892418.1688647,5990,72.96246337890625
1596892437.9288702,6200,70.02396392822266
1596892439.7150598,6219,72.19027709960938
1596892478.2758667,6574,70.5595932006836
1596892495.2496147,6699,66.90904998779297
1596892496.3909295,6711,65.50009155273438
1596892509.7439878,6854,68.3004379272461
1596892520.4114294,6966,64.23694610595703
1596892543.348346,7155,65.02828979492188
1596892564.9752543,7382,67.318603515625
1596892577.3726337,7460,70.37175750732422
1596892577.6583612,7463,68.8448715209961
1596892614.5634403,7798,67.58378601074219
1596892617.8180223,7833,68.45755767822266
1596892640.0672386,8066,66.50581359863281
1596892655.7297952,8180,63.33392333984375
1596892659.636655,8221,69.0055160522461
1596892673.13435,8363,68.06594848632812
1596892690.7935076,8498,67.78359985351562
1596892691.6860366,8508,63.459312438964844
1596892700.6197443,8601,70.00458526611328
1596892731.7779968,8878,67.2675552368164
1596892737.2003946,8935,63.786930084228516
1596892773.2247653,9260,66.80937194824219
1596892793.1941378,9468,66.92205047607422
1596892806.1794767,9554,64.28706359863281
1596892807.416643,9567,63.7189826965332
1596892819.9081059,9698,64.33487701416016
1596892896.7168636,10399,67.0843505859375
1596892904.3664675,10479,73.7129135131836
1596892908.4313357,10522,70.21048736572266
1596892921.5339203,10607,66.26922607421875
1596892938.1825335,10780,62.667869567871094
1596892949.565064,10902,67.57304382324219
1596892949.841835,10905,67.7716064453125
1596892960.5915663,10966,62.6329460144043
1596892965.7728407,11020,62.0528678894043
1596892973.6694853,11102,60.74290466308594
1596893019.459911,11532,69.63832092285156
1596893022.6328468,11566,63.406978607177734
1596893039.0282447,11685,67.3571548461914
1596893046.104695,11759,65.23904418945312
1596893070.8156312,11969,67.20867919921875
1596893071.2904654,11974,68.93435668945312
1596893089.454311,12164,65.78257751464844
1596893101.167971,12290,64.2757797241211
1596893166.6973178,12877,65.2815933227539
1596893186.405682,13034,66.76133728027344
1596893189.0074372,13061,64.38651275634766
1596893244.9725301,13597,66.69641876220703
1596893247.1015673,13620,64.3673324584961
1596893270.3247914,13810,65.95604705810547
1596893314.389679,14221,62.419654846191406
1596893321.2403827,14294,65.20854949951172
1596893325.2871168,14338,67.57054138183594
1596893340.6946855,14447,71.24786376953125
1596893358.8554158,14638,66.18257904052734
1596893361.628902,14668,67.84538269042969
1596893372.1956072,14779,71.09053802490234
1596893386.2432184,14873,68.28195190429688
1596893448.175604,15473,71.04345703125
1596893456.5039494,15507,66.55868530273438
1596893480.616396,15764,68.46660614013672
1596893519.1575463,16116,68.07752990722656
1596893543.667213,16321,71.44552612304688
1596893599.4729164,16857,68.80704498291016
1596893624.2026749,17066,73.75239562988281
1596893627.1675363,17097,65.8532485961914
1596893653.3386576,17317,67.58026123046875
1596893655.3906174,17339,66.30412292480469
1596893674.808755,17543,68.7420654296875
1596893676.1444066,17557,69.83418273925781
1596893776.0620286,18451,69.17640686035156
1596893849.2771497,19116,70.80024719238281
1596893854.3749897,19169,68.46235656738281
1596893894.0703464,19531,68.67060852050781
1596893904.4461424,19640,66.91686248779297
1596893905.8142872,19654,73.67207336425781
1596893918.2465417,19731,66.68154907226562
1596893943.2529342,19995,68.79671478271484
1596893948.780145,20053,65.57685089111328
1596893949.6197531,20062,68.14674377441406
1596893961.761343,20138,68.29338836669922
1596893971.9038649,20244,64.60071563720703
1596893972.647816,20252,66.18516540527344
1596893979.375763,20323,67.26286315917969
1596893995.4466262,20440,67.85579681396484
1596894004.8001893,20539,68.65882873535156
1596894008.531292,20578,71.32470703125
1596894032.7209601,20779,71.33028411865234
1596894032.9921658,20782,67.60936737060547
1596894039.8685417,20855,69.4263687133789
1596894061.431674,21080,66.72122955322266
1596894072.5111372,21144,66.16997528076172
1596894080.935106,21232,66.62301635742188
1596894089.2086112,21319,69.08843994140625
1596894113.5844183,21523,67.22672271728516
1596894149.522969,21848,68.67813873291016
1596894192.371749,22245,67.50215148925781
1596894200.4711897,22330,71.4548568725586
1596894203.197959,22358,72.71774291992188
1596894287.266569,23138,68.62982940673828
1596894288.2445633,23148,67.25897216796875
1596894292.4673824,23192,70.43370819091797
1596894294.851638,23218,74.18115234375
1596894306.4641545,23286,69.08904266357422
1596894313.6382742,23361,68.61861419677734
1596894319.916345,23427,67.67671203613281
1596894330.5605416,23540,67.06881713867188
1596894347.9978209,23670,69.36663055419922
1596894349.0396922,23681,72.76496887207031
1596894350.9392502,23701,68.6094970703125
1596894378.3104167,23938,68.45191192626953
1596894398.173101,24147,70.56725311279297
1596894411.0048325,24282,66.83161163330078
1596894411.199573,24284,67.07157135009766
1596894419.9575067,24322,69.34498596191406
1596894448.114807,24621,69.39276885986328
1596894462.5742226,24719,72.1390609741211
1596894463.3579266,24727,74.16486358642578
1596894479.7650905,24901,72.55523681640625
1596894482.7904315,24934,72.43630981445312
1596894518.2269728,25253,69.55516815185547
1596894525.5758972,25332,70.51335144042969
1596894536.3500566,25391,77.56454467773438
1596894581.3521936,25812,73.34771728515625
1596894584.5936093,25847,68.95085906982422
1596894591.663007,25921,69.83013153076172
1596894632.8731682,26303,77.38143157958984
1596894690.1790404,26797,71.45462036132812
1596894690.272285,26798,72.90497589111328
1596894693.1873026,26829,72.79266357421875
1596894728.1182854,27142,71.99765014648438
1596894729.2452002,27154,73.5451431274414
1596894729.6998417,27159,73.1764144897461
1596894740.577126,27274,71.24954986572266
1596894767.6295638,27505,70.42115783691406
1596894776.8719544,27603,72.82862091064453
1596894780.0887814,27638,69.88465118408203
1596894803.0315657,27825,69.0257568359375
1596894811.701015,27916,71.36907958984375
1596894866.0014842,28438,68.93982696533203
1596894881.1976535,28543,69.17610931396484
1596894926.6791308,28970,71.18283081054688
1596894929.0791535,28996,72.79092407226562
1596894935.2399163,29062,73.96355438232422
1596894948.5806837,29201,72.4166030883789
1596894959.6217291,29263,71.49407196044922
1596894979.3617651,29471,78.48336029052734
1596894980.8936071,29487,72.40034484863281
1596894998.093927,29611,71.57160186767578
1596895018.5886457,29829,69.6119613647461
1596895040.530871,30005,70.87183380126953
1596895042.9546943,30031,72.74842071533203
1596895056.5412822,30174,69.24171447753906
1596895076.5115716,30327,75.6855239868164
1596895090.014119,30470,73.87922668457031
1596895103.4457955,30612,73.17228698730469
1596895117.422511,30706,77.1467056274414
1596895118.7307584,30720,70.47880554199219
1596895194.0639052,31406,75.01801300048828
1596895197.5855975,31443,75.44831848144531
1596895226.7790093,31696,71.81925201416016
1596895244.2513735,31880,70.3011703491211
1596895249.629102,31936,78.2567138671875
1596895255.9921825,32004,75.81428527832031
1596895280.4415755,32207,73.95854187011719
1596895307.2119622,32435,72.86544799804688
1596895317.4385726,32542,77.53536987304688
1596895328.325225,32657,69.07696533203125
1596895343.584988,32762,73.07447052001953
1596895356.249348,32894,73.97563171386719
1596895357.0387547,32902,73.06655883789062
1596895369.4507701,33034,74.03308868408203
1596895388.5126433,33181,78.29505920410156
1596895397.0624433,33271,69.89884948730469
1596895403.6029847,33341,72.94612121582031
1596895406.844325,33375,72.27666473388672
1596895409.5537374,33403,70.64543151855469
1596895446.572355,33737,77.60990905761719
1596895447.7218008,33749,77.60784149169922
1596895449.534948,33768,74.80176544189453
1596895451.138678,33785,70.97335052490234
1596895461.4631515,33839,75.22972869873047
1596895465.0500772,33876,77.96392059326172
1596895468.6516747,33913,74.58647918701172
1596895480.2397873,34036,76.93204498291016
1596895490.1567373,34141,75.41251373291016
1596895516.2286184,34362,71.64671325683594
1596895518.1852715,34383,70.14556121826172
1596895536.904174,34525,71.54242706298828
1596895543.9689229,34599,78.82976531982422
1596895561.3673413,34783,76.10501098632812
1596895624.282955,35333,70.044677734375
1596895626.2063692,35354,76.29563903808594
1596895628.3135736,35377,70.44816589355469
1596895638.4629445,35483,75.22107696533203
1596895652.2346115,35573,74.82830047607422
1596895670.9889612,35771,74.83646392822266
1596895678.3770242,35849,70.8887710571289
1596895693.478223,35953,74.84371948242188
1596895695.100125,35970,77.0705337524414
1596895701.4125037,36037,73.94892120361328
1596895721.4758704,36246,74.43363189697266
1596895729.4589071,36275,75.0772476196289
1596895768.3367405,36629,74.85774230957031
1596895771.1910203,36659,72.52313995361328
1596895781.4117424,36767,71.6358871459961
1596895789.283235,36850,72.30890655517578
1596895794.6930106,36907,73.94329833984375
1596895827.8240612,37202,74.44176483154297
1596895860.2645822,37489,74.24649047851562
1596895891.5180275,37764,77.85755920410156
1596895902.1925428,37876,73.15533447265625
1596895937.3521183,38192,76.8615493774414
1596895965.8539937,38439,76.26239013671875
1596895967.363183,38455,74.99404907226562
1596895997.7398663,38720,78.80155944824219
1596896008.967103,38840,77.69660949707031
1596896022.301887,38981,71.3318862915039
1596896057.2964687,39296,74.3738784790039
1596896100.9786468,39702,74.86732482910156
1596896103.6730914,39730,76.03215789794922
1596896113.715073,39781,84.26964569091797
1596896122.9759989,39878,74.91265869140625
1596896125.863968,39909,78.2724380493164
1596896136.3563056,40020,76.14955139160156
1596896167.6218755,40296,73.97758483886719
1596896192.271596,40500,77.54483032226562
1596896206.130308,40647,75.19486999511719
1596896207.6494224,40663,78.42999267578125
1596896208.0290928,40667,77.74732971191406
1596896211.2170868,40700,83.46040344238281
1596896213.098255,40720,76.24717712402344
1596896220.1600335,40793,75.75920104980469
1596896248.5176506,41040,74.26243591308594
1596896273.1168795,41244,81.0419692993164
1596896275.6472878,41271,78.58653259277344
1596896282.2014782,41341,73.98938751220703
1596896306.1778328,41539,74.8887939453125
1596896307.7063153,41555,77.69473266601562
1596896367.7514694,42134,78.69192504882812
1596896402.8885694,42450,73.85647583007812
1596896404.5888693,42468,76.15802001953125
1596896429.4149163,42678,75.835205078125
1596896519.3778608,43518,74.70842742919922
1596896527.8007772,43607,75.95347595214844
1596896530.800887,43639,78.01178741455078
1596896542.709223,43711,76.18811798095703
1596896545.3091319,43738,81.86109161376953
1596896545.6724322,43742,76.03691101074219
1596896551.7382627,43805,74.11544036865234
1596896569.4647574,43993,75.77864837646484
1596896582.2590427,44073,74.32782745361328
1596896594.444277,44200,77.64125061035156
1596896595.0866241,44207,78.17993927001953
1596896599.19049,44251,78.93006896972656
1596896604.2781699,44304,79.1299057006836
1596896635.9903417,44585,77.99382019042969
1596896663.4449184,44816,73.69635009765625
1596896677.458063,44964,71.31834411621094
1596896715.5533957,45310,75.02184295654297
1596896716.4033573,45319,77.94852447509766
1596896721.459361,45372,74.72318267822266
1596896739.6435223,45507,74.7989730834961
1596896753.8160048,45658,79.58876037597656
1596896826.709164,46318,77.20397186279297
1596896828.2047977,46334,78.86016082763672
1596896835.8184109,46413,75.54044342041016
1596896849.1517086,46499,76.89913177490234
1596896929.7898622,47241,73.63265991210938
1596896935.3582902,47301,74.53560638427734
1596896967.4974766,47585,77.13832092285156
1596896972.375056,47638,74.9598617553711
1596896975.329127,47669,78.07649993896484
1596896978.7541015,47705,74.44184112548828
1596896982.4750588,47744,76.60060119628906
1596897000.8576195,47882,77.1043472290039
1596897007.0636234,47947,74.14993286132812
1596897009.2344756,47970,75.547119140625
1596897019.313971,48076,76.14324188232422
1596897029.1982186,48181,76.5562973022461
1596897038.7981012,48227,81.45208740234375
1596897066.6196177,48522,76.99113464355469
1596897102.4725463,48844,78.50538635253906
1596897148.3982656,49272,72.080322265625
1596897161.1633024,49351,77.17005920410156
1596897173.146476,49477,76.85759735107422
1596897234.124788,50006,75.4064712524414
1596897238.878353,50056,79.59904479980469
1596897247.762515,50149,78.08222961425781
1596897249.2729414,50165,74.71134948730469
1596897252.0520887,50195,76.2244873046875
1596897258.9966514,50268,79.54678344726562
1596897298.4770389,50629,81.71067810058594
1596897321.915042,50819,80.91350555419922
1596897336.966136,50979,77.53360748291016
1596897356.8580885,51134,73.5979232788086
1596897365.531655,51227,81.0009536743164
1596897370.757392,51282,76.81024169921875
1596897430.2821376,51798,75.31513977050781
1596897431.055824,51806,82.32781982421875
1596897445.0899134,51954,75.53436279296875
1596897449.5447836,52001,73.65695190429688
1596897482.2591996,52292,76.07173919677734
1596897488.0954347,52353,86.75692749023438
1596897508.2766469,52510,76.7312240600586
1596897524.5604,52682,76.65991973876953
1596897551.046124,52906,76.23690032958984
1596897554.064197,52939,77.7853012084961
1596897568.6848388,53092,75.96548461914062
1596897570.08627,53107,79.97624969482422
1596897609.65779,53468,76.03734588623047
1596897637.4685717,53706,81.73666381835938
1596897638.1356764,53713,76.64691162109375
1596897638.520745,53717,75.74884033203125
1596897638.9064026,53721,81.95759582519531
1596897657.650663,53862,75.43399810791016
1596897661.918582,53906,78.11679077148438
1596897677.609366,54072,77.98249053955078
1596897680.989448,54108,78.75321197509766
1596897682.4012918,54123,78.63544464111328
1596897698.949316,54241,80.0340576171875
1596897747.0014472,54691,73.5194320678711
1596897758.0418494,54807,80.6010513305664
1596897775.8329399,54937,81.87185668945312
1596897780.0304415,54982,76.38198852539062
1596897800.1451294,55193,75.9112777709961
1596897815.4320254,55299,79.55596160888672
1596897838.749709,55543,75.8676528930664
1596897839.5320656,55551,76.89564514160156
1596897860.2824001,55713,80.84528350830078
1596897865.3366475,55766,72.84430694580078
1596897930.2513306,56337,76.78072357177734
1596897946.4582808,56507,77.7637710571289
1596897947.7886539,56521,81.62664031982422
1596897956.182186,56608,79.50580596923828
1596897978.6310813,56787,81.06481170654297
1596897981.7017057,56820,89.30860137939453
1596897998.6853845,56999,71.59461975097656
1596898032.654694,57299,78.18975067138672
1596898033.2423968,57305,77.05489349365234
1596898055.4967957,57484,74.7907943725586
1596898087.1357038,57760,83.18894958496094
1596898143.0637991,58295,77.98090362548828
1596898162.0172186,58440,76.45137023925781
1596898172.9345646,58556,85.11910247802734
1596898181.1624134,58641,88.75140380859375
1596898188.6107645,58719,79.15448760986328
1596898191.1217825,58746,75.83621215820312
1596898192.7037854,58763,77.0279541015625
1596898250.7820864,59264,76.3258285522461
1596898255.4037545,59311,79.2738265991211
1596898266.9733717,59432,79.83817291259766
1596898291.9465432,59640,78.5768051147461
1596898294.8086247,59670,77.71004486083984
1596898348.3640065,60179,79.65972900390625
1596898348.9274938,60185,78.7702865600586
1596898356.2140121,60207,80.51271057128906
1596898364.8381116,60297,82.12512969970703
1596898381.6809657,60475,77.25969696044922
1596898461.737602,61205,78.83280944824219
1596898473.738219,61276,77.59319305419922
1596898489.2737954,61438,75.7147216796875
1596898498.2734578,61534,81.86263275146484
1596898517.3790822,61680,78.63322448730469
1596898566.2876859,62139,80.81982421875
1596898573.7752612,62219,82.81909942626953
1596898607.264374,62516,79.67174530029297
1596898610.2096937,62547,78.90007019042969
1596898646.4687297,62874,81.65882873535156
1596898665.9356914,63024,77.49795532226562
1596898684.5984392,63220,78.49564361572266
1596898697.6116319,63358,78.54073333740234
1596898709.5882962,63428,76.1191635131836
1596898709.6893122,63429,81.22506713867188
1596898717.5693545,63513,84.10789489746094
1596898732.3801074,63671,79.01618957519531
1596898756.1891913,63865,79.02156066894531
1596898767.7147827,63988,82.91384887695312
1596898783.5487583,64098,82.29823303222656
1596898795.5177886,64225,78.0880355834961
1596898827.9211645,64511,79.63289642333984
1596898828.8309264,64521,77.3027114868164
1596898844.583772,64687,76.83190155029297
1596898869.084105,64889,81.29830169677734
1596898908.1012363,65245,75.00202941894531
1596898912.6139042,65292,81.22891235351562
1596898927.5756967,65450,82.14839172363281
1596898935.9249125,65481,80.01773071289062
1596898947.3212664,65601,78.74064636230469
1596898951.2126558,65643,79.18017578125
1596898957.4126396,65709,80.32881927490234
1596898981.720867,65907,80.48698425292969
1596898995.2166097,66049,81.57213592529297
1596899024.22506,66298,83.86113739013672
1596899062.8438282,66647,84.94488525390625
1596899076.0820735,66787,75.44281005859375
1596899096.6602397,66948,89.21915435791016
1596899099.3583925,66976,76.56803894042969
1596899103.520163,67021,79.86275482177734
1596899148.8503945,67440,81.39306640625
1596899238.3761919,68263,79.79105377197266
1596899240.103559,68281,76.14752197265625
1596899254.4353924,68378,83.08055877685547
1596899259.3036284,68429,77.88194274902344
1596899274.9202669,68590,76.6507797241211
1596899312.4284444,68929,79.33989715576172
1596899318.047348,68988,79.3730697631836
1596899340.7213209,69171,78.01466369628906
1596899342.0728927,69185,77.450927734375
1596899373.1117847,69455,81.27777862548828
1596899375.134136,69476,78.29573822021484
1596899403.5675304,69719,78.67019653320312
1596899411.1186354,69798,82.34315490722656
1596899422.2731266,69915,79.69038391113281
1596899484.8883274,70462,78.70059967041016
1596899496.1565642,70580,75.29873657226562
1596899503.29305,70656,77.29703521728516
1596899533.4814417,70915,79.7084732055664
1596899541.1656365,70996,79.03557586669922
1596899587.4028761,71428,77.93029022216797
1596899604.7405016,71554,77.88655853271484
1596899607.2428463,71580,83.68645477294922
1596899618.2129009,71696,79.07022857666016
1596899637.981478,71850,76.66581726074219
1596899643.3735714,71906,79.19914245605469
1596899648.2275538,71957,78.13265228271484
1596899650.3465781,71979,78.64264678955078
1596899653.4620016,72012,80.02684783935547
1596899655.8271625,72037,83.3204116821289
1596899685.8991492,72297,81.16333770751953
1596899686.0904377,72299,82.75666809082031
1596899695.657474,72401,77.36005401611328
1596899695.9360251,72404,84.22028350830078
1596899715.7904394,72558,77.00465393066406
1596899731.5575435,72723,82.58853912353516
1596899751.0008852,72873,78.54679107666016
1596899763.9561274,73009,83.82416534423828
1596899779.7723753,73179,86.50358581542969
1596899798.4139497,73318,77.73794555664062
1596899848.2840466,73789,79.66792297363281
1596899848.7632785,73794,76.44084167480469
1596899853.1307836,73841,76.96583557128906
1596899858.910779,73901,81.25320434570312
1596899866.5215719,73924,81.82831573486328
1596899891.2685518,74187,78.89849853515625
1596899891.930571,74194,81.5022964477539
1596899969.5668447,74901,76.17110443115234
1596900000.416688,75171,79.33326721191406
1596900034.1119082,75469,83.50162506103516
1596900035.7876425,75487,81.22965240478516
1596900043.3344076,75567,81.12703704833984
1596900083.0719695,75928,79.64775085449219
1596900100.5693913,76056,80.63095092773438
1596900104.626364,76099,80.57473754882812
1596900115.5485213,76218,80.08576202392578
1596900141.4160457,76431,77.78874969482422
1596900146.258172,76482,82.43830871582031
1596900159.7270806,76626,80.7405014038086
1596900164.2228918,76673,75.79454803466797
1596900180.7109327,76790,82.78569030761719
1596900191.4738026,76906,74.49120330810547
1596900192.1631467,76913,81.51534271240234
1596900224.552355,77198,79.34823608398438
1596900236.420302,77324,78.26258850097656
1596900261.4317367,77530,80.3030776977539
1596900292.7420971,77802,76.33052825927734
1596900301.8747404,77901,82.92832946777344
1596900324.1464038,78135,79.68708801269531
1596900336.304214,78208,80.406494140625
1596900341.6737761,78265,75.96400451660156
1596900395.532511,78775,83.19710540771484
1596900401.9219882,78843,81.98114013671875
1596900414.4309177,78920,83.32659912109375
1596900415.7507932,78934,80.37315368652344
1596900419.4811194,78973,80.87250518798828
1596900422.5995421,79005,86.53450012207031
1596900456.7728105,79309,85.74241638183594
1596900467.2618253,79418,81.05139923095703
1596900489.5413504,79597,80.85633087158203
1596900531.1391723,79975,83.93638610839844
1596900536.5110655,80031,81.96221923828125
1596900536.890641,80035,76.16496276855469
1596900543.098103,80100,78.13105010986328
1596900549.21898,80165,87.15156555175781
1596900575.8332822,80390,84.68875122070312
1596900577.3630755,80406,79.33702850341797
1596900591.1723654,80550,78.73169708251953
1596900593.6608741,80576,85.92737579345703
1596900602.4846208,80613,77.53302764892578
1596900644.2742379,80996,83.32688903808594
1596900646.0801554,81015,83.06098937988281
1596900655.8721893,81117,76.6679458618164
1596900686.1545126,81381,78.49625396728516
1596900697.0018406,81494,82.93219757080078
1596900700.36632,81529,80.59465789794922
1596900745.8956897,81952,82.67822265625
1596900836.1529105,82736,84.00753021240234
1596900839.4558973,82770,79.92290496826172
1596900846.9880612,82849,77.59368133544922
1596900873.890187,83075,81.64986419677734
1596900878.8339698,83127,78.41134643554688
1596900892.2098405,83267,84.76757049560547
1596900920.5751953,83510,85.9986343383789
1596900944.7056196,83762,80.42169952392578
1596900965.3064945,83923,82.15005493164062
1596900993.6114888,84165,81.98624420166016
1596900996.6440907,84197,79.66065216064453
1596901015.3044631,84394,80.31938171386719
1596901016.7961035,84409,78.88211059570312
1596901040.55004,84601,83.24246978759766
1596901048.512871,84686,82.9489517211914
1596901053.598392,84740,81.26848602294922
1596901061.070921,84818,78.17254638671875
1596901085.6598938,85020,81.29475402832031
1596901088.6060073,85052,83.059326171875
1596901092.1282933,85089,82.31524658203125
1596901099.8007364,85169,77.7387466430664
1596901119.6094902,85320,85.3406982421875
1596901137.5139728,85508,81.0813217163086
1596901145.8129635,85539,77.43023681640625
1596901148.9807081,85572,81.59185028076172
1596901159.8389137,85686,79.10263061523438
1596901165.7191043,85749,87.13359069824219
1596901193.8072538,85985,83.10941314697266
1596901196.5733986,86014,85.01422119140625
1596901243.3439314,86452,80.34346771240234
1596901279.9084494,86780,77.90167236328125
1596901281.1544504,86793,79.17750549316406
1596901288.0595012,86865,82.64823150634766
1596901307.0968163,87008,79.3274154663086
1596901349.0993867,87393,80.56646728515625
1596901354.5202098,87450,81.77566528320312
1596901364.7493758,87556,80.5148696899414
1596901370.969694,87621,81.8350601196289
1596901380.7249138,87666,82.39811706542969
1596901396.0095205,87829,78.85387420654297
1596901430.7339265,88137,79.80394744873047
1596901465.0308073,88441,81.09193420410156
1596901487.4087472,88674,81.97967529296875
1596901506.2118206,88815,75.50564575195312
1596901554.1979606,89262,84.82186889648438
1596901562.3178356,89347,86.02706909179688
1596901563.8519523,89363,77.41661071777344
1596901605.440729,89745,79.46395111083984
1596901612.508348,89762,85.0983657836914
1596901624.8303213,89892,83.47513580322266
1596901632.5694368,89973,83.49893188476562
1596901638.5254984,90035,77.37378692626953
1596901663.1227224,90237,84.67963409423828
1596901683.6026943,90450,77.54209899902344
1596901753.6496592,91074,80.7298355102539
1596901755.558826,91094,82.34368896484375
1596901780.504592,91300,81.27214050292969
1596901797.1294227,91474,84.06942749023438
1596901816.687723,91624,85.61673736572266
1596901818.592019,91644,81.22120666503906
1596901818.872288,91647,82.15151977539062
1596901827.0845547,91732,83.14462280273438
1596901827.3732386,91735,81.2066879272461
1596901866.7600968,92094,83.66036224365234
1596901869.248303,92120,75.52698516845703
1596901937.5009074,92729,81.28169250488281
1596901943.197921,92788,80.01798248291016
1596901980.6291661,93126,84.37619018554688
1596901989.599837,93223,87.1339340209961
1596902018.6933508,93471,75.8038101196289
1596902064.9784555,93901,82.62730407714844
1596902121.4346793,94380,80.7973861694336
1596902125.6375031,94424,80.96792602539062
1596902136.282251,94536,77.97384643554688
1596902165.505971,94784,81.92324829101562
1596902175.6202424,94891,86.08665466308594
1596902196.8416765,95057,81.79844665527344
1596902209.0019326,95184,78.97909545898438
1596902221.8023849,95321,77.4710922241211
1596902227.100563,95377,82.45767974853516
1596902235.509669,95409,78.35515594482422
1596902242.289233,95480,81.8873519897461
1596902283.744046,95860,87.08859252929688
1596902291.9149597,95949,79.22466278076172
1596902294.0670598,95972,83.96012115478516
1596902330.5973494,96301,83.92489624023438
1596902358.2986095,96535,79.29924011230469
1596902364.3485773,96600,81.57870483398438
1596902409.4863756,97018,78.16168975830078
1596902428.1513581,97156,78.7586669921875
1596902434.803298,97226,76.13459777832031
1596902441.3474061,97296,82.28520965576172
1596902452.6769924,97416,78.49105072021484
1596902456.924474,97460,84.915283203125
1596902475.2875743,97596,82.33238983154297
1596902480.5137126,97653,81.48712921142578
1596902488.9886348,97742,79.3883056640625
1596902494.1699004,97796,80.72676849365234
1596902507.2702603,97876,78.818603515625
1596902517.5022993,97986,81.18976593017578
1596902532.0051837,98139,79.67512512207031
1596902544.346163,98212,80.36016845703125
1596902562.268297,98404,81.14886474609375
1596902569.0012493,98474,77.51472473144531
1596902573.7416246,98523,85.96808624267578
1596902634.670504,99055,78.6125259399414
1596902682.9036477,99506,80.50275421142578
1596902692.9875517,99612,79.39110565185547
1596902693.185245,99614,82.55783081054688
1596902724.1402953,99884,82.41603088378906
1596902767.69725,100284,80.03156280517578
1596902799.9275992,100566,86.97053527832031
1596902802.174242,100589,84.65794372558594
1596902822.8850722,100751,80.37262725830078
1596902833.03315,100858,83.51763153076172
1596902838.7385087,100917,79.24291229248047
1596902839.6136,100926,80.66516876220703
1596902846.496393,100997,83.18492126464844
1596902858.936345,101072,83.66604614257812
1596902866.9089582,101155,82.15686798095703
1596902874.464031,101234,79.61600494384766
1596902884.1363974,101335,77.7086410522461
1596902885.998162,101355,79.09185028076172
1596902898.4222908,101431,81.26089477539062
1596902903.9190774,101488,87.61495971679688
1596902904.9586136,101499,84.95468139648438
1596902950.949195,101923,80.56851959228516
1596902952.8923855,101943,83.12144470214844
1596902993.1988885,102307,87.84664916992188
1596903017.8841202,102509,78.26515197753906
1596903020.953481,102541,85.30150604248047
1596903026.1137173,102595,79.16934967041016
1596903034.845031,102685,80.22740173339844
1596903058.678252,102880,80.39059448242188
1596903061.63697,102911,81.9632797241211
1596903066.945637,102966,80.1317367553711
1596903070.275791,103001,76.85881042480469
1596903071.2451982,103011,78.45227813720703
1596903095.1608713,103206,80.5964584350586
1596903119.5551927,103462,82.91950988769531
1596903130.343916,103517,79.98744201660156
1596903176.9024825,103947,82.37210083007812
1596903213.5729218,104276,82.08336639404297
1596903219.1158893,104334,85.0868148803711
1596903259.9226077,104704,84.75676727294922
1596903269.6525166,104808,82.78999328613281
1596903271.0118337,104822,84.0992660522461
1596903272.7746785,104841,82.18073272705078
1596903276.6383579,104882,80.73500061035156
1596903283.527472,104896,87.5823745727539
1596903284.9355838,104911,81.78095245361328
1596903286.1741042,104924,81.38713836669922
1596903289.9106789,104963,85.48065948486328
1596903302.2752523,105093,78.52332305908203
1596903324.0653894,105265,81.33458709716797
1596903340.1172862,105434,77.00399780273438
1596903362.3368216,105610,83.61731719970703
1596903371.127739,105702,80.68052673339844
1596903377.8887327,105774,79.33837890625
1596903379.1885548,105788,81.14295959472656
1596903424.665603,106210,79.49559020996094
1596903430.1116035,106267,84.55965423583984
1596903447.3532295,106390,82.9316177368164
1596903463.9944828,106566,81.39839935302734
1596903479.0604596,106666,80.7477798461914
1596903488.9981248,106769,79.66993713378906
1596903526.2225096,107103,78.14291381835938
1596903600.0743935,107764,82.7378921508789
1596903603.7848623,107804,81.36164855957031
1596903606.8504667,107837,81.13665008544922
1596903624.2545505,108021,81.5690689086914
1596903675.892258,108449,88.75676727294922
1596903688.6996155,108586,82.5592269897461
1596903742.8907204,109098,88.96222686767578
1596903761.8656623,109242,82.35591888427734
1596903761.9668477,109243,85.00074768066406
1596903767.4144945,109301,83.95215606689453
1596903792.1416626,109501,84.21582794189453
1596903799.5404248,109580,84.23707580566406
1596903822.5861485,109822,83.04573059082031
1596903850.9897635,110063,82.9120864868164
1596903868.6612258,110191,79.13804626464844
1596903871.7502463,110224,84.6702880859375
1596903890.1628761,110418,83.89561462402344
1596903895.9033775,110478,78.46455383300781
1596903911.7744923,110586,82.60140991210938
1596903915.1157198,110622,84.71400451660156
1596903916.8968754,110641,83.83126068115234
1596903926.0660756,110737,84.31893920898438
1596903975.08549,111194,84.25321960449219
1596903984.493493,111235,83.85345458984375
1596903992.7774303,111323,82.35291290283203
1596904014.126467,111545,87.57915496826172
1596904033.845441,111698,84.25443267822266
1596904051.9723418,111887,77.4404296875
1596904054.5941315,111915,81.05622100830078
1596904117.9142356,112470,81.48635864257812
1596904141.6168077,112664,77.435791015625
1596904145.338663,112703,81.26167297363281
1596904164.4402149,112902,86.58841705322266
1596904209.7868733,113322,82.71420288085938
1596904228.8097124,113463,85.55704498291016
1596904240.7926698,113589,84.50951385498047
1596904260.6843328,113741,79.35028839111328
1596904283.6990793,113980,76.95518493652344
1596904319.1057713,114292,81.21399688720703
1596904340.3955576,114459,82.70838165283203
1596904341.1443467,114467,82.04582977294922
1596904380.1856298,114820,85.73641967773438
1596904406.3983922,115096,83.11579895019531
1596904416.8936987,115149,82.07198333740234
1596904456.314834,115506,82.27195739746094
1596904457.4482074,115518,78.77722930908203
1596904481.085461,115765,83.42145538330078
1596904481.722654,115772,85.2342529296875
1596904497.3195562,115878,83.82776641845703
1596904512.7669876,116039,83.3284912109375
1596904521.1778822,116129,81.86248016357422
1596904557.595261,116453,88.63204193115234
1596904579.3932092,116624,92.91496276855469
1596904584.0908775,116673,83.8643569946289
1596904587.7479246,116711,88.76409149169922
1596904591.0538166,116745,82.97655487060547
1596904594.6078925,116783,80.38679504394531
1596904598.262086,116822,83.8605728149414
1596904614.8751872,116938,83.49911499023438
1596904618.6048987,116977,82.02407836914062
1596904622.2897558,117016,85.72994232177734
1596904623.618343,117030,78.71322631835938
1596904625.2668047,117047,82.83978271484375
1596904635.4210496,117155,84.30435943603516
1596904640.582797,117209,82.82096862792969
1596904692.1690793,117635,81.18692016601562
1596904710.0887337,117825,81.31700897216797
1596904726.651668,117941,81.87734985351562
1596904747.5154202,118161,81.13807678222656
1596904750.2702026,118190,85.33749389648438
1596904805.2380307,118651,83.89518737792969
1596904829.5883222,118908,85.90630340576172
1596904832.4008873,118937,85.71577453613281
1596904843.661639,118998,87.36258697509766
1596904872.423408,119302,87.53013610839844
1596904894.0136173,119470,82.70429229736328
1596904947.8420517,119979,80.03384399414062
1596904949.2851958,119994,85.51457977294922
1596904982.955345,120291,88.749267578125
1596905047.6954515,120854,82.81254577636719
1596905053.3296437,120914,82.97672271728516
1596905085.5315804,121192,82.96222686767578
1596905085.6252925,121193,85.11477661132812
1596905096.197724,121304,83.80399322509766
1596905098.8794038,121332,86.13520050048828
1596905101.7309017,121362,80.05004119873047
1596905105.6613004,121403,88.71537780761719
1596905122.2493496,121519,80.82230377197266
1596905157.6943793,121835,85.74066162109375
1596905161.7009282,121877,86.18354034423828
1596905165.0215816,121913,82.35460662841797
1596905198.4023325,122205,86.89663696289062
1596905201.2971613,122236,80.76172637939453
1596905234.4627717,122529,82.93798828125
1596905243.1810942,122622,79.06694793701172
1596905244.3181782,122634,78.28901672363281
1596905254.3879092,122739,79.5972900390625
1596905291.038347,123068,81.58478546142578
1596905353.2635815,123609,81.89659118652344
1596905355.5113137,123633,84.5069580078125
1596905358.6374767,123666,82.45844268798828
1596905405.5376194,124103,81.43354034423828
1596905411.641919,124169,79.43368530273438
1596905414.2398694,124197,79.85670471191406
1596905451.5248547,124532,81.2754898071289
1596905474.046252,124711,86.2783432006836
1596905478.6951091,124760,81.10552978515625
1596905478.9654164,124763,81.21144104003906
1596905479.9968379,124774,81.04186248779297
1596905484.1301506,124818,85.50621032714844
1596905511.12925,125043,81.3419189453125
1596905534.4733887,125290,81.00841522216797
1596905666.3890548,126444,81.79734802246094
1596905689.4114394,126687,80.82271575927734
1596905718.2644763,126935,80.06456756591797
1596905723.3779309,126988,83.73926544189453
1596905739.4036567,127097,86.26885986328125
1596905751.9639742,127230,84.20006561279297
1596905769.4081066,127414,81.33174133300781
1596905787.0638156,127542,84.85787200927734
1596905791.9917982,127595,83.72075653076172
1596905796.0534754,127637,81.75125885009766
1596905806.3715613,127746,80.87532043457031
1596905807.005978,127753,78.183837890625
1596905815.6521797,127785,82.35233306884766
1596905818.6843948,127817,84.13172912597656
1596905824.4526153,127878,84.77108764648438
1596905826.1499426,127896,81.9985580444336
1596905846.518205,128112,84.83452606201172
1596905870.292899,128304,84.45838165283203
1596905880.2546542,128408,80.30951690673828
1596905885.9971585,128470,81.5813980102539
1596905908.0086982,128644,86.65606689453125
1596905933.3589509,128852,82.27711486816406
1596905961.183598,129146,80.42414855957031
1596905970.5582922,129186,81.28955841064453
1596905983.0543716,129318,82.70425415039062
1596905990.5257158,129396,88.54249572753906
1596905991.4704702,129406,81.45531463623047
1596905992.6220434,129418,87.99720001220703
1596905993.3642025,129426,80.3143539428711
1596905995.97305,129454,84.19749450683594
1596906000.480167,129502,89.44525909423828
1596906010.0477304,129545,82.0636978149414
1596906021.9974446,129672,78.58100891113281
1596906036.3981254,129824,83.16730499267578
1596906051.3760757,129925,78.46456909179688
1596906064.8369625,130068,81.45636749267578
1596906065.1133072,130071,85.11544799804688
1596906073.8686447,130165,81.0158920288086
1596906093.5365717,130316,78.43107604980469
1596906135.9673977,130703,82.9505844116211
1596906138.8624651,130733,86.16349029541016
1596906141.8814337,130765,85.00032806396484
1596906157.0351944,130926,82.3199234008789
1596906168.2887878,130986,85.23075866699219
1596906170.6688356,131011,80.98141479492188
1596906221.8470385,131491,86.26725006103516
1596906222.8489447,131502,85.64100646972656
1596906245.3773878,131680,82.89897918701172
1596906247.5690057,131703,78.93524932861328
1596906250.581135,131734,89.32909393310547
1596906264.0196123,131876,82.34507751464844
1596906265.3345811,131890,80.89933776855469
1596906335.1037517,132506,86.49537658691406
1596906351.243718,132676,83.22964477539062
1596906379.6593556,132916,84.23262023925781
1596906381.1476402,132932,83.96451568603516
1596906399.408787,133067,81.08476257324219
1596906412.6229913,133206,79.39026641845703
1596906423.3372493,133318,81.96415710449219
1596906445.7985175,133496,80.23509216308594
1596906448.7480676,133528,81.85325622558594
1596906455.552599,133600,82.11093139648438
1596906485.707495,133860,88.27262115478516
1596906499.6145847,134007,80.66350555419922
1596906540.079081,134376,84.74842834472656
1596906541.297663,134389,78.61622619628906
1596906554.8707798,134474,82.0943374633789
1596906571.0355482,134645,82.50794219970703
1596906594.0556917,134829,84.45524597167969
1596906596.2753294,134852,84.09022521972656
1596906596.7549334,134857,80.6229248046875
1596906598.6244202,134877,85.3880844116211
1596906608.6156747,134983,78.76551055908203
1596906646.9167,135327,78.41101837158203
1596906679.753312,135615,84.68383026123047
1596906709.9360697,135872,81.9183578491211
1596906741.9127805,136209,86.85066986083984
1596906754.1979558,136280,80.20343780517578
1596906761.6692011,136358,84.88907623291016
1596906797.4363027,136673,83.28624725341797
1596906797.9100616,136678,82.22920227050781
1596906799.3577101,136693,79.26910400390625
1596906836.368607,137023,81.86064910888672
1596906839.4436133,137055,84.77835845947266
1596906858.2172427,137252,80.4090805053711
1596906885.755198,137482,80.79498291015625
1596906893.692502,137565,82.29776763916016
1596906895.5409415,137584,85.64220428466797
1596906910.8059475,137687,82.83263397216797
1596906916.22383,137744,86.56603240966797
1596906937.217112,137966,78.08888244628906
1596906960.7615805,138156,83.99057006835938
1596906993.9395218,138444,85.61788177490234
1596906996.5110743,138472,84.13600158691406
1596907004.689743,138558,85.37651062011719
1596907046.5594146,138939,86.23564910888672
1596907048.672324,138961,85.29889678955078
1596907082.3779957,139258,86.47693634033203
1596907101.654258,139403,82.39199829101562
1596907106.0775325,139449,79.7061996459961
1596907161.6280587,139975,85.24711608886719
1596907165.4113374,140015,82.3363037109375
1596907166.187366,140023,86.05965423583984
1596907168.265979,140045,79.20687103271484
1596907169.2080922,140055,78.15396118164062
1596907181.8819888,140131,82.6285171508789
1596907185.0383353,140165,84.74067687988281
1596907193.3067589,140252,87.3751220703125
1596907196.268922,140283,83.43547058105469
1596907246.0994744,140750,81.66690063476562
1596907268.4708378,140927,87.90214538574219
1596907274.3993132,140989,82.5559310913086
1596907301.996235,141222,89.33085632324219
1596907302.5969775,141228,83.97654724121094
1596907365.8248057,141834,82.208740234375
1596907367.6464553,141853,78.84193420410156
1596907376.6467955,141889,87.14100646972656
1596907385.916617,141986,86.11820220947266
1596907404.1528506,142179,82.04934692382812
1596907405.7682412,142196,83.87371063232422
1596907405.8699768,142197,83.91741943359375
1596907439.9618459,142496,79.00208282470703
1596907443.4107728,142532,76.42720031738281
1596907469.874254,142751,87.19703674316406
1596907483.3082578,142892,82.90017700195312
1596907516.7918882,143186,81.9124984741211
1596907537.1441658,143342,81.3720932006836
1596907550.704667,143485,86.0811996459961
1596907558.9758565,143571,83.09673309326172
1596907559.9107027,143581,82.64864349365234
1596907578.8259676,143722,86.51234436035156
1596907583.0869515,143767,83.7406234741211
1596907585.385644,143792,82.1684799194336
1596907597.3827934,143918,78.58746337890625
1596907609.587177,143988,85.0531997680664
1596907625.481907,144157,86.08493041992188
1596907631.930067,144226,85.65839385986328
1596907637.365353,144285,91.9648208618164
1596907653.7038655,144404,80.59895324707031
1596907665.3718948,144528,91.24516296386719
1596907667.3459275,144549,83.86770629882812
1596907746.267822,145280,81.80143737792969
1596907782.8786962,145612,79.93611907958984
1596907783.885754,145623,83.48771667480469
1596907792.1066031,145711,84.94432067871094
1596907801.007379,145750,89.1333999633789
1596907804.933013,145791,83.68878936767578
1596907818.3878572,145932,84.63532257080078
1596907859.8931074,146312,84.58248901367188
1596907868.1672215,146399,82.14659118652344
1596907901.8576918,146696,81.89601135253906
1596907969.719128,147296,85.58977508544922
1596907975.5086222,147356,90.58866119384766
1596907976.4782171,147366,83.69322967529297
1596907993.713603,147491,82.32207489013672
1596908053.9213157,148063,79.84552001953125
1596908065.9496083,148189,81.2652359008789
1596908080.5050552,148288,84.33026123046875
1596908093.5635931,148424,83.42466735839844
1596908110.5022373,148546,87.05409240722656
1596908116.021956,148604,84.25967407226562
1596908122.6106856,148673,83.0270004272461
1596908122.993874,148677,87.59998321533203
1596908132.5627723,148778,84.0673599243164
1596908140.711684,148864,80.79273986816406
1596908142.146323,148879,83.28903198242188
1596908206.1904044,149442,84.13862609863281
1596908217.1375608,149555,83.15802764892578
1596908234.6200929,149683,84.0853271484375
1596908236.0369759,149698,82.7287368774414
1596908242.6945376,149768,83.08222198486328
1596908253.9169385,149886,85.22660064697266
1596908258.7940733,149937,79.8797836303711
1596908269.9548414,149999,80.18562316894531


==> plot_data/angle_data/run-mnist_models_PAL_1_PAL_45000_150000_128_1_0_0.8_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1596891787.9742868,42,109.49449920654297
1596891790.1858733,167,105.3981704711914
1596891791.2710457,229,98.14192199707031
1596891797.002245,474,99.01686096191406
1596891798.0911431,536,97.74747467041016
1596891798.8490014,579,95.11736297607422
1596891798.973103,586,95.00809478759766
1596891799.811008,634,103.82388305664062
1596891800.0204992,647,95.55067443847656
1596891802.6041663,714,101.29987335205078
1596891804.1789124,808,95.26351928710938
1596891807.7499936,1014,91.60877990722656
1596891814.818783,1333,96.73373413085938
1596891815.7151902,1385,91.53479766845703
1596891815.8365655,1392,93.47486114501953
1596891818.0374372,1436,95.68519592285156
1596891822.4251058,1691,93.34600830078125
1596891823.1384287,1734,95.75015258789062
1596891823.189368,1737,93.5579833984375
1596891827.108817,1877,89.29150390625
1596891827.8103476,1917,90.92955780029297
1596891829.7939904,2036,95.72933197021484
1596891835.891608,2307,94.16670227050781
1596891837.28858,2389,79.87632751464844
1596891840.3588138,2485,93.55226135253906
1596891840.37655,2486,93.1801528930664
1596891843.8905659,2685,92.8484115600586
1596891851.4064524,3038,89.34971618652344
1596891856.1306736,3230,90.43651580810547
1596891856.4245903,3246,90.13475036621094
1596891857.4807785,3305,93.76226806640625
1596891864.2952063,3618,93.58263397216797
1596891864.3311374,3620,91.39596557617188
1596891865.2464802,3670,90.54588317871094
1596891867.8480282,3821,89.72979736328125
1596891871.735224,3956,92.16473388671875
1596891879.4556782,4317,89.25923919677734
1596891880.8809497,4400,101.79735565185547
1596891882.429228,4492,100.74348449707031
1596891882.72494,4509,96.84549713134766
1596891887.1218615,4676,91.10643005371094
1596891889.0594282,4788,92.96654510498047
1596891893.6124425,4971,105.41798400878906
1596891896.400957,5134,94.05165100097656
1596891901.5677176,5345,96.72671508789062
1596891901.8178542,5359,90.47611236572266
1596891909.5319734,5723,91.65946197509766
1596891911.9672673,5864,100.21431732177734
1596891912.686285,5907,93.03711700439453
1596891915.5805514,5990,91.1031723022461
1596891919.1927066,6200,90.22025299072266
1596891919.50301,6219,91.25418853759766
1596891927.0731094,6574,92.66277313232422
1596891930.7578244,6699,91.58679962158203
1596891930.9632938,6711,99.56906127929688
1596891933.4649184,6854,91.26505279541016
1596891935.3175747,6966,92.24006652832031
1596891940.0384254,7155,96.64014434814453
1596891944.010042,7382,96.71202087402344
1596891946.8111243,7460,93.69125366210938
1596891946.8620286,7463,93.5424575805664
1596891954.091821,7798,94.67952728271484
1596891954.7075698,7833,89.28080749511719
1596891958.7032905,8066,98.41763305664062
1596891962.1831195,8180,106.30951690673828
1596891962.9070873,8221,101.15617370605469
1596891965.3271492,8363,93.395751953125
1596891969.1956,8498,92.21830749511719
1596891969.3723369,8508,97.17095184326172
1596891970.9525282,8601,93.15254974365234
1596891977.2362425,8878,92.58956146240234
1596891978.1655107,8935,93.1754379272461
1596891985.2777655,9260,102.76896667480469
1596891988.8438134,9468,88.5882339477539
1596891991.8129654,9554,93.36363983154297
1596891992.0424464,9567,94.29154205322266
1596891994.2600193,9698,91.90755462646484
1596892009.177925,10399,91.49978637695312
1596892010.5568712,10479,91.11071014404297
1596892011.2796848,10522,96.8280258178711
1596892014.1499124,10607,92.79714965820312
1596892017.1015942,10780,95.20359802246094
1596892019.2335708,10902,91.03705596923828
1596892019.2881463,10905,96.98350524902344
1596892021.7570288,10966,98.11447143554688
1596892022.6757307,11020,98.9834213256836
1596892024.0667481,11102,100.06307983398438
1596892033.001001,11532,93.10063934326172
1596892033.60392,11566,97.023193359375
1596892037.1432703,11685,92.77767944335938
1596892038.4528565,11759,91.75853729248047
1596892043.4604185,11969,92.23377990722656
1596892043.5478284,11974,86.68030548095703
1596892046.7971313,12164,95.31703186035156
1596892048.9905076,12290,95.3924560546875
1596892061.9944577,12877,102.47591400146484
1596892066.1773462,13034,95.1351089477539
1596892066.6478527,13061,94.15216827392578
1596892077.3704875,13597,93.54215240478516
1596892077.7807891,13620,93.72940826416016
1596892082.4594452,13810,93.72898864746094
1596892091.0362737,14221,95.87779998779297
1596892092.2521715,14294,91.87979888916016
1596892093.0086489,14338,101.10733795166016
1596892096.2910693,14447,95.78924560546875
1596892099.573734,14638,100.2873764038086
1596892100.0925944,14668,91.18955993652344
1596892102.0246346,14779,94.63357543945312
1596892105.063598,14873,102.6599349975586
1596892116.7255528,15473,92.30724334716797
1596892118.7521477,15507,93.87987518310547
1596892123.0930748,15764,91.73966217041016
1596892130.651157,16116,92.19206237792969
1596892135.570098,16321,98.43209075927734
1596892146.217837,16857,91.11968994140625
1596892151.1889002,17066,97.11912536621094
1596892151.6994708,17097,92.63898468017578
1596892156.9485621,17317,92.255859375
1596892157.3307195,17339,95.11363983154297
1596892160.8605297,17543,97.12286376953125
1596892161.1052916,17557,85.56180572509766
1596892180.712114,18451,94.6606216430664
1596892194.8814495,19116,89.7674331665039
1596892195.7693043,19169,92.8515853881836
1596892203.457621,19531,91.95849609375
1596892205.320951,19640,92.29998779296875
1596892205.5626962,19654,90.04007720947266
1596892208.3383758,19731,93.26025390625
1596892212.8117645,19995,98.37792205810547
1596892213.785187,20053,100.67322540283203
1596892213.933976,20062,92.52916717529297
1596892216.660882,20138,93.51142120361328
1596892218.4763494,20244,92.49783325195312
1596892218.616239,20252,100.57662200927734
1596892219.8834,20323,93.0434341430664
1596892223.3906503,20440,91.0381088256836
1596892225.012928,20539,84.72767639160156
1596892225.6606672,20578,100.62051391601562
1596892230.6193688,20779,93.24659729003906
1596892230.667949,20782,91.28800964355469
1596892231.9159558,20855,92.22127532958984
1596892235.792247,21080,91.17031860351562
1596892238.3191144,21144,95.97541809082031
1596892239.7769063,21232,91.28205871582031
1596892241.3278408,21319,99.20289611816406
1596892246.3615909,21523,91.58280944824219
1596892253.3784087,21848,92.6865234375
1596892261.701305,22245,96.26850891113281
1596892263.1442966,22330,95.82317352294922
1596892263.6234667,22358,97.4805908203125
1596892279.878415,23138,95.55577850341797
1596892280.04849,23148,91.86140441894531
1596892280.775305,23192,92.51547241210938
1596892281.2208917,23218,93.31304168701172
1596892283.882111,23286,91.91188049316406
1596892285.179845,23361,99.33666229248047
1596892286.3536346,23427,96.83887481689453
1596892288.3110723,23540,90.94361114501953
1596892292.0275598,23670,94.15748596191406
1596892292.2187724,23681,93.08734130859375
1596892292.5472345,23701,98.8759994506836
1596892298.1753862,23938,93.78290557861328
1596892301.694663,24147,94.13563537597656
1596892303.9849827,24282,92.1911392211914
1596892304.020717,24284,98.9275894165039
1596892306.111016,24322,98.44652557373047
1596892311.306301,24621,95.18109893798828
1596892314.4171615,24719,92.51849365234375
1596892314.5529542,24727,95.13967895507812
1596892317.4934313,24901,95.53630828857422
1596892318.0728579,24934,91.14311981201172
1596892325.0734718,25253,104.69458770751953
1596892326.3840683,25332,94.99754333496094
1596892328.8399796,25391,94.88410186767578
1596892337.4194689,25812,92.22716522216797
1596892338.0068824,25847,94.0886001586914
1596892339.3303843,25921,91.72718048095703
1596892347.4415884,26303,93.192626953125
1596892358.8838859,26797,91.45056915283203
1596892358.9019055,26798,95.34111022949219
1596892359.415022,26829,99.25375366210938
1596892366.2698202,27142,91.3875961303711
1596892366.4793901,27154,91.90823364257812
1596892366.5731843,27159,93.02397155761719
1596892368.5950472,27274,90.12773895263672
1596892373.9902449,27505,95.38274383544922
1596892375.664488,27603,95.10002136230469
1596892376.269111,27638,91.91365051269531
1596892380.948546,27825,98.95265197753906
1596892382.5127418,27916,99.12727355957031
1596892392.8676066,28438,92.54304504394531
1596892396.1209872,28543,96.43790435791016
1596892404.9090896,28970,92.89865112304688
1596892405.3506544,28996,91.44544982910156
1596892406.5087004,29062,95.8956298828125
1596892408.8872442,29201,92.55299377441406
1596892411.4014404,29263,94.3983154296875
1596892414.9958735,29471,91.76168823242188
1596892415.2730205,29487,97.9871826171875
1596892418.8956282,29611,94.58937072753906
1596892422.7433252,29829,94.64586639404297
1596892427.1679823,30005,88.595458984375
1596892427.6096556,30031,95.6277084350586
1596892430.0333729,30174,103.24565887451172
1596892434.0962741,30327,96.67271423339844
1596892436.5692115,30470,101.6404800415039
1596892438.98854,30612,93.12580871582031
1596892442.0894358,30706,97.35964965820312
1596892442.3204474,30720,100.77546691894531
1596892457.003274,31406,93.18842315673828
1596892457.6344755,31443,93.453125
1596892463.4555328,31696,91.55408477783203
1596892466.6190152,31880,102.76925659179688
1596892467.550327,31936,105.95227813720703
1596892468.693184,32004,94.4881362915039
1596892473.6953757,32207,94.09122467041016
1596892479.0429945,32435,93.83958435058594
1596892480.851783,32542,91.55425262451172
1596892482.8281612,32657,102.98975372314453
1596892486.1382325,32762,93.8095703125
1596892488.406347,32894,91.48625946044922
1596892488.5452302,32902,91.46537017822266
1596892490.8376162,33034,98.0860824584961
1596892494.843198,33181,103.33821105957031
1596892496.3958192,33271,91.612060546875
1596892497.59976,33341,93.45771026611328
1596892498.1794074,33375,103.77823638916016
1596892498.6365187,33403,90.8595199584961
1596892505.8143435,33737,102.87327575683594
1596892506.0077524,33749,98.5917739868164
1596892506.334998,33768,90.98992156982422
1596892506.6388931,33785,91.3393325805664
1596892509.0555174,33839,94.10228729248047
1596892509.68385,33876,93.08744812011719
1596892510.3402379,33913,92.41178894042969
1596892512.4475245,34036,94.05631256103516
1596892514.2403433,34141,91.61200714111328
1596892519.5567515,34362,91.10935974121094
1596892519.8873277,34383,94.78026580810547
1596892523.8272922,34525,91.94680786132812
1596892525.109317,34599,101.10720825195312
1596892528.232205,34783,91.59039306640625
1596892540.5742464,35333,92.84661102294922
1596892540.93267,35354,96.39104461669922
1596892541.3260894,35377,97.5771713256836
1596892543.1488667,35483,97.4666519165039
1596892546.217645,35573,92.857666015625
1596892549.6049116,35771,91.02577209472656
1596892550.9190788,35849,89.70966339111328
1596892554.2420342,35953,90.68766784667969
1596892554.556163,35970,92.2905044555664
1596892555.702927,36037,95.01691436767578
1596892559.3360896,36246,92.68861389160156
1596892561.3649848,36275,94.16510009765625
1596892568.8137465,36629,91.54910278320312
1596892569.2973409,36659,93.4048843383789
1596892571.1064065,36767,93.28783416748047
1596892572.53091,36850,91.4246826171875
1596892573.5333972,36907,92.2148666381836
1596892580.1520042,37202,103.78177642822266
1596892586.6638947,37489,91.69690704345703
1596892592.9013307,37764,94.09683227539062
1596892594.8015382,37876,92.30781555175781
1596892601.7331872,38192,90.68644714355469
1596892607.4637444,38439,92.68201446533203
1596892607.7282274,38455,87.9164047241211
1596892613.7527938,38720,96.30281829833984
1596892615.7886236,38840,99.85504150390625
1596892618.194252,38981,92.18135833740234
1596892625.2250814,39296,93.9810791015625
1596892633.7295165,39702,91.36014556884766
1596892634.2330358,39730,85.75310516357422
1596892636.5927105,39781,95.53219604492188
1596892638.228998,39878,91.60128021240234
1596892638.7705102,39909,91.04485321044922
1596892640.6780639,40020,90.5921859741211
1596892646.8792698,40296,101.04508209228516
1596892651.931371,40500,90.8135986328125
1596892654.483956,40647,100.17290496826172
1596892654.763313,40663,97.39710235595703
1596892654.8314402,40667,101.21613311767578
1596892655.3807137,40700,98.48863220214844
1596892655.7081032,40720,94.32319641113281
1596892656.9676244,40793,98.42854309082031
1596892662.6784554,41040,93.71949005126953
1596892667.6291242,41244,93.81329345703125
1596892668.0897398,41271,92.86358642578125
1596892669.3054662,41341,98.00658416748047
1596892674.2763848,41539,101.56083679199219
1596892674.542259,41555,92.37557220458984
1596892685.9750893,42134,90.97240447998047
1596892692.8937747,42450,90.3992919921875
1596892693.217265,42468,94.51189422607422
1596892698.4473994,42678,92.19407653808594
1596892715.839196,43518,94.60688781738281
1596892717.423385,43607,95.66007232666016
1596892718.023646,43639,92.65792846679688
1596892720.7659323,43711,98.30623626708984
1596892721.2410257,43738,94.0661849975586
1596892721.3090136,43742,97.96015930175781
1596892722.390531,43805,103.20848083496094
1596892725.6776745,43993,96.92481231689453
1596892728.575615,44073,101.3718490600586
1596892730.7209191,44200,90.15421295166016
1596892730.8340583,44207,103.32801818847656
1596892731.6176345,44251,95.78295135498047
1596892732.5501573,44304,102.83740997314453
1596892738.9004524,44585,97.93353271484375
1596892744.4323077,44816,88.62446594238281
1596892746.9896686,44964,97.21585083007812
1596892754.5112238,45310,92.0377426147461
1596892754.6651773,45319,90.25096893310547
1596892755.6060727,45372,90.78380584716797
1596892759.391016,45507,90.01692199707031
1596892762.0085049,45658,93.34126281738281
1596892776.399301,46318,91.65584564208984
1596892776.6865613,46334,92.802490234375
1596892778.091413,46413,94.06298065185547
1596892781.1004894,46499,93.15233612060547
1596892796.8889067,47241,94.596923828125
1596892797.9149854,47301,93.97481536865234
1596892804.4151692,47585,93.01437377929688
1596892805.3231406,47638,95.69029998779297
1596892805.8553085,47669,98.60045623779297
1596892806.5037367,47705,90.76423645019531
1596892807.193921,47744,91.97859191894531
1596892811.1240702,47882,92.87744140625
1596892812.2132628,47947,96.53567504882812
1596892812.6133254,47970,100.7427749633789
1596892814.449189,48076,91.4618148803711
1596892816.284909,48181,93.0601577758789
1596892818.5264885,48227,95.1153793334961
1596892823.607258,48522,99.9592514038086
1596892830.7116272,48844,94.1318588256836
1596892839.611068,49272,91.69110870361328
1596892842.4515617,49351,91.19303894042969
1596892844.604436,49477,88.8702392578125
1596892856.7584858,50006,93.96729278564453
1596892857.6350846,50056,89.33769989013672
1596892859.1735191,50149,94.1131362915039
1596892859.4435303,50165,48.23242950439453
1596892859.97892,50195,96.15825653076172
1596892861.2702608,50268,92.74786376953125
1596892869.0247931,50629,93.71070098876953
1596892873.803867,50819,90.92529296875
1596892876.6030326,50979,94.23837280273438
1596892880.784061,51134,90.95023345947266
1596892882.45096,51227,100.0451889038086
1596892883.411718,51282,93.67268371582031
1596892895.2580779,51798,100.58746337890625
1596892895.3923929,51806,102.79129028320312
1596892897.9614732,51954,100.90135192871094
1596892898.8023093,52001,98.2428970336914
1596892905.403208,52292,95.10551452636719
1596892906.432158,52353,93.42577362060547
1596892910.6551056,52510,91.39627075195312
1596892913.7131758,52682,97.8537826538086
1596892919.1591527,52906,93.11568450927734
1596892919.7368076,52939,93.30225372314453
1596892922.418921,53092,91.77210235595703
1596892922.683917,53107,94.8486557006836
1596892930.4911327,53468,93.85260009765625
1596892936.075942,53706,91.8368911743164
1596892936.1978507,53713,94.08985137939453
1596892936.2751303,53717,101.1932601928711
1596892936.3463416,53721,91.69454193115234
1596892940.2429538,53862,93.18274688720703
1596892941.0269442,53906,90.89420318603516
1596892943.9438875,54072,97.53011322021484
1596892944.5677733,54108,94.5912857055664
1596892944.8290327,54123,87.52415466308594
1596892948.4260888,54241,99.69587707519531
1596892957.875767,54691,98.29489135742188
1596892959.910451,54807,94.10667419433594
1596892963.6034095,54937,95.3565902709961
1596892964.3810542,54982,98.90393829345703
1596892968.1401243,55193,29.10014533996582
1596892971.4014122,55299,42.62297821044922
1596892975.6742835,55543,92.45226287841797
1596892975.8174624,55551,92.66936492919922
1596892980.073183,55713,89.2155532836914
1596892981.006473,55766,97.54326629638672
1596892993.982678,56337,93.60877227783203
1596892996.9733934,56507,93.88126373291016
1596892997.2227652,56521,92.00775909423828
1596892998.7381074,56608,106.57437133789062
1596893003.3267744,56787,97.13098907470703
1596893003.9184194,56820,93.12023162841797
1596893006.9897277,56999,94.13591766357422
1596893013.6562228,57299,93.03726959228516
1596893013.7632694,57305,88.71350860595703
1596893018.4004927,57484,92.08020782470703
1596893024.6683295,57760,95.05220031738281
1596893035.5136633,58295,92.16801452636719
1596893039.4808366,58440,69.29365539550781
1596893041.4690232,58556,91.78483581542969
1596893042.950873,58641,100.2052001953125
1596893044.288395,58719,83.6003646850586
1596893044.730478,58746,94.70513916015625
1596893045.0150065,58763,87.0662612915039
1596893056.7806997,59264,94.46897888183594
1596893057.6326687,59311,97.75344848632812
1596893059.6848347,59432,87.63541412353516
1596893064.7962773,59640,93.45285034179688
1596893065.3123887,59670,92.68628692626953
1596893075.5697355,60179,99.59331512451172
1596893075.674595,60185,93.40087890625
1596893077.5255935,60207,98.91805267333984
1596893079.100294,60297,93.22602844238281
1596893082.1741934,60475,92.3294906616211
1596893097.5411584,61205,91.94792175292969
1596893100.2654877,61276,88.85332489013672
1596893103.067771,61438,91.43968200683594
1596893104.6794105,61534,92.4267807006836
1596893108.7191026,61680,98.61963653564453
1596893118.1992447,62139,90.43327331542969
1596893119.5699112,62219,90.018310546875
1596893126.1474383,62516,93.89990997314453
1596893126.6703992,62547,94.06617736816406
1596893133.7299328,62874,89.57495880126953
1596893137.8078132,63024,93.0887222290039
1596893141.2070599,63220,95.65957641601562
1596893143.583305,63358,101.61997985839844
1596893146.2936547,63428,74.96121978759766
1596893146.311748,63429,89.79057312011719
1596893147.7765064,63513,102.14021301269531
1596893150.475399,63671,89.38715362548828
1596893155.3289294,63865,92.06719970703125
1596893157.4027276,63988,99.56826782226562
1596893160.8074636,64098,99.94170379638672
1596893163.0188437,64225,86.73235321044922
1596893169.4501033,64511,99.54655456542969
1596893169.620796,64521,89.25041961669922
1596893172.4109895,64687,86.10387420654297
1596893177.4805927,64889,96.49235534667969
1596893185.0768838,65245,90.03050231933594
1596893185.8729618,65292,104.20145416259766
1596893188.612342,65450,93.60810089111328
1596893190.6503668,65481,93.05975341796875
1596893192.7482448,65601,87.22968292236328
1596893193.4739144,65643,103.48003387451172
1596893194.5747588,65709,94.22791290283203
1596893199.4737236,65907,93.9272689819336
1596893201.9163172,66049,96.77409362792969
1596893207.6327024,66298,92.91495513916016
1596893215.149512,66647,97.85359191894531
1596893217.5218549,66787,96.14620971679688
1596893221.883122,66948,94.27854919433594
1596893222.376778,66976,93.19892883300781
1596893223.1430323,67021,93.84745025634766
1596893231.8998342,67440,113.66590118408203
1596893249.0011709,68263,94.67111206054688
1596893249.3315666,68281,94.90414428710938
1596893252.5042963,68378,92.72914123535156
1596893253.3679388,68429,85.45696258544922
1596893256.1564627,68590,65.212646484375
1596893263.4603937,68929,98.78943634033203
1596893264.4437408,68988,74.92180633544922
1596893269.1553211,69171,93.16988372802734
1596893269.3970027,69185,94.53276062011719
1596893275.5465899,69455,99.19406127929688
1596893275.9013577,69476,85.94856262207031
1596893281.5746157,69719,96.049072265625
1596893282.9398136,69798,91.8060073852539
1596893284.9857376,69915,92.09706115722656
1596893297.4873607,70462,55.26773452758789
1596893299.5513992,70580,88.87741088867188
1596893300.855684,70656,100.81341552734375
1596893306.83794,70915,91.64622497558594
1596893308.1987095,70996,96.45602416992188
1596893317.1157062,71428,90.65853881835938
1596893320.8344092,71554,98.1832275390625
1596893321.291665,71580,101.70487976074219
1596893323.275424,71696,95.4229507446289
1596893327.398605,71850,91.60260009765625
1596893328.3626776,71906,99.56499481201172
1596893329.2773368,71957,93.11734771728516
1596893329.6541357,71979,92.5093994140625
1596893330.210374,72012,92.88566589355469
1596893330.6291041,72037,96.45112609863281
1596893336.6576056,72297,98.74848175048828
1596893336.6902652,72299,98.31743621826172
1596893338.4575016,72401,94.74942016601562
1596893338.5079634,72404,92.87061309814453
1596893342.6394308,72558,97.50521087646484
1596893345.4944675,72723,89.58554077148438
1596893349.62075,72873,99.82701110839844
1596893351.9383538,73009,102.99108123779297
1596893354.8755503,73179,93.41107940673828
1596893358.8468,73318,92.71357727050781
1596893368.4525812,73789,95.11824035644531
1596893368.5409522,73794,102.53544616699219
1596893369.3537328,73841,92.32171630859375
1596893370.436045,73901,105.12065124511719
1596893372.336791,73924,91.61241149902344
1596893376.885852,74187,92.79664611816406
1596893377.0163856,74194,96.75126647949219
1596893392.249033,74901,94.2381362915039
1596893398.5236473,75171,97.8441162109375
1596893405.198054,75469,92.13735961914062
1596893405.5013251,75487,99.78131866455078
1596893406.8461208,75567,100.24290466308594
1596893414.5148082,75928,94.22990417480469
1596893418.2206187,76056,98.28453826904297
1596893418.9234335,76099,94.12822723388672
1596893421.0011168,76218,101.83688354492188
1596893426.1485653,76431,94.48162078857422
1596893426.9781494,76482,95.31231689453125
1596893429.4509897,76626,93.10169219970703
1596893430.2893925,76673,92.63353729248047
1596893433.8097928,76790,93.53089141845703
1596893435.8069203,76906,105.3613052368164
1596893435.9158492,76913,94.9471435546875
1596893442.3142471,77198,98.30719757080078
1596893444.47358,77324,99.37096405029297
1596893449.5880182,77530,91.48929595947266
1596893455.71643,77802,101.58847045898438
1596893457.4331465,77901,93.3658676147461
1596893461.4017742,78135,94.30025482177734
1596893464.1462924,78208,95.27291870117188
1596893465.1386456,78265,95.08991241455078
1596893475.3238804,78775,19.087011337280273
1596893476.490936,78843,99.7236557006836
1596893479.4124084,78920,96.54047393798828
1596893479.6533866,78934,94.35775756835938
1596893480.325511,78973,92.2230224609375
1596893480.8550127,79005,89.87541961669922
1596893487.500045,79309,98.45843505859375
1596893489.363917,79418,90.40745544433594
1596893493.9724698,79597,98.08727264404297
1596893501.919312,79975,93.18913269042969
1596893502.8993504,80031,95.87881469726562
1596893502.9628532,80035,99.86397552490234
1596893504.043036,80100,92.61740112304688
1596893505.1570368,80165,107.52426147460938
1596893510.5413797,80390,89.81685638427734
1596893510.8204155,80406,98.24829864501953
1596893513.2756052,80550,103.51048278808594
1596893513.7223141,80576,96.96035766601562
1596893516.0342517,80613,95.45157623291016
1596893524.0851586,80996,92.59272766113281
1596893524.4063306,81015,48.15690994262695
1596893526.1697552,81117,92.09009552001953
1596893532.234193,81381,95.99954986572266
1596893534.1637983,81494,93.68767547607422
1596893534.7654166,81529,79.36241912841797
1596893543.5604117,81952,91.57191467285156
1596893561.6870522,82736,93.51514434814453
1596893562.2667992,82770,92.27244567871094
1596893563.6337147,82849,99.11095428466797
1596893569.1262653,83075,94.44782257080078
1596893570.0449305,83127,95.704833984375
1596893572.4507506,83267,96.43898010253906
1596893578.3234026,83510,91.90221405029297
1596893582.6604016,83762,93.9489974975586
1596893587.0253472,83923,52.895503997802734
1596893592.7034512,84165,90.13655853271484
1596893593.2744946,84197,101.378662109375
1596893596.6465454,84394,91.50386810302734
1596893596.9198112,84409,93.3421401977539
1596893601.7465265,84601,97.05300903320312
1596893603.1689823,84686,85.48137664794922
1596893604.0863216,84740,94.65912628173828
1596893605.4891534,84818,101.028564453125
1596893610.5026157,85020,95.5606689453125
1596893611.0360434,85052,95.10626983642578
1596893611.679103,85089,99.70362854003906
1596893613.1217601,85169,100.58165740966797
1596893617.2406657,85320,105.7475357055664
1596893620.498632,85508,92.44236755371094
1596893622.5757706,85539,92.7005615234375
1596893623.135776,85572,90.32813262939453
1596893625.0760498,85686,91.27071380615234
1596893626.1316025,85749,98.8260498046875
1596893631.8195028,85985,92.79804229736328
1596893632.3133001,86014,91.66311645507812
1596893641.4120874,86452,93.34378814697266
1596893648.6941698,86780,93.34434509277344
1596893648.9184453,86793,93.39492797851562
1596893650.1847713,86865,96.0231704711914
1596893654.2361145,87008,87.59373474121094
1596893662.4494252,87393,88.25760650634766
1596893663.4409587,87450,93.7757568359375
1596893665.2096214,87556,92.68328857421875
1596893666.3525646,87621,99.19877624511719
1596893668.7016325,87666,91.59146881103516
1596893671.4783585,87829,95.7436752319336
1596893678.400742,88137,93.45773315429688
1596893685.1571865,88441,101.63825988769531
1596893689.2449338,88674,91.47406005859375
1596893693.210013,88815,94.5379409790039
1596893702.5947487,89262,90.40509796142578
1596893704.0906034,89347,97.48472595214844
1596893704.3730714,89363,104.0892333984375
1596893712.6047645,89745,93.25628662109375
1596893714.4686804,89762,96.7012939453125
1596893716.6538334,89892,93.13003540039062
1596893718.0911932,89973,92.64424896240234
1596893719.201337,90035,99.70660400390625
1596893724.2765846,90237,90.84627532958984
1596893728.0655026,90450,94.42417907714844
1596893742.073325,91074,92.39659118652344
1596893742.4203522,91094,99.01221466064453
1596893747.5693347,91300,92.80945587158203
1596893750.6614387,91474,97.86524963378906
1596893754.826778,91624,84.24484252929688
1596893755.1924603,91644,101.32868957519531
1596893755.2510288,91647,101.05564880371094
1596893756.7328186,91732,91.77008819580078
1596893756.7826567,91735,91.1727294921875
1596893764.7007885,92094,111.3294906616211
1596893765.1514378,92120,94.89427185058594
1596893778.785429,92729,97.36328887939453
1596893779.8613944,92788,92.57837677001953
1596893787.3843606,93126,96.15088653564453
1596893789.0680306,93223,100.4524917602539
1596893795.0398095,93471,102.7945785522461
1596893804.105368,93901,97.967529296875
1596893815.6135948,94380,95.88420104980469
1596893816.3896668,94424,98.0843734741211
1596893818.3903458,94536,92.6380844116211
1596893824.279432,94784,92.6655502319336
1596893826.2152393,94891,98.6771469116211
1596893830.6469,95057,95.72952270507812
1596893832.8987215,95184,87.79087829589844
1596893835.2987344,95321,95.97126007080078
1596893836.2789295,95377,93.10970306396484
1596893838.3713365,95409,89.26443481445312
1596893839.6311812,95480,93.90718841552734
1596893847.8290324,95860,91.88533782958984
1596893849.4110804,95949,95.44629669189453
1596893849.8187184,95972,91.66629028320312
1596893857.1125424,96301,93.14939880371094
1596893862.712586,96535,91.33625030517578
1596893863.8619766,96600,87.91339874267578
1596893872.7290206,97018,80.00541687011719
1596893876.6427596,97156,98.18462371826172
1596893877.850272,97226,92.78591918945312
1596893879.1076164,97296,94.61824035644531
1596893881.2194483,97416,94.32093048095703
1596893882.0009642,97460,90.7426986694336
1596893885.957663,97596,100.93455505371094
1596893886.9520664,97653,101.19551849365234
1596893888.5102696,97742,91.5421142578125
1596893889.3991377,97796,91.69963073730469
1596893892.3279161,97876,93.41323852539062
1596893894.2583954,97986,94.5584945678711
1596893896.8483992,98139,94.83390045166016
1596893899.6332242,98212,97.46702575683594
1596893903.0334713,98404,92.65127563476562
1596893904.2668302,98474,90.66410064697266
1596893905.096537,98523,92.61824798583984
1596893917.5112987,99055,92.63505554199219
1596893927.0013762,99506,90.27074432373047
1596893928.8256638,99612,94.92772674560547
1596893928.8573031,99614,91.6763916015625
1596893935.2006555,99884,91.32579040527344
1596893943.766665,100284,95.46089172363281
1596893950.2877905,100566,80.32977294921875
1596893950.6967425,100589,92.90967559814453
1596893955.0488892,100751,95.3516845703125
1596893956.904799,100858,85.48017883300781
1596893957.958047,100917,97.53266143798828
1596893958.1323273,100926,94.25213623046875
1596893959.3342955,100997,91.49125671386719
1596893962.19175,101072,95.25904846191406
1596893963.6529377,101155,91.330078125
1596893965.066851,101234,93.88880157470703
1596893966.7852566,101335,92.89269256591797
1596893967.1139672,101355,93.10244750976562
1596893969.988955,101431,90.73204040527344
1596893971.0138316,101488,94.68428039550781
1596893971.210441,101499,97.72894287109375
1596893980.0554123,101923,92.75003051757812
1596893980.4085188,101943,91.72370147705078
1596893988.275977,102307,91.57349395751953
1596893993.324962,102509,92.2911376953125
1596893993.8990526,102541,90.38204193115234
1596893994.8638163,102595,94.66676330566406
1596893996.4490182,102685,94.9149398803711
1596894001.3778353,102880,89.96272277832031
1596894001.9201453,102911,91.4519271850586
1596894002.9036365,102966,92.79595947265625
1596894003.50218,103001,107.20342254638672
1596894003.6774037,103011,99.05583953857422
1596894008.607141,103206,30.604990005493164
1596894013.0779088,103462,92.80911254882812
1596894015.616834,103517,90.28063201904297
1596894024.5599346,103947,70.09400939941406
1596894031.9060936,104276,59.77582550048828
1596894032.9264073,104334,95.1436767578125
1596894040.968117,104704,100.24678802490234
1596894042.721777,104808,105.7869644165039
1596894042.9547637,104822,92.30120086669922
1596894043.2730947,104841,90.15931701660156
1596894043.996157,104882,109.59886169433594
1596894045.8369212,104896,91.831298828125
1596894046.082371,104911,96.18994140625
1596894046.3138268,104924,95.79741668701172
1596894047.0092986,104963,92.9732437133789
1596894049.2977626,105093,91.4701919555664
1596894053.775703,105265,112.34849548339844
1596894056.7563703,105434,96.52936553955078
1596894061.3657112,105610,92.65062713623047
1596894062.9348829,105702,93.42535400390625
1596894064.202121,105774,93.68023681640625
1596894064.4301815,105788,96.77064514160156
1596894073.2188966,106210,90.88756561279297
1596894074.1951594,106267,92.86865997314453
1596894077.9681644,106390,101.31295776367188
1596894080.951655,106566,92.51632690429688
1596894084.1971433,106666,92.61181640625
1596894086.01159,106769,95.55613708496094
1596894093.340497,107103,95.94375610351562
1596894108.0148416,107764,93.01712799072266
1596894108.692418,107804,83.34124755859375
1596894109.2798333,107837,92.34390258789062
1596894112.4475338,108021,94.1487045288086
1596894123.1050403,108449,92.56848907470703
1596894125.5350437,108586,89.40093231201172
1596894136.0520785,109098,101.25607299804688
1596894140.0997226,109242,92.62611389160156
1596894140.1173778,109243,92.3225326538086
1596894141.0887558,109301,92.50475311279297
1596894146.1415057,109501,87.2024154663086
1596894147.5259938,109580,94.0934829711914
1596894151.6573546,109822,91.75613403320312
1596894157.302208,110063,96.18277740478516
1596894161.100018,110191,93.58802032470703
1596894161.6517801,110224,102.549560546875
1596894164.9990897,110418,93.65714263916016
1596894166.0421305,110478,95.61446380615234
1596894169.5421124,110586,103.36577606201172
1596894170.1743093,110622,96.72493743896484
1596894170.507344,110641,92.27938842773438
1596894172.1510403,110737,94.76866912841797
1596894181.7443728,111194,96.92815399169922
1596894184.0396004,111235,91.6573486328125
1596894185.5836916,111323,90.70812225341797
1596894189.4531405,111545,92.33927154541016
1596894193.6864078,111698,102.13804626464844
1596894196.9126756,111887,100.81791687011719
1596894197.4387293,111915,92.88703155517578
1596894210.2926683,112470,97.16695404052734
1596894215.272634,112664,96.22393798828125
1596894215.946338,112703,98.26438903808594
1596894219.3578486,112902,92.50215148925781
1596894228.3979928,113322,95.96499633789062
1596894232.468745,113463,93.91492462158203
1596894234.5878377,113589,96.3228988647461
1596894238.8340266,113741,91.39041900634766
1596894243.0275106,113980,95.68535614013672
1596894250.01054,114292,95.70001220703125
1596894254.4245405,114459,91.38321685791016
1596894254.5556917,114467,100.60346984863281
1596894262.2541072,114820,92.43661499023438
1596894267.0474896,115096,99.11102294921875
1596894269.524211,115149,92.79203796386719
1596894277.3157032,115506,90.24054718017578
1596894277.5141654,115518,93.29975128173828
1596894281.7516248,115765,93.93256378173828
1596894281.8744128,115772,95.88880157470703
1596894285.353849,115878,95.29042053222656
1596894288.1394265,116039,92.34286499023438
1596894289.7319896,116129,112.48541259765625
1596894296.9497986,116453,96.28559112548828
1596894301.4767244,116624,93.89494323730469
1596894302.2977524,116673,103.50662231445312
1596894302.9287665,116711,92.7244644165039
1596894303.553695,116745,93.24207305908203
1596894304.225548,116783,93.34415435791016
1596894304.9112556,116822,93.24010467529297
1596894308.5364597,116938,99.21383666992188
1596894309.17825,116977,95.8753890991211
1596894309.837303,117016,92.02111053466797
1596894310.088571,117030,91.32860565185547
1596894310.3724253,117047,92.90141296386719
1596894312.3428075,117155,94.22479248046875
1596894313.3178852,117209,93.8386001586914
1596894324.1865447,117635,94.54481506347656
1596894327.513837,117825,95.32706451416016
1596894331.1938157,117941,89.41313171386719
1596894334.9866855,118161,94.3393325805664
1596894335.502728,118190,85.40677642822266
1596894346.6777935,118651,12.920544624328613
1596894351.1432672,118908,100.84312438964844
1596894351.6667743,118937,92.88557434082031
1596894354.3523543,118998,95.08991241455078
1596894359.664574,119302,96.62893676757812
1596894364.1841438,119470,101.28360748291016
1596894374.6425488,119979,91.1550064086914
1596894374.9063098,119994,93.10431671142578
1596894381.6652095,120291,93.20172119140625
1596894394.662429,120854,93.07406616210938
1596894395.733376,120914,93.13077545166016
1596894402.1714249,121192,90.82679748535156
1596894402.1895711,121193,93.35717010498047
1596894404.144464,121304,99.9009017944336
1596894404.642071,121332,94.60680389404297
1596894405.1796255,121362,88.82787322998047
1596894405.9071438,121403,91.67984008789062
1596894409.5232205,121519,103.30007934570312
1596894416.716683,121835,94.16327667236328
1596894417.4364324,121877,89.69203186035156
1596894418.0569723,121913,96.79813385009766
1596894424.8471866,122205,91.33696746826172
1596894425.3738554,122236,94.29782104492188
1596894432.2180417,122529,90.55735778808594
1596894433.8128002,122622,92.23278045654297
1596894434.010307,122634,91.63460540771484
1596894435.85972,122739,97.8685073852539
1596894443.143456,123068,81.12915802001953
1596894455.756225,123609,73.55008697509766
1596894456.1728199,123633,95.53340148925781
1596894456.765479,123666,95.0606918334961
1596894465.9720895,124103,94.53621673583984
1596894467.1019466,124169,94.26554107666016
1596894467.584243,124197,91.88289642333984
1596894475.136945,124532,93.49101257324219
1596894479.922949,124711,94.79422760009766
1596894480.770004,124760,93.70520782470703
1596894480.8249695,124763,91.32096099853516
1596894481.0183368,124774,91.34220123291016
1596894481.7963946,124818,91.26847839355469
1596894487.3252063,125043,91.34893798828125
1596894491.6658416,125290,92.4543685913086
1596894518.2720354,126444,102.88733673095703
1596894522.5755801,126687,103.07583618164062
1596894528.545338,126935,91.76331329345703
1596894529.4752748,126988,91.54702758789062
1596894532.956158,127097,96.07844543457031
1596894535.3256774,127230,97.40452575683594
1596894538.579512,127414,97.73538970947266
1596894542.3685393,127542,95.45372009277344
1596894543.2989929,127595,91.13569641113281
1596894544.058313,127637,97.60664367675781
1596894545.9730647,127746,93.64418029785156
1596894546.0958169,127753,94.07431030273438
1596894548.26867,127785,87.17670440673828
1596894548.7704167,127817,102.9721908569336
1596894549.8242013,127878,100.61307525634766
1596894550.15208,127896,91.27462005615234
1596894553.8992562,128112,90.34901428222656
1596894558.8452752,128304,101.84664916992188
1596894560.6984231,128408,92.41244506835938
1596894561.7500157,128470,89.74687957763672
1596894566.3454397,128644,96.5154800415039
1596894571.5969868,128852,92.19055938720703
1596894576.7416277,129146,96.40241241455078
1596894578.9875977,129186,91.15653228759766
1596894581.2960827,129318,90.85318756103516
1596894582.7019305,129396,90.96575927734375
1596894582.8776274,129406,91.24759674072266
1596894583.0922937,129418,88.79923248291016
1596894583.2327769,129426,90.93816375732422
1596894583.7211583,129454,97.90116882324219
1596894584.5419385,129502,100.90933990478516
1596894586.828841,129545,96.46708679199219
1596894589.0507464,129672,96.2904281616211
1596894591.738304,129824,100.49214172363281
1596894595.0541763,129925,89.93556213378906
1596894597.5617332,130068,93.65213012695312
1596894597.6125698,130071,92.99061584472656
1596894599.2412841,130165,92.57931518554688
1596894603.4591868,130316,95.30489349365234
1596894611.9122343,130703,95.99897766113281
1596894612.4598851,130733,91.99503326416016
1596894613.032718,130765,92.12716674804688
1596894615.8064873,130926,90.98377990722656
1596894618.4076614,130986,94.37895965576172
1596894618.8243902,131011,92.11376190185547
1596894628.6799386,131491,91.05841064453125
1596894628.8812165,131502,92.13365936279297
1596894633.5695958,131680,90.48550415039062
1596894633.9730992,131703,90.27786254882812
1596894634.5197964,131734,94.39977264404297
1596894637.0453403,131876,91.3868637084961
1596894637.2868476,131890,96.5932846069336
1596894651.0992038,132506,99.2470703125
1596894654.02748,132676,92.52838897705078
1596894659.7548144,132916,93.64752960205078
1596894660.0403655,132932,97.17179107666016
1596894663.9807265,133067,96.24714660644531
1596894666.4333894,133206,97.99272918701172
1596894668.3731513,133318,97.44903564453125
1596894673.038959,133496,89.91542053222656
1596894673.6064079,133528,90.93963623046875
1596894674.8824222,133600,91.89093780517578
1596894680.9571867,133860,93.74127960205078
1596894683.4928277,134007,95.10733795166016
1596894691.4310255,134376,99.98153686523438
1596894691.659879,134389,90.58194732666016
1596894694.7082345,134474,94.21051788330078
1596894697.7062638,134645,91.13246154785156
1596894702.4836273,134829,90.0821762084961
1596894702.887922,134852,104.7259750366211
1596894702.974827,134857,95.57792663574219
1596894703.3281195,134877,97.71542358398438
1596894705.1936429,134983,98.69580841064453
1596894712.8793268,135327,85.42964172363281
1596894719.554157,135615,104.61680603027344
1596894725.631966,135872,93.75434112548828
1596894731.5038054,136209,91.59564208984375
1596894734.314137,136280,95.5272445678711
1596894735.66895,136358,91.30583953857422
1596894742.7594256,136673,86.68266296386719
1596894742.8479471,136678,97.15165710449219
1596894743.1119,136693,91.17520904541016
1596894750.3802018,137023,92.14730834960938
1596894750.9456155,137055,88.87692260742188
1596894754.274727,137252,89.52162170410156
1596894759.8588543,137482,89.14187622070312
1596894761.275021,137565,90.57372283935547
1596894761.615369,137584,93.21478271484375
1596894764.9313622,137687,92.84365844726562
1596894765.9459095,137744,93.38221740722656
1596894769.7378104,137966,92.37947845458984
1596894774.6034622,138156,91.11709594726562
1596894781.260523,138444,96.45780181884766
1596894781.7593224,138472,97.45329284667969
1596894783.1991,138558,100.5743637084961
1596894791.2827902,138939,90.97515106201172
1596894791.6569831,138961,95.13321685791016
1596894798.278997,139258,97.86122131347656
1596894802.3186975,139403,99.98294830322266
1596894803.082811,139449,91.63851928710938
1596894813.6069946,139975,94.4085464477539
1596894814.3128085,140015,94.38896942138672
1596894814.4587948,140023,92.69789123535156
1596894814.8300686,140045,99.42561340332031
1596894814.9962916,140055,90.85521697998047
1596894817.903935,140131,92.93197631835938
1596894818.5030258,140165,93.91294860839844
1596894819.9757934,140252,94.59125518798828
1596894820.504049,140283,95.4404525756836
1596894830.1916761,140750,93.49702453613281
1596894834.8472865,140927,93.1546401977539
1596894835.9093256,140989,94.37751770019531
1596894841.6193259,141222,91.74725341796875
1596894841.7211092,141228,95.0927734375
1596894853.6225216,141834,97.0831527709961
1596894853.9560788,141853,94.27311706542969
1596894856.1938467,141889,87.80509185791016
1596894857.8462915,141986,93.26667785644531
1596894861.1484437,142179,96.00565338134766
1596894861.438376,142196,89.53899383544922
1596894861.4569948,142197,59.764686584472656
1596894868.195064,142496,114.27593231201172
1596894868.841553,142532,94.50466918945312
1596894874.2671854,142751,88.7877197265625
1596894876.6975617,142892,91.02641296386719
1596894883.2735848,143186,96.64422607421875
1596894887.5681198,143342,95.64737701416016
1596894890.0163174,143485,92.62252044677734
1596894891.5192626,143571,95.92316436767578
1596894891.7005458,143581,91.94493865966797
1596894895.747293,143722,93.29605865478516
1596894896.488177,143767,90.52395629882812
1596894896.9214554,143792,99.8017349243164
1596894899.0915768,143918,96.39124298095703
1596894901.9874153,143988,100.7066421508789
1596894904.852708,144157,92.08544921875
1596894906.0311453,144226,92.13401794433594
1596894907.0496452,144285,91.20925903320312
1596894910.6847377,144404,95.37604522705078
1596894912.7561202,144528,92.46129608154297
1596894913.12907,144549,93.9930419921875
1596894928.8364868,145280,100.0466079711914
1596894936.1034412,145612,93.00942993164062
1596894936.280568,145623,92.57949829101562
1596894937.7883484,145711,97.48741149902344
1596894940.122147,145750,91.85877990722656
1596894940.8051236,145791,95.11508178710938
1596894943.210087,145932,91.06549072265625
1596894951.3312378,146312,91.85122680664062
1596894952.8166435,146399,99.79757690429688
1596894959.6586857,146696,91.67760467529297
1596894973.3116815,147296,100.26428985595703
1596894974.3620028,147356,98.7203140258789
1596894974.5460386,147366,93.9913101196289
1596894978.2973127,147491,90.80598449707031
1596894989.6767735,148063,95.75236511230469
1596894991.854125,148189,93.1379623413086
1596894995.2586644,148288,90.68540954589844
1596894997.567051,148424,94.09282684326172
1596895001.3581014,148546,92.80123138427734
1596895002.3450499,148604,94.67716979980469
1596895003.5447452,148673,95.55995178222656
1596895003.6128573,148677,92.78065490722656
1596895005.3517892,148778,93.3030014038086
1596895006.8183563,148864,90.45255279541016
1596895007.0804114,148879,93.76688385009766
1596895020.4282138,149442,92.13654327392578
1596895022.5299454,149555,90.85089874267578
1596895026.478698,149683,95.16563415527344
1596895026.7636402,149698,94.26992797851562
1596895028.030478,149768,85.09097290039062
1596895030.186563,149886,99.51992797851562
1596895031.1158879,149937,95.14112091064453
1596895033.852891,149999,95.7802505493164


==> plot_data/angle_data/run-tolstoi_models_PAL_1_PAL_45000_150000_128_0.0316_0_1_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1597059139.224196,42,89.39049530029297
1597059152.6357386,167,87.89188385009766
1597059159.2517319,229,93.91522979736328
1597059189.2106507,474,92.30498504638672
1597059195.918031,536,92.84740447998047
1597059200.3075771,579,90.2917251586914
1597059201.0639756,586,91.3429183959961
1597059209.079333,634,106.29911804199219
1597059210.4769793,647,101.18307495117188
1597059217.606554,714,93.8420181274414
1597059227.6628861,808,94.76309967041016
1597059252.4482799,1014,95.40555572509766
1597059289.112925,1333,91.63700866699219
1597059294.777909,1385,99.69295501708984
1597059295.5421467,1392,99.15190124511719
1597059300.2110412,1436,109.74311065673828
1597059330.210421,1691,129.547119140625
1597059334.7959785,1734,122.21355438232422
1597059335.1191206,1737,106.73114776611328
1597059352.7156713,1877,119.82137298583984
1597059356.959409,1917,125.02104949951172
1597059369.4925175,2036,106.97848510742188
1597059401.1942096,2307,120.07247924804688
1597059409.8676004,2389,132.8609619140625
1597059423.1323366,2485,129.20211791992188
1597059423.2547235,2486,128.2648468017578
1597059444.3173478,2685,96.07275390625
1597059484.836068,3038,139.23435974121094
1597059507.908302,3230,113.22476959228516
1597059509.611465,3246,151.42819213867188
1597059515.950293,3305,137.94546508789062
1597059552.0291922,3618,133.2161407470703
1597059552.2213473,3620,149.51211547851562
1597059557.5430956,3670,138.07559204101562
1597059576.2310495,3821,138.55447387695312
1597059590.5991254,3956,134.75930786132812
1597059634.409128,4317,138.86819458007812
1597059643.2406847,4400,94.00432586669922
1597059653.0399272,4492,119.64668273925781
1597059654.837176,4509,131.65982055664062
1597059675.3874464,4676,131.902099609375
1597059687.5966063,4788,143.80233764648438
1597059709.9232066,4971,127.29507446289062
1597059727.0157034,5134,113.7860107421875
1597059752.421043,5345,133.45938110351562
1597059753.9113736,5359,141.7210693359375
1597059795.1756372,5723,106.81333923339844
1597059813.1180158,5864,141.5201873779297
1597059817.509268,5907,124.73648834228516
1597059826.2514164,5990,144.969970703125
1597059851.2764585,6200,142.84080505371094
1597059853.2674835,6219,146.04478454589844
1597059893.89127,6574,155.75833129882812
1597059907.2952323,6699,147.7686767578125
1597059908.636023,6711,141.49720764160156
1597059926.5601335,6854,141.14898681640625
1597059938.4310222,6966,98.53997039794922
1597059961.3588355,7155,161.1898193359375
1597059988.3719883,7382,143.5460662841797
1597059996.6086142,7460,146.72283935546875
1597059996.9593508,7463,135.25694274902344
1597060034.9015017,7798,147.45977783203125
1597060038.6209445,7833,144.2960968017578
1597060066.2201796,8066,108.86557006835938
1597060078.5514095,8180,152.7274169921875
1597060082.9580555,8221,140.68905639648438
1597060100.748147,8363,159.49183654785156
1597060115.1870909,8498,138.24473571777344
1597060116.206151,8508,135.76356506347656
1597060129.0890152,8601,142.55886840820312
1597060161.508022,8878,153.81939697265625
1597060167.4668462,8935,139.48269653320312
1597060204.8838842,9260,153.16871643066406
1597060227.1431184,9468,123.65290832519531
1597060239.306049,9554,126.21595764160156
1597060240.677437,9567,144.3586883544922
1597060254.473983,9698,122.5765380859375
1597060335.0488946,10399,141.18038940429688
1597060346.4391031,10479,112.22127532958984
1597060351.070399,10522,126.10020446777344
1597060360.012483,10607,129.81614685058594
1597060381.1171122,10780,93.57584381103516
1597060394.0848882,10902,149.5970458984375
1597060394.4073956,10905,116.9803466796875
1597060400.890162,10966,147.3928985595703
1597060409.5219173,11020,157.61444091796875
1597060418.144856,11102,114.3626708984375
1597060466.3475587,11532,142.3414306640625
1597060469.9604733,11566,150.5321044921875
1597060485.423766,11685,140.2527618408203
1597060493.307792,11759,143.58262634277344
1597060518.0890832,11969,96.44988250732422
1597060518.6105773,11974,139.23764038085938
1597060539.0508647,12164,123.24494934082031
1597060555.451938,12290,154.81060791015625
1597060623.6149082,12877,153.25242614746094
1597060640.170695,13034,112.89266967773438
1597060643.143011,13061,147.54147338867188
1597060705.1927109,13597,127.09850311279297
1597060707.6410239,13620,146.95547485351562
1597060730.616504,13810,119.38566589355469
1597060777.250859,14221,131.15914916992188
1597060785.0882444,14294,112.23978424072266
1597060789.8924954,14338,156.09161376953125
1597060804.3435874,14447,120.1019058227539
1597060824.3971267,14638,109.87262725830078
1597060827.517656,14668,139.474853515625
1597060842.3217337,14779,147.89944458007812
1597060852.047476,14873,133.255126953125
1597060921.0305872,15473,151.75547790527344
1597060924.6465003,15507,142.5577850341797
1597060955.052251,15764,132.8168487548828
1597060995.5158162,16116,147.7730255126953
1597061020.3504698,16321,130.30184936523438
1597061083.1930492,16857,131.03842163085938
1597061105.4653044,17066,137.62713623046875
1597061108.8231983,17097,113.84724426269531
1597061135.1873837,17317,131.64393615722656
1597061137.510145,17339,148.03213500976562
1597061162.1079133,17543,130.14007568359375
1597061163.545018,17557,130.1995849609375
1597061267.2276235,18451,116.13996887207031
1597061343.6518645,19116,156.1160125732422
1597061349.2184641,19169,138.35952758789062
1597061390.040565,19531,123.56502532958984
1597061404.4938197,19640,131.32220458984375
1597061405.9345021,19654,137.94691467285156
1597061414.0937302,19731,139.59507751464844
1597061445.3629165,19995,139.3956298828125
1597061451.4937027,20053,145.95755004882812
1597061452.4845035,20062,116.09640502929688
1597061460.5984867,20138,157.90370178222656
1597061474.8307853,20244,127.11187744140625
1597061475.634989,20252,156.01980590820312
1597061482.9677756,20323,140.95054626464844
1597061495.5407317,20440,143.24627685546875
1597061508.9429972,20539,119.8965072631836
1597061513.0949724,20578,138.1431884765625
1597061534.5291674,20779,110.6653823852539
1597061534.847196,20782,117.47110748291016
1597061545.3905957,20855,137.82371520996094
1597061569.3465028,21080,132.48194885253906
1597061579.0440922,21144,129.0746612548828
1597061588.33786,21232,108.35751342773438
1597061597.6170504,21319,143.5714111328125
1597061622.2300906,21523,94.6198959350586
1597061659.3515894,21848,95.64883422851562
1597061704.6511827,22245,116.58316802978516
1597061713.5411568,22330,127.85181427001953
1597061719.3594112,22358,133.30624389648438
1597061808.1736667,23138,138.6634063720703
1597061809.2548401,23148,132.38702392578125
1597061813.9071233,23192,131.72567749023438
1597061816.7810137,23218,150.78988647460938
1597061826.783789,23286,110.56390380859375
1597061834.691011,23361,149.64942932128906
1597061841.6252995,23427,131.2751922607422
1597061853.5427198,23540,111.64000701904297
1597061870.1923358,23670,126.1070327758789
1597061871.3366027,23681,131.09170532226562
1597061873.4658926,23701,144.7437286376953
1597061901.8707685,23938,145.3107147216797
1597061924.2874167,24147,143.64337158203125
1597061941.301185,24282,108.60707092285156
1597061941.4930887,24284,103.74528503417969
1597061945.5189948,24322,131.14077758789062
1597061980.0853279,24621,108.72059631347656
1597061990.6954963,24719,138.97462463378906
1597061991.5831242,24727,128.56028747558594
1597062012.865555,24901,139.656494140625
1597062016.3233585,24934,144.35028076171875
1597062053.396633,25253,127.4253158569336
1597062061.736186,25332,132.20001220703125
1597062068.0946548,25391,118.22688293457031
1597062118.683116,25812,123.11758422851562
1597062122.5374453,25847,134.51739501953125
1597062130.4997644,25921,130.1820831298828
1597062173.9452765,26303,131.06761169433594
1597062232.0797634,26797,116.8895263671875
1597062232.1839778,26798,140.9957733154297
1597062235.4653485,26829,108.90007781982422
1597062271.8246627,27142,145.7106170654297
1597062273.1402645,27154,138.90606689453125
1597062273.7041843,27159,131.63671875
1597062288.875611,27274,140.1265869140625
1597062313.4032516,27505,134.6693878173828
1597062326.562972,27603,140.21202087402344
1597062330.3351285,27638,98.9798812866211
1597062350.0962174,27825,109.1689224243164
1597062362.564165,27916,114.65463256835938
1597062421.3818643,28438,103.41371154785156
1597062435.2833607,28543,131.81814575195312
1597062483.7142286,28970,129.75669860839844
1597062486.5824358,28996,132.73570251464844
1597062493.4818318,29062,144.8457794189453
1597062510.9842114,29201,149.78981018066406
1597062517.509037,29263,124.25516510009766
1597062542.5981553,29471,110.83739471435547
1597062544.2826607,29487,142.30752563476562
1597062557.4888659,29611,131.7371368408203
1597062583.6472008,29829,126.23088073730469
1597062605.3818924,30005,145.41436767578125
1597062608.2031248,30031,137.4779052734375
1597062623.4391847,30174,109.90047454833984
1597062642.4093747,30327,95.24191284179688
1597062657.8349278,30470,143.66116333007812
1597062676.1750073,30612,119.45142364501953
1597062686.487829,30706,124.51118469238281
1597062687.977817,30720,135.80050659179688
1597062766.660928,31406,125.28899383544922
1597062770.7270942,31443,142.14794921875
1597062800.2779384,31696,130.06033325195312
1597062822.675008,31880,106.96739196777344
1597062828.667367,31936,146.34425354003906
1597062835.8911881,32004,120.34425354003906
1597062860.6669347,32207,137.02670288085938
1597062884.555811,32435,127.00708770751953
1597062899.0993512,32542,126.97816467285156
1597062911.3935888,32657,135.18222045898438
1597062925.4577172,32762,122.88367462158203
1597062939.4263437,32894,111.9518051147461
1597062940.3011408,32902,104.57183074951172
1597062954.4370768,33034,137.62136840820312
1597062972.7148833,33181,134.31271362304688
1597062982.3979895,33271,117.04045867919922
1597062989.9043198,33341,129.9252166748047
1597062996.4225733,33375,138.64828491210938
1597062999.4188259,33403,146.6291961669922
1597063037.920159,33737,137.0609130859375
1597063039.2298625,33749,105.25891876220703
1597063041.1124105,33768,140.62228393554688
1597063042.887611,33785,135.63766479492188
1597063048.6452742,33839,123.29862213134766
1597063052.5596719,33876,120.69731903076172
1597063056.528503,33913,119.89302062988281
1597063072.6075408,34036,114.37140655517578
1597063083.8364632,34141,108.96965789794922
1597063109.8704305,34362,139.39878845214844
1597063112.0967863,34383,97.54924774169922
1597063127.2212126,34525,135.8376922607422
1597063137.8909888,34599,103.03115844726562
1597063157.7610836,34783,134.2757110595703
1597063222.5919924,35333,129.12315368652344
1597063224.792851,35354,103.32110595703125
1597063227.2809649,35377,136.72633361816406
1597063238.4551716,35483,111.63602447509766
1597063251.054155,35573,111.15040588378906
1597063272.2497058,35771,106.95914459228516
1597063283.2939806,35849,140.1729278564453
1597063294.2752507,35953,103.78169250488281
1597063296.0864136,35970,100.05077362060547
1597063302.938448,36037,138.86488342285156
1597063328.453672,36246,144.7064208984375
1597063331.3912473,36275,121.76148986816406
1597063371.6723034,36629,109.410400390625
1597063374.830236,36659,139.54177856445312
1597063389.2733774,36767,111.44530487060547
1597063398.1255543,36850,124.52970886230469
1597063404.0569937,36907,123.02706909179688
1597063438.4933226,37202,110.53572845458984
1597063471.7772174,37489,101.84320831298828
1597063503.992454,37764,129.97323608398438
1597063515.787039,37876,127.47830200195312
1597063551.9511719,38192,121.59265899658203
1597063581.1042647,38439,102.59243774414062
1597063582.7897305,38455,114.1746826171875
1597063613.972901,38720,120.10359954833984
1597063626.6472743,38840,113.85271453857422
1597063644.7210886,38981,123.73966217041016
1597063681.4368854,39296,135.44728088378906
1597063728.1459043,39702,126.61320495605469
1597063731.1132994,39730,109.0224838256836
1597063739.5454783,39781,126.68550872802734
1597063749.6831377,39878,133.31863403320312
1597063752.958076,39909,128.23080444335938
1597063764.9620595,40020,123.35211944580078
1597063797.222295,40296,128.05844116210938
1597063821.8750181,40500,132.10931396484375
1597063837.3374007,40647,102.78306579589844
1597063839.0460353,40663,119.57917785644531
1597063839.4421208,40667,139.20323181152344
1597063845.8895626,40700,142.85728454589844
1597063848.0020719,40720,114.60832977294922
1597063855.7765849,40793,104.27767181396484
1597063884.8237948,41040,115.14519500732422
1597063906.6973739,41244,119.14540100097656
1597063909.5736573,41271,106.12647247314453
1597063919.7319386,41341,97.12037658691406
1597063940.6570385,41539,112.59910583496094
1597063942.3589797,41555,123.37525939941406
1597064009.7134588,42134,131.98362731933594
1597064046.3014314,42450,116.70396423339844
1597064048.2316184,42468,109.88603210449219
1597064073.3388991,42678,110.6202163696289
1597064171.0987654,43518,119.4612045288086
1597064180.5352175,43607,133.4118194580078
1597064184.1176438,43639,109.2315444946289
1597064191.7258523,43711,136.46493530273438
1597064194.6312876,43738,111.00831604003906
1597064195.010817,43742,125.876953125
1597064204.7520409,43805,104.7272720336914
1597064224.587473,43993,112.9060287475586
1597064236.0914092,44073,125.2169189453125
1597064249.6104548,44200,107.0226058959961
1597064250.3317583,44207,105.91809844970703
1597064254.8946366,44251,121.66764068603516
1597064260.3943677,44304,116.48900604248047
1597064293.064461,44585,106.40486145019531
1597064320.8160117,44816,108.6912841796875
1597064336.7037392,44964,120.38825225830078
1597064379.4335072,45310,116.35051727294922
1597064380.3302708,45319,146.6035614013672
1597064385.970902,45372,130.7358856201172
1597064400.2853694,45507,124.31675720214844
1597064419.5611432,45658,124.3017578125
1597064495.2335267,46318,126.19684600830078
1597064496.9740806,46334,134.442626953125
1597064505.346306,46413,128.6394805908203
1597064514.6604452,46499,116.48336791992188
1597064602.8970754,47241,119.41377258300781
1597064609.114648,47301,97.90953063964844
1597064642.6377392,47585,116.41398620605469
1597064648.4002705,47638,110.97988891601562
1597064651.720568,47669,123.2742691040039
1597064655.4613512,47705,111.29528045654297
1597064662.646069,47744,120.44671630859375
1597064677.2654285,47882,136.2908935546875
1597064684.0858986,47947,113.41937255859375
1597064686.4557555,47970,120.1698226928711
1597064700.6105192,48076,109.12152862548828
1597064712.0515888,48181,120.50835418701172
1597064716.9290755,48227,98.59321594238281
1597064751.1407907,48522,110.79269409179688
1597064788.1160643,48844,108.15953063964844
1597064839.6727204,49272,119.22820281982422
1597064848.0828495,49351,132.59555053710938
1597064861.3872032,49477,102.93592834472656
1597064923.761626,50006,117.61051177978516
1597064929.0511506,50056,128.25816345214844
1597064939.119521,50149,115.98578643798828
1597064940.7972908,50165,123.20973205566406
1597064947.0282915,50195,118.31826782226562
1597064954.8112142,50268,118.19591522216797
1597064996.6774528,50629,107.65433502197266
1597065020.197054,50819,110.78107452392578
1597065037.3666599,50979,123.40911102294922
1597065056.796057,51134,115.40808868408203
1597065066.582023,51227,122.30343627929688
1597065072.5147254,51282,131.78941345214844
1597065133.0069003,51798,121.02066040039062
1597065133.8582616,51806,103.77950286865234
1597065149.5056388,51954,127.52366638183594
1597065154.4631307,52001,111.20958709716797
1597065188.5911934,52292,123.36138153076172
1597065197.98812,52353,97.57291412353516
1597065214.698691,52510,118.5722427368164
1597065235.8348002,52682,115.21292114257812
1597065259.6971493,52906,104.02410125732422
1597065266.0882862,52939,118.00284576416016
1597065282.3424137,53092,112.12062072753906
1597065283.9370866,53107,131.6110382080078
1597065325.356758,53468,100.61544036865234
1597065353.6067033,53706,116.05036926269531
1597065354.366075,53713,115.23986053466797
1597065354.819296,53717,130.83070373535156
1597065355.2391503,53721,115.97671508789062
1597065373.2831502,53862,110.96038055419922
1597065377.9346068,53906,107.85100555419922
1597065395.5491745,54072,99.16201782226562
1597065399.377803,54108,116.85472106933594
1597065400.9675102,54123,122.88304901123047
1597065416.5328343,54241,108.3718032836914
1597065467.7700474,54691,101.59504699707031
1597065483.073844,54807,114.15852355957031
1597065496.974166,54937,119.0405044555664
1597065501.7991526,54982,99.46793365478516
1597065527.353652,55193,130.48941040039062
1597065538.580558,55299,121.92332458496094
1597065567.3691394,55543,116.77247619628906
1597065568.2081513,55551,119.90789794921875
1597065588.4323468,55713,106.4158706665039
1597065594.0970206,55766,102.90149688720703
1597065660.858675,56337,106.86439514160156
1597065679.2062926,56507,111.4398193359375
1597065680.742264,56521,107.2640380859375
1597065689.7760093,56608,102.52066040039062
1597065711.862864,56787,122.35195922851562
1597065715.3246555,56820,103.03461456298828
1597065737.3992732,56999,112.69132995605469
1597065772.2043831,57299,106.40886688232422
1597065772.8337996,57305,112.74659729003906
1597065791.6232226,57484,115.03905487060547
1597065823.8853276,57760,122.16162872314453
1597065886.629027,58295,127.94541931152344
1597065902.3673022,58440,120.57929229736328
1597065917.7194138,58556,120.80068969726562
1597065926.9053988,58641,121.95366668701172
1597065935.1848655,58719,112.76705169677734
1597065938.0991917,58746,125.8132095336914
1597065942.889025,58763,129.05307006835938
1597065999.5878081,59264,107.70891571044922
1597066004.6880367,59311,125.7768783569336
1597066020.3718822,59432,122.1205825805664
1597066042.3848398,59640,100.18098449707031
1597066048.4362676,59670,126.49659729003906
1597066105.5272927,60179,105.45171356201172
1597066106.1334646,60185,115.55720520019531
1597066108.494228,60207,96.05610656738281
1597066121.1217115,60297,97.29563903808594
1597066140.1978807,60475,108.24784088134766
1597066226.431622,61205,101.39264678955078
1597066234.025807,61276,100.26969146728516
1597066250.9604087,61438,103.9644546508789
1597066264.1874886,61534,92.75753784179688
1597066279.5995293,61680,107.24502563476562
1597066334.4573505,62139,96.39799499511719
1597066343.0914967,62219,117.43031311035156
1597066377.7923512,62516,110.3143539428711
1597066381.0336711,62547,116.99028778076172
1597066419.039748,62874,92.95076751708984
1597066434.844938,63024,93.0975112915039
1597066458.6656616,63220,100.85260009765625
1597066476.4914808,63358,106.93985748291016
1597066483.9905946,63428,118.9288330078125
1597066484.110836,63429,90.75019836425781
1597066492.9114313,63513,106.04024505615234
1597066512.4836407,63671,107.77741241455078
1597066533.135721,63865,111.8709945678711
1597066549.1182156,63988,108.51292419433594
1597066560.7583222,64098,111.57890319824219
1597066574.3834476,64225,112.46749877929688
1597066608.0351853,64511,103.01454162597656
1597066609.005013,64521,111.12138366699219
1597066629.6992545,64687,98.84449005126953
1597066654.2766874,64889,112.16353607177734
1597066695.15337,65245,118.33638000488281
1597066700.119642,65292,114.19306182861328
1597066716.7797236,65450,118.96380615234375
1597066720.0133157,65481,107.75753784179688
1597066735.6334457,65601,109.3547134399414
1597066740.0365071,65643,119.9378433227539
1597066747.145819,65709,124.19236755371094
1597066770.876293,65907,111.38646697998047
1597066786.1110442,66049,101.00653839111328
1597066815.5223534,66298,104.02867126464844
1597066855.5854082,66647,120.45136260986328
1597066873.5478165,66787,124.65612030029297
1597066890.305674,66948,119.5603256225586
1597066893.2947056,66976,107.80133056640625
1597066900.9864397,67021,113.05411529541016
1597066947.8752642,67440,100.88249969482422
1597067044.8659267,68263,108.92599487304688
1597067046.7439995,68281,127.5913314819336
1597067057.1751108,68378,85.85021209716797
1597067062.7301216,68429,92.62872314453125
1597067083.255509,68590,101.05047607421875
1597067122.2594533,68929,100.18208312988281
1597067128.5653179,68988,110.70719146728516
1597067150.97991,69171,109.7959213256836
1597067152.489925,69185,97.79229736328125
1597067181.2964487,69455,94.44227600097656
1597067186.5207424,69476,114.71785736083984
1597067212.6077166,69719,110.74027252197266
1597067223.885108,69798,123.32718658447266
1597067236.3777933,69915,117.10211181640625
1597067300.609113,70462,96.4341049194336
1597067312.9017057,70580,114.0582275390625
1597067320.8398166,70656,98.51485443115234
1597067351.4360394,70915,118.00115203857422
1597067363.0431352,70996,109.18761444091797
1597067411.9075263,71428,100.53800964355469
1597067425.4716985,71554,112.25663757324219
1597067428.1529188,71580,117.0782470703125
1597067443.4878116,71696,110.8300552368164
1597067459.744264,71850,116.15469360351562
1597067465.7689989,71906,105.95427703857422
1597067474.217793,71957,110.78752136230469
1597067476.5113912,71979,103.3335952758789
1597067479.9519787,72012,98.4591064453125
1597067482.573911,72037,93.10599517822266
1597067513.4633458,72297,97.55886840820312
1597067513.6554446,72299,101.8823013305664
1597067524.687278,72401,117.91419219970703
1597067524.9935114,72404,111.16571807861328
1597067544.3635743,72558,109.69058990478516
1597067562.072019,72723,109.43045806884766
1597067581.1273127,72873,114.66869354248047
1597067595.4936688,73009,109.03112030029297
1597067616.7456405,73179,109.89136505126953
1597067631.3796966,73318,101.5150375366211
1597067687.644501,73789,99.82890319824219
1597067688.1684852,73794,114.61603546142578
1597067693.3238735,73841,113.92361450195312
1597067699.6817844,73901,123.11767578125
1597067702.0983317,73924,95.95142364501953
1597067732.583266,74187,104.46440124511719
1597067733.3037128,74194,119.57888793945312
1597067814.8099926,74901,105.54338836669922
1597067846.830257,75171,114.55928802490234
1597067881.480154,75469,95.513916015625
1597067883.4316874,75487,129.6338348388672
1597067892.0481043,75567,113.14112091064453
1597067936.6102102,75928,89.49081420898438
1597067950.4901128,76056,95.19766235351562
1597067955.0920136,76099,99.44332885742188
1597067970.6019847,76218,99.20575714111328
1597067993.6874905,76431,113.88253784179688
1597067999.0992002,76482,112.4923095703125
1597068017.5980108,76626,106.36437225341797
1597068022.4605684,76673,95.89898681640625
1597068035.1389318,76790,101.88196563720703
1597068050.677887,76906,129.2517852783203
1597068051.384081,76913,102.39635467529297
1597068084.9609864,77198,105.27708435058594
1597068098.4746032,77324,101.99427032470703
1597068122.979581,77530,112.36463928222656
1597068155.0206125,77802,116.87256622314453
1597068165.3641918,77901,93.98149871826172
1597068193.5683737,78135,109.0843505859375
1597068201.2678168,78208,91.4184799194336
1597068207.3719506,78265,94.15471649169922
1597068267.7356355,78775,103.81874084472656
1597068274.9723713,78843,116.84149932861328
1597068283.2219865,78920,104.34632110595703
1597068284.5862243,78934,92.68963623046875
1597068291.9266207,78973,94.94252014160156
1597068295.286672,79005,123.14179992675781
1597068330.8172846,79309,107.08951568603516
1597068342.36675,79418,102.00634002685547
1597068364.8202126,79597,115.82635498046875
1597068407.9023066,79975,98.83499145507812
1597068414.0039635,80031,106.69351959228516
1597068414.473106,80035,96.74079895019531
1597068421.3771586,80100,98.1588363647461
1597068428.1742897,80165,104.80584716796875
1597068455.043341,80390,108.71296691894531
1597068456.8311558,80406,109.68535614013672
1597068475.180094,80550,111.81239318847656
1597068477.9250028,80576,112.20832061767578
1597068481.779931,80613,107.17206573486328
1597068525.4451182,80996,103.20393371582031
1597068527.4027421,81015,98.92284393310547
1597068541.2300715,81117,106.68862915039062
1597068569.3356493,81381,104.6064224243164
1597068584.6361663,81494,118.63203430175781
1597068588.2791958,81529,106.5806655883789
1597068636.3184633,81952,107.89198303222656
1597068728.8633215,82736,102.85879516601562
1597068732.5322366,82770,125.96720123291016
1597068740.9250371,82849,95.2126235961914
1597068768.0726252,83075,103.97078704833984
1597068773.621744,83127,115.2632064819336
1597068791.7030356,83267,113.71415710449219
1597068817.5645397,83510,109.47722625732422
1597068847.1953294,83762,99.3425064086914
1597068867.470812,83923,120.46005249023438
1597068896.4552035,84165,121.13656616210938
1597068899.9523845,84197,115.07197570800781
1597068920.5976384,84394,99.69227600097656
1597068922.232917,84409,101.6509780883789
1597068945.847811,84601,94.58705139160156
1597068954.908703,84686,102.05313110351562
1597068960.7492669,84740,95.58496856689453
1597068972.081734,84818,105.27117156982422
1597068993.6074927,85020,105.96757507324219
1597068997.0291653,85052,97.59754180908203
1597069004.2513072,85089,91.63945007324219
1597069012.7314317,85169,84.64811706542969
1597069028.674129,85320,105.09471130371094
1597069051.7821681,85508,92.57564544677734
1597069055.0071862,85539,111.66886138916016
1597069058.504026,85572,117.4244155883789
1597069073.5529685,85686,97.42638397216797
1597069080.335393,85749,112.5393295288086
1597069105.4038248,85985,109.21429443359375
1597069111.900527,86014,108.85133361816406
1597069161.6009629,86452,91.31182098388672
1597069199.8676229,86780,94.08540344238281
1597069201.284695,86793,110.15505981445312
1597069208.9283457,86865,80.89038848876953
1597069227.1381125,87008,113.21150970458984
1597069271.0917604,87393,107.24417877197266
1597069277.1913245,87450,93.95484161376953
1597069291.5009053,87556,100.03477478027344
1597069298.640783,87621,102.2818374633789
1597069303.4551215,87666,109.49822998046875
1597069323.757869,87829,113.18172454833984
1597069359.7800553,88137,93.1108169555664
1597069395.074959,88441,102.3648681640625
1597069419.8550513,88674,108.3240966796875
1597069437.953225,88815,104.66815948486328
1597069488.3791862,89262,97.21522521972656
1597069497.4167807,89347,93.90042114257812
1597069502.2358549,89363,86.17459869384766
1597069546.1304936,89745,98.05989074707031
1597069547.9907126,89762,124.00068664550781
1597069561.7682524,89892,105.12339782714844
1597069573.5446439,89973,117.88284301757812
1597069580.0704548,90035,105.85706329345703
1597069601.7210467,90237,105.80552673339844
1597069627.561329,90450,107.34778594970703
1597069700.2800157,91074,116.67615509033203
1597069702.4057086,91094,101.23269653320312
1597069727.7763658,91300,110.4244613647461
1597069746.1262052,91474,95.52288055419922
1597069765.1714487,91624,109.8903579711914
1597069767.247207,91644,104.96636962890625
1597069767.5510156,91647,103.33073425292969
1597069776.544975,91732,93.05284881591797
1597069776.8747926,91735,94.2587890625
1597069818.0460804,92094,100.77191925048828
1597069823.8124495,92120,108.58099365234375
1597069894.904671,92729,95.60206604003906
1597069901.1793709,92788,115.31271362304688
1597069940.0428543,93126,80.11582946777344
1597069950.2797358,93223,106.09668731689453
1597069979.568803,93471,104.67691040039062
1597070028.3224754,93901,109.7484359741211
1597070085.0673714,94380,107.04354858398438
1597070089.703086,94424,110.28138732910156
1597070101.4854765,94536,111.20994567871094
1597070131.1778426,94784,99.09739685058594
1597070145.6966324,94891,94.06398010253906
1597070163.3178582,95057,104.40071105957031
1597070179.92792,95184,101.78678131103516
1597070194.4117796,95321,98.10948181152344
1597070200.2856147,95377,109.95486450195312
1597070203.5737414,95409,101.19327545166016
1597070214.46613,95480,110.72513580322266
1597070257.8414161,95860,102.06893920898438
1597070267.3423433,95949,109.37737274169922
1597070269.8670492,95972,120.75260162353516
1597070307.5311635,96301,103.56428527832031
1597070335.5393395,96535,98.89945220947266
1597070342.4560878,96600,106.37600708007812
1597070393.46317,97018,100.13811492919922
1597070408.2371147,97156,87.61029052734375
1597070415.708177,97226,87.25142669677734
1597070423.1034327,97296,89.11499786376953
1597070439.0323746,97416,102.58814239501953
1597070443.8024614,97460,101.09745788574219
1597070458.13911,97596,118.56417083740234
1597070467.1685808,97653,99.00614166259766
1597070476.6636193,97742,92.03388977050781
1597070482.3896062,97796,118.13497161865234
1597070490.901006,97876,103.70874786376953
1597070505.665017,97986,116.78172302246094
1597070522.253183,98139,105.09483337402344
1597070529.9516494,98212,91.79283905029297
1597070553.7073703,98404,99.47308349609375
1597070561.229751,98474,107.53528594970703
1597070566.3151097,98523,99.38116455078125
1597070629.4596539,99055,97.84725189208984
1597070683.2066805,99506,103.50111389160156
1597070694.546787,99612,107.44320678710938
1597070694.7382662,99614,100.3975601196289
1597070726.8771448,99884,114.06275939941406
1597070772.448584,100284,101.45629119873047
1597070805.4134343,100566,111.6086196899414
1597070807.798366,100589,106.33997344970703
1597070828.2001967,100751,110.93633270263672
1597070839.4433584,100858,108.38275909423828
1597070845.5230062,100917,101.05180358886719
1597070846.528482,100926,111.9552230834961
1597070857.108441,100997,91.29206085205078
1597070865.026068,101072,94.14722442626953
1597070873.986807,101155,87.55945587158203
1597070882.333045,101234,95.07270812988281
1597070896.09558,101335,105.939208984375
1597070898.259622,101355,91.89900970458984
1597070906.3210552,101431,122.73622131347656
1597070912.2278492,101488,111.43292236328125
1597070913.4192767,101499,102.20507049560547
1597070964.4055378,101923,109.44319152832031
1597070966.4831097,101943,100.72380828857422
1597071008.1176631,102307,103.14324951171875
1597071029.7247753,102509,96.44322967529297
1597071036.139858,102541,113.83223724365234
1597071041.9421375,102595,88.00749206542969
1597071051.521218,102685,105.8807144165039
1597071075.5303652,102880,103.14484405517578
1597071078.8814843,102911,115.21622467041016
1597071084.6877813,102966,103.94717407226562
1597071088.3460746,103001,111.99517059326172
1597071089.369493,103011,111.8355484008789
1597071113.6719327,103206,106.3707046508789
1597071144.2186794,103462,99.8859634399414
1597071150.031437,103517,94.26591491699219
1597071198.955561,103947,107.79605865478516
1597071236.7397325,104276,90.93362426757812
1597071242.9039652,104334,81.18891906738281
1597071288.0101259,104704,100.75353240966797
1597071299.154715,104808,103.26976013183594
1597071300.6021569,104822,111.34146118164062
1597071302.5652375,104841,101.00135040283203
1597071307.0461378,104882,98.6388931274414
1597071308.5438783,104896,104.6236343383789
1597071310.140968,104911,87.16724395751953
1597071311.525176,104924,100.97294616699219
1597071318.7471583,104963,97.13390350341797
1597071332.7119005,105093,97.85438537597656
1597071354.1325414,105265,103.3335189819336
1597071371.9290273,105434,88.41650390625
1597071393.6070178,105610,106.34031677246094
1597071403.2635834,105702,91.67410278320312
1597071410.812383,105774,94.7725601196289
1597071412.3007262,105788,109.21434020996094
1597071463.6610126,106210,126.31576538085938
1597071469.6668775,106267,88.04444885253906
1597071482.744077,106390,86.80828094482422
1597071504.408607,106566,95.60584259033203
1597071514.8818276,106666,105.11067199707031
1597071525.824997,106769,91.63563537597656
1597071567.4839232,107103,107.65950012207031
1597071643.8851538,107764,94.7724609375
1597071648.122799,107804,113.20294189453125
1597071651.6592457,107837,82.5991439819336
1597071674.3648314,108021,102.63481903076172
1597071723.3365226,108449,99.62132263183594
1597071737.812384,108586,104.38697814941406
1597071798.7951667,109098,81.09662628173828
1597071817.2248363,109242,109.79996490478516
1597071817.3340354,109243,90.08228302001953
1597071823.5749602,109301,107.92871856689453
1597071844.8778799,109501,104.39096069335938
1597071856.4358919,109580,105.7015609741211
1597071882.0229535,109822,106.94808197021484
1597071910.9180484,110063,95.94093322753906
1597071927.6126692,110191,87.16317749023438
1597071931.1408813,110224,92.20484924316406
1597071951.5819886,110418,103.03770446777344
1597071961.097734,110478,100.60047149658203
1597071972.6374009,110586,106.51019287109375
1597071976.4596627,110622,108.33566284179688
1597071978.4101396,110641,100.03065490722656
1597071988.670264,110737,89.24070739746094
1597072043.811037,111194,101.26145935058594
1597072048.1488094,111235,98.8897476196289
1597072057.4153922,111323,100.7391128540039
1597072084.2956514,111545,95.37139129638672
1597072103.8652701,111698,102.96451568603516
1597072123.8034387,111887,96.81948852539062
1597072126.8418064,111915,109.69279479980469
1597072192.3397982,112470,107.4835205078125
1597072216.0101702,112664,104.00576782226562
1597072219.9902458,112703,114.7735366821289
1597072240.8656294,112902,104.59166717529297
1597072291.683223,113322,104.8121109008789
1597072306.5104964,113463,110.89463806152344
1597072323.29556,113589,113.22210693359375
1597072339.3131173,113741,88.16184997558594
1597072367.6903336,113980,101.00900268554688
1597072403.5712678,114292,101.0673599243164
1597072424.4138596,114459,111.02298736572266
1597072425.2748237,114467,98.53700256347656
1597072466.0916371,114820,100.2675552368164
1597072498.9095964,115096,97.81192016601562
1597072504.4568555,115149,112.45811462402344
1597072545.7257879,115506,106.90953063964844
1597072547.0386398,115518,105.87136840820312
1597072576.412921,115765,92.65625
1597072577.132177,115772,94.14983367919922
1597072588.3294291,115878,105.63430786132812
1597072608.4032319,116039,98.64104461669922
1597072618.0195558,116129,108.65453338623047
1597072655.6342373,116453,100.44151306152344
1597072676.8505871,116624,94.99679565429688
1597072682.0924158,116673,101.02644348144531
1597072686.0774639,116711,93.27713012695312
1597072689.6893544,116745,104.12554168701172
1597072693.6803675,116783,101.27210235595703
1597072698.0235808,116822,109.1465835571289
1597072713.2420018,116938,101.03709411621094
1597072717.4536242,116977,94.94256591796875
1597072721.581159,117016,113.4045181274414
1597072723.096893,117030,99.52918243408203
1597072724.8688364,117047,98.79021453857422
1597072736.1614478,117155,102.47116088867188
1597072745.0261483,117209,100.04341125488281
1597072794.038988,117635,106.3546371459961
1597072817.185424,117825,105.91972351074219
1597072829.5104241,117941,96.17979431152344
1597072855.9103034,118161,102.4236831665039
1597072859.0100303,118190,99.0052261352539
1597072911.7230558,118651,101.07523345947266
1597072942.2402155,118908,103.73751068115234
1597072945.271112,118937,102.0531997680664
1597072951.6416957,118998,102.21809387207031
1597072987.1843874,119302,105.72894287109375
1597073008.4795036,119470,96.65438079833984
1597073068.8093634,119979,89.47025299072266
1597073070.401276,119994,96.6598129272461
1597073105.3479187,120291,103.70177459716797
1597073168.6090293,120854,93.92081451416016
1597073178.211991,120914,104.0036392211914
1597073210.8124232,121192,107.49603271484375
1597073210.9246056,121193,89.21117401123047
1597073222.7185185,121304,93.27590942382812
1597073225.720823,121332,108.0119400024414
1597073228.9542887,121362,105.4859390258789
1597073233.2674022,121403,85.49224853515625
1597073248.7898173,121519,97.196044921875
1597073285.714828,121835,102.976806640625
1597073290.0427148,121877,106.2125473022461
1597073293.822813,121913,98.4182357788086
1597073328.0667682,122205,103.0185775756836
1597073331.2245972,122236,101.54301452636719
1597073365.7994332,122529,105.79361724853516
1597073375.5867827,122622,96.51464080810547
1597073376.9132843,122634,107.43683624267578
1597073391.2430797,122739,112.2236557006836
1597073429.4678998,123068,103.5432357788086
1597073490.1141791,123609,96.77627563476562
1597073495.7524252,123633,86.44685363769531
1597073499.241402,123666,110.0628662109375
1597073549.1498942,124103,109.72815704345703
1597073556.425398,124169,94.42696380615234
1597073559.240663,124197,104.8849105834961
1597073597.7193503,124532,103.54678344726562
1597073620.1917813,124711,97.0191879272461
1597073625.301726,124760,93.39405822753906
1597073625.6093018,124763,90.5855941772461
1597073626.7818723,124774,82.07685089111328
1597073631.4196208,124818,99.91212463378906
1597073658.2886047,125043,109.36004638671875
1597073687.7963762,125290,100.25625610351562
1597073822.8840907,126444,97.56037902832031
1597073852.0601785,126687,101.4926528930664
1597073878.880182,126935,106.37176513671875
1597073884.5441887,126988,98.95834350585938
1597073899.177282,127097,96.18822479248047
1597073913.4135509,127230,96.80652618408203
1597073936.4002254,127414,101.32154083251953
1597073950.1463013,127542,99.35281372070312
1597073955.7515469,127595,103.04304504394531
1597073963.5185819,127637,110.12802124023438
1597073975.0588918,127746,97.1431655883789
1597073975.8038356,127753,97.70047760009766
1597073979.2482622,127785,104.97045135498047
1597073982.6057673,127817,90.06742858886719
1597073989.1409922,127878,106.09805297851562
1597073991.0460799,127896,93.45088195800781
1597074017.262366,128112,92.40111541748047
1597074040.6445231,128304,109.91067504882812
1597074051.8175557,128408,100.49581909179688
1597074058.5148506,128470,93.1563720703125
1597074080.4963982,128644,98.82056427001953
1597074105.5412683,128852,102.88294982910156
1597074140.1535635,129146,95.4746322631836
1597074144.2010262,129186,106.20063018798828
1597074158.2516534,129318,100.79862976074219
1597074166.6219718,129396,108.55631256103516
1597074167.6608176,129406,110.78367614746094
1597074168.9543397,129418,100.6384506225586
1597074169.8049397,129426,95.50812530517578
1597074176.145684,129454,106.43572998046875
1597074181.3782983,129502,99.22164154052734
1597074186.0208926,129545,102.35397338867188
1597074199.428192,129672,97.3211898803711
1597074218.85611,129824,103.82828521728516
1597074229.6425025,129925,95.73793029785156
1597074248.0326946,130068,104.6156005859375
1597074248.348097,130071,94.90939331054688
1597074258.2354314,130165,106.36576843261719
1597074274.374709,130316,106.84224700927734
1597074322.197595,130703,102.80594635009766
1597074325.5515096,130733,99.52815246582031
1597074328.9693408,130765,99.97724914550781
1597074346.481024,130926,89.29679107666016
1597074356.0863726,130986,97.01549530029297
1597074358.701447,131011,87.04441833496094
1597074412.634968,131491,100.94894409179688
1597074413.7993946,131502,109.50157928466797
1597074436.0181115,131680,99.92729949951172
1597074438.425478,131703,111.75656127929688
1597074441.7115757,131734,100.0857925415039
1597074456.4914024,131876,105.39356231689453
1597074461.2080636,131890,103.31083679199219
1597074533.620219,132506,85.622314453125
1597074551.5905263,132676,96.37942504882812
1597074580.5464642,132916,100.65338134765625
1597074582.2647865,132932,103.15984344482422
1597074596.5517805,133067,107.02531433105469
1597074614.5757036,133206,98.84485626220703
1597074626.4203386,133318,93.77053833007812
1597074648.81146,133496,91.27552795410156
1597074652.1609688,133528,92.19015502929688
1597074659.6779149,133600,98.3074951171875
1597074690.5818021,133860,105.35395050048828
1597074706.241203,134007,88.22417449951172
1597074751.9215522,134376,98.4844970703125
1597074753.277896,134389,84.53949737548828
1597074762.3725657,134474,106.0080795288086
1597074783.6354995,134645,94.64653778076172
1597074803.0805497,134829,107.4652099609375
1597074805.649949,134852,103.16914367675781
1597074806.15643,134857,97.67185974121094
1597074808.2466145,134877,104.47991943359375
1597074822.7760913,134983,103.44074249267578
1597074862.4637172,135327,108.01000213623047
1597074896.4420369,135615,104.72856140136719
1597074927.0419097,135872,105.31114959716797
1597074966.0540965,136209,108.07099914550781
1597074973.3694122,136280,87.68243408203125
1597074981.5415936,136358,94.91447448730469
1597075018.1690078,136673,107.84814453125
1597075018.711154,136678,102.02064514160156
1597075020.2688823,136693,101.44384765625
1597075058.631827,137023,90.83456420898438
1597075062.0553696,137055,99.00662994384766
1597075086.0634649,137252,105.63581085205078
1597075113.5333536,137482,101.84003448486328
1597075122.5042658,137565,84.93624877929688
1597075124.5038743,137584,102.55765533447266
1597075135.3450787,137687,101.59220886230469
1597075144.5122068,137744,100.68831634521484
1597075168.0725222,137966,99.9305648803711
1597075191.7523897,138156,100.7134780883789
1597075225.345817,138444,103.79570007324219
1597075228.3635855,138472,106.57733917236328
1597075237.5213077,138558,112.43196868896484
1597075285.1138237,138939,95.50728607177734
1597075287.4848228,138961,106.2829818725586
1597075322.130046,139258,103.4053726196289
1597075337.4009643,139403,89.50205993652344
1597075342.3663716,139449,81.70232391357422
1597075405.4354506,139975,98.85536193847656
1597075409.8109918,140015,87.97176361083984
1597075410.666777,140023,107.81720733642578
1597075412.9309685,140045,99.31404876708984
1597075413.9892833,140055,107.41535186767578
1597075422.0447838,140131,103.25995635986328
1597075428.756216,140165,82.09765625
1597075438.115043,140252,100.14704132080078
1597075441.5509236,140283,107.46981048583984
1597075495.448345,140750,103.1954116821289
1597075517.912759,140927,92.2269058227539
1597075524.445975,140989,104.64200592041016
1597075552.9673352,141222,95.06157684326172
1597075553.5985806,141228,95.98021697998047
1597075626.0736551,141834,99.27481079101562
1597075628.181768,141853,102.96221923828125
1597075632.0290546,141889,97.43099975585938
1597075645.88345,141986,96.81159973144531
1597075667.059784,142179,106.8371353149414
1597075668.9005008,142196,96.11124420166016
1597075669.0050795,142197,100.7081069946289
1597075704.8064494,142496,102.3506088256836
1597075708.7723541,142532,106.71973419189453
1597075735.7889555,142751,97.12068176269531
1597075751.168274,142892,98.74559783935547
1597075786.0006096,143186,94.97073364257812
1597075805.8441818,143342,99.33136749267578
1597075821.4572551,143485,87.26213836669922
1597075833.8860867,143571,104.46800231933594
1597075834.9617982,143581,104.62144470214844
1597075850.1644711,143722,95.90518951416016
1597075855.1581557,143767,96.89356231689453
1597075857.8807247,143792,102.89132690429688
1597075874.809536,143918,104.33052062988281
1597075882.4164746,143988,99.78970336914062
1597075903.8319843,144157,95.56989288330078
1597075911.3685808,144226,97.87889099121094
1597075917.648525,144285,94.89217376708984
1597075930.4258034,144404,103.21804809570312
1597075947.1960971,144528,97.47286224365234
1597075949.5021026,144549,101.15894317626953
1597076034.9852257,145280,92.60430145263672
1597076074.020231,145612,104.06239318847656
1597076075.1960766,145623,106.1436767578125
1597076087.8625526,145711,101.40254211425781
1597076091.9856026,145750,107.82987976074219
1597076096.5193353,145791,85.81100463867188
1597076111.9048347,145932,101.80709075927734
1597076159.3484423,146312,111.62408447265625
1597076168.656843,146399,100.53691864013672
1597076203.941359,146696,96.0002212524414
1597076275.0812867,147296,103.70535278320312
1597076281.3045223,147356,83.87226867675781
1597076282.3705044,147366,100.3233413696289
1597076295.8763692,147491,107.50559997558594
1597076363.8957956,148063,104.13497161865234
1597076380.709021,148189,89.62860870361328
1597076391.4156134,148288,99.6351318359375
1597076409.2147725,148424,102.54741668701172
1597076422.3866925,148546,92.27351379394531
1597076428.6515255,148604,86.458251953125
1597076436.142391,148673,100.2820816040039
1597076436.5710187,148677,95.69491577148438
1597076450.8595116,148778,92.57078552246094
1597076460.0170753,148864,96.59453582763672
1597076461.6431506,148879,100.42247009277344
1597076529.2768764,149442,97.65265655517578
1597076541.5335176,149555,104.79247283935547
1597076558.5854955,149683,93.88639068603516
1597076560.253348,149698,96.68173217773438
1597076567.6961794,149768,95.84114837646484
1597076580.5675716,149886,104.05618286132812
1597076585.9721255,149937,98.22718811035156
1597076595.9452038,149999,93.93427276611328


==> plot_data/angle_data/run-tolstoi_models_PAL_1_PAL_45000_150000_128_0.1_0_1_3.16_1_0_0_log-tag-_data_angle_per_step.csv <==
Wall time,Step,Value
1597059139.224196,42,89.39049530029297
1597059152.6357386,167,87.89188385009766
1597059159.2517319,229,93.91522979736328
1597059189.2106507,474,92.30498504638672
1597059195.918031,536,92.84740447998047
1597059200.3075771,579,90.2917251586914
1597059201.0639756,586,91.3429183959961
1597059209.079333,634,106.29911804199219
1597059210.4769793,647,101.18307495117188
1597059217.606554,714,93.8420181274414
1597059227.6628861,808,94.76309967041016
1597059252.4482799,1014,95.40555572509766
1597059289.112925,1333,91.63700866699219
1597059294.777909,1385,99.69295501708984
1597059295.5421467,1392,99.15190124511719
1597059300.2110412,1436,109.74311065673828
1597059330.210421,1691,129.547119140625
1597059334.7959785,1734,122.21355438232422
1597059335.1191206,1737,106.73114776611328
1597059352.7156713,1877,119.82137298583984
1597059356.959409,1917,125.02104949951172
1597059369.4925175,2036,106.97848510742188
1597059401.1942096,2307,120.07247924804688
1597059409.8676004,2389,132.8609619140625
1597059423.1323366,2485,129.20211791992188
1597059423.2547235,2486,128.2648468017578
1597059444.3173478,2685,96.07275390625
1597059484.836068,3038,139.23435974121094
1597059507.908302,3230,113.22476959228516
1597059509.611465,3246,151.42819213867188
1597059515.950293,3305,137.94546508789062
1597059552.0291922,3618,133.2161407470703
1597059552.2213473,3620,149.51211547851562
1597059557.5430956,3670,138.07559204101562
1597059576.2310495,3821,138.55447387695312
1597059590.5991254,3956,134.75930786132812
1597059634.409128,4317,138.86819458007812
1597059643.2406847,4400,94.00432586669922
1597059653.0399272,4492,119.64668273925781
1597059654.837176,4509,131.65982055664062
1597059675.3874464,4676,131.902099609375
1597059687.5966063,4788,143.80233764648438
1597059709.9232066,4971,127.29507446289062
1597059727.0157034,5134,113.7860107421875
1597059752.421043,5345,133.45938110351562
1597059753.9113736,5359,141.7210693359375
1597059795.1756372,5723,106.81333923339844
1597059813.1180158,5864,141.5201873779297
1597059817.509268,5907,124.73648834228516
1597059826.2514164,5990,144.969970703125
1597059851.2764585,6200,142.84080505371094
1597059853.2674835,6219,146.04478454589844
1597059893.89127,6574,155.75833129882812
1597059907.2952323,6699,147.7686767578125
1597059908.636023,6711,141.49720764160156
1597059926.5601335,6854,141.14898681640625
1597059938.4310222,6966,98.53997039794922
1597059961.3588355,7155,161.1898193359375
1597059988.3719883,7382,143.5460662841797
1597059996.6086142,7460,146.72283935546875
1597059996.9593508,7463,135.25694274902344
1597060034.9015017,7798,147.45977783203125
1597060038.6209445,7833,144.2960968017578
1597060066.2201796,8066,108.86557006835938
1597060078.5514095,8180,152.7274169921875
1597060082.9580555,8221,140.68905639648438
1597060100.748147,8363,159.49183654785156
1597060115.1870909,8498,138.24473571777344
1597060116.206151,8508,135.76356506347656
1597060129.0890152,8601,142.55886840820312
1597060161.508022,8878,153.81939697265625
1597060167.4668462,8935,139.48269653320312
1597060204.8838842,9260,153.16871643066406
1597060227.1431184,9468,123.65290832519531
1597060239.306049,9554,126.21595764160156
1597060240.677437,9567,144.3586883544922
1597060254.473983,9698,122.5765380859375
1597060335.0488946,10399,141.18038940429688
1597060346.4391031,10479,112.22127532958984
1597060351.070399,10522,126.10020446777344
1597060360.012483,10607,129.81614685058594
1597060381.1171122,10780,93.57584381103516
1597060394.0848882,10902,149.5970458984375
1597060394.4073956,10905,116.9803466796875
1597060400.890162,10966,147.3928985595703
1597060409.5219173,11020,157.61444091796875
1597060418.144856,11102,114.3626708984375
1597060466.3475587,11532,142.3414306640625
1597060469.9604733,11566,150.5321044921875
1597060485.423766,11685,140.2527618408203
1597060493.307792,11759,143.58262634277344
1597060518.0890832,11969,96.44988250732422
1597060518.6105773,11974,139.23764038085938
1597060539.0508647,12164,123.24494934082031
1597060555.451938,12290,154.81060791015625
1597060623.6149082,12877,153.25242614746094
1597060640.170695,13034,112.89266967773438
1597060643.143011,13061,147.54147338867188
1597060705.1927109,13597,127.09850311279297
1597060707.6410239,13620,146.95547485351562
1597060730.616504,13810,119.38566589355469
1597060777.250859,14221,131.15914916992188
1597060785.0882444,14294,112.23978424072266
1597060789.8924954,14338,156.09161376953125
1597060804.3435874,14447,120.1019058227539
1597060824.3971267,14638,109.87262725830078
1597060827.517656,14668,139.474853515625
1597060842.3217337,14779,147.89944458007812
1597060852.047476,14873,133.255126953125
1597060921.0305872,15473,151.75547790527344
1597060924.6465003,15507,142.5577850341797
1597060955.052251,15764,132.8168487548828
1597060995.5158162,16116,147.7730255126953
1597061020.3504698,16321,130.30184936523438
1597061083.1930492,16857,131.03842163085938
1597061105.4653044,17066,137.62713623046875
1597061108.8231983,17097,113.84724426269531
1597061135.1873837,17317,131.64393615722656
1597061137.510145,17339,148.03213500976562
1597061162.1079133,17543,130.14007568359375
1597061163.545018,17557,130.1995849609375
1597061267.2276235,18451,116.13996887207031
1597061343.6518645,19116,156.1160125732422
1597061349.2184641,19169,138.35952758789062
1597061390.040565,19531,123.56502532958984
1597061404.4938197,19640,131.32220458984375
1597061405.9345021,19654,137.94691467285156
1597061414.0937302,19731,139.59507751464844
1597061445.3629165,19995,139.3956298828125
1597061451.4937027,20053,145.95755004882812
1597061452.4845035,20062,116.09640502929688
1597061460.5984867,20138,157.90370178222656
1597061474.8307853,20244,127.11187744140625
1597061475.634989,20252,156.01980590820312
1597061482.9677756,20323,140.95054626464844
1597061495.5407317,20440,143.24627685546875
1597061508.9429972,20539,119.8965072631836
1597061513.0949724,20578,138.1431884765625
1597061534.5291674,20779,110.6653823852539
1597061534.847196,20782,117.47110748291016
1597061545.3905957,20855,137.82371520996094
1597061569.3465028,21080,132.48194885253906
1597061579.0440922,21144,129.0746612548828
1597061588.33786,21232,108.35751342773438
1597061597.6170504,21319,143.5714111328125
1597061622.2300906,21523,94.6198959350586
1597061659.3515894,21848,95.64883422851562
1597061704.6511827,22245,116.58316802978516
1597061713.5411568,22330,127.85181427001953
1597061719.3594112,22358,133.30624389648438
1597061808.1736667,23138,138.6634063720703
1597061809.2548401,23148,132.38702392578125
1597061813.9071233,23192,131.72567749023438
1597061816.7810137,23218,150.78988647460938
1597061826.783789,23286,110.56390380859375
1597061834.691011,23361,149.64942932128906
1597061841.6252995,23427,131.2751922607422
1597061853.5427198,23540,111.64000701904297
1597061870.1923358,23670,126.1070327758789
1597061871.3366027,23681,131.09170532226562
1597061873.4658926,23701,144.7437286376953
1597061901.8707685,23938,145.3107147216797
1597061924.2874167,24147,143.64337158203125
1597061941.301185,24282,108.60707092285156
1597061941.4930887,24284,103.74528503417969
1597061945.5189948,24322,131.14077758789062
1597061980.0853279,24621,108.72059631347656
1597061990.6954963,24719,138.97462463378906
1597061991.5831242,24727,128.56028747558594
1597062012.865555,24901,139.656494140625
1597062016.3233585,24934,144.35028076171875
1597062053.396633,25253,127.4253158569336
1597062061.736186,25332,132.20001220703125
1597062068.0946548,25391,118.22688293457031
1597062118.683116,25812,123.11758422851562
1597062122.5374453,25847,134.51739501953125
1597062130.4997644,25921,130.1820831298828
1597062173.9452765,26303,131.06761169433594
1597062232.0797634,26797,116.8895263671875
1597062232.1839778,26798,140.9957733154297
1597062235.4653485,26829,108.90007781982422
1597062271.8246627,27142,145.7106170654297
1597062273.1402645,27154,138.90606689453125
1597062273.7041843,27159,131.63671875
1597062288.875611,27274,140.1265869140625
1597062313.4032516,27505,134.6693878173828
1597062326.562972,27603,140.21202087402344
1597062330.3351285,27638,98.9798812866211
1597062350.0962174,27825,109.1689224243164
1597062362.564165,27916,114.65463256835938
1597062421.3818643,28438,103.41371154785156
1597062435.2833607,28543,131.81814575195312
1597062483.7142286,28970,129.75669860839844
1597062486.5824358,28996,132.73570251464844
1597062493.4818318,29062,144.8457794189453
1597062510.9842114,29201,149.78981018066406
1597062517.509037,29263,124.25516510009766
1597062542.5981553,29471,110.83739471435547
1597062544.2826607,29487,142.30752563476562
1597062557.4888659,29611,131.7371368408203
1597062583.6472008,29829,126.23088073730469
1597062605.3818924,30005,145.41436767578125
1597062608.2031248,30031,137.4779052734375
1597062623.4391847,30174,109.90047454833984
1597062642.4093747,30327,95.24191284179688
1597062657.8349278,30470,143.66116333007812
1597062676.1750073,30612,119.45142364501953
1597062686.487829,30706,124.51118469238281
1597062687.977817,30720,135.80050659179688
1597062766.660928,31406,125.28899383544922
1597062770.7270942,31443,142.14794921875
1597062800.2779384,31696,130.06033325195312
1597062822.675008,31880,106.96739196777344
1597062828.667367,31936,146.34425354003906
1597062835.8911881,32004,120.34425354003906
1597062860.6669347,32207,137.02670288085938
1597062884.555811,32435,127.00708770751953
1597062899.0993512,32542,126.97816467285156
1597062911.3935888,32657,135.18222045898438
1597062925.4577172,32762,122.88367462158203
1597062939.4263437,32894,111.9518051147461
1597062940.3011408,32902,104.57183074951172
1597062954.4370768,33034,137.62136840820312
1597062972.7148833,33181,134.31271362304688
1597062982.3979895,33271,117.04045867919922
1597062989.9043198,33341,129.9252166748047
1597062996.4225733,33375,138.64828491210938
1597062999.4188259,33403,146.6291961669922
1597063037.920159,33737,137.0609130859375
1597063039.2298625,33749,105.25891876220703
1597063041.1124105,33768,140.62228393554688
1597063042.887611,33785,135.63766479492188
1597063048.6452742,33839,123.29862213134766
1597063052.5596719,33876,120.69731903076172
1597063056.528503,33913,119.89302062988281
1597063072.6075408,34036,114.37140655517578
1597063083.8364632,34141,108.96965789794922
1597063109.8704305,34362,139.39878845214844
1597063112.0967863,34383,97.54924774169922
1597063127.2212126,34525,135.8376922607422
1597063137.8909888,34599,103.03115844726562
1597063157.7610836,34783,134.2757110595703
1597063222.5919924,35333,129.12315368652344
1597063224.792851,35354,103.32110595703125
1597063227.2809649,35377,136.72633361816406
1597063238.4551716,35483,111.63602447509766
1597063251.054155,35573,111.15040588378906
1597063272.2497058,35771,106.95914459228516
1597063283.2939806,35849,140.1729278564453
1597063294.2752507,35953,103.78169250488281
1597063296.0864136,35970,100.05077362060547
1597063302.938448,36037,138.86488342285156
1597063328.453672,36246,144.7064208984375
1597063331.3912473,36275,121.76148986816406
1597063371.6723034,36629,109.410400390625
1597063374.830236,36659,139.54177856445312
1597063389.2733774,36767,111.44530487060547
1597063398.1255543,36850,124.52970886230469
1597063404.0569937,36907,123.02706909179688
1597063438.4933226,37202,110.53572845458984
1597063471.7772174,37489,101.84320831298828
1597063503.992454,37764,129.97323608398438
1597063515.787039,37876,127.47830200195312
1597063551.9511719,38192,121.59265899658203
1597063581.1042647,38439,102.59243774414062
1597063582.7897305,38455,114.1746826171875
1597063613.972901,38720,120.10359954833984
1597063626.6472743,38840,113.85271453857422
1597063644.7210886,38981,123.73966217041016
1597063681.4368854,39296,135.44728088378906
1597063728.1459043,39702,126.61320495605469
1597063731.1132994,39730,109.0224838256836
1597063739.5454783,39781,126.68550872802734
1597063749.6831377,39878,133.31863403320312
1597063752.958076,39909,128.23080444335938
1597063764.9620595,40020,123.35211944580078
1597063797.222295,40296,128.05844116210938
1597063821.8750181,40500,132.10931396484375
1597063837.3374007,40647,102.78306579589844
1597063839.0460353,40663,119.57917785644531
1597063839.4421208,40667,139.20323181152344
1597063845.8895626,40700,142.85728454589844
1597063848.0020719,40720,114.60832977294922
1597063855.7765849,40793,104.27767181396484
1597063884.8237948,41040,115.14519500732422
1597063906.6973739,41244,119.14540100097656
1597063909.5736573,41271,106.12647247314453
1597063919.7319386,41341,97.12037658691406
1597063940.6570385,41539,112.59910583496094
1597063942.3589797,41555,123.37525939941406
1597064009.7134588,42134,131.98362731933594
1597064046.3014314,42450,116.70396423339844
1597064048.2316184,42468,109.88603210449219
1597064073.3388991,42678,110.6202163696289
1597064171.0987654,43518,119.4612045288086
1597064180.5352175,43607,133.4118194580078
1597064184.1176438,43639,109.2315444946289
1597064191.7258523,43711,136.46493530273438
1597064194.6312876,43738,111.00831604003906
1597064195.010817,43742,125.876953125
1597064204.7520409,43805,104.7272720336914
1597064224.587473,43993,112.9060287475586
1597064236.0914092,44073,125.2169189453125
1597064249.6104548,44200,107.0226058959961
1597064250.3317583,44207,105.91809844970703
1597064254.8946366,44251,121.66764068603516
1597064260.3943677,44304,116.48900604248047
1597064293.064461,44585,106.40486145019531
1597064320.8160117,44816,108.6912841796875
1597064336.7037392,44964,120.38825225830078
1597064379.4335072,45310,116.35051727294922
1597064380.3302708,45319,146.6035614013672
1597064385.970902,45372,130.7358856201172
1597064400.2853694,45507,124.31675720214844
1597064419.5611432,45658,124.3017578125
1597064495.2335267,46318,126.19684600830078
1597064496.9740806,46334,134.442626953125
1597064505.346306,46413,128.6394805908203
1597064514.6604452,46499,116.48336791992188
1597064602.8970754,47241,119.41377258300781
1597064609.114648,47301,97.90953063964844
1597064642.6377392,47585,116.41398620605469
1597064648.4002705,47638,110.97988891601562
1597064651.720568,47669,123.2742691040039
1597064655.4613512,47705,111.29528045654297
1597064662.646069,47744,120.44671630859375
1597064677.2654285,47882,136.2908935546875
1597064684.0858986,47947,113.41937255859375
1597064686.4557555,47970,120.1698226928711
1597064700.6105192,48076,109.12152862548828
1597064712.0515888,48181,120.50835418701172
1597064716.9290755,48227,98.59321594238281
1597064751.1407907,48522,110.79269409179688
1597064788.1160643,48844,108.15953063964844
1597064839.6727204,49272,119.22820281982422
1597064848.0828495,49351,132.59555053710938
1597064861.3872032,49477,102.93592834472656
1597064923.761626,50006,117.61051177978516
1597064929.0511506,50056,128.25816345214844
1597064939.119521,50149,115.98578643798828
1597064940.7972908,50165,123.20973205566406
1597064947.0282915,50195,118.31826782226562
1597064954.8112142,50268,118.19591522216797
1597064996.6774528,50629,107.65433502197266
1597065020.197054,50819,110.78107452392578
1597065037.3666599,50979,123.40911102294922
1597065056.796057,51134,115.40808868408203
1597065066.582023,51227,122.30343627929688
1597065072.5147254,51282,131.78941345214844
1597065133.0069003,51798,121.02066040039062
1597065133.8582616,51806,103.77950286865234
1597065149.5056388,51954,127.52366638183594
1597065154.4631307,52001,111.20958709716797
1597065188.5911934,52292,123.36138153076172
1597065197.98812,52353,97.57291412353516
1597065214.698691,52510,118.5722427368164
1597065235.8348002,52682,115.21292114257812
1597065259.6971493,52906,104.02410125732422
1597065266.0882862,52939,118.00284576416016
1597065282.3424137,53092,112.12062072753906
1597065283.9370866,53107,131.6110382080078
1597065325.356758,53468,100.61544036865234
1597065353.6067033,53706,116.05036926269531
1597065354.366075,53713,115.23986053466797
1597065354.819296,53717,130.83070373535156
1597065355.2391503,53721,115.97671508789062
1597065373.2831502,53862,110.96038055419922
1597065377.9346068,53906,107.85100555419922
1597065395.5491745,54072,99.16201782226562
1597065399.377803,54108,116.85472106933594
1597065400.9675102,54123,122.88304901123047
1597065416.5328343,54241,108.3718032836914
1597065467.7700474,54691,101.59504699707031
1597065483.073844,54807,114.15852355957031
1597065496.974166,54937,119.0405044555664
1597065501.7991526,54982,99.46793365478516
1597065527.353652,55193,130.48941040039062
1597065538.580558,55299,121.92332458496094
1597065567.3691394,55543,116.77247619628906
1597065568.2081513,55551,119.90789794921875
1597065588.4323468,55713,106.4158706665039
1597065594.0970206,55766,102.90149688720703
1597065660.858675,56337,106.86439514160156
1597065679.2062926,56507,111.4398193359375
1597065680.742264,56521,107.2640380859375
1597065689.7760093,56608,102.52066040039062
1597065711.862864,56787,122.35195922851562
1597065715.3246555,56820,103.03461456298828
1597065737.3992732,56999,112.69132995605469
1597065772.2043831,57299,106.40886688232422
1597065772.8337996,57305,112.74659729003906
1597065791.6232226,57484,115.03905487060547
1597065823.8853276,57760,122.16162872314453
1597065886.629027,58295,127.94541931152344
1597065902.3673022,58440,120.57929229736328
1597065917.7194138,58556,120.80068969726562
1597065926.9053988,58641,121.95366668701172
1597065935.1848655,58719,112.76705169677734
1597065938.0991917,58746,125.8132095336914
1597065942.889025,58763,129.05307006835938
1597065999.5878081,59264,107.70891571044922
1597066004.6880367,59311,125.7768783569336
1597066020.3718822,59432,122.1205825805664
1597066042.3848398,59640,100.18098449707031
1597066048.4362676,59670,126.49659729003906
1597066105.5272927,60179,105.45171356201172
1597066106.1334646,60185,115.55720520019531
1597066108.494228,60207,96.05610656738281
1597066121.1217115,60297,97.29563903808594
1597066140.1978807,60475,108.24784088134766
1597066226.431622,61205,101.39264678955078
1597066234.025807,61276,100.26969146728516
1597066250.9604087,61438,103.9644546508789
1597066264.1874886,61534,92.75753784179688
1597066279.5995293,61680,107.24502563476562
1597066334.4573505,62139,96.39799499511719
1597066343.0914967,62219,117.43031311035156
1597066377.7923512,62516,110.3143539428711
1597066381.0336711,62547,116.99028778076172
1597066419.039748,62874,92.95076751708984
1597066434.844938,63024,93.0975112915039
1597066458.6656616,63220,100.85260009765625
1597066476.4914808,63358,106.93985748291016
1597066483.9905946,63428,118.9288330078125
1597066484.110836,63429,90.75019836425781
1597066492.9114313,63513,106.04024505615234
1597066512.4836407,63671,107.77741241455078
1597066533.135721,63865,111.8709945678711
1597066549.1182156,63988,108.51292419433594
1597066560.7583222,64098,111.57890319824219
1597066574.3834476,64225,112.46749877929688
1597066608.0351853,64511,103.01454162597656
1597066609.005013,64521,111.12138366699219
1597066629.6992545,64687,98.84449005126953
1597066654.2766874,64889,112.16353607177734
1597066695.15337,65245,118.33638000488281
1597066700.119642,65292,114.19306182861328
1597066716.7797236,65450,118.96380615234375
1597066720.0133157,65481,107.75753784179688
1597066735.6334457,65601,109.3547134399414
1597066740.0365071,65643,119.9378433227539
1597066747.145819,65709,124.19236755371094
1597066770.876293,65907,111.38646697998047
1597066786.1110442,66049,101.00653839111328
1597066815.5223534,66298,104.02867126464844
1597066855.5854082,66647,120.45136260986328
1597066873.5478165,66787,124.65612030029297
1597066890.305674,66948,119.5603256225586
1597066893.2947056,66976,107.80133056640625
1597066900.9864397,67021,113.05411529541016
1597066947.8752642,67440,100.88249969482422
1597067044.8659267,68263,108.92599487304688
1597067046.7439995,68281,127.5913314819336
1597067057.1751108,68378,85.85021209716797
1597067062.7301216,68429,92.62872314453125
1597067083.255509,68590,101.05047607421875
1597067122.2594533,68929,100.18208312988281
1597067128.5653179,68988,110.70719146728516
1597067150.97991,69171,109.7959213256836
1597067152.489925,69185,97.79229736328125
1597067181.2964487,69455,94.44227600097656
1597067186.5207424,69476,114.71785736083984
1597067212.6077166,69719,110.74027252197266
1597067223.885108,69798,123.32718658447266
1597067236.3777933,69915,117.10211181640625
1597067300.609113,70462,96.4341049194336
1597067312.9017057,70580,114.0582275390625
1597067320.8398166,70656,98.51485443115234
1597067351.4360394,70915,118.00115203857422
1597067363.0431352,70996,109.18761444091797
1597067411.9075263,71428,100.53800964355469
1597067425.4716985,71554,112.25663757324219
1597067428.1529188,71580,117.0782470703125
1597067443.4878116,71696,110.8300552368164
1597067459.744264,71850,116.15469360351562
1597067465.7689989,71906,105.95427703857422
1597067474.217793,71957,110.78752136230469
1597067476.5113912,71979,103.3335952758789
1597067479.9519787,72012,98.4591064453125
1597067482.573911,72037,93.10599517822266
1597067513.4633458,72297,97.55886840820312
1597067513.6554446,72299,101.8823013305664
1597067524.687278,72401,117.91419219970703
1597067524.9935114,72404,111.16571807861328
1597067544.3635743,72558,109.69058990478516
1597067562.072019,72723,109.43045806884766
1597067581.1273127,72873,114.66869354248047
1597067595.4936688,73009,109.03112030029297
1597067616.7456405,73179,109.89136505126953
1597067631.3796966,73318,101.5150375366211
1597067687.644501,73789,99.82890319824219
1597067688.1684852,73794,114.61603546142578
1597067693.3238735,73841,113.92361450195312
1597067699.6817844,73901,123.11767578125
1597067702.0983317,73924,95.95142364501953
1597067732.583266,74187,104.46440124511719
1597067733.3037128,74194,119.57888793945312
1597067814.8099926,74901,105.54338836669922
1597067846.830257,75171,114.55928802490234
1597067881.480154,75469,95.513916015625
1597067883.4316874,75487,129.6338348388672
1597067892.0481043,75567,113.14112091064453
1597067936.6102102,75928,89.49081420898438
1597067950.4901128,76056,95.19766235351562
1597067955.0920136,76099,99.44332885742188
1597067970.6019847,76218,99.20575714111328
1597067993.6874905,76431,113.88253784179688
1597067999.0992002,76482,112.4923095703125
1597068017.5980108,76626,106.36437225341797
1597068022.4605684,76673,95.89898681640625
1597068035.1389318,76790,101.88196563720703
1597068050.677887,76906,129.2517852783203
1597068051.384081,76913,102.39635467529297
1597068084.9609864,77198,105.27708435058594
1597068098.4746032,77324,101.99427032470703
1597068122.979581,77530,112.36463928222656
1597068155.0206125,77802,116.87256622314453
1597068165.3641918,77901,93.98149871826172
1597068193.5683737,78135,109.0843505859375
1597068201.2678168,78208,91.4184799194336
1597068207.3719506,78265,94.15471649169922
1597068267.7356355,78775,103.81874084472656
1597068274.9723713,78843,116.84149932861328
1597068283.2219865,78920,104.34632110595703
1597068284.5862243,78934,92.68963623046875
1597068291.9266207,78973,94.94252014160156
1597068295.286672,79005,123.14179992675781
1597068330.8172846,79309,107.08951568603516
1597068342.36675,79418,102.00634002685547
1597068364.8202126,79597,115.82635498046875
1597068407.9023066,79975,98.83499145507812
1597068414.0039635,80031,106.69351959228516
1597068414.473106,80035,96.74079895019531
1597068421.3771586,80100,98.1588363647461
1597068428.1742897,80165,104.80584716796875
1597068455.043341,80390,108.71296691894531
1597068456.8311558,80406,109.68535614013672
1597068475.180094,80550,111.81239318847656
1597068477.9250028,80576,112.20832061767578
1597068481.779931,80613,107.17206573486328
1597068525.4451182,80996,103.20393371582031
1597068527.4027421,81015,98.92284393310547
1597068541.2300715,81117,106.68862915039062
1597068569.3356493,81381,104.6064224243164
1597068584.6361663,81494,118.63203430175781
1597068588.2791958,81529,106.5806655883789
1597068636.3184633,81952,107.89198303222656
1597068728.8633215,82736,102.85879516601562
1597068732.5322366,82770,125.96720123291016
1597068740.9250371,82849,95.2126235961914
1597068768.0726252,83075,103.97078704833984
1597068773.621744,83127,115.2632064819336
1597068791.7030356,83267,113.71415710449219
1597068817.5645397,83510,109.47722625732422
1597068847.1953294,83762,99.3425064086914
1597068867.470812,83923,120.46005249023438
1597068896.4552035,84165,121.13656616210938
1597068899.9523845,84197,115.07197570800781
1597068920.5976384,84394,99.69227600097656
1597068922.232917,84409,101.6509780883789
1597068945.847811,84601,94.58705139160156
1597068954.908703,84686,102.05313110351562
1597068960.7492669,84740,95.58496856689453
1597068972.081734,84818,105.27117156982422
1597068993.6074927,85020,105.96757507324219
1597068997.0291653,85052,97.59754180908203
1597069004.2513072,85089,91.63945007324219
1597069012.7314317,85169,84.64811706542969
1597069028.674129,85320,105.09471130371094
1597069051.7821681,85508,92.57564544677734
1597069055.0071862,85539,111.66886138916016
1597069058.504026,85572,117.4244155883789
1597069073.5529685,85686,97.42638397216797
1597069080.335393,85749,112.5393295288086
1597069105.4038248,85985,109.21429443359375
1597069111.900527,86014,108.85133361816406
1597069161.6009629,86452,91.31182098388672
1597069199.8676229,86780,94.08540344238281
1597069201.284695,86793,110.15505981445312
1597069208.9283457,86865,80.89038848876953
1597069227.1381125,87008,113.21150970458984
1597069271.0917604,87393,107.24417877197266
1597069277.1913245,87450,93.95484161376953
1597069291.5009053,87556,100.03477478027344
1597069298.640783,87621,102.2818374633789
1597069303.4551215,87666,109.49822998046875
1597069323.757869,87829,113.18172454833984
1597069359.7800553,88137,93.1108169555664
1597069395.074959,88441,102.3648681640625
1597069419.8550513,88674,108.3240966796875
1597069437.953225,88815,104.66815948486328
1597069488.3791862,89262,97.21522521972656
1597069497.4167807,89347,93.90042114257812
1597069502.2358549,89363,86.17459869384766
1597069546.1304936,89745,98.05989074707031
1597069547.9907126,89762,124.00068664550781
1597069561.7682524,89892,105.12339782714844
1597069573.5446439,89973,117.88284301757812
1597069580.0704548,90035,105.85706329345703
1597069601.7210467,90237,105.80552673339844
1597069627.561329,90450,107.34778594970703
1597069700.2800157,91074,116.67615509033203
1597069702.4057086,91094,101.23269653320312
1597069727.7763658,91300,110.4244613647461
1597069746.1262052,91474,95.52288055419922
1597069765.1714487,91624,109.8903579711914
1597069767.247207,91644,104.96636962890625
1597069767.5510156,91647,103.33073425292969
1597069776.544975,91732,93.05284881591797
1597069776.8747926,91735,94.2587890625
1597069818.0460804,92094,100.77191925048828
1597069823.8124495,92120,108.58099365234375
1597069894.904671,92729,95.60206604003906
1597069901.1793709,92788,115.31271362304688
1597069940.0428543,93126,80.11582946777344
1597069950.2797358,93223,106.09668731689453
1597069979.568803,93471,104.67691040039062
1597070028.3224754,93901,109.7484359741211
1597070085.0673714,94380,107.04354858398438
1597070089.703086,94424,110.28138732910156
1597070101.4854765,94536,111.20994567871094
1597070131.1778426,94784,99.09739685058594
1597070145.6966324,94891,94.06398010253906
1597070163.3178582,95057,104.40071105957031
1597070179.92792,95184,101.78678131103516
1597070194.4117796,95321,98.10948181152344
1597070200.2856147,95377,109.95486450195312
1597070203.5737414,95409,101.19327545166016
1597070214.46613,95480,110.72513580322266
1597070257.8414161,95860,102.06893920898438
1597070267.3423433,95949,109.37737274169922
1597070269.8670492,95972,120.75260162353516
1597070307.5311635,96301,103.56428527832031
1597070335.5393395,96535,98.89945220947266
1597070342.4560878,96600,106.37600708007812
1597070393.46317,97018,100.13811492919922
1597070408.2371147,97156,87.61029052734375
1597070415.708177,97226,87.25142669677734
1597070423.1034327,97296,89.11499786376953
1597070439.0323746,97416,102.58814239501953
1597070443.8024614,97460,101.09745788574219
1597070458.13911,97596,118.56417083740234
1597070467.1685808,97653,99.00614166259766
1597070476.6636193,97742,92.03388977050781
1597070482.3896062,97796,118.13497161865234
1597070490.901006,97876,103.70874786376953
1597070505.665017,97986,116.78172302246094
1597070522.253183,98139,105.09483337402344
1597070529.9516494,98212,91.79283905029297
1597070553.7073703,98404,99.47308349609375
1597070561.229751,98474,107.53528594970703
1597070566.3151097,98523,99.38116455078125
1597070629.4596539,99055,97.84725189208984
1597070683.2066805,99506,103.50111389160156
1597070694.546787,99612,107.44320678710938
1597070694.7382662,99614,100.3975601196289
1597070726.8771448,99884,114.06275939941406
1597070772.448584,100284,101.45629119873047
1597070805.4134343,100566,111.6086196899414
1597070807.798366,100589,106.33997344970703
1597070828.2001967,100751,110.93633270263672
1597070839.4433584,100858,108.38275909423828
1597070845.5230062,100917,101.05180358886719
1597070846.528482,100926,111.9552230834961
1597070857.108441,100997,91.29206085205078
1597070865.026068,101072,94.14722442626953
1597070873.986807,101155,87.55945587158203
1597070882.333045,101234,95.07270812988281
1597070896.09558,101335,105.939208984375
1597070898.259622,101355,91.89900970458984
1597070906.3210552,101431,122.73622131347656
1597070912.2278492,101488,111.43292236328125
1597070913.4192767,101499,102.20507049560547
1597070964.4055378,101923,109.44319152832031
1597070966.4831097,101943,100.72380828857422
1597071008.1176631,102307,103.14324951171875
1597071029.7247753,102509,96.44322967529297
1597071036.139858,102541,113.83223724365234
1597071041.9421375,102595,88.00749206542969
1597071051.521218,102685,105.8807144165039
1597071075.5303652,102880,103.14484405517578
1597071078.8814843,102911,115.21622467041016
1597071084.6877813,102966,103.94717407226562
1597071088.3460746,103001,111.99517059326172
1597071089.369493,103011,111.8355484008789
1597071113.6719327,103206,106.3707046508789
1597071144.2186794,103462,99.8859634399414
1597071150.031437,103517,94.26591491699219
1597071198.955561,103947,107.79605865478516
1597071236.7397325,104276,90.93362426757812
1597071242.9039652,104334,81.18891906738281
1597071288.0101259,104704,100.75353240966797
1597071299.154715,104808,103.26976013183594
1597071300.6021569,104822,111.34146118164062
1597071302.5652375,104841,101.00135040283203
1597071307.0461378,104882,98.6388931274414
1597071308.5438783,104896,104.6236343383789
1597071310.140968,104911,87.16724395751953
1597071311.525176,104924,100.97294616699219
1597071318.7471583,104963,97.13390350341797
1597071332.7119005,105093,97.85438537597656
1597071354.1325414,105265,103.3335189819336
1597071371.9290273,105434,88.41650390625
1597071393.6070178,105610,106.34031677246094
1597071403.2635834,105702,91.67410278320312
1597071410.812383,105774,94.7725601196289
1597071412.3007262,105788,109.21434020996094
1597071463.6610126,106210,126.31576538085938
1597071469.6668775,106267,88.04444885253906
1597071482.744077,106390,86.80828094482422
1597071504.408607,106566,95.60584259033203
1597071514.8818276,106666,105.11067199707031
1597071525.824997,106769,91.63563537597656
1597071567.4839232,107103,107.65950012207031
1597071643.8851538,107764,94.7724609375
1597071648.122799,107804,113.20294189453125
1597071651.6592457,107837,82.5991439819336
1597071674.3648314,108021,102.63481903076172
1597071723.3365226,108449,99.62132263183594
1597071737.812384,108586,104.38697814941406
1597071798.7951667,109098,81.09662628173828
1597071817.2248363,109242,109.79996490478516
1597071817.3340354,109243,90.08228302001953
1597071823.5749602,109301,107.92871856689453
1597071844.8778799,109501,104.39096069335938
1597071856.4358919,109580,105.7015609741211
1597071882.0229535,109822,106.94808197021484
1597071910.9180484,110063,95.94093322753906
1597071927.6126692,110191,87.16317749023438
1597071931.1408813,110224,92.20484924316406
1597071951.5819886,110418,103.03770446777344
1597071961.097734,110478,100.60047149658203
1597071972.6374009,110586,106.51019287109375
1597071976.4596627,110622,108.33566284179688
1597071978.4101396,110641,100.03065490722656
1597071988.670264,110737,89.24070739746094
1597072043.811037,111194,101.26145935058594
1597072048.1488094,111235,98.8897476196289
1597072057.4153922,111323,100.7391128540039
1597072084.2956514,111545,95.37139129638672
1597072103.8652701,111698,102.96451568603516
1597072123.8034387,111887,96.81948852539062
1597072126.8418064,111915,109.69279479980469
1597072192.3397982,112470,107.4835205078125
1597072216.0101702,112664,104.00576782226562
1597072219.9902458,112703,114.7735366821289
1597072240.8656294,112902,104.59166717529297
1597072291.683223,113322,104.8121109008789
1597072306.5104964,113463,110.89463806152344
1597072323.29556,113589,113.22210693359375
1597072339.3131173,113741,88.16184997558594
1597072367.6903336,113980,101.00900268554688
1597072403.5712678,114292,101.0673599243164
1597072424.4138596,114459,111.02298736572266
1597072425.2748237,114467,98.53700256347656
1597072466.0916371,114820,100.2675552368164
1597072498.9095964,115096,97.81192016601562
1597072504.4568555,115149,112.45811462402344
1597072545.7257879,115506,106.90953063964844
1597072547.0386398,115518,105.87136840820312
1597072576.412921,115765,92.65625
1597072577.132177,115772,94.14983367919922
1597072588.3294291,115878,105.63430786132812
1597072608.4032319,116039,98.64104461669922
1597072618.0195558,116129,108.65453338623047
1597072655.6342373,116453,100.44151306152344
1597072676.8505871,116624,94.99679565429688
1597072682.0924158,116673,101.02644348144531
1597072686.0774639,116711,93.27713012695312
1597072689.6893544,116745,104.12554168701172
1597072693.6803675,116783,101.27210235595703
1597072698.0235808,116822,109.1465835571289
1597072713.2420018,116938,101.03709411621094
1597072717.4536242,116977,94.94256591796875
1597072721.581159,117016,113.4045181274414
1597072723.096893,117030,99.52918243408203
1597072724.8688364,117047,98.79021453857422
1597072736.1614478,117155,102.47116088867188
1597072745.0261483,117209,100.04341125488281
1597072794.038988,117635,106.3546371459961
1597072817.185424,117825,105.91972351074219
1597072829.5104241,117941,96.17979431152344
1597072855.9103034,118161,102.4236831665039
1597072859.0100303,118190,99.0052261352539
1597072911.7230558,118651,101.07523345947266
1597072942.2402155,118908,103.73751068115234
1597072945.271112,118937,102.0531997680664
1597072951.6416957,118998,102.21809387207031
1597072987.1843874,119302,105.72894287109375
1597073008.4795036,119470,96.65438079833984
1597073068.8093634,119979,89.47025299072266
1597073070.401276,119994,96.6598129272461
1597073105.3479187,120291,103.70177459716797
1597073168.6090293,120854,93.92081451416016
1597073178.211991,120914,104.0036392211914
1597073210.8124232,121192,107.49603271484375
1597073210.9246056,121193,89.21117401123047
1597073222.7185185,121304,93.27590942382812
1597073225.720823,121332,108.0119400024414
1597073228.9542887,121362,105.4859390258789
1597073233.2674022,121403,85.49224853515625
1597073248.7898173,121519,97.196044921875
1597073285.714828,121835,102.976806640625
1597073290.0427148,121877,106.2125473022461
1597073293.822813,121913,98.4182357788086
1597073328.0667682,122205,103.0185775756836
1597073331.2245972,122236,101.54301452636719
1597073365.7994332,122529,105.79361724853516
1597073375.5867827,122622,96.51464080810547
1597073376.9132843,122634,107.43683624267578
1597073391.2430797,122739,112.2236557006836
1597073429.4678998,123068,103.5432357788086
1597073490.1141791,123609,96.77627563476562
1597073495.7524252,123633,86.44685363769531
1597073499.241402,123666,110.0628662109375
1597073549.1498942,124103,109.72815704345703
1597073556.425398,124169,94.42696380615234
1597073559.240663,124197,104.8849105834961
1597073597.7193503,124532,103.54678344726562
1597073620.1917813,124711,97.0191879272461
1597073625.301726,124760,93.39405822753906
1597073625.6093018,124763,90.5855941772461
1597073626.7818723,124774,82.07685089111328
1597073631.4196208,124818,99.91212463378906
1597073658.2886047,125043,109.36004638671875
1597073687.7963762,125290,100.25625610351562
1597073822.8840907,126444,97.56037902832031
1597073852.0601785,126687,101.4926528930664
1597073878.880182,126935,106.37176513671875
1597073884.5441887,126988,98.95834350585938
1597073899.177282,127097,96.18822479248047
1597073913.4135509,127230,96.80652618408203
1597073936.4002254,127414,101.32154083251953
1597073950.1463013,127542,99.35281372070312
1597073955.7515469,127595,103.04304504394531
1597073963.5185819,127637,110.12802124023438
1597073975.0588918,127746,97.1431655883789
1597073975.8038356,127753,97.70047760009766
1597073979.2482622,127785,104.97045135498047
1597073982.6057673,127817,90.06742858886719
1597073989.1409922,127878,106.09805297851562
1597073991.0460799,127896,93.45088195800781
1597074017.262366,128112,92.40111541748047
1597074040.6445231,128304,109.91067504882812
1597074051.8175557,128408,100.49581909179688
1597074058.5148506,128470,93.1563720703125
1597074080.4963982,128644,98.82056427001953
1597074105.5412683,128852,102.88294982910156
1597074140.1535635,129146,95.4746322631836
1597074144.2010262,129186,106.20063018798828
1597074158.2516534,129318,100.79862976074219
1597074166.6219718,129396,108.55631256103516
1597074167.6608176,129406,110.78367614746094
1597074168.9543397,129418,100.6384506225586
1597074169.8049397,129426,95.50812530517578
1597074176.145684,129454,106.43572998046875
1597074181.3782983,129502,99.22164154052734
1597074186.0208926,129545,102.35397338867188
1597074199.428192,129672,97.3211898803711
1597074218.85611,129824,103.82828521728516
1597074229.6425025,129925,95.73793029785156
1597074248.0326946,130068,104.6156005859375
1597074248.348097,130071,94.90939331054688
1597074258.2354314,130165,106.36576843261719
1597074274.374709,130316,106.84224700927734
1597074322.197595,130703,102.80594635009766
1597074325.5515096,130733,99.52815246582031
1597074328.9693408,130765,99.97724914550781
1597074346.481024,130926,89.29679107666016
1597074356.0863726,130986,97.01549530029297
1597074358.701447,131011,87.04441833496094
1597074412.634968,131491,100.94894409179688
1597074413.7993946,131502,109.50157928466797
1597074436.0181115,131680,99.92729949951172
1597074438.425478,131703,111.75656127929688
1597074441.7115757,131734,100.0857925415039
1597074456.4914024,131876,105.39356231689453
1597074461.2080636,131890,103.31083679199219
1597074533.620219,132506,85.622314453125
1597074551.5905263,132676,96.37942504882812
1597074580.5464642,132916,100.65338134765625
1597074582.2647865,132932,103.15984344482422
1597074596.5517805,133067,107.02531433105469
1597074614.5757036,133206,98.84485626220703
1597074626.4203386,133318,93.77053833007812
1597074648.81146,133496,91.27552795410156
1597074652.1609688,133528,92.19015502929688
1597074659.6779149,133600,98.3074951171875
1597074690.5818021,133860,105.35395050048828
1597074706.241203,134007,88.22417449951172
1597074751.9215522,134376,98.4844970703125
1597074753.277896,134389,84.53949737548828
1597074762.3725657,134474,106.0080795288086
1597074783.6354995,134645,94.64653778076172
1597074803.0805497,134829,107.4652099609375
1597074805.649949,134852,103.16914367675781
1597074806.15643,134857,97.67185974121094
1597074808.2466145,134877,104.47991943359375
1597074822.7760913,134983,103.44074249267578
1597074862.4637172,135327,108.01000213623047
1597074896.4420369,135615,104.72856140136719
1597074927.0419097,135872,105.31114959716797
1597074966.0540965,136209,108.07099914550781
1597074973.3694122,136280,87.68243408203125
1597074981.5415936,136358,94.91447448730469
1597075018.1690078,136673,107.84814453125
1597075018.711154,136678,102.02064514160156
1597075020.2688823,136693,101.44384765625
1597075058.631827,137023,90.83456420898438
1597075062.0553696,137055,99.00662994384766
1597075086.0634649,137252,105.63581085205078
1597075113.5333536,137482,101.84003448486328
1597075122.5042658,137565,84.93624877929688
1597075124.5038743,137584,102.55765533447266
1597075135.3450787,137687,101.59220886230469
1597075144.5122068,137744,100.68831634521484
1597075168.0725222,137966,99.9305648803711
1597075191.7523897,138156,100.7134780883789
1597075225.345817,138444,103.79570007324219
1597075228.3635855,138472,106.57733917236328
1597075237.5213077,138558,112.43196868896484
1597075285.1138237,138939,95.50728607177734
1597075287.4848228,138961,106.2829818725586
1597075322.130046,139258,103.4053726196289
1597075337.4009643,139403,89.50205993652344
1597075342.3663716,139449,81.70232391357422
1597075405.4354506,139975,98.85536193847656
1597075409.8109918,140015,87.97176361083984
1597075410.666777,140023,107.81720733642578
1597075412.9309685,140045,99.31404876708984
1597075413.9892833,140055,107.41535186767578
1597075422.0447838,140131,103.25995635986328
1597075428.756216,140165,82.09765625
1597075438.115043,140252,100.14704132080078
1597075441.5509236,140283,107.46981048583984
1597075495.448345,140750,103.1954116821289
1597075517.912759,140927,92.2269058227539
1597075524.445975,140989,104.64200592041016
1597075552.9673352,141222,95.06157684326172
1597075553.5985806,141228,95.98021697998047
1597075626.0736551,141834,99.27481079101562
1597075628.181768,141853,102.96221923828125
1597075632.0290546,141889,97.43099975585938
1597075645.88345,141986,96.81159973144531
1597075667.059784,142179,106.8371353149414
1597075668.9005008,142196,96.11124420166016
1597075669.0050795,142197,100.7081069946289
1597075704.8064494,142496,102.3506088256836
1597075708.7723541,142532,106.71973419189453
1597075735.7889555,142751,97.12068176269531
1597075751.168274,142892,98.74559783935547
1597075786.0006096,143186,94.97073364257812
1597075805.8441818,143342,99.33136749267578
1597075821.4572551,143485,87.26213836669922
1597075833.8860867,143571,104.46800231933594
1597075834.9617982,143581,104.62144470214844
1597075850.1644711,143722,95.90518951416016
1597075855.1581557,143767,96.89356231689453
1597075857.8807247,143792,102.89132690429688
1597075874.809536,143918,104.33052062988281
1597075882.4164746,143988,99.78970336914062
1597075903.8319843,144157,95.56989288330078
1597075911.3685808,144226,97.87889099121094
1597075917.648525,144285,94.89217376708984
1597075930.4258034,144404,103.21804809570312
1597075947.1960971,144528,97.47286224365234
1597075949.5021026,144549,101.15894317626953
1597076034.9852257,145280,92.60430145263672
1597076074.020231,145612,104.06239318847656
1597076075.1960766,145623,106.1436767578125
1597076087.8625526,145711,101.40254211425781
1597076091.9856026,145750,107.82987976074219
1597076096.5193353,145791,85.81100463867188
1597076111.9048347,145932,101.80709075927734
1597076159.3484423,146312,111.62408447265625
1597076168.656843,146399,100.53691864013672
1597076203.941359,146696,96.0002212524414
1597076275.0812867,147296,103.70535278320312
1597076281.3045223,147356,83.87226867675781
1597076282.3705044,147366,100.3233413696289
1597076295.8763692,147491,107.50559997558594
1597076363.8957956,148063,104.13497161865234
1597076380.709021,148189,89.62860870361328
1597076391.4156134,148288,99.6351318359375
1597076409.2147725,148424,102.54741668701172
1597076422.3866925,148546,92.27351379394531
1597076428.6515255,148604,86.458251953125
1597076436.142391,148673,100.2820816040039
1597076436.5710187,148677,95.69491577148438
1597076450.8595116,148778,92.57078552246094
1597076460.0170753,148864,96.59453582763672
1597076461.6431506,148879,100.42247009277344
1597076529.2768764,149442,97.65265655517578
1597076541.5335176,149555,104.79247283935547
1597076558.5854955,149683,93.88639068603516
1597076560.253348,149698,96.68173217773438
1597076567.6961794,149768,95.84114837646484
1597076580.5675716,149886,104.05618286132812
1597076585.9721255,149937,98.22718811035156
1597076595.9452038,149999,93.93427276611328


==> plot_data/cg_ablation_study/beta0_2_dynamic.csv <==
Step,TrainAcc,TestAcc
0.031600,0.9932,0.9244
0.100000,0.988,0.91
0.316000,0.9796,0.896
1.000000,0.9476,0.877



==> plot_data/cg_ablation_study/beta0_2_fixed.csv <==
Step,TrainAcc,TestAcc
0.031600,0.9352,0.8378
0.100000,0.981,0.867
0.316000,0.9728,0.893
1.000000,0.93,0.827



==> plot_data/cg_ablation_study/beta0_4_dynamic.csv <==
Step,TrainAcc,TestAcc
0.031600,0.9874,0.9122
0.100000,0.9862,0.9103
0.316000,0.9752,0.8837
1.000000,0.9127,0.8303



==> plot_data/cg_ablation_study/beta0_4_fixed.csv <==
Step,TrainAcc,TestAcc
0.031600,0.9569,0.8534
0.100000,0.9822,0.8795
0.316000,0.9705,0.8856
1.000000,0.9134,0.8511



==> plot_data/cg_ablation_study/beta0_dynamic.csv <==
Step,TrainAcc,TestAcc
0.031600,0.9942,0.9172
0.100000,0.9893,0.9113
0.316000,0.9811,0.9003
1.000000,0.9589,0.8852



==> plot_data/cg_ablation_study/beta0_fixed.csv <==
Step,TrainAcc,TestAcc
0.031600,0.9171,0.8331
0.100000,0.9803,0.8636
0.316000,0.9764,0.8853
1.000000,0.9428,0.8767



==> plot_data/optimal_batch_loss_line_search/ol_angle.csv <==
Wall time,Step,Value
1582724418.865838,42,90.06775665283203
1582724500.4436421,167,95.91162872314453
1582724540.910488,229,97.23148345947266
1582724544.2227242,234,91.14539337158203
1582724569.9639049,273,90.03705596923828
1582724708.4478416,474,90.0426025390625
1582724749.194828,536,95.24859619140625
1582724777.375602,579,90.13976287841797
1582724781.9549007,586,89.96875762939453
1582724812.9280105,634,90.27347564697266
1582724821.3761842,647,91.41415405273438
1582724865.4070942,714,90.0016860961914
1582724927.3684292,808,91.20551300048828
1582725068.2361693,1014,90.01998901367188
1582725273.9220014,1333,90.00177001953125
1582725276.4976783,1337,90.1021728515625
1582725312.0146654,1385,90.00386810302734
1582725316.4927528,1392,90.0376968383789
1582725344.7924182,1436,89.9891128540039
1582725509.4746494,1691,92.0776596069336
1582725537.264411,1734,90.00818634033203
1582725539.1535547,1737,90.00421142578125
1582725633.7263005,1877,89.98570251464844
1582725659.1253903,1917,90.18999481201172
1582725734.6509128,2036,89.99418640136719
1582725838.784746,2199,90.0062026977539
1582725912.0383523,2307,90.07538604736328
1582725963.861878,2389,90.03010559082031
1582726025.0350044,2485,90.00353240966797
1582726025.6488721,2486,89.99835205078125
1582726033.3333216,2498,90.00849151611328
1582726151.0940642,2685,89.98585510253906
1582726378.342981,3038,90.00652313232422
1582726504.590229,3230,90.02649688720703
1582726514.767168,3246,89.97984313964844
1582726552.2021198,3305,89.9894027709961
1582726755.3699899,3618,90.80684661865234
1582726756.6160862,3620,90.0140380859375
1582726787.591783,3670,90.01428985595703
1582726832.3526366,3741,90.0859146118164
1582726878.3793154,3814,90.02900695800781
1582726882.7787993,3821,90.00638580322266
1582726968.0498745,3956,90.1084976196289
1582727199.9509025,4317,90.05001068115234
1582727252.2167122,4400,89.98405456542969
1582727310.316612,4492,90.00372314453125
1582727326.1504958,4509,90.02356719970703
1582727431.4290638,4676,90.0123519897461
1582727502.0747654,4788,89.98553466796875
1582727622.980083,4971,90.03520202636719
1582727726.1803334,5134,90.05479431152344
1582727860.221533,5345,89.97730255126953
1582727869.0933223,5359,90.04124450683594
1582728103.393235,5723,90.14702606201172
1582728197.386036,5864,89.98838806152344
1582728224.6100264,5907,90.01480865478516
1582728277.0651758,5990,90.68372344970703
1582728409.513939,6200,89.96998596191406
1582728421.2174623,6219,90.00691986083984
1582728465.2168057,6289,90.02804565429688
1582728649.7380424,6574,90.00067138671875
1582728728.8107626,6699,90.00801849365234
1582728736.2960615,6711,90.01602935791016
1582728832.0576065,6854,90.88735961914062
1582728902.8475378,6966,89.99700164794922
1582729022.0493524,7155,89.99432373046875
1582729170.6200385,7382,89.99378204345703
1582729219.9055202,7460,90.0006103515625
1582729221.7893372,7463,90.86872100830078
1582729252.2774425,7511,89.99308013916016
1582729438.3254857,7798,90.08969116210938
1582729460.6431768,7833,89.98433685302734
1582729560.048216,7991,89.98724365234375
1582729607.4068003,8066,90.61398315429688
1582729684.5530782,8180,90.02809143066406
1582729710.5506651,8221,90.02439880371094
1582729800.6814275,8363,89.99446868896484
1582729885.8761141,8498,89.99329376220703
1582729892.1059551,8508,90.00597381591797
1582729955.8350632,8601,89.99541473388672
1582730131.8209276,8878,89.9867172241211
1582730167.8482704,8935,90.2366943359375
1582730204.4317935,8993,90.02284240722656
1582730378.1436148,9260,91.13578033447266
1582730514.9782789,9468,90.12422180175781
1582730569.2949636,9554,91.05580139160156
1582730577.5254674,9567,90.00098419189453
1582730660.0098102,9698,90.00424194335938
1582730751.6272426,9843,90.01673126220703
1582730797.1212685,9907,89.99669647216797
1582731030.5965545,10276,90.02751922607422
1582731034.9567256,10283,89.98992919921875
1582731113.6225145,10399,89.99945068359375
1582731164.1311347,10479,90.01808166503906
1582731191.304024,10522,90.3150863647461
1582731245.2917964,10607,90.05175018310547
1582731354.2206068,10780,90.01425170898438
1582731436.3967304,10902,90.37483215332031
1582731438.3082416,10905,89.97007751464844
1582731476.8487606,10966,90.00920867919922
1582731481.8607478,10974,89.99935913085938
1582731510.8641648,11020,90.0040283203125
1582731562.723942,11102,89.9780044555664
1582731767.9339316,11419,90.00962829589844
1582731839.1884482,11532,90.02147674560547
1582731860.5340374,11566,90.2576904296875
1582731935.8492963,11685,90.0299072265625
1582731987.449464,11759,90.0386734008789
1582732120.29559,11969,90.09265899658203
1582732123.4534557,11974,90.0956039428711
1582732248.3331192,12164,90.18848419189453
1582732328.3161201,12290,90.01148223876953
1582732573.4050279,12671,90.00794982910156
1582732702.7112699,12877,90.41133880615234
1582732801.9192064,13034,91.79792785644531
1582732824.1279898,13061,90.02120208740234
1582733134.694605,13546,89.99547576904297
1582733167.1321547,13597,90.0565185546875
1582733181.6634936,13620,90.15434265136719
1582733302.0564723,13810,89.94783020019531
1582733566.975834,14221,90.00005340576172
1582733612.7251906,14294,89.9948959350586
1582733640.8048315,14338,90.5751724243164
1582733714.8954036,14447,89.97325897216797
1582733835.4285817,14638,90.01718139648438
1582733854.2877192,14668,89.99497985839844
1582733924.4091012,14779,91.18303680419922
1582733989.0170841,14873,90.01732635498047
1582734372.9694538,15473,89.9982681274414
1582734394.5215304,15507,90.02400207519531
1582734542.5552158,15740,89.99506378173828
1582734562.7966342,15764,90.01603698730469
1582734785.6091614,16116,90.05767059326172
1582734874.437054,16249,90.00059509277344
1582734920.077083,16321,90.08963775634766
1582735233.2334492,16809,89.98767852783203
1582735263.5266428,16857,90.9856948852539
1582735394.6509902,17066,89.98597717285156
1582735414.459915,17097,89.95347595214844
1582735559.6232,17317,90.00389862060547
1582735573.6258695,17339,90.00194549560547
1582735703.2964478,17543,89.95205688476562
1582735717.3087344,17557,90.02684783935547
1582736293.2354846,18451,90.05615997314453
1582736717.3761632,19116,90.34254455566406
1582736750.6659276,19169,89.98152923583984
1582736983.8516579,19531,89.98475646972656
1582737052.8840313,19640,90.01921844482422
1582737061.802941,19654,90.16314697265625
1582737110.4189582,19731,90.02508544921875
1582737187.8344455,19846,90.01995849609375
1582737281.4695168,19995,91.1836166381836
1582737318.022152,20053,90.01416778564453
1582737323.6079998,20062,90.01861572265625
1582737371.8353572,20138,89.98271942138672
1582737438.527905,20244,89.99362182617188
1582737448.614487,20252,90.14634704589844
1582737493.5863404,20323,90.01500701904297
1582737567.3697681,20440,90.00872802734375
1582737629.4036055,20539,90.040771484375
1582737630.010389,20540,90.01158142089844
1582737653.9999275,20578,90.32561492919922
1582737785.8598166,20779,90.22328186035156
1582737787.7437747,20782,90.0062026977539
1582737833.48469,20855,90.68571472167969
1582737976.1905692,21080,89.99870300292969
1582738016.2445195,21144,90.00072479248047
1582738076.7683163,21232,90.01570892333984
1582738131.4873147,21319,90.02436828613281
1582738176.6565392,21391,90.01554870605469
1582738260.5690625,21523,89.96780395507812
1582738471.4792814,21848,90.0406265258789
1582738728.587325,22245,89.9508285522461
1582738782.5908515,22330,90.11528778076172
1582738800.2333694,22358,89.98847198486328
1582738872.416962,22472,90.01241302490234
1582739109.8366091,22840,90.75111389160156
1582739303.5787213,23138,90.01144409179688
1582739309.9517126,23148,90.10125732421875
1582739337.5232372,23192,90.35054016113281
1582739353.9610822,23218,90.00279235839844
1582739396.7964008,23286,90.00081634521484
1582739444.4775653,23361,90.00064849853516
1582739491.3650491,23427,90.56015014648438
1582739561.9954798,23540,90.4640121459961
1582739644.238109,23670,90.1129379272461
1582739651.1988294,23681,89.9869155883789
1582739663.6837611,23701,89.98577117919922
1582739818.5161479,23938,90.10667419433594
1582739950.625156,24147,90.1122817993164
1582740035.5170128,24282,89.94088745117188
1582740036.853643,24284,90.03456115722656
1582740065.919415,24322,90.31582641601562
1582740080.4418082,24345,90.70337677001953
1582740254.7978532,24621,89.99322509765625
1582740316.7093394,24719,90.028564453125
1582740321.789796,24727,89.99929809570312
1582740436.5913215,24901,90.22746276855469
1582740457.5127153,24934,89.99352264404297
1582740504.2857988,25008,90.00147247314453
1582740664.0448296,25253,89.97604370117188
1582740713.9289083,25332,90.01748657226562
1582740751.1762044,25391,90.01224517822266
1582741022.60462,25812,90.25003814697266
1582741044.6932683,25847,90.0715560913086
1582741091.1876807,25921,90.05354309082031
1582741183.309603,26066,90.21267700195312
1582741244.7881107,26155,90.01634216308594
1582741337.9966366,26303,89.68978118896484
1582741443.6098232,26470,90.04122924804688
1582741655.7303593,26797,90.03114318847656
1582741656.3311625,26798,90.02741241455078
1582741676.0809574,26829,89.99425506591797
1582741878.0258884,27142,89.99352264404297
1582741885.5399024,27154,90.0045166015625
1582741888.0750859,27158,89.9820785522461
1582741888.7009976,27159,90.0024185180664
1582741961.5200973,27274,89.97875213623047
1582742113.2871885,27505,90.01091766357422
1582742174.7907155,27603,89.99888610839844
1582742196.8631458,27638,90.066162109375
1582742315.5159726,27825,89.97830963134766
1582742378.09383,27916,90.36986541748047
1582742410.6634605,27968,90.05101776123047
1582742714.7452812,28438,89.92448425292969
1582742722.8409753,28451,89.99392700195312
1582742780.6755137,28543,90.0153579711914
1582742799.112752,28572,90.32569122314453
1582743056.4223363,28970,90.00421905517578
1582743072.785234,28996,91.27078247070312
1582743114.4161994,29062,90.05838775634766
1582743202.527353,29201,90.05860900878906
1582743246.8906386,29263,90.01929473876953
1582743378.9562693,29471,90.01683044433594
1582743389.0942464,29487,91.42989349365234
1582743435.9472127,29561,89.99783325195312
1582743467.4676354,29611,90.00008392333984
1582743611.179186,29829,90.0253677368164
1582743722.8315494,30005,90.8139877319336
1582743739.309076,30031,90.09344482421875
1582743835.3162062,30174,90.00809478759766
1582743878.8502307,30243,89.97721862792969
1582743931.9041739,30327,90.34442138671875
1582744022.252741,30470,89.99253845214844
1582744117.5177844,30612,90.00689697265625
1582744176.7674308,30706,90.01119995117188
1582744185.7846704,30720,90.00137329101562
1582744625.8919837,31406,90.87713623046875
1582744649.1693985,31443,90.00469207763672
1582744814.0751731,31696,90.03304290771484
1582744930.5056233,31880,90.00399780273438
1582744966.308894,31936,90.26470184326172
1582745014.370158,32004,89.9830551147461
1582745143.025251,32207,90.01153564453125
1582745293.3371787,32435,89.9964599609375
1582745360.930542,32542,90.33003234863281
1582745434.1606452,32657,90.16921997070312
1582745500.6423223,32762,89.98776245117188
1582745589.7371514,32894,90.0059585571289
1582745594.728929,32902,90.55097961425781
1582745678.3199086,33034,90.003662109375
1582745753.5779624,33152,90.02901458740234
1582745770.5360618,33179,90.0611343383789
1582745771.8229353,33181,89.99759674072266
1582745828.9200907,33271,90.00908660888672
1582745878.5421546,33341,90.00621032714844
1582745900.0310473,33375,90.0088119506836
1582745917.7916718,33403,90.18435668945312
1582746123.0843575,33728,89.9857406616211
1582746128.7640772,33737,90.02568817138672
1582746136.2806814,33749,89.98636627197266
1582746153.2883067,33768,89.94860076904297
1582746163.950511,33785,89.99752807617188
1582746198.2366984,33839,90.04317474365234
1582746205.8194935,33851,90.01808166503906
1582746221.7133899,33876,89.99552154541016
1582746245.063604,33913,91.03807830810547
1582746311.1092682,34017,90.02251434326172
1582746323.095191,34036,90.0404052734375
1582746389.5384836,34141,89.97386932373047
1582746534.7486973,34362,90.00286865234375
1582746547.8959012,34383,90.16891479492188
1582746637.9669333,34525,90.01392364501953
1582746684.9970956,34599,90.02278137207031
1582746807.1482146,34783,90.00651550292969
1582747162.4096887,35333,90.00172424316406
1582747175.7095134,35354,90.0113525390625
1582747180.8461232,35362,89.99346160888672
1582747190.5769966,35377,89.98839569091797
1582747258.4983978,35483,90.04801177978516
1582747320.9931624,35573,90.00314331054688
1582747446.2919228,35771,90.00457000732422
1582747450.6305027,35778,89.9967041015625
1582747495.6148863,35849,89.99637603759766
1582747561.6876936,35953,90.0049819946289
1582747572.384846,35970,90.01425170898438
1582747620.3104446,36037,90.04273986816406
1582747752.3647406,36246,90.16205596923828
1582747770.6525395,36275,90.00995635986328
1582748001.0817254,36629,89.99909973144531
1582748020.0539312,36659,89.98393249511719
1582748088.9013174,36767,90.47467803955078
1582748141.7002454,36850,90.00209045410156
1582748183.2046287,36907,90.43658447265625
1582748370.3573525,37202,90.01754760742188
1582748536.0688272,37455,90.00764465332031
1582748557.8692293,37489,90.0027847290039
1582748732.8811824,37764,90.3451919555664
1582748809.140663,37876,90.54439544677734
1582749009.4121203,38192,90.03443145751953
1582749171.3576436,38439,90.39259338378906
1582749181.5317566,38455,90.00806427001953
1582749355.2568753,38720,90.02658081054688
1582749431.5260055,38840,90.39399719238281
1582749521.6715658,38981,90.00214385986328
1582749537.0107422,39005,89.9953384399414
1582749727.5140843,39296,90.02550506591797
1582749990.896311,39702,89.99556732177734
1582750008.501117,39730,90.33369445800781
1582750041.101004,39781,89.99254608154297
1582750102.7062,39878,90.00618743896484
1582750122.5873356,39909,90.0014419555664
1582750125.7235441,39914,90.04724884033203
1582750192.5224988,40020,90.00666046142578
1582750373.495932,40296,90.01715087890625
1582750508.3612645,40500,91.56709289550781
1582750601.6446626,40647,90.0212173461914
1582750612.0138752,40663,90.00763702392578
1582750614.5872254,40667,91.10987854003906
1582750635.673589,40700,90.9230728149414
1582750648.3988988,40720,89.99247741699219
1582750694.4870467,40793,90.03050994873047
1582750857.904107,41040,89.97294616699219
1582750987.824242,41244,90.19049835205078
1582751004.8511045,41271,90.00294494628906
1582751049.0641742,41341,90.01995086669922
1582751180.4732208,41539,89.99581909179688
1582751190.6983879,41555,90.04100799560547
1582751564.0085306,42134,89.99694061279297
1582751770.4856,42450,89.99974060058594
1582751781.9086795,42468,90.01658630371094
1582751916.1401424,42678,90.03227996826172
1582752114.0599322,42981,89.98452758789062
1582752308.2359848,43278,90.12122344970703
1582752460.922761,43518,90.02079772949219
1582752483.2710102,43553,89.98741149902344
1582752517.8462963,43607,89.99514770507812
1582752538.1333013,43639,90.0225830078125
1582752589.5408893,43711,91.8228759765625
1582752606.5204713,43738,90.0145034790039
1582752609.0144026,43742,89.98930358886719
1582752649.5381172,43805,90.0906753540039
1582752768.9566107,43993,89.99462890625
1582752819.5060387,44073,90.00985717773438
1582752905.193512,44200,90.0291519165039
1582752909.6696587,44207,90.01033782958984
1582752938.0387628,44251,89.99195861816406
1582752971.9567811,44304,90.00733947753906
1582753156.0317764,44585,89.84436798095703
1582753294.5120857,44802,89.9920654296875
1582753303.438469,44816,89.99868774414062
1582753397.4305642,44964,90.03277587890625
1582753622.7386606,45310,89.98200225830078
1582753628.3362308,45319,90.02301025390625
1582753661.921102,45372,89.97972106933594
1582753753.1134493,45507,89.98709106445312
1582753849.2818832,45658,91.01892852783203
1582754094.128495,46033,90.0167007446289
1582754129.8400457,46090,91.12448120117188
1582754180.1228638,46169,89.99408721923828
1582754203.0366395,46205,90.0006103515625
1582754274.82475,46318,90.0126953125
1582754285.0737019,46334,90.87541198730469
1582754340.4083993,46413,90.00587463378906
1582754395.0067818,46499,89.97245788574219
1582754871.9417562,47241,90.05416107177734
1582754915.5887175,47301,90.59382629394531
1582754928.1706815,47321,89.99810791015625
1582755034.8788729,47489,89.9732666015625
1582755096.1183076,47585,89.98198699951172
1582755129.79957,47638,90.10723876953125
1582755149.5237358,47669,89.96121215820312
1582755177.8356035,47705,90.00542449951172
1582755202.6913195,47744,90.16612243652344
1582755290.2558544,47882,90.80921173095703
1582755331.2631726,47947,90.02257537841797
1582755345.9810548,47970,89.98500061035156
1582755412.8232594,48076,90.06097412109375
1582755485.5113552,48181,90.33280944824219
1582755514.6452847,48227,89.99830627441406
1582755702.4971616,48522,90.00225830078125
1582755913.200429,48844,89.97834014892578
1582756190.8665957,49272,90.03909301757812
1582756225.6084406,49326,90.56539916992188
1582756241.5244691,49351,89.99095916748047
1582756322.4702098,49477,90.1781997680664
1582756670.874373,50006,89.97775268554688
1582756703.293988,50056,90.00235748291016
1582756762.3068357,50149,89.9984130859375
1582756772.6930158,50165,90.00739288330078
1582756791.8782423,50195,90.3699951171875
1582756838.5058353,50268,89.98750305175781
1582757074.7428496,50629,89.99324035644531
1582757195.0938187,50819,90.06031799316406
1582757302.3412476,50979,90.00096893310547
1582757400.722291,51134,89.99336242675781
1582757460.3421845,51227,90.00765228271484
1582757496.0683255,51282,89.96240234375
1582757539.429233,51342,90.71247863769531
1582757804.5957155,51750,90.0119400024414
1582757834.765044,51798,90.43223571777344
1582757839.8611848,51806,89.9999771118164
1582757934.0300324,51954,90.00070190429688
1582757964.1075938,52001,89.99764251708984
1582758006.2570465,52067,91.55671691894531
1582758119.9782608,52237,89.96662139892578
1582758154.9449456,52292,89.97882843017578
1582758193.9858537,52353,90.0328598022461
1582758294.5137362,52510,90.56856536865234
1582758305.951814,52528,90.01473236083984
1582758409.6363964,52682,90.48393249511719
1582758552.2893054,52906,90.11526489257812
1582758572.793006,52939,89.96556091308594
1582758670.5470276,53092,89.97964477539062
1582758685.66779,53107,90.00736999511719
1582758915.7442431,53468,90.11150360107422
1582759071.4326358,53706,90.14313507080078
1582759075.9604285,53713,90.33467864990234
1582759078.5511065,53717,89.8503646850586
1582759081.0806532,53721,89.9976806640625
1582759171.0403883,53862,89.98684692382812
1582759198.96917,53906,90.5110092163086
1582759310.2587864,54072,89.99378204345703
1582759319.6573827,54087,90.06620025634766
1582759333.088586,54108,90.0031967163086
1582759342.620214,54123,89.96887969970703
1582759417.7398436,54241,89.99502563476562
1582759709.1696017,54691,90.26828002929688
1582759783.0258336,54807,90.03534698486328
1582759871.759329,54937,90.06749725341797
1582759900.23998,54982,89.90594482421875
1582760035.1164904,55193,89.99347686767578
1582760102.8983524,55299,90.87672424316406
1582760104.8739917,55302,91.57282257080078
1582760121.7189858,55328,90.02409362792969
1582760146.752432,55359,90.06474304199219
1582760263.253129,55543,90.02155303955078
1582760268.4933958,55551,89.98468017578125
1582760371.8017318,55713,90.0159912109375
1582760405.6215875,55766,90.30189514160156
1582760618.4411645,56091,90.28118133544922
1582760780.9721136,56337,90.0400161743164
1582760889.123021,56507,90.02021026611328
1582760898.1437635,56521,89.99691009521484
1582760953.8731287,56608,91.66984558105469
1582761074.0220058,56787,90.00504302978516
1582761094.678144,56820,90.00999450683594
1582761208.2431128,56999,89.94635009765625
1582761404.5556657,57299,90.16028594970703
1582761408.4337237,57305,89.99818420410156
1582761522.154769,57484,90.0081787109375
1582761703.3360968,57760,90.03343200683594
1582762050.4108849,58295,90.03085327148438
1582762143.3935802,58440,89.95672607421875
1582762222.8889372,58556,89.99803161621094
1582762277.5035112,58641,90.02648162841797
1582762327.150568,58719,90.00179290771484
1582762344.4849033,58746,90.00396728515625
1582762355.2547758,58763,90.1563491821289
1582762531.097055,59030,90.00022888183594
1582762680.5314326,59264,89.97627258300781
1582762710.4425268,59311,89.99468231201172
1582762793.4954846,59432,90.94572448730469
1582762926.3908083,59640,91.23369598388672
1582762945.4667797,59670,90.62876892089844
1582762988.1484911,59737,90.0201644897461
1582763276.5211167,60179,90.0071029663086
1582763280.3619938,60185,90.09828186035156
1582763294.5227304,60207,90.0228042602539
1582763352.224335,60297,90.65738677978516
1582763470.9969664,60475,90.69123840332031
1582763888.8615956,61122,89.99213409423828
1582763947.3483906,61205,89.99078369140625
1582763992.427406,61276,90.00819396972656
1582764095.9847145,61438,90.00360870361328
1582764157.1845815,61534,90.00253295898438
1582764256.1000278,61680,90.06431579589844
1582764555.2399292,62139,90.14437103271484
1582764606.2665837,62219,89.98750305175781
1582764796.3538294,62516,90.12212371826172
1582764816.011638,62547,90.00200653076172
1582764826.5213504,62555,90.07649230957031
1582765029.7948956,62874,90.01441955566406
1582765130.887747,63024,90.05599212646484
1582765255.9170775,63220,90.01700592041016
1582765344.2645822,63358,90.01609802246094
1582765388.911874,63428,90.26148223876953
1582765389.548269,63429,90.00061798095703
1582765448.5617168,63513,90.03091430664062
1582765549.4996424,63671,89.97899627685547
1582765673.3369355,63865,90.00948333740234
1582765757.0652316,63988,90.01309204101562
1582765826.7641845,64098,90.16313171386719
1582765907.5878637,64225,90.00796508789062
1582766095.7713575,64511,90.00125122070312
1582766102.216634,64521,90.35489654541016
1582766209.765884,64687,90.03959655761719
1582766345.71701,64889,90.14241027832031
1582766453.8165853,65054,90.3035888671875
1582766578.2567258,65245,90.16301727294922
1582766613.9502301,65292,90.83577728271484
1582766668.015932,65375,89.97936248779297
1582766716.5856743,65450,89.99777221679688
1582766736.719852,65481,90.05471801757812
1582766815.0657437,65601,89.98477172851562
1582766842.3586423,65643,89.99920654296875
1582766889.928566,65709,90.01798248291016
1582767018.818209,65907,90.10948181152344
1582767111.409187,66049,89.99017333984375
1582767278.939609,66298,89.997802734375
1582767510.5959616,66647,89.95646667480469
1582767601.354469,66787,90.00615692138672
1582767706.3863235,66948,89.99369812011719
1582767724.755521,66976,89.98526000976562
1582767754.1597216,67021,90.04550170898438
1582768031.779657,67440,91.15390014648438
1582768053.825179,67474,90.0071029663086
1582768084.5062163,67513,89.99618530273438
1582768577.8474898,68263,90.02108764648438
1582768589.5916536,68281,90.4729995727539
1582768653.1487901,68378,90.00452423095703
1582768691.657267,68429,90.01490020751953
1582768745.731604,68512,89.99237060546875
1582768796.8028307,68590,89.97819519042969
1582769023.0496075,68929,90.1188735961914
1582769061.4705977,68988,89.99710083007812
1582769180.739528,69171,90.00360870361328
1582769189.901558,69185,90.00912475585938
1582769371.7108574,69455,89.99600219726562
1582769385.3729355,69476,90.11515045166016
1582769506.4863126,69662,90.00967407226562
1582769543.7791097,69719,90.01712036132812
1582769600.6102953,69798,90.3407211303711
1582769676.7189276,69915,90.79898071289062
1582770037.9030128,70462,89.99639129638672
1582770058.2466042,70493,90.35054779052734
1582770115.4261644,70580,90.00554656982422
1582770169.8068912,70656,89.99765014648438
1582770338.3134098,70915,89.99901580810547
1582770390.9404392,70996,89.97872924804688
1582770603.8847842,71314,90.00952911376953
1582770678.3097246,71428,90.02521514892578
1582770765.2937472,71554,90.00623321533203
1582770782.3997378,71580,90.00041198730469
1582770857.6080303,71696,90.04473876953125
1582770957.4254038,71850,90.0262680053711
1582770994.0387063,71906,90.59969329833984
1582771027.22506,71957,90.02577209472656
1582771041.6818688,71979,90.00489044189453
1582771068.2301254,72012,89.99412536621094
1582771084.4014385,72037,90.00016784667969
1582771239.8414118,72275,90.00584411621094
1582771254.3828435,72297,90.0029525756836
1582771255.731643,72299,90.00432586669922
1582771322.6383173,72401,90.02383422851562
1582771324.5901377,72404,90.00523376464844
1582771429.9693367,72558,89.98362731933594
1582771537.6601105,72723,89.97210693359375
1582771635.8652666,72873,89.99437713623047
1582771728.8867028,73009,90.01641082763672
1582771839.7389193,73179,89.99464416503906
1582771930.5588255,73318,90.00546264648438
1582772242.833454,73789,90.16305541992188
1582772245.996691,73794,90.91850280761719
1582772282.044521,73841,90.03752136230469
1582772321.5007968,73901,90.1904067993164
1582772336.5217867,73924,90.18900299072266
1582772393.1139934,74011,90.00989532470703
1582772508.3199403,74187,89.99684143066406
1582772512.9298444,74194,90.73072814941406
1582772961.036683,74865,90.00643157958984
1582772984.1304488,74901,89.98822784423828
1582773139.4784157,75140,90.00040435791016
1582773164.6682749,75171,89.94830322265625
1582773358.5748382,75469,89.9910659790039
1582773370.3703372,75487,90.00687408447266
1582773422.1999307,75567,90.90330505371094
1582773512.0102432,75697,89.99397277832031
1582773663.0229707,75928,90.2281494140625
1582773752.0616887,76056,90.55997467041016
1582773780.180976,76099,90.24297332763672
1582773857.5842178,76218,90.01243591308594
1582773996.4509153,76431,90.01419067382812
1582774029.6649911,76482,90.00569915771484
1582774128.8404977,76626,89.99168395996094
1582774159.4594767,76673,90.7438735961914
1582774180.3624048,76705,90.0181655883789
1582774235.8807645,76790,90.00762939453125
1582774311.800459,76906,90.32749938964844
1582774316.4249377,76913,90.02510070800781
1582774323.7029471,76924,90.00408935546875
1582774506.9550025,77198,89.9822769165039
1582774588.937285,77324,89.95938110351562
1582774682.7399697,77460,90.01118469238281
1582774728.8139758,77530,89.99823760986328
1582774802.9026175,77643,90.04110717773438
1582774906.9735525,77802,90.02899932861328
1582774976.7028055,77901,90.04074096679688
1582775128.6195798,78135,90.01416778564453
1582775176.370757,78208,90.05779266357422
1582775213.1688595,78265,89.99134063720703
1582775555.8762844,78775,90.21807861328125
1582775600.2248683,78843,89.98223876953125
1582775650.41943,78920,90.48827362060547
1582775659.5620804,78934,90.67107391357422
1582775685.081852,78973,90.02281188964844
1582775706.0219572,79005,90.6300277709961
1582775909.7139275,79309,90.01807403564453
1582775980.737139,79418,90.0373764038086
1582776097.3830276,79597,90.01506805419922
1582776112.421072,79620,89.98062133789062
1582776242.8304012,79812,89.90670013427734
1582776348.789175,79975,90.0047378540039
1582776363.962514,79998,89.99909973144531
1582776385.4187474,80031,89.9949951171875
1582776388.0568674,80035,89.99222564697266
1582776435.5817347,80100,90.0196533203125
1582776477.6881616,80165,90.0096206665039
1582776598.8604074,80351,89.97030639648438
1582776624.5956929,80390,90.01933288574219
1582776634.9748752,80406,90.060546875
1582776734.3932934,80550,90.02247619628906
1582776751.4288485,80576,89.98287963867188
1582776775.493046,80613,90.00874328613281
1582776914.0691674,80826,90.00261688232422
1582777025.2844481,80996,90.00129699707031
1582777042.8340046,81015,90.06080627441406
1582777109.6734812,81117,90.13910675048828
1582777281.5594907,81381,90.01038360595703
1582777360.425125,81494,90.55432891845703
1582777383.2530715,81529,90.02265167236328
1582777664.004513,81952,90.00012969970703
1582777746.9585755,82080,89.97679901123047
1582778180.2580755,82736,90.40673065185547
1582778202.35153,82770,90.00679779052734
1582778247.5492287,82831,90.59537506103516
1582778259.3128388,82849,90.17585754394531
1582778406.7421713,83075,89.99443817138672
1582778440.6258404,83127,89.93505096435547
1582778537.0419688,83267,90.23523712158203
1582778695.973585,83510,89.97245025634766
1582778865.8143926,83762,90.00607299804688
1582778970.598713,83923,89.91765594482422
1582779002.1047993,83971,90.64104461669922
1582779133.304832,84165,89.98882293701172
1582779153.9514465,84197,90.01707458496094
1582779281.8495193,84394,90.19403839111328
1582779291.6217594,84409,90.08724212646484
1582779334.1785684,84475,89.99336242675781
1582779421.8893406,84601,90.22750091552734
1582779477.7273207,84686,90.0217056274414
1582779512.7559736,84740,89.9981918334961
1582779563.6901798,84818,90.00574493408203
1582779695.7547615,85020,90.08651733398438
1582779721.8806198,85052,90.01866149902344
1582779746.2810242,85089,90.0011978149414
1582779798.0494795,85169,90.02189636230469
1582779896.927732,85320,90.03240966796875
1582780024.3204718,85508,90.00833892822266
1582780044.5023143,85539,90.12218475341797
1582780066.1415932,85572,90.01043701171875
1582780140.2680116,85686,89.99327850341797
1582780180.8469243,85749,90.03338623046875
1582780339.7965639,85985,90.00595092773438
1582780358.7865076,86014,90.3154067993164
1582780651.0333035,86452,90.01235961914062
1582780775.1077216,86642,89.99522399902344
1582780779.5866523,86649,89.99761962890625
1582780864.8230157,86780,90.00374603271484
1582780873.3718357,86793,90.13246154785156
1582780903.3168895,86839,90.42559051513672
1582780925.104999,86865,89.98886108398438
1582781018.6980853,87008,89.99390411376953
1582781269.8559134,87393,90.95519256591797
1582781305.5619528,87450,90.02153015136719
1582781373.172971,87556,90.01543426513672
1582781415.432116,87621,90.03519439697266
1582781444.4593282,87666,89.97306060791016
1582781556.3239708,87829,89.9935531616211
1582781729.000614,88093,89.99854278564453
1582781757.9186034,88137,90.45435333251953
1582781917.4055285,88374,91.04698944091797
1582781961.246655,88441,90.51677703857422
1582782118.5546293,88674,90.00723266601562
1582782178.875106,88766,89.99050903320312
1582782210.2105367,88815,90.00442504882812
1582782279.7124438,88922,89.98163604736328
1582782507.1482036,89262,90.0216064453125
1582782562.6635725,89347,90.10582733154297
1582782572.9919,89363,89.99968719482422
1582782827.3098943,89745,90.0246810913086
1582782838.3102086,89762,89.98755645751953
1582782910.1728642,89873,89.9908218383789
1582782922.8419857,89892,89.89452362060547
1582782976.126686,89973,90.00613403320312
1582783021.810451,90035,90.3806381225586
1582783153.2690766,90237,90.15474700927734
1582783296.9750946,90450,90.1351089477539
1582783708.633178,91074,89.97281646728516
1582783721.5482333,91094,90.00325012207031
1582783855.184156,91300,90.194580078125
1582783974.0416021,91474,90.00361633300781
1582784072.6878119,91624,90.176513671875
1582784085.7712286,91644,90.1488037109375
1582784087.677507,91647,90.00774383544922
1582784128.046545,91709,90.06188201904297
1582784143.2130265,91732,90.20757293701172
1582784145.1426334,91735,90.3575210571289
1582784383.8988109,92094,89.99739837646484
1582784400.7807112,92120,90.01046752929688
1582784528.5490286,92309,90.00119018554688
1582784807.123217,92729,90.2652587890625
1582784845.2841723,92788,89.9926986694336
1582784846.5820777,92790,90.04193115234375
1582784866.5924082,92821,90.00626373291016
1582784912.7850435,92892,90.49073028564453
1582785064.9413118,93126,90.56551361083984
1582785133.3583117,93223,91.17927551269531
1582785295.428448,93471,89.99752044677734
1582785581.852647,93901,89.99186706542969
1582785691.455001,94061,89.99413299560547
1582785898.9789443,94380,90.0089111328125
1582785927.7815175,94424,90.11396026611328
1582786005.4578018,94536,90.05256652832031
1582786166.9404697,94784,90.05677795410156
1582786237.0792658,94891,90.01971435546875
1582786332.677356,95030,90.0148696899414
1582786350.4146557,95057,90.00077056884766
1582786433.9035628,95184,90.00579071044922
1582786523.3989894,95321,90.01937103271484
1582786560.476672,95377,90.00957489013672
1582786586.3473523,95409,90.028076171875
1582786632.294865,95480,90.03949737548828
1582786885.3412843,95860,90.0154800415039
1582786943.4714787,95949,90.90339660644531
1582786958.056449,95972,89.97845458984375
1582787177.8085794,96301,90.31866455078125
1582787229.9306648,96381,90.08251953125
1582787284.283374,96465,89.99214172363281
1582787310.2477574,96505,90.03361511230469
1582787329.7767076,96535,90.019287109375
1582787372.2741964,96600,90.13481140136719
1582787393.1536741,96632,91.08112335205078
1582787651.1768615,97018,90.02127075195312
1582787741.0139391,97156,90.07638549804688
1582787791.9379966,97226,90.17267608642578
1582787837.775773,97296,90.80789947509766
1582787915.7800403,97416,90.01663970947266
1582787944.4769876,97460,90.05636596679688
1582788033.4449015,97596,90.09624481201172
1582788075.9184682,97653,90.08170318603516
1582788134.0319057,97742,90.07392120361328
1582788169.5230126,97796,90.05245971679688
1582788220.953969,97876,89.99763488769531
1582788292.6558495,97986,90.01583099365234
1582788299.081913,97996,90.03103637695312
1582788397.6255064,98139,90.02652740478516
1582788445.4717448,98212,90.00301361083984
1582788570.1965678,98404,90.00309753417969
1582788615.9572012,98474,89.99151611328125
1582788647.5396638,98523,90.011474609375
1582788706.1765385,98605,90.35911560058594
1582788802.7180357,98754,90.16674041748047
1582788956.0803266,98990,89.9971923828125
1582789003.831162,99055,91.37738037109375
1582789302.3087392,99506,89.9762954711914
1582789371.1202722,99612,90.01921844482422
1582789372.4112837,99614,90.00355529785156
1582789548.2478034,99884,90.01008605957031
1582789814.1502273,100284,89.98680114746094
1582789839.819536,100323,90.3586654663086
1582789953.464014,100489,89.97769927978516
1582790003.7017107,100566,90.0108413696289
1582790018.7637126,100589,90.04369354248047
1582790123.997861,100751,90.06051635742188
1582790199.152206,100858,91.24270629882812
1582790219.877486,100890,90.01702880859375
1582790237.525764,100917,90.41951751708984
1582790243.3806727,100926,90.01590728759766
1582790289.543807,100997,90.3015365600586
1582790338.2987218,101072,90.03447723388672
1582790392.2478526,101155,90.00550079345703
1582790443.3303282,101234,89.99481964111328
1582790514.3635826,101335,89.99321746826172
1582790527.4914863,101355,90.2263412475586
1582790577.1540778,101431,90.10559844970703
1582790614.2012308,101488,90.15998840332031
1582790621.4754143,101499,90.10883331298828
1582790902.4715168,101923,89.97139739990234
1582790915.7371612,101943,89.98331451416016
1582791158.3959508,102307,90.00078582763672
1582791268.2272992,102475,89.99689483642578
1582791290.266752,102509,90.78136444091797
1582791311.0934057,102541,89.99824523925781
1582791346.2833683,102595,89.98617553710938
1582791410.0921772,102685,90.1036148071289
1582791536.7982502,102880,89.9923324584961
1582791556.9730425,102911,90.00077819824219
1582791592.5457597,102966,90.05952453613281
1582791615.2202637,103001,90.01448822021484
1582791621.7275386,103011,89.97026062011719
1582791753.8593957,103206,90.02692413330078
1582791826.0374463,103317,89.98809051513672
1582791920.6084583,103462,90.05810546875
1582791962.0698414,103517,90.4686050415039
1582792100.3695972,103729,90.00859069824219
1582792242.4576087,103947,90.1256103515625
1582792461.8217807,104276,90.00988006591797
1582792499.899196,104334,89.98066711425781
1582792745.5511692,104704,90.00135040283203
1582792813.4608102,104808,90.0052261352539
1582792822.5726292,104822,89.98990631103516
1582792835.012286,104841,90.0020980834961
1582792867.1634412,104882,89.95816040039062
1582792876.3378696,104896,90.0165023803711
1582792885.9871433,104911,90.61314392089844
1582792894.2475486,104924,90.01043701171875
1582792919.6936967,104963,89.990234375
1582792945.922479,105003,90.01350402832031
1582792951.7695806,105012,90.01823425292969
1582792988.4204938,105069,90.9403305053711
1582793003.9904408,105093,90.00250244140625
1582793114.8007927,105263,90.02286529541016
1582793116.0909293,105265,89.99825286865234
1582793231.2595618,105434,91.00433349609375
1582793345.4527307,105610,90.00496673583984
1582793405.6458936,105702,89.92042541503906
1582793458.057245,105774,89.99393463134766
1582793467.1180682,105788,90.15512084960938
1582793592.4830797,105981,90.02139282226562
1582793746.8783867,106210,90.00308227539062
1582793784.08992,106267,90.0034408569336
1582793864.0238063,106390,90.00130462646484
1582793978.273301,106566,90.40282440185547
1582794048.1949842,106666,89.99589538574219
1582794114.9668386,106769,90.0881118774414
1582794338.5837882,107103,90.0024185180664
1582794776.5603344,107764,90.7439193725586
1582794802.6147342,107804,89.98828887939453
1582794824.2001152,107837,90.00418090820312
1582794949.1157684,108021,90.02509307861328
1582795229.754593,108449,90.00194549560547
1582795324.0315847,108586,90.00328063964844
1582795663.742277,109098,90.0103759765625
1582795758.102675,109242,90.4994888305664
1582795758.7039201,109243,89.99946594238281
1582795797.0396836,109301,90.53829193115234
1582795932.3592913,109501,90.01428985595703
1582795984.2648659,109580,90.0103988647461
1582796147.2029366,109822,89.98397827148438
1582796303.3926136,110063,89.9832992553711
1582796387.130157,110191,90.02157592773438
1582796408.6896763,110224,90.07792663574219
1582796467.5648682,110306,90.00505065917969
1582796540.560744,110418,90.62835693359375
1582796579.7762637,110478,89.99789428710938
1582796650.619899,110586,89.95476531982422
1582796674.3327293,110622,89.98503875732422
1582796686.6066291,110641,90.0060806274414
1582796754.4497535,110737,90.00475311279297
1582796782.9331,110781,89.99107360839844
1582797057.953242,111194,90.08511352539062
1582797084.6070797,111235,89.99974822998047
1582797141.6416752,111323,90.00680541992188
1582797286.445185,111545,89.98854064941406
1582797310.1409442,111581,90.99577331542969
1582797391.5913088,111698,90.01006317138672
1582797514.8315685,111887,90.04654693603516
1582797533.170416,111915,90.0108642578125
1582797897.3330767,112470,90.03706359863281
1582798027.4750466,112664,90.00209045410156
1582798052.949962,112703,90.01990509033203
1582798183.4235687,112902,90.03849792480469
1582798461.923342,113322,90.04790496826172
1582798559.4042084,113463,89.99191284179688
1582798641.5670846,113589,90.18096160888672
1582798739.918619,113741,90.01287078857422
1582798900.6536777,113980,89.99545288085938
1582799104.1095464,114292,90.02194213867188
1582799219.027357,114459,90.05814361572266
1582799224.2704566,114467,90.02104187011719
1582799378.4143345,114703,90.13634490966797
1582799460.2191808,114820,90.00308227539062
1582799640.7535338,115096,90.18254089355469
1582799675.0373502,115149,89.99334716796875
1582799913.9664018,115506,90.13499450683594
1582799921.9156833,115518,90.00872039794922
1582800087.9015424,115765,90.00606536865234
1582800092.4574633,115772,90.26102447509766
1582800161.5526445,115878,89.99042510986328
1582800266.558279,116039,90.01668548583984
1582800330.7100022,116129,90.09091186523438
1582800499.6096096,116387,89.98662567138672
1582800542.792809,116453,89.99877166748047
1582800659.614174,116624,89.99949645996094
1582800691.8276,116673,90.00605010986328
1582800716.379385,116711,89.98981475830078
1582800737.5176091,116745,89.9878921508789
1582800761.3908987,116783,89.96573638916016
1582800785.8409917,116822,90.09930419921875
1582800858.6811507,116938,89.97904968261719
1582800883.2775204,116977,90.55127716064453
1582800913.0439482,117016,92.86245727539062
1582800921.8493342,117030,90.4162826538086
1582800932.3649607,117047,90.01212310791016
1582801001.770012,117155,89.99274444580078
1582801014.771414,117175,89.998291015625
1582801037.0133967,117209,90.37889099121094
1582801074.026879,117267,89.99195861816406
1582801318.7695317,117635,90.01702880859375
1582801351.9587722,117686,90.0089111328125
1582801442.712179,117825,90.01814270019531
1582801523.797559,117941,90.23583221435547
1582801667.1043541,118161,90.0040512084961
1582801686.0301845,118190,89.99113464355469
1582801991.910875,118651,89.98267364501953
1582802164.3858788,118908,89.97259521484375
1582802182.8432791,118937,90.23297119140625
1582802222.8989096,118998,90.12828826904297
1582802424.3329442,119302,92.678466796875
1582802530.9169743,119470,90.0151138305664
1582802862.2664459,119979,90.01301574707031
1582802871.694568,119994,90.02644348144531
1582803067.1860938,120291,89.98490905761719
1582803433.9513495,120854,89.99590301513672
1582803471.9338207,120914,90.33386993408203
1582803655.8812172,121192,89.963623046875
1582803656.5002146,121193,90.11505889892578
1582803727.290907,121304,90.00558471679688
1582803745.6899767,121332,92.38306427001953
1582803765.2110655,121362,89.9983139038086
1582803791.5479732,121403,90.0224380493164
1582803871.4979177,121519,91.16807556152344
1582803919.1170363,121593,90.01276397705078
1582804074.1333408,121835,90.35625457763672
1582804101.3970888,121877,89.95966339111328
1582804124.4353976,121913,90.41380310058594
1582804246.5682862,122096,90.00900268554688
1582804316.4999876,122205,90.00714874267578
1582804336.4776838,122236,90.00980377197266
1582804380.7181206,122306,90.06525421142578
1582804529.497948,122529,90.00321197509766
1582804589.4705472,122622,90.01068115234375
1582804597.0878851,122634,90.09343719482422
1582804664.2626402,122739,90.36902618408203
1582804880.7553966,123068,90.71332550048828
1582805196.0217667,123550,90.03614044189453
1582805233.3161135,123609,89.99566650390625
1582805248.5375226,123633,90.13098907470703
1582805269.5342686,123666,90.08561706542969
1582805555.8053572,124103,90.00970458984375
1582805597.9134536,124169,90.12884521484375
1582805615.5738697,124197,89.9788818359375
1582805635.2446837,124219,90.01605987548828
1582805836.2458348,124532,90.33833312988281
1582805956.759831,124711,90.02685546875
1582805987.953685,124760,90.6317367553711
1582805989.8488092,124763,90.20722198486328
1582805996.7994697,124774,91.28339385986328
1582806025.0228016,124818,89.99798583984375
1582806170.1101973,125043,90.14286041259766
1582806334.7423801,125290,89.99244689941406
1582806706.13839,125862,89.99824523925781
1582807083.4604719,126444,90.00646209716797
1582807190.3676348,126603,89.99642181396484
1582807244.2525094,126687,90.85033416748047
1582807409.2161038,126935,90.02592468261719
1582807443.2593305,126988,89.98529815673828
1582807513.2409687,127097,90.0189208984375
1582807598.4044058,127230,90.00067901611328
1582807721.6208386,127414,90.00092315673828
1582807802.6420822,127542,89.97491455078125
1582807837.066126,127595,90.01493835449219
1582807864.2233453,127637,89.98017883300781
1582807933.9523127,127746,91.40460205078125
1582807938.473073,127753,90.05046844482422
1582807959.1927884,127785,90.02013397216797
1582807984.8815675,127817,90.00758361816406
1582808023.4926178,127878,90.27542114257812
1582808034.867007,127896,90.0027847290039
1582808173.2563577,128112,89.99720001220703
1582808301.5678365,128304,89.99906158447266
1582808367.7794323,128408,90.04307556152344
1582808407.8593974,128470,90.01968383789062
1582808519.1687207,128644,90.0019302368164
1582808657.5693762,128852,90.7839584350586
1582808682.3580363,128891,90.56259155273438
1582808845.7653084,129146,89.98745727539062
1582808876.4901,129186,90.1656265258789
1582808885.39254,129200,90.00794219970703


==> plot_data/optimal_batch_loss_line_search/ol_train_loss.csv <==
Wall time,Step,Value
1582724381.9872854,0,2.527782440185547
1582724686.507869,1,1.665988564491272
1582724987.6035082,2,1.3021063804626465
1582725284.2240834,3,1.1658070087432861
1582725578.853532,4,1.0898127555847168
1582725870.315052,5,1.0481157302856445
1582726159.965662,6,1.0293163061141968
1582726448.3774683,7,1.0220544338226318
1582726738.370433,8,1.0059162378311157
1582727026.5668418,9,0.9999503493309021
1582727314.7403333,10,0.9915465116500854
1582727603.9073875,11,0.9866265058517456
1582727894.4540772,12,0.9843338131904602
1582728183.0950477,13,0.9727830290794373
1582728471.5017827,14,0.9688891768455505
1582728760.29921,15,0.9556047320365906
1582729049.8273206,16,0.9494515657424927
1582729339.0193274,17,0.9403366446495056
1582729628.280046,18,0.9454923868179321
1582729918.015588,19,0.9442618489265442
1582730208.1834927,20,0.9295417070388794
1582730497.8431702,21,0.926685631275177
1582730786.9786007,22,0.9281944036483765
1582731076.7453408,23,0.9219114184379578
1582731366.1526005,24,0.9244852066040039
1582731655.3566887,25,0.909601092338562
1582731944.7318816,26,0.9152079224586487
1582732233.8821476,27,0.9099957942962646
1582732522.9048228,28,0.9108424186706543
1582732811.4089458,29,0.8975980877876282
1582733099.9893942,30,0.9082401394844055
1582733389.5778086,31,0.9015845060348511
1582733679.3796048,32,0.9024502635002136
1582733968.8008034,33,0.8993576765060425
1582734257.8605087,34,0.8913429379463196
1582734548.2020144,35,0.900161623954773
1582734837.8093915,36,0.8990210294723511
1582735127.3580887,37,0.8917129039764404
1582735415.7361953,38,0.8905925154685974
1582735707.1319318,39,0.889788806438446
1582735997.4703894,40,0.8848138451576233
1582736286.8707967,41,0.8891178965568542
1582736575.4852397,42,0.8817881941795349
1582736864.4068158,43,0.8857315182685852
1582737153.308352,44,0.8868480920791626
1582737441.7281692,45,0.8880607485771179
1582737729.896539,46,0.8808127045631409
1582738019.372941,47,0.8752411007881165
1582738308.63357,48,0.8744041323661804
1582738598.5658617,49,0.8763982653617859
1582738889.4931698,50,0.8702792525291443
1582739179.1537395,51,0.8650015592575073
1582739468.4424193,52,0.8687806725502014
1582739756.9618335,53,0.8790785074234009
1582740046.2048342,54,0.8775010704994202
1582740335.7885602,55,0.8676300048828125
1582740624.6944823,56,0.8678501844406128
1582740914.5314143,57,0.8659042716026306
1582741204.2212307,58,0.8616651296615601
1582741493.6816466,59,0.8600198030471802
1582741783.3262076,60,0.868981122970581
1582742072.597299,61,0.8621898293495178
1582742362.4639633,62,0.8548259139060974
1582742653.1838865,63,0.8574114441871643
1582742942.5294921,64,0.8561824560165405
1582743232.7208378,65,0.8639723062515259
1582743523.3988872,66,0.8645281791687012
1582743814.1927042,67,0.8669944405555725
1582744104.0681834,68,0.872039258480072
1582744394.4136229,69,0.8703606724739075
1582744684.6322052,70,0.8581045269966125
1582744974.5555053,71,0.8586327433586121
1582745265.0435698,72,0.8547236323356628
1582745555.8881364,73,0.8521906137466431
1582745846.71368,74,0.8608390688896179
1582746136.281733,75,0.8576295375823975
1582746426.4899678,76,0.8609104752540588
1582746716.8257413,77,0.8600680828094482
1582747009.1216655,78,0.8572925329208374
1582747300.4548001,79,0.8507735133171082
1582747590.6942964,80,0.8539138436317444
1582747881.09331,81,0.850947380065918
1582748172.9194002,82,0.8527360558509827
1582748463.8713233,83,0.8555408716201782
1582748754.9045694,84,0.8555021286010742
1582749045.906005,85,0.8499704003334045
1582749336.5763597,86,0.8603136539459229
1582749628.908614,87,0.8520702123641968
1582749919.8455052,88,0.846871018409729
1582750210.963017,89,0.8441037535667419
1582750502.3124647,90,0.8493463397026062
1582750794.2877305,91,0.8514807820320129
1582751086.2673488,92,0.8503320217132568
1582751377.183093,93,0.8482494354248047
1582751668.756792,94,0.8527491688728333
1582751960.8724904,95,0.8433494567871094
1582752252.6084645,96,0.8524115085601807
1582752544.507386,97,0.8449050784111023
1582752836.149006,98,0.8521916270256042
1582753127.511729,99,0.8514845371246338
1582753419.5466425,100,0.8595957159996033
1582753710.760133,101,0.8541322350502014
1582754003.1948655,102,0.8464764952659607
1582754294.4847858,103,0.8518576622009277
1582754585.9717205,104,0.853675365447998
1582754877.0939944,105,0.84956294298172
1582755168.4965703,106,0.8489255309104919
1582755459.458002,107,0.8470601439476013
1582755751.7059147,108,0.8434216380119324
1582756043.8487515,109,0.848543107509613
1582756336.7749429,110,0.8368107676506042
1582756629.5925333,111,0.8441066741943359
1582756922.454586,112,0.8358274698257446
1582757214.009541,113,0.8386644124984741
1582757506.7710686,114,0.8327183723449707
1582757798.566049,115,0.8456016778945923
1582758090.5861037,116,0.8434708118438721
1582758382.8659117,117,0.8445624709129333
1582758675.0724478,118,0.8355039954185486
1582758966.3587227,119,0.8335641622543335
1582759258.4353738,120,0.8386439085006714
1582759550.2358108,121,0.8450663685798645
1582759842.252168,122,0.8378011584281921
1582760134.8865967,123,0.8340967297554016
1582760426.5545905,124,0.8466163277626038
1582760719.68373,125,0.8386531472206116
1582761012.1808705,126,0.8469324111938477
1582761303.6388862,127,0.8356649279594421
1582761595.4484422,128,0.8416564464569092
1582761888.242348,129,0.838861346244812
1582762180.9230645,130,0.844010055065155
1582762473.7261176,131,0.8356792330741882
1582762767.0580926,132,0.8365690112113953
1582763059.9081824,133,0.8418474197387695
1582763353.5852344,134,0.8421998023986816
1582763646.1943724,135,0.8385164141654968
1582763937.9824739,136,0.8310964107513428
1582764230.7979286,137,0.8429569005966187
1582764524.122346,138,0.8348196744918823
1582764817.2455578,139,0.8444987535476685
1582765109.402848,140,0.8397961854934692
1582765402.2311003,141,0.8441059589385986
1582765695.0532746,142,0.8444286584854126
1582765986.9933016,143,0.8459323644638062
1582766282.6549525,144,0.8413633704185486
1582766580.905411,145,0.8363680839538574
1582766878.2619817,146,0.8375093936920166
1582767177.260792,147,0.8480879068374634
1582767474.493361,148,0.8397358059883118
1582767772.6853955,149,0.8387230038642883
1582768070.159172,150,0.8449448943138123
1582768368.0475533,151,0.8423446416854858
1582768666.7137492,152,0.8401170969009399
1582768965.5419583,153,0.8427708745002747
1582769264.659305,154,0.8422846794128418
1582769563.51659,155,0.8317839503288269
1582769861.3366263,156,0.8299843072891235
1582770160.0999064,157,0.8378826379776001
1582770458.521531,158,0.8396685719490051
1582770757.0312283,159,0.8369306325912476
1582771054.5777576,160,0.8331130146980286
1582771354.0358827,161,0.8316323161125183
1582771652.7761228,162,0.8368846774101257
1582771950.7166243,163,0.8285079002380371
1582772249.2923748,164,0.8328708410263062
1582772548.5847073,165,0.8304978609085083
1582772847.6092758,166,0.8260899186134338
1582773145.2481544,167,0.8294907808303833
1582773443.0233626,168,0.8334452509880066
1582773742.2871063,169,0.830115556716919
1582774040.7239106,170,0.8361349105834961
1582774339.8821802,171,0.8291195631027222
1582774637.8538165,172,0.8359645009040833
1582774937.7075841,173,0.8262766003608704
1582775235.2798705,174,0.8372377157211304
1582775533.661587,175,0.831929624080658
1582775832.0532527,176,0.8313978314399719
1582776131.294227,177,0.834076464176178
1582776429.7291517,178,0.8368659615516663
1582776728.361681,179,0.8364043831825256
1582777027.2214873,180,0.8356257677078247
1582777325.9680202,181,0.8350421190261841
1582777624.2244816,182,0.8311132192611694
1582777923.4391024,183,0.8395239114761353
1582778221.309298,184,0.8344959616661072
1582778520.009662,185,0.838230550289154
1582778819.3126857,186,0.839841365814209
1582779117.646019,187,0.8424841165542603
1582779415.3806665,188,0.842742919921875
1582779714.8936534,189,0.8331707715988159
1582780013.2197566,190,0.8288524746894836
1582780311.0813177,191,0.8313873410224915
1582780611.2630506,192,0.8376603126525879
1582780909.8241658,193,0.8359037637710571
1582781206.3618596,194,0.8417389392852783
1582781498.8663397,195,0.8338882923126221
1582781798.6649616,196,0.8255096673965454
1582782097.117658,197,0.82950758934021
1582782395.8745003,198,0.8346943259239197
1582782694.847452,199,0.8309739232063293
1582782992.9633825,200,0.8323506116867065
1582783290.9897432,201,0.83466637134552
1582783589.558107,202,0.8397231698036194
1582783887.1941254,203,0.8313872814178467
1582784186.6587021,204,0.8405455350875854
1582784484.6047006,205,0.834811806678772
1582784782.3197796,206,0.8347952365875244
1582785079.8740678,207,0.833997368812561
1582785378.9268131,208,0.8340259790420532
1582785678.3201423,209,0.8341553211212158
1582785976.7191966,210,0.8308641314506531
1582786275.0392091,211,0.8300553560256958
1582786574.624399,212,0.8309820890426636
1582786872.8924463,213,0.8253979682922363
1582787171.3156483,214,0.8278824090957642
1582787469.9778976,215,0.8399703502655029
1582787769.034352,216,0.8331609964370728
1582788067.8923151,217,0.8320982456207275
1582788366.0434086,218,0.8338110446929932
1582788664.4570043,219,0.8392078280448914
1582788961.9066927,220,0.8300455808639526
1582789259.9939291,221,0.8363015651702881
1582789558.0028052,222,0.8371387124061584
1582789856.782252,223,0.8269762396812439
1582790155.2120795,224,0.834481418132782
1582790453.014251,225,0.8362754583358765
1582790752.1133056,226,0.8320900797843933
1582791050.6595213,227,0.8325307369232178
1582791348.9772325,228,0.8277825713157654
1582791646.344455,229,0.8318546414375305
1582791944.9100215,230,0.8268120288848877
1582792243.6593227,231,0.8267938494682312
1582792542.3535874,232,0.82787024974823
1582792840.3109667,233,0.8280636668205261
1582793138.1890495,234,0.8223803639411926
1582793436.6720703,235,0.8359019160270691
1582793734.39201,236,0.8301843404769897
1582794031.92265,237,0.8289635181427002
1582794330.710809,238,0.833011269569397
1582794630.851087,239,0.8154743313789368
1582794929.44456,240,0.8166540265083313
1582795229.7556248,241,0.8231581449508667
1582795528.2133143,242,0.8214988708496094
1582795828.153084,243,0.8204585313796997
1582796126.8723984,244,0.8201759457588196
1582796425.0836322,245,0.8157609105110168
1582796724.513582,246,0.822109580039978
1582797023.351174,247,0.8216511011123657
1582797321.879365,248,0.8334264159202576
1582797621.0284126,249,0.8216116428375244
1582797915.8060133,250,0.8165022134780884
1582798214.016083,251,0.8273007273674011
1582798512.494945,252,0.8301267623901367
1582798810.2710853,253,0.8211174011230469
1582799108.6071606,254,0.8240652680397034
1582799408.796499,255,0.826137900352478
1582799707.937218,256,0.8223258256912231
1582800007.1923397,257,0.8150342106819153
1582800305.6460803,258,0.8232632875442505
1582800605.670139,259,0.8191910982131958
1582800897.0221777,260,0.8253299593925476
1582801193.1549866,261,0.8255640268325806
1582801490.7194605,262,0.8175585269927979
1582801789.7639592,263,0.8197206854820251
1582802088.2415526,264,0.8215769529342651
1582802384.8451724,265,0.8297981023788452
1582802677.3206687,266,0.8194448351860046
1582802971.3999844,267,0.8265826106071472
1582803264.801537,268,0.8279451131820679
1582803558.9671037,269,0.8332228660583496
1582803853.3619509,270,0.8257817029953003
1582804147.804432,271,0.8230730891227722
1582804440.1880388,272,0.8303364515304565
1582804735.180922,273,0.8276100754737854
1582805028.7337198,274,0.8284043073654175
1582805323.2222793,275,0.828513503074646
1582805616.9058316,276,0.8307256102561951
1582805912.006266,277,0.8266745209693909
1582806205.769438,278,0.8300323486328125
1582806500.4478939,279,0.8260219097137451
1582806793.5427856,280,0.8344746232032776
1582807086.562706,281,0.828028678894043
1582807381.1240005,282,0.8292890191078186
1582807674.6676722,283,0.8330162167549133
1582807968.1366868,284,0.8289391398429871
1582808261.321482,285,0.8247053027153015
1582808554.2563796,286,0.8174057602882385
1582808847.675861,287,0.826023280620575


==> plot_data/optimal_batch_loss_line_search/pal_angle.csv <==
Wall time,Step,Value
1582740044.7220013,42,70.71598815917969
1582740056.192799,167,75.97077941894531
1582740061.864476,229,78.44245147705078
1582740090.2284062,474,84.23448181152344
1582740095.9167426,536,83.14835357666016
1582740099.8568842,579,81.62744140625
1582740100.4907675,586,81.41705322265625
1582740104.8689275,634,83.2022705078125
1582740106.0685532,647,87.84431457519531
1582740117.2628849,714,71.92729949951172
1582740125.9129403,808,74.86982727050781
1582740144.8342774,1014,94.57598114013672
1582740179.3476157,1333,73.99021911621094
1582740184.1818163,1385,82.0225830078125
1582740184.8347664,1392,87.68305206298828
1582740194.1780713,1436,80.2440185546875
1582740217.7933512,1691,80.1114501953125
1582740221.736588,1734,78.5731201171875
1582740222.0141962,1737,79.09992980957031
1582740240.1469173,1877,75.75927734375
1582740243.85276,1917,77.5105209350586
1582740254.8646193,2036,70.30490112304688
1582740285.1384614,2307,62.924686431884766
1582740292.7184203,2389,59.206058502197266
1582740306.9805596,2485,67.796142578125
1582740307.0726929,2486,74.3948745727539
1582740325.3793173,2685,69.7936019897461
1582740362.8181906,3038,68.75851440429688
1582740385.4203746,3230,62.8754997253418
1582740386.8620384,3246,59.35270690917969
1582740392.1804838,3305,57.241207122802734
1582740426.0792935,3618,67.65428161621094
1582740426.2633197,3620,65.8135986328125
1582740430.9025722,3670,68.37352752685547
1582740444.8840272,3821,56.01856231689453
1582740462.6353345,3956,53.66487121582031
1582740501.493177,4317,64.43423461914062
1582740509.1766107,4400,49.955101013183594
1582740517.6266053,4492,56.470306396484375
1582740519.2020156,4509,49.53110122680664
1582740540.0394762,4676,58.122188568115234
1582740550.4162698,4788,60.05427169799805
1582740572.8303611,4971,67.80204772949219
1582740587.8749204,5134,62.79264450073242
1582740612.7311785,5345,58.46765899658203
1582740614.0476747,5359,53.61642837524414
1582740653.1191382,5723,48.59183883666992
1582740666.145051,5864,50.8724365234375
1582740670.1024084,5907,58.10459518432617
1582740683.1768231,5990,59.68479919433594
1582740702.5273614,6200,62.59389877319336
1582740704.2696283,6219,53.230743408203125
1582740742.4563446,6574,49.50639343261719
1582740759.4818454,6699,53.419498443603516
1582740760.615071,6711,62.20063781738281
1582740773.8264027,6854,61.422508239746094
1582740784.1365533,6966,56.07600021362305
1582740807.0659988,7155,45.37815856933594
1582740827.9304311,7382,50.98567199707031
1582740840.6699846,7460,56.68865966796875
1582740840.9529397,7463,59.689178466796875
1582740877.3957496,7798,56.590152740478516
1582740880.6220846,7833,54.908512115478516
1582740902.0992,8066,47.72649383544922
1582740918.0092516,8180,50.06623840332031
1582740921.8161638,8221,59.84443283081055
1582740934.9421778,8363,56.01493453979492
1582740952.9197578,8498,52.4127197265625
1582740953.8438406,8508,55.11161804199219
1582740962.4312766,8601,50.23758316040039
1582740993.577032,8878,55.15913772583008
1582740998.8259742,8935,54.742103576660156
1582741034.3651965,9260,47.446533203125
1582741053.4692447,9468,54.09581756591797
1582741066.934442,9554,54.902183532714844
1582741068.1296287,9567,52.780548095703125
1582741080.192721,9698,50.7017936706543
1582741155.7695107,10399,51.140010833740234
1582741163.1337793,10479,47.88212966918945
1582741167.0913775,10522,48.4653205871582
1582741180.473766,10607,53.38434600830078
1582741196.4023395,10780,51.5440788269043
1582741207.4052474,10902,49.496673583984375
1582741207.6821613,10905,54.20669937133789
1582741218.375739,10966,57.925628662109375
1582741223.2342098,11020,48.58275604248047
1582741230.6471705,11102,49.120574951171875
1582741274.798245,11532,44.504852294921875
1582741277.9024823,11566,51.292808532714844
1582741294.232276,11685,48.894222259521484
1582741301.022085,11759,54.406124114990234
1582741325.7602208,11969,51.56255340576172
1582741326.218604,11974,51.4996223449707
1582741343.7420084,12164,53.492618560791016
1582741355.3142602,12290,58.27093505859375
1582741420.1284416,12877,63.84005355834961
1582741440.0876915,13034,51.03373336791992
1582741442.5696561,13061,59.000003814697266
1582741497.616293,13597,50.927303314208984
1582741499.7269893,13620,52.351993560791016
1582741522.749846,13810,58.39326477050781
1582741566.2579832,14221,55.49156188964844
1582741572.9832196,14294,57.588565826416016
1582741577.0576234,14338,58.0774040222168
1582741592.5711894,14447,53.7608528137207
1582741610.178829,14638,53.36890411376953
1582741612.8942852,14668,59.4600715637207
1582741623.1560621,14779,52.46059036254883
1582741637.379559,14873,49.895503997802734
1582741698.3139243,15473,55.64530563354492
1582741706.8966045,15507,52.51436233520508
1582741730.5831306,15764,55.938995361328125
1582741768.348915,16116,55.09246826171875
1582741792.6004882,16321,53.928245544433594
1582741847.6729863,16857,62.782779693603516
1582741872.4363186,17066,61.52836227416992
1582741875.3507059,17097,53.32639694213867
1582741901.3286173,17317,56.32440185546875
1582741903.3903928,17339,64.88812255859375
1582741922.244998,17543,52.4050407409668
1582741923.5425258,17557,52.99489212036133
1582742022.7726614,18451,55.60505294799805
1582742094.1674712,19116,52.45038986206055
1582742098.9888551,19169,66.79226684570312
1582742137.3900776,19531,61.2663688659668
1582742147.4770594,19640,60.15329360961914
1582742148.7787583,19654,58.02469253540039
1582742161.602021,19731,64.81376647949219
1582742186.0503867,19995,56.95367431640625
1582742191.408179,20053,54.439857482910156
1582742192.2495487,20062,51.14059829711914
1582742204.7913487,20138,48.43158721923828
1582742214.6003768,20244,56.778968811035156
1582742215.3428552,20252,63.91857147216797
1582742221.8709662,20323,54.539485931396484
1582742238.1911798,20440,63.12724304199219
1582742247.292233,20539,61.90785598754883
1582742250.8477628,20578,59.721519470214844
1582742274.9173255,20779,60.49208450317383
1582742275.1999848,20782,53.708900451660156
1582742281.910406,20855,57.3800048828125
1582742302.605508,21080,59.43782043457031
1582742314.0551648,21144,63.06129455566406
1582742322.180781,21232,60.311031341552734
1582742330.1383443,21319,57.65263366699219
1582742354.4910758,21523,52.328495025634766
1582742389.941093,21848,66.87361907958984
1582742432.075718,22245,65.51913452148438
1582742439.8844578,22330,65.13748931884766
1582742442.4516482,22358,55.69184494018555
1582742525.4794617,23138,62.57164001464844
1582742526.4022768,23148,55.39101028442383
1582742530.386544,23192,55.9036865234375
1582742532.789694,23218,59.71345901489258
1582742544.6894934,23286,63.80565643310547
1582742551.600758,23361,59.533348083496094
1582742557.6867704,23427,63.587181091308594
1582742568.0789218,23540,62.56011199951172
1582742585.6550019,23670,64.8140640258789
1582742586.671069,23681,65.4837646484375
1582742588.5033169,23701,67.52416229248047
1582742615.9462762,23938,63.37322235107422
1582742635.2752004,24147,63.875343322753906
1582742647.7022564,24282,69.1358642578125
1582742647.89089,24284,54.6213493347168
1582742656.8887212,24322,62.84481430053711
1582742684.4500766,24621,64.66695404052734
1582742699.1184933,24719,75.71624755859375
1582742699.8367622,24727,65.35784149169922
1582742715.9270375,24901,61.622825622558594
1582742718.959162,24934,59.294891357421875
1582742754.021109,25253,70.0571517944336
1582742761.301892,25332,62.21361541748047
1582742772.4639754,25391,70.01768493652344
1582742816.8497033,25812,54.936519622802734
1582742820.0590804,25847,69.0307388305664
1582742826.8805618,25921,58.9186897277832
1582742867.6572216,26303,75.49850463867188
1582742923.9875119,26797,66.39879608154297
1582742924.0777044,26798,58.636146545410156
1582742926.8744514,26829,61.221153259277344
1582742960.4890695,27142,70.32744598388672
1582742961.59069,27154,73.5920639038086
1582742962.041479,27159,55.53919982910156
1582742972.4545915,27274,73.2478256225586
1582742999.0963893,27505,64.56438446044922
1582743008.1510074,27603,69.9577865600586
1582743011.387666,27638,57.286705017089844
1582743034.2602942,27825,64.41898345947266
1582743042.745083,27916,60.90488815307617
1582743096.455421,28438,64.12342071533203
1582743111.6733954,28543,65.06056213378906
1582743156.6353917,28970,70.30271911621094
1582743159.0327532,28996,61.37948989868164
1582743165.1144836,29062,66.52151489257812
1582743177.9967642,29201,64.21222686767578
1582743189.286271,29263,60.67342758178711
1582743208.4967518,29471,61.582130432128906
1582743209.9625194,29487,65.19530487060547
1582743226.97941,29611,73.43778228759766
1582743247.1585457,29829,68.71662902832031
1582743269.032031,30005,75.87535095214844
1582743271.4499805,30031,62.36461639404297
1582743284.5948932,30174,64.24392700195312
1582743304.1791487,30327,82.2109146118164
1582743317.3852038,30470,57.81064224243164
1582743330.517449,30612,62.44078826904297
1582743344.867862,30706,69.40699005126953
1582743346.1539104,30720,73.89320373535156
1582743420.6679904,31406,67.22068786621094
1582743424.0895448,31443,74.65206146240234
1582743453.025952,31696,72.07757568359375
1582743470.030342,31880,66.6609878540039
1582743475.2300496,31936,74.4962158203125
1582743481.5114195,32004,73.68080139160156
1582743505.8805778,32207,71.260498046875
1582743532.442111,32435,75.33061981201172
1582743542.2603402,32542,67.82806396484375
1582743552.8534243,32657,74.93578338623047
1582743568.2791204,32762,67.3060073852539
1582743580.3982024,32894,71.19439697265625
1582743581.1407723,32902,66.32931518554688
1582743593.249951,33034,77.16883087158203
1582743612.3608346,33181,75.06755065917969
1582743620.6444821,33271,78.10830688476562
1582743627.0965686,33341,74.69090270996094
1582743630.2460668,33375,70.8549575805664
1582743632.8233376,33403,67.12650299072266
1582743669.1583276,33737,64.51641082763672
1582743670.2662961,33749,65.94165802001953
1582743672.0097325,33768,61.92091369628906
1582743673.5790343,33785,70.69093322753906
1582743684.172916,33839,70.72127532958984
1582743687.5603662,33876,78.8740005493164
1582743690.9439554,33913,63.9463996887207
1582743702.2956614,34036,70.48902130126953
1582743711.9205317,34141,74.36663055419922
1582743738.014773,34362,81.888427734375
1582743739.9537172,34383,57.07187271118164
1582743758.622035,34525,77.55267333984375
1582743765.4093955,34599,67.56554412841797
1582743782.001697,34783,74.41881561279297
1582743842.6821136,35333,63.29023742675781
1582743844.614383,35354,69.43023681640625
1582743846.7504432,35377,70.7701644897461
1582743856.512256,35483,67.62964630126953
1582743870.3213747,35573,75.2548599243164
1582743888.5554776,35771,69.84928131103516
1582743895.7793655,35849,67.2082748413086
1582743910.9927683,35953,79.28533935546875
1582743912.5695455,35970,71.22930145263672
1582743918.7491164,36037,76.59449005126953
1582743938.0248718,36246,63.93267059326172
1582743946.3500483,36275,67.74297332763672
1582743984.7149756,36629,67.87060546875
1582743987.488322,36659,72.9092788696289
1582743997.4723136,36767,71.13296508789062
1582744005.090959,36850,80.67374420166016
1582744010.401076,36907,66.189697265625
1582744043.2093608,37202,73.23793029785156
1582744075.4591658,37489,78.42475128173828
1582744106.372924,37764,67.95948028564453
1582744116.6474142,37876,72.5636215209961
1582744151.5238206,38192,83.60065460205078
1582744180.0407043,38439,69.46528625488281
1582744181.5217438,38455,76.24164581298828
1582744211.6006913,38720,81.24787139892578
1582744222.5838208,38840,67.52387237548828
1582744235.6786637,38981,69.6592788696289
1582744270.4383936,39296,64.9021987915039
1582744313.5946555,39702,78.24765014648438
1582744316.1920028,39730,74.91870880126953
1582744326.5532742,39781,63.8199577331543
1582744335.482604,39878,77.39134979248047
1582744338.3473847,39909,76.85401153564453
1582744348.569541,40020,68.33804321289062
1582744379.6817243,40296,74.40008544921875
1582744404.2199607,40500,78.0572738647461
1582744417.8362942,40647,67.53522491455078
1582744419.3272758,40663,72.63973999023438
1582744419.7030084,40667,71.68257141113281
1582744422.7897086,40700,74.30376434326172
1582744424.6566415,40720,63.29964065551758
1582744431.3927925,40793,72.84044647216797
1582744459.9921799,41040,68.56834411621094
1582744484.4185758,41244,68.87747192382812
1582744486.9185984,41271,75.65082550048828
1582744493.4042563,41341,68.60303497314453
1582744517.4373293,41539,70.09646606445312
1582744518.9059572,41555,75.37269592285156
1582744578.2224643,42134,74.25753784179688
1582744613.02256,42450,75.77383422851562
1582744614.679802,42468,76.94185638427734
1582744639.1436458,42678,80.01714324951172
1582744726.9245973,43518,76.30863952636719
1582744735.1485796,43607,74.30379486083984
1582744738.1062732,43639,83.71485900878906
1582744750.5145526,43711,77.38169860839844
1582744753.0071647,43738,77.05548858642578
1582744753.3731678,43742,69.79186248779297
1582744759.153881,43805,70.66492462158203
1582744776.462373,43993,78.51993560791016
1582744789.5764534,44073,78.48420715332031
1582744801.2629316,44200,78.0799560546875
1582744801.9147544,44207,77.1225357055664
1582744805.9735138,44251,70.80620574951172
1582744810.878135,44304,78.9612808227539
1582744842.46839,44585,72.8614730834961
1582744869.485796,44816,70.6280288696289
1582744883.1850855,44964,75.71575927734375
1582744920.7661629,45310,70.26995849609375
1582744921.6034112,45319,69.28319549560547
1582744926.4995203,45372,79.84032440185547
1582744944.5684333,45507,64.07780456542969
1582744958.506578,45658,75.62553405761719
1582745030.7299325,46318,80.20978546142578
1582745032.2147121,46334,76.28800201416016
1582745039.4617276,46413,79.60171508789062
1582745053.0682013,46499,75.56613159179688
1582745132.8317702,47241,76.55986785888672
1582745138.3493195,47301,76.69300842285156
1582745170.1996646,47585,71.55785369873047
1582745175.0954483,47638,71.87673950195312
1582745177.9327352,47669,80.3006820678711
1582745181.2584236,47705,81.42698669433594
1582745184.855333,47744,80.7027816772461
1582745203.2663577,47882,70.37728118896484
1582745209.2964861,47947,81.38421630859375
1582745211.4445636,47970,80.48219299316406
1582745221.3267899,48076,69.04295349121094
1582745231.041295,48181,84.02291107177734
1582745240.9223897,48227,77.86150360107422
1582745267.9795964,48522,76.0544662475586
1582745303.42346,48844,76.19190216064453
1582745348.6648104,49272,70.24787139892578
1582745361.649071,49351,73.94246673583984
1582745373.2460496,49477,77.66194152832031
1582745433.4074051,50006,75.95449829101562
1582745438.0314763,50056,65.57840728759766
1582745446.6458645,50149,80.2536392211914
1582745448.130257,50165,68.9226303100586
1582745450.8831306,50195,75.92538452148438
1582745457.6323795,50268,74.64724731445312
1582745496.2487018,50629,71.62004852294922
1582745519.0302284,50819,83.50979614257812
1582745533.5409474,50979,81.88655090332031
1582745553.1631474,51134,80.67308044433594
1582745561.7308638,51227,77.08515167236328
1582745566.8058171,51282,73.82286834716797
1582745625.8300881,51798,85.06229400634766
1582745626.5681431,51806,78.98809051513672
1582745640.2413266,51954,81.07672882080078
1582745644.5995266,52001,84.25692749023438
1582745677.18678,52292,82.20172882080078
1582745682.8649776,52353,85.30289459228516
1582745703.1274858,52510,78.60615539550781
1582745719.0445595,52682,79.02925109863281
1582745745.4113882,52906,83.46414184570312
1582745748.4420383,52939,85.28256225585938
1582745762.5403864,53092,85.5458755493164
1582745763.9506505,53107,78.55941772460938
1582745802.8770192,53468,74.35662841796875
1582745830.5215068,53706,69.45555114746094
1582745831.1726542,53713,72.18384552001953
1582745831.545073,53717,75.88609313964844
1582745831.9050524,53721,73.27228546142578
1582745850.6311934,53862,81.74202728271484
1582745854.6946602,53906,79.62468719482422
1582745870.0551176,54072,78.31244659423828
1582745873.4086366,54108,76.32643127441406
1582745874.8062384,54123,74.25469207763672
1582745891.5110939,54241,83.09461212158203
1582745938.7641606,54691,81.95112609863281
1582745949.3952973,54807,75.72848510742188
1582745967.0340075,54937,83.14798736572266
1582745971.2088895,54982,76.0536880493164
1582745990.6245449,55193,76.98301696777344
1582746006.0893645,55299,79.36573791503906
1582746028.5262372,55543,83.88349151611328
1582746029.2682452,55551,80.1568374633789
1582746049.9521484,55713,73.37397003173828
1582746054.858103,55766,79.41889953613281
1582746119.0203974,56337,65.36958312988281
1582746134.7175467,56507,77.20580291748047
1582746136.0255895,56521,73.9618911743164
1582746144.088508,56608,71.12818145751953
1582746166.3122385,56787,78.66566467285156
1582746169.3198202,56820,84.50614166259766
1582746185.8232672,56999,79.66313171386719
1582746219.2588072,57299,78.01910400390625
1582746219.8061645,57305,79.29812622070312
1582746242.013544,57484,75.73892974853516
1582746273.192873,57760,80.50635528564453
1582746328.27914,58295,76.22447204589844
1582746347.0150058,58440,76.88140106201172
1582746357.483738,58556,68.6835708618164
1582746365.1618397,58641,87.47005462646484
1582746372.2362142,58719,81.74847412109375
1582746374.6961129,58746,84.30059814453125
1582746376.2439034,58763,79.74478149414062
1582746433.1725795,59264,84.62739562988281
1582746437.4738693,59311,82.77606964111328
1582746448.5982943,59432,84.707763671875
1582746473.5756292,59640,84.32910919189453
1582746476.3600066,59670,73.74202728271484
1582746529.065188,60179,82.05633544921875
1582746529.6176004,60185,79.00125885009766
1582746537.423632,60207,72.78193664550781
1582746545.7676935,60297,86.60513305664062
1582746562.2587154,60475,83.26924896240234
1582746640.9143038,61205,81.05286407470703
1582746653.2298856,61276,79.44110870361328
1582746668.2741916,61438,82.61904907226562
1582746677.107733,61534,81.12287902832031
1582746696.3099632,61680,69.14999389648438
1582746744.5658586,62139,86.02922058105469
1582746751.9620697,62219,76.98278045654297
1582746785.0528686,62516,83.3980941772461
1582746787.8986492,62547,82.34706115722656
1582746823.9069638,62874,80.34422302246094
1582746843.6109736,63024,76.40261840820312
1582746861.6898108,63220,78.57633972167969
1582746874.3639686,63358,84.03768157958984
1582746886.519895,63428,81.51766204833984
1582746886.6119564,63429,77.13434600830078
1582746894.3344426,63513,82.32542419433594
1582746908.974158,63671,74.87195587158203
1582746932.5862494,63865,78.36820983886719
1582746943.947869,63988,80.99564361572266
1582746959.7908275,64098,72.12741088867188
1582746971.516802,64225,79.53584289550781
1582747003.8117063,64511,81.57052612304688
1582747004.7344358,64521,86.01937866210938
1582747020.0484085,64687,75.77595520019531
1582747044.3952577,64889,79.87039947509766
1582747083.0087183,65245,82.47697448730469
1582747087.3272076,65292,84.24334716796875
1582747101.8338816,65450,81.73735046386719
1582747110.415255,65481,67.73973846435547
1582747121.457384,65601,80.7227554321289
1582747125.318777,65643,78.70407104492188
1582747131.39703,65709,78.60420227050781
1582747155.3698988,65907,77.58097076416016
1582747168.4141338,66049,83.00665283203125
1582747196.8269348,66298,79.56663513183594
1582747233.884973,66647,80.0037841796875
1582747246.5862796,66787,80.12580871582031
1582747266.9033573,66948,88.30669403076172
1582747269.5147269,66976,78.30789947509766
1582747273.6735144,67021,77.4148941040039
1582747318.119084,67440,83.72341918945312
1582747405.460866,68263,83.81764221191406
1582747407.1134536,68281,84.79381561279297
1582747421.7849402,68378,81.1829605102539
1582747426.4803004,68429,90.10488891601562
1582747441.3795154,68590,85.07846069335938
1582747478.319655,68929,85.93301391601562
1582747483.693568,68988,79.33320617675781
1582747506.316583,69171,77.93700408935547
1582747507.6031265,69185,73.52133178710938
1582747538.3076708,69455,71.71855163574219
1582747540.2295659,69476,86.45034790039062
1582747568.3863637,69719,79.79063415527344
1582747575.6788518,69798,80.2800064086914
1582747586.4852593,69915,81.03961944580078
1582747648.6161017,70462,78.12015533447266
1582747659.5453115,70580,77.28167724609375
1582747666.614401,70656,80.99604797363281
1582747696.2584121,70915,79.01426696777344
1582747703.7232575,70996,77.16705322265625
1582747749.4985845,71428,79.31536102294922
1582747766.9556694,71554,84.96573638916016
1582747769.3586097,71580,77.62007904052734
1582747780.0276,71696,79.66710662841797
1582747799.9774227,71850,82.8170166015625
1582747805.1137586,71906,87.17459106445312
1582747809.8299854,71957,91.83702087402344
1582747811.8624763,71979,77.19877624511719
1582747814.912262,72012,86.18755340576172
1582747817.2424507,72037,84.66983795166016
1582747847.013197,72297,79.00591278076172
1582747847.1975658,72299,84.07322692871094
1582747856.6030476,72401,76.09818267822266
1582747856.880596,72404,78.6599349975586
1582747876.9772701,72558,82.3277359008789
1582747892.2924006,72723,87.50532531738281
1582747911.9768667,72873,85.95945739746094
1582747924.5265934,73009,83.68781280517578
1582747940.2705085,73179,84.49633026123047
1582747958.8801274,73318,79.1799087524414
1582748008.2285686,73789,78.90293884277344
1582748008.6930223,73794,88.14053344726562
1582748013.050794,73841,80.15767669677734
1582748018.5773895,73901,84.97801208496094
1582748026.536294,73924,79.40895080566406
1582748050.6191654,74187,83.66617584228516
1582748051.2530925,74194,73.84070587158203
1582748126.866467,74901,87.49504852294922
1582748157.5761495,75171,78.38001251220703
1582748190.8602989,75469,81.06061553955078
1582748192.5259943,75487,78.5523452758789
1582748199.9735086,75567,89.0060806274414
1582748239.1081283,75928,82.13774871826172
1582748256.6423268,76056,84.0944595336914
1582748260.610132,76099,83.42121887207031
1582748271.6220057,76218,86.87811279296875
1582748297.054778,76431,77.8345947265625
1582748301.7893624,76482,82.33881378173828
1582748315.0877714,76626,76.66592407226562
1582748319.4174716,76673,80.37918853759766
1582748336.0091968,76790,80.64106750488281
1582748346.7559328,76906,74.04389953613281
1582748347.4125926,76913,82.91151428222656
1582748379.477785,77198,82.35614776611328
1582748391.1140409,77324,84.90235900878906
1582748415.9896123,77530,80.08929443359375
1582748446.8118544,77802,81.56661224365234
1582748455.8899426,77901,79.22642517089844
1582748477.447169,78135,87.79743194580078
1582748489.9603968,78208,81.70297241210938
1582748495.2577617,78265,83.74784851074219
1582748548.005951,78775,83.5892562866211
1582748554.286463,78843,85.4529037475586
1582748567.2251842,78920,81.51981353759766
1582748568.5156286,78934,72.45174407958984
1582748572.094753,78973,93.73033142089844
1582748575.0568302,79005,81.03208923339844
1582748608.825344,79309,81.6755142211914
1582748618.8007843,79418,81.49436950683594
1582748641.0111237,79597,78.98934936523438
1582748681.630163,79975,76.49592590332031
1582748686.7975616,80031,82.27497863769531
1582748687.1695745,80035,88.49859619140625
1582748693.1571186,80100,88.26278686523438
1582748699.098483,80165,83.96514129638672
1582748725.633692,80390,74.74359893798828
1582748727.0875952,80406,84.98379516601562
1582748740.3969603,80550,89.6599349975586
1582748742.811361,80576,81.04344177246094
1582748752.0858066,80613,76.62796783447266
1582748793.2671406,80996,81.0268325805664
1582748795.024719,81015,85.36729431152344
1582748804.3992138,81117,81.61060333251953
1582748834.5079978,81381,85.91657257080078
1582748844.9698546,81494,87.1518325805664
1582748848.182151,81529,82.93714904785156
1582748892.945784,81952,84.04414367675781
1582748981.0524473,82736,86.16649627685547
1582748984.1803188,82770,86.16650390625
1582748991.4606326,82849,84.95108032226562
1582749017.9743288,83075,78.8348617553711
1582749022.7855499,83127,83.13153839111328
1582749035.6909785,83267,81.76969146728516
1582749063.9830143,83510,81.05232238769531
1582749087.2036438,83762,79.5544204711914
1582749108.0056183,83923,78.00056457519531
1582749136.294767,84165,82.0667724609375
1582749139.253766,84197,83.62186431884766
1582749157.3949614,84394,85.93232727050781
1582749158.7709608,84409,87.11565399169922
1582749182.2826724,84601,83.62107849121094
1582749190.0823252,84686,85.36263275146484
1582749195.0704546,84740,82.81163024902344
1582749202.2596073,84818,85.05713653564453
1582749226.8260078,85020,85.1577377319336
1582749229.8080676,85052,90.8696060180664
1582749233.2188356,85089,86.83717346191406
1582749240.6273763,85169,76.97157287597656
1582749260.4363384,85320,82.1002426147461
1582749277.7772017,85508,81.7310562133789
1582749286.504328,85539,90.54692840576172
1582749289.5443258,85572,75.15643310546875
1582749300.2145052,85686,84.42346954345703
1582749306.067937,85749,87.23890686035156
1582749333.774141,85985,82.50457763671875
1582749336.443353,86014,85.95565032958984
1582749382.6163044,86452,76.88996124267578
1582749418.7004955,86780,85.31334686279297
1582749419.8968976,86793,82.4551010131836
1582749426.495191,86865,86.76969909667969
1582749445.488313,87008,84.68536376953125
1582749486.8745015,87393,84.9290771484375
1582749492.1185288,87450,81.07636260986328
1582749501.8784573,87556,86.51701354980469
1582749507.8609629,87621,83.46736907958984
1582749517.857308,87666,79.92595672607422
1582749532.8393555,87829,80.58230590820312
1582749567.1482131,88137,84.78449249267578
1582749600.9260936,88441,85.0414810180664
1582749622.4921293,88674,83.25736236572266
1582749641.3508654,88815,82.84465789794922
1582749688.2630427,89262,79.93705749511719
1582749696.1142583,89347,80.00244140625
1582749697.5835955,89363,86.8772201538086
1582749738.735178,89745,82.57937622070312
1582749746.1801927,89762,75.65637969970703
1582749757.9831543,89892,81.89221954345703
1582749765.3075287,89973,85.49162292480469
1582749770.934285,90035,82.89130401611328
1582749794.8084698,90237,81.56495666503906
1582749813.9943311,90450,82.0342025756836
1582749882.9570293,91074,81.75968933105469
1582749884.8081825,91094,82.02468872070312
1582749909.5636628,91300,77.29375457763672
1582749925.607863,91474,82.33895111083984
1582749945.302256,91624,85.03047180175781
1582749947.1569366,91644,76.68609619140625
1582749947.4305642,91647,84.09173583984375
1582749955.259777,91732,87.06126403808594
1582749955.535606,91735,78.4425277709961
1582749994.488446,92094,79.4162826538086
1582749996.9085658,92120,84.50506591796875
1582750064.689824,92729,82.36427307128906
1582750070.0949473,92788,87.09622192382812
1582750107.1597514,93126,84.18486022949219
1582750116.1298363,93223,85.31358337402344
1582750144.7499704,93471,85.21630096435547
1582750190.4070144,93901,83.97801208496094
1582750246.3947892,94380,82.20464324951172
1582750250.4696884,94424,80.81006622314453
1582750260.8297095,94536,85.7505874633789
1582750289.517763,94784,81.19474029541016
1582750299.414579,94891,81.61531829833984
1582750320.6219492,95057,80.89588928222656
1582750332.3517783,95184,79.89114379882812
1582750344.9882224,95321,78.54755401611328
1582750350.1714516,95377,81.08999633789062
1582750358.9842134,95409,79.21253204345703
1582750365.5511303,95480,83.36054992675781
1582750406.5191953,95860,84.9320297241211
1582750414.7179456,95949,82.81834411621094
1582750416.8357103,95972,85.32711029052734
1582750453.1245084,96301,83.36779022216797
1582750480.6901693,96535,85.81908416748047
1582750486.703275,96600,80.53945922851562
1582750531.0463054,97018,69.2364501953125
1582750549.7246804,97156,85.78783416748047
1582750556.2212129,97226,87.69063568115234
1582750562.6719897,97296,78.25637817382812
1582750573.8141165,97416,88.19991302490234
1582750577.8571444,97460,92.37010192871094
1582750596.162829,97596,87.3551254272461
1582750601.396939,97653,79.44541931152344
1582750609.4605014,97742,83.59329223632812
1582750614.402163,97796,83.83849334716797
1582750627.3400571,97876,82.40694427490234
1582750637.3647146,97986,91.03211975097656
1582750651.2868824,98139,80.5431900024414
1582750663.632613,98212,81.31086730957031
1582750681.0528958,98404,84.1138916015625
1582750687.546005,98474,85.90399169921875
1582750692.04833,98523,83.88616180419922
1582750752.7953758,99055,82.51734161376953
1582750800.2273676,99506,81.33782958984375
1582750810.0351455,99612,89.7301025390625
1582750810.219326,99614,81.53399658203125
1582750840.8885431,99884,82.29907989501953
1582750883.659084,100284,87.71922302246094
1582750915.5778322,100566,84.6602783203125
1582750917.6887286,100589,83.31590270996094
1582750938.5029633,100751,85.85330963134766
1582750948.3869214,100858,82.75325775146484
1582750953.8164158,100917,85.04492950439453
1582750954.6394536,100926,85.57914733886719
1582750961.183429,100997,83.56333923339844
1582750973.9122362,101072,83.71344757080078
1582750981.6216173,101155,83.98684692382812
1582750988.9600005,101234,85.44879150390625
1582750998.2283678,101335,93.80367279052734
1582751000.0697646,101355,85.41297912597656
1582751012.986565,101431,94.83133697509766
1582751018.2584186,101488,82.73969268798828
1582751019.2861247,101499,88.60918426513672
1582751064.2779062,101923,83.04767608642578
1582751066.1533127,101943,83.96968078613281
1582751105.6566782,102307,83.98342895507812
1582751130.2129974,102509,89.89812469482422
1582751133.1525295,102541,84.5988998413086
1582751138.108827,102595,82.86268615722656
1582751146.4418871,102685,86.16239166259766
1582751170.4368086,102880,80.88906860351562
1582751173.2822592,102911,85.62863159179688
1582751178.3759947,102966,85.9128189086914
1582751181.606384,103001,84.81846618652344
1582751182.5355835,103011,84.57830810546875
1582751206.300364,103206,82.71373748779297
1582751229.883988,103462,90.56657409667969
1582751240.8717067,103517,84.3362045288086
1582751286.4376774,103947,88.44159698486328
1582751322.7311473,104276,86.49268341064453
1582751328.1447196,104334,87.29747772216797
1582751368.0756638,104704,83.76565551757812
1582751377.6730807,104808,77.93936157226562
1582751378.9670944,104822,87.40596771240234
1582751380.71939,104841,83.60920715332031
1582751384.4843469,104882,87.39893341064453
1582751391.6251576,104896,86.729248046875
1582751392.9951863,104911,90.73957061767578
1582751394.213447,104924,78.15652465820312
1582751397.824004,104963,84.77880859375
1582751409.9621959,105093,88.65128326416016
1582751431.7127788,105265,83.23648071289062
1582751447.3291497,105434,85.21273803710938
1582751469.3042488,105610,76.4468765258789
1582751477.6161041,105702,86.30667114257812
1582751484.1197555,105774,82.19239044189453
1582751485.3703067,105788,75.46839904785156
1582751529.4054768,106210,81.87217712402344
1582751534.589164,106267,82.60980987548828
1582751551.9018342,106390,82.75216674804688
1582751568.233057,106566,82.11333465576172
1582751583.3504717,106666,81.6512222290039
1582751592.8695836,106769,80.42901611328125
1582751629.8592544,107103,83.78080749511719
1582751702.7556245,107764,83.75373077392578
1582751706.4640677,107804,84.03365325927734
1582751709.5064733,107837,82.33708190917969
1582751726.5305967,108021,80.1283187866211
1582751777.9100323,108449,84.60863494873047
1582751790.5617669,108586,83.72636413574219
1582751843.9348028,109098,77.89691162109375
1582751863.0451436,109242,83.07774353027344
1582751863.1348884,109243,85.62733459472656
1582751868.4798124,109301,82.32679748535156
1582751892.8182614,109501,86.27042388916016
1582751900.1756918,109580,86.6377944946289
1582751922.4892673,109822,82.59422302246094
1582751950.5602424,110063,93.49342346191406
1582751968.3066154,110191,87.7170639038086
1582751971.3328571,110224,84.64002990722656
1582751989.255076,110418,80.90616607666016
1582751994.760146,110478,84.83889770507812
1582752010.6446397,110586,85.03724670410156
1582752013.987346,110622,86.78898620605469
1582752015.7346315,110641,81.83131408691406
1582752024.6017056,110737,87.68891143798828
1582752072.6827333,111194,84.92386627197266
1582752082.3673112,111235,82.95621490478516
1582752090.4209802,111323,82.57561492919922
1582752111.0020623,111545,89.2287826538086
1582752131.125144,111698,83.67066955566406
1582752148.5273242,111887,87.9560317993164
1582752151.1498988,111915,84.40869903564453
1582752214.2401211,112470,82.43026733398438
1582752238.0953906,112664,85.12671661376953
1582752241.6855872,112703,89.27501678466797
1582752260.0886767,112902,88.75851440429688
1582752304.9311748,113322,84.34343719482422
1582752323.6047049,113463,82.02944946289062
1582752335.0357604,113589,80.19456481933594
1582752354.5425525,113741,83.51886749267578
1582752376.0696049,113980,88.33535766601562
1582752410.5367212,114292,86.15452575683594
1582752432.0191393,114459,85.96595001220703
1582752432.7513697,114467,83.5151138305664
1582752471.3284502,114820,90.53743743896484
1582752496.9033267,115096,81.66464233398438
1582752507.7408051,115149,83.49565124511719
1582752546.6690502,115506,81.97029876708984
1582752547.7817824,115518,83.8869857788086
1582752570.7278419,115765,83.18061828613281
1582752571.3758638,115772,85.10588073730469
1582752587.1000216,115878,83.67259216308594
1582752601.9871023,116039,85.57719421386719
1582752610.2744484,116129,87.65885162353516
1582752646.2504518,116453,82.09586334228516
1582752667.978708,116624,91.7128677368164
1582752672.5223744,116673,82.58228302001953
1582752675.9765236,116711,81.06726837158203
1582752679.1272633,116745,82.52123260498047
1582752682.6596546,116783,88.98233795166016
1582752686.2646198,116822,83.6548843383789
1582752702.9192648,116938,86.42538452148438
1582752706.5032597,116977,86.97879028320312
1582752710.123628,117016,85.33238983154297
1582752711.4337213,117030,83.89736938476562
1582752713.0115583,117047,87.43299102783203
1582752723.0603154,117155,83.00927734375
1582752728.0487857,117209,85.44371795654297
1582752779.092194,117635,78.20464324951172
1582752796.514213,117825,87.84049987792969
1582752813.2826984,117941,84.0250244140625
1582752833.5832539,118161,86.54838562011719
1582752836.275235,118190,80.40266418457031
1582752890.7459338,118651,85.57954406738281
1582752914.550583,118908,86.07760620117188
1582752917.2567165,118937,86.89060974121094
1582752928.8429375,118998,85.48892211914062
1582752957.0764995,119302,86.10684204101562
1582752978.570569,119470,88.47123718261719
1582753031.5621257,119979,86.13774871826172
1582753032.950437,119994,83.43283081054688
1582753066.3805912,120291,84.3523178100586
1582753130.439047,120854,86.53999328613281
1582753135.9839804,120914,82.77055358886719
1582753167.4421322,121192,85.57754516601562
1582753167.5345948,121193,83.51362609863281
1582753177.552528,121304,80.96611785888672
1582753180.1062949,121332,91.77547454833984
1582753182.8324099,121362,87.10514831542969
1582753186.6040661,121403,87.97090911865234
1582753202.8782008,121519,83.90068817138672
1582753237.2606146,121835,83.30907440185547
1582753241.111005,121877,89.02711486816406
1582753244.4211879,121913,81.14298248291016
1582753277.2770436,122205,90.45880126953125
1582753280.1387076,122236,85.22686767578125
1582753313.1223168,122529,84.18082427978516
1582753321.624988,122622,85.01172637939453
1582753322.7633424,122634,90.98013305664062
1582753332.465046,122739,79.57110595703125
1582753368.85653,123068,85.89478302001953
1582753430.813264,123609,86.49011993408203
1582753433.0233905,123633,83.91709899902344
1582753436.0699022,123666,86.8503646850586
1582753482.4248521,124103,89.0656509399414
1582753488.5406075,124169,83.4263687133789
1582753491.1360812,124197,86.83972930908203
1582753527.9599986,124532,84.73358154296875
1582753550.425666,124711,84.67560577392578
1582753554.939454,124760,84.92499542236328
1582753555.2168474,124763,84.5836181640625
1582753556.2276597,124774,85.44828796386719
1582753560.295323,124818,82.95926666259766
1582753587.0456636,125043,86.26610565185547
1582753609.7299535,125290,88.9041519165039
1582753740.3733504,126444,83.78512573242188
1582753762.7902634,126687,88.43633270263672
1582753791.6391335,126935,87.41078186035156
1582753796.5144572,126988,83.085205078125
1582753812.58128,127097,88.08396911621094
1582753824.865129,127230,85.25384521484375
1582753841.852108,127414,74.72509002685547
1582753859.6308782,127542,84.22552490234375
1582753864.532888,127595,80.5345458984375
1582753868.4251952,127637,83.74100494384766
1582753878.501805,127746,87.1036605834961
1582753879.1506171,127753,84.23910522460938
1582753888.0714507,127785,80.4203872680664
1582753891.0302098,127817,86.25424194335938
1582753896.6689012,127878,83.99212646484375
1582753898.3213177,127896,83.90798950195312
1582753918.455471,128112,84.14569091796875
1582753942.0539227,128304,85.70883178710938
1582753951.6414578,128408,84.97610473632812
1582753957.3621857,128470,84.08946990966797
1582753979.4126937,128644,85.3727798461914
1582754004.8023012,128852,88.78334045410156
1582754031.7741237,129146,83.49971008300781
1582754041.1323962,129186,80.21722412109375
1582754053.0601816,129318,83.00228881835938
1582754060.10935,129396,85.77804565429688
1582754061.0094435,129406,82.34915161132812
1582754062.0878701,129418,87.63169860839844
1582754062.808412,129426,87.96333312988281
1582754065.34581,129454,83.38819885253906
1582754069.6718109,129502,87.13883209228516
1582754079.3432245,129545,89.57740783691406
1582754090.783257,129672,82.6250228881836
1582754104.8009577,129824,87.1792984008789
1582754120.104789,129925,84.6385269165039
1582754133.3630269,130068,83.11712646484375
1582754133.642648,130071,79.04057312011719
1582754142.3485956,130165,83.49225616455078
1582754162.3607213,130316,81.32913208007812
1582754204.0848556,130703,89.73945617675781
1582754206.843216,130733,85.8054428100586
1582754209.7891712,130765,84.73522186279297
1582754224.6910827,130926,83.76531219482422
1582754236.1807368,130986,83.53701782226562
1582754238.4980538,131011,87.36778259277344
1582754288.8767295,131491,89.73362731933594
1582754289.8799536,131502,85.2393569946289
1582754312.3196206,131680,85.84403228759766
1582754314.4389088,131703,83.7600326538086
1582754317.31619,131734,84.18858337402344
1582754330.4726706,131876,84.61140441894531
1582754331.781911,131890,87.49325561523438
1582754400.8366652,132506,82.76461029052734
1582754416.6835792,132676,82.56388092041016
1582754444.7893844,132916,81.31002044677734
1582754446.2852278,132932,90.04473876953125
1582754464.7264552,133067,83.22439575195312
1582754477.5465076,133206,80.52590942382812
1582754487.857352,133318,84.1912612915039
1582754510.235333,133496,82.6838607788086
1582754513.1660511,133528,95.26797485351562
1582754519.8137395,133600,88.14820098876953
1582754549.8283117,133860,82.44133758544922
1582754563.5876033,134007,86.90084075927734
1582754603.5694814,134376,85.78225708007812
1582754604.7611382,134389,90.33412170410156
1582754618.5000787,134474,83.46018981933594
1582754634.2605035,134645,88.43080139160156
1582754657.2866123,134829,83.0905532836914
1582754659.3989928,134852,86.86748504638672
1582754659.847529,134857,88.79875183105469
1582754661.6900055,134877,86.99710845947266
1582754671.49648,134983,88.77774810791016
1582754709.0622857,135327,83.47419738769531
1582754741.7548556,135615,84.9996337890625
1582754771.411791,135872,86.34371185302734
1582754802.553664,136209,95.7928695678711
1582754815.139951,136280,85.35113525390625
1582754822.4119732,136358,84.4725341796875
1582754857.440101,136673,88.1519775390625
1582754857.905296,136678,83.64286041259766
1582754859.2997713,136693,85.34683990478516
1582754895.3720305,137023,79.9908676147461
1582754898.275336,137055,86.01622009277344
1582754916.0808413,137252,84.72591400146484
1582754942.6832979,137482,85.63138580322266
1582754950.2008352,137565,88.53005981445312
1582754951.9315271,137584,88.85649108886719
1582754967.388002,137687,85.63496398925781
1582754972.6935804,137744,88.88639831542969
1582754993.2020879,137966,88.12895202636719
1582755016.6625123,138156,88.33200073242188
1582755049.3736944,138444,90.22725677490234
1582755051.9692655,138472,101.20695495605469
1582755059.9158645,138558,83.2221450805664
1582755101.1288924,138939,82.66804504394531
1582755103.15535,138961,85.21375274658203
1582755136.6983771,139258,83.88926696777344
1582755156.0924397,139403,81.19660186767578
1582755160.322386,139449,79.86151885986328
1582755215.0526645,139975,87.02676391601562
1582755218.7421024,140015,85.28695678710938
1582755219.4921165,140023,84.00325775146484
1582755221.5207043,140045,84.77618408203125
1582755222.4320664,140055,83.11429595947266
1582755235.396693,140131,88.4703140258789
1582755238.5429928,140165,79.51779174804688
1582755246.7037675,140252,86.7606201171875
1582755249.5827224,140283,86.44583892822266
1582755298.7695763,140750,83.41803741455078
1582755321.2120833,140927,84.38849639892578
1582755326.9300337,140989,83.69078063964844
1582755354.4173455,141222,83.58406829833984
1582755354.9725106,141228,85.75188446044922
1582755417.1488032,141834,85.29446411132812
1582755418.9114118,141853,81.91692352294922
1582755428.2329416,141889,82.75171661376953
1582755437.2355433,141986,83.18126678466797
1582755455.2018366,142179,87.66114044189453
1582755456.7840273,142196,84.3333740234375
1582755456.8768568,142197,86.18976593017578
1582755490.5552943,142496,87.05424499511719
1582755493.8889377,142532,82.71097564697266
1582755520.170831,142751,91.44493103027344
1582755533.2729123,142892,84.03885650634766
1582755566.2762196,143186,90.79856872558594
1582755586.5903368,143342,86.60426330566406
1582755599.8017163,143485,88.96665954589844
1582755607.7898557,143571,85.26301574707031
1582755608.717209,143581,88.39511108398438
1582755627.7925956,143722,87.42134094238281
1582755631.9339392,143767,83.34028625488281
1582755634.2423081,143792,86.79458618164062
1582755645.885268,143918,87.37772369384766
1582755658.241699,143988,83.9437255859375
1582755673.838591,144157,93.44964599609375
1582755680.2244532,144226,83.2318344116211
1582755685.7078598,144285,84.37620544433594
1582755702.7855296,144404,86.94400024414062
1582755714.2445583,144528,80.06729888916016
1582755716.1743999,144549,86.5523452758789
1582755794.372182,145280,88.34931945800781
1582755830.6553373,145612,82.5810775756836
1582755831.678466,145623,85.78831481933594
1582755839.9010975,145711,85.26520538330078
1582755849.5481038,145750,84.43260192871094
1582755853.3559895,145791,84.64488220214844
1582755866.3549473,145932,91.67837524414062
1582755907.3049498,146312,87.27762603759766
1582755915.3646684,146399,86.05518341064453
1582755948.8476353,146696,85.21473693847656
1582756016.444957,147296,91.21065521240234
1582756021.9494355,147356,83.80964660644531
1582756022.8672056,147366,86.20586395263672
1582756040.3718078,147491,87.82984161376953
1582756099.1763644,148063,85.27471160888672
1582756110.7905393,148189,82.85201263427734
1582756125.9220228,148288,82.94799041748047
1582756138.4643705,148424,82.435302734375
1582756155.871351,148546,85.16498565673828
1582756161.1861002,148604,83.87266540527344
1582756167.5838,148673,81.21235656738281
1582756167.9428983,148677,87.06541442871094
1582756177.2272763,148778,86.1460189819336
1582756185.187517,148864,90.3210678100586
1582756186.5754771,148879,74.40314483642578
1582756250.5429885,149442,85.68663787841797
1582756261.0330257,149555,83.90824127197266
1582756279.1119227,149683,85.71659851074219
1582756280.489029,149698,88.2374267578125
1582756286.9517279,149768,84.8237533569336
1582756297.8639836,149886,82.97779846191406
1582756302.588256,149937,92.25678253173828
1582756314.3390803,149999,86.76234436035156


==> plot_data/optimal_batch_loss_line_search/pal_train_loss.csv <==
Wall time,Step,Value
1582740031.304725,0,2.5231852531433105
1582740073.3148632,1,1.7913841009140015
1582740111.1823406,2,1.4320253133773804
1582740148.6272762,3,1.2592518329620361
1582740186.2153172,4,1.1400415897369385
1582740224.0295608,5,1.0497881174087524
1582740261.8210723,6,0.9580980539321899
1582740299.548388,7,0.885727047920227
1582740337.4028327,8,0.8214359879493713
1582740374.4709697,9,0.76778244972229
1582740411.5739129,10,0.7147917747497559
1582740449.5091891,11,0.679741382598877
1582740487.306041,12,0.6486602425575256
1582740525.2485075,13,0.6183288097381592
1582740563.2923236,14,0.5881094336509705
1582740601.225197,15,0.5613698363304138
1582740639.1869755,16,0.5421800017356873
1582740677.0843165,17,0.5190253257751465
1582740714.9160745,18,0.5029090046882629
1582740752.8907106,19,0.4863573908805847
1582740790.904999,20,0.47512173652648926
1582740828.7677555,21,0.4532570540904999
1582740866.9134243,22,0.439931184053421
1582740904.7882543,23,0.4267236888408661
1582740942.6376178,24,0.41777122020721436
1582740980.7186072,25,0.4064602255821228
1582741018.7551916,26,0.3972758650779724
1582741056.6906176,27,0.3821045756340027
1582741094.6528077,28,0.37602657079696655
1582741132.6525693,29,0.3631143867969513
1582741170.4980328,30,0.35557469725608826
1582741208.2152994,31,0.3517758846282959
1582741245.188943,32,0.3394474983215332
1582741282.4278474,33,0.33825695514678955
1582741320.2417717,34,0.3303123414516449
1582741357.9683754,35,0.3234173357486725
1582741395.7749672,36,0.3182021975517273
1582741433.6119983,37,0.3122114837169647
1582741471.4595802,38,0.30275678634643555
1582741509.605326,39,0.3010134696960449
1582741547.636701,40,0.2936456799507141
1582741585.5892704,41,0.2892325818538666
1582741623.524363,42,0.2823827564716339
1582741661.6149,43,0.28211915493011475
1582741699.6013942,44,0.27714017033576965
1582741737.4611015,45,0.27709633111953735
1582741775.2466142,46,0.27175188064575195
1582741813.0262518,47,0.2646505534648895
1582741851.1468973,48,0.2641225755214691
1582741889.2682595,49,0.26025182008743286
1582741927.4473717,50,0.2556391954421997
1582741965.4742348,51,0.2521258592605591
1582742003.5833693,52,0.25050753355026245
1582742041.6487694,53,0.24620118737220764
1582742078.9664772,54,0.24454541504383087
1582742116.1983213,55,0.2422953099012375
1582742154.0105133,56,0.23610025644302368
1582742192.3400867,57,0.23857787251472473
1582742230.3588223,58,0.2344585806131363
1582742268.2932746,59,0.23222175240516663
1582742306.1646063,60,0.23218436539173126
1582742344.0953214,61,0.22727684676647186
1582742382.0716457,62,0.22358669340610504
1582742420.034173,63,0.22009573876857758
1582742458.0587122,64,0.2213752716779709
1582742496.1041174,65,0.2209809422492981
1582742533.9983718,66,0.2153157740831375
1582742572.0253758,67,0.21666833758354187
1582742610.0891836,68,0.21162913739681244
1582742648.1614377,69,0.21286983788013458
1582742686.1031911,70,0.209628164768219
1582742724.2179482,71,0.2086610049009323
1582742762.3115199,72,0.20486944913864136
1582742800.508157,73,0.20752473175525665
1582742838.5618536,74,0.2047022134065628
1582742876.4717565,75,0.2023012787103653
1582742914.4881146,76,0.20129920542240143
1582742951.5808456,77,0.1985161304473877
1582742988.934021,78,0.19825632870197296
1582743026.9784365,79,0.19848287105560303
1582743065.128492,80,0.195142924785614
1582743103.1966622,81,0.1937926560640335
1582743141.1771145,82,0.19393512606620789
1582743179.320956,83,0.19233472645282745
1582743217.3717911,84,0.1917887181043625
1582743255.4752045,85,0.1898166686296463
1582743293.5320039,86,0.18864426016807556
1582743331.53425,87,0.18800470232963562
1582743369.6961956,88,0.18315939605236053
1582743407.7198563,89,0.185522198677063
1582743445.8584993,90,0.1869712918996811
1582743483.9960108,91,0.1848541498184204
1582743522.1129887,92,0.18416036665439606
1582743560.0716507,93,0.182206928730011
1582743598.1450055,94,0.18042485415935516
1582743636.138965,95,0.18312177062034607
1582743674.141318,96,0.18121099472045898
1582743712.1063142,97,0.17727349698543549
1582743750.271651,98,0.17876113951206207
1582743787.7896297,99,0.1773640513420105
1582743825.1166365,100,0.1749759316444397
1582743862.7061107,101,0.1744976043701172
1582743900.7390845,102,0.17445874214172363
1582743938.8653471,103,0.17474272847175598
1582743977.0231009,104,0.17318782210350037
1582744015.1893203,105,0.1738256961107254
1582744053.2876523,106,0.17492789030075073
1582744091.4288294,107,0.171612948179245
1582744129.4735696,108,0.16946625709533691
1582744167.7684197,109,0.16897697746753693
1582744205.880804,110,0.16920360922813416
1582744243.960651,111,0.1661975383758545
1582744282.1394155,112,0.1687001883983612
1582744320.3126724,113,0.16667293012142181
1582744358.3680418,114,0.16968171298503876
1582744396.6058888,115,0.1661466509103775
1582744434.9097133,116,0.16461452841758728
1582744473.1469486,117,0.16461260616779327
1582744511.3368165,118,0.1646859347820282
1582744549.6248007,119,0.16164733469486237
1582744587.9242277,120,0.16081085801124573
1582744625.8577032,121,0.1623583734035492
1582744663.01554,122,0.16080214083194733
1582744700.629364,123,0.16208168864250183
1582744738.8516312,124,0.1599452942609787
1582744777.0281947,125,0.15942156314849854
1582744815.2280602,126,0.1596793234348297
1582744853.3762512,127,0.15913987159729004
1582744891.570833,128,0.16068066656589508
1582744929.7123377,129,0.1580979973077774
1582744967.8355997,130,0.15649177134037018
1582745005.998099,131,0.15718035399913788
1582745044.078897,132,0.15673603117465973
1582745082.3621235,133,0.15633200109004974
1582745120.3897495,134,0.15531930327415466
1582745158.4371822,135,0.1585000902414322
1582745196.6073537,136,0.15434320271015167
1582745234.9171948,137,0.1535949856042862
1582745272.8686466,138,0.15260156989097595
1582745311.092627,139,0.15417145192623138
1582745349.321503,140,0.15364624559879303
1582745387.4589214,141,0.1523561328649521
1582745425.5705235,142,0.1526803821325302
1582745463.814473,143,0.14988519251346588
1582745501.4651144,144,0.15192857384681702
1582745538.9707355,145,0.1519651859998703
1582745576.8916173,146,0.15147298574447632
1582745615.1354382,147,0.1487892121076584
1582745653.2727184,148,0.15021826326847076
1582745691.5366101,149,0.14924365282058716
1582745729.830751,150,0.15117760002613068
1582745767.9903111,151,0.14859962463378906
1582745806.1314607,152,0.14684472978115082
1582745844.256241,153,0.14751307666301727
1582745882.6188529,154,0.14595496654510498
1582745920.848996,155,0.1473352164030075
1582745958.949818,156,0.1478748619556427
1582745997.119825,157,0.14363841712474823
1582746035.1567202,158,0.14559270441532135
1582746073.3866436,159,0.14560644328594208
1582746111.6771514,160,0.14483384788036346
1582746149.8892412,161,0.14456050097942352
1582746188.0446427,162,0.14521090686321259
1582746226.247443,163,0.14514891803264618
1582746264.3762631,164,0.14624807238578796
1582746302.7069795,165,0.1441882699728012
1582746340.5925112,166,0.14416813850402832
1582746378.0542767,167,0.14410167932510376
1582746415.6367037,168,0.14311859011650085
1582746453.6576812,169,0.1424427479505539
1582746491.9417937,170,0.1410743147134781
1582746530.1771867,171,0.14189748466014862
1582746568.5338984,172,0.14230063557624817
1582746606.5936227,173,0.1396474540233612
1582746644.7936554,174,0.13807769119739532
1582746683.0966127,175,0.143153116106987
1582746721.3280005,176,0.1423913538455963
1582746759.7011178,177,0.14114569127559662
1582746797.8842428,178,0.14123129844665527
1582746836.2706034,179,0.13756974041461945
1582746874.4572098,180,0.1395782083272934
1582746912.6804597,181,0.1381855309009552
1582746950.8654723,182,0.13830746710300446
1582746989.1981714,183,0.13865986466407776
1582747027.456029,184,0.13620956242084503
1582747065.6567419,185,0.1375991851091385
1582747103.7698855,186,0.13956864178180695
1582747141.864307,187,0.13694117963314056
1582747180.0822973,188,0.13751742243766785
1582747217.4929845,189,0.1360561102628708
1582747254.8897755,190,0.13779079914093018
1582747292.9975593,191,0.13572128117084503
1582747331.3012466,192,0.1375436782836914
1582747369.4972432,193,0.13372594118118286
1582747407.6647186,194,0.13496987521648407
1582747445.9321098,195,0.13539186120033264
1582747483.9660587,196,0.13544411957263947
1582747522.2537637,197,0.13545174896717072
1582747560.392043,198,0.13462473452091217
1582747598.7385552,199,0.13439176976680756
1582747636.9520538,200,0.1322181671857834
1582747675.3818705,201,0.1330574005842209
1582747713.5792024,202,0.13368618488311768
1582747752.0372508,203,0.13041654229164124
1582747790.2520921,204,0.13268516957759857
1582747828.503597,205,0.13276523351669312
1582747866.8027167,206,0.1317007839679718
1582747905.2456489,207,0.13197244703769684
1582747943.5842319,208,0.13152602314949036
1582747981.9137163,209,0.12973186373710632
1582748020.245013,210,0.13130603730678558
1582748058.237772,211,0.13204072415828705
1582748095.6247072,212,0.12877309322357178
1582748133.666099,213,0.12836502492427826
1582748171.893935,214,0.12911735475063324
1582748210.345538,215,0.12938307225704193
1582748248.613043,216,0.12848694622516632
1582748286.8988729,217,0.131305530667305
1582748325.1319146,218,0.12841399013996124
1582748363.4939718,219,0.12818558514118195
1582748401.7627115,220,0.1290195733308792
1582748440.1071332,221,0.12849296629428864
1582748478.18502,222,0.12753967940807343
1582748516.6002588,223,0.12838177382946014
1582748554.6554587,224,0.128206267952919
1582748592.9823487,225,0.12703020870685577
1582748631.0279806,226,0.12814505398273468
1582748669.2708497,227,0.1257321983575821
1582748707.3660257,228,0.12559176981449127
1582748745.6906068,229,0.12460366636514664
1582748784.035614,230,0.12565582990646362
1582748822.2939494,231,0.12513580918312073
1582748860.4913313,232,0.12441559135913849
1582748898.6671438,233,0.12491749972105026
1582748936.0969138,234,0.12444116920232773
1582748973.6742477,235,0.12355848401784897
1582749011.8483684,236,0.12255865335464478
1582749050.2092083,237,0.12375058978796005
1582749088.4048386,238,0.12360835820436478
1582749126.9548335,239,0.12232183665037155
1582749165.220841,240,0.1235668733716011
1582749203.4513104,241,0.12448923289775848
1582749241.9300084,242,0.12368222326040268
1582749280.2960675,243,0.12312781065702438
1582749318.8625693,244,0.12225412577390671
1582749357.1955702,245,0.12053122371435165
1582749395.518195,246,0.12299208343029022
1582749433.7104392,247,0.11999673396348953
1582749472.06398,248,0.12082071602344513
1582749510.2588437,249,0.1217709556221962
1582749548.6053739,250,0.1203378364443779
1582749586.8787913,251,0.1208849623799324
1582749625.1768322,252,0.12004353106021881
1582749663.4627094,253,0.12044195830821991
1582749701.649455,254,0.11965971440076828
1582749740.0198927,255,0.12011639028787613
1582749777.81512,256,0.11991573125123978
1582749815.1695895,257,0.11775480210781097
1582749853.272742,258,0.12054592370986938
1582749891.514601,259,0.11939577758312225
1582749929.7817206,260,0.11875005066394806
1582749968.0926218,261,0.11724133789539337
1582750006.4247,262,0.11661110073328018
1582750044.6633027,263,0.11767445504665375
1582750082.9229512,264,0.11794620752334595
1582750121.278531,265,0.11715657263994217
1582750159.4726157,266,0.11793112009763718
1582750198.0215633,267,0.11830750852823257
1582750236.3737438,268,0.11661986261606216
1582750274.692992,269,0.1167869046330452
1582750313.0711062,270,0.11573567241430283
1582750351.4784222,271,0.11567868292331696
1582750389.7850132,272,0.11484181880950928
1582750428.2419755,273,0.11521729826927185
1582750466.6438417,274,0.11678870022296906
1582750505.0253456,275,0.11702211946249008
1582750543.3819702,276,0.11623835563659668
1582750581.8192413,277,0.11348998546600342
1582750619.686136,278,0.11177526414394379
1582750657.5150099,279,0.1149851456284523
1582750695.396358,280,0.1120724156498909
1582750733.7063997,281,0.11266965419054031
1582750772.0203676,282,0.11303707212209702
1582750810.3118098,283,0.11386007815599442
1582750848.5615575,284,0.11509673297405243
1582750886.9359772,285,0.11485562473535538
1582750925.3008585,286,0.1123165711760521
1582750963.5671759,287,0.11248420923948288
1582751001.9300613,288,0.11425655335187912
1582751040.3718443,289,0.11155422776937485
1582751078.762411,290,0.11251603811979294
1582751117.094669,291,0.11119452118873596
1582751155.5052488,292,0.11077398806810379
1582751193.9245687,293,0.11115144193172455
1582751232.1672173,294,0.110718734562397
1582751270.6535668,295,0.10980429500341415
1582751309.0210123,296,0.1106114611029625
1582751347.4274511,297,0.11133377999067307
1582751385.6738424,298,0.10966985672712326
1582751424.18196,299,0.11196208000183105
1582751462.4827178,300,0.11041571944952011
1582751500.213309,301,0.11076845973730087
1582751537.927169,302,0.10927818715572357
1582751576.4776168,303,0.10752150416374207
1582751615.0021584,304,0.11093233525753021
1582751653.437978,305,0.10881497710943222
1582751691.8844786,306,0.1089564859867096
1582751730.4108388,307,0.10866013914346695
1582751768.8536162,308,0.10791650414466858
1582751807.288872,309,0.10866761207580566
1582751845.8783064,310,0.10724353045225143
1582751884.1381197,311,0.10666918754577637
1582751922.5799646,312,0.10640928894281387
1582751960.9006581,313,0.10661869496107101
1582751999.2887614,314,0.10803291201591492
1582752037.6863644,315,0.10644450783729553
1582752076.117231,316,0.10702729225158691
1582752114.5445416,317,0.10681527853012085
1582752152.9856257,318,0.10623718053102493
1582752191.45027,319,0.10615909844636917
1582752229.8282094,320,0.10451880842447281
1582752268.3925247,321,0.10550577938556671
1582752306.8543637,322,0.106066033244133
1582752344.65472,323,0.10375181585550308
1582752382.144887,324,0.10404974222183228
1582752420.4777582,325,0.10425049811601639
1582752459.0507205,326,0.10469995439052582
1582752497.5603106,327,0.10343588888645172
1582752535.9991767,328,0.10406923294067383
1582752574.6127136,329,0.10318474471569061
1582752613.0447993,330,0.10399407893419266
1582752651.6139758,331,0.10449310392141342
1582752690.0523515,332,0.10375234484672546
1582752728.6060944,333,0.10423804819583893
1582752767.0279143,334,0.10398170351982117
1582752805.3465037,335,0.10311105102300644
1582752843.785375,336,0.1031857505440712
1582752882.263296,337,0.10202381759881973
1582752920.8034182,338,0.10114440321922302
1582752959.390889,339,0.10151046514511108
1582752997.8516736,340,0.10297378152608871
1582753036.3728037,341,0.1011471152305603
1582753074.9093406,342,0.1001829132437706
1582753113.55492,343,0.10054491460323334
1582753151.9555674,344,0.10152490437030792
1582753189.8906558,345,0.10034887492656708
1582753227.4745936,346,0.09962321817874908
1582753265.688883,347,0.09936646372079849
1582753304.0156713,348,0.10040543228387833
1582753342.528417,349,0.10049398243427277
1582753380.960813,350,0.10020314157009125
1582753419.5032709,351,0.09974389523267746
1582753457.899024,352,0.09912844002246857
1582753496.5032763,353,0.10005725175142288
1582753534.8674617,354,0.10002628713846207
1582753573.358097,355,0.09798085689544678
1582753611.651132,356,0.09919506311416626
1582753650.1950123,357,0.09724277257919312
1582753688.7003872,358,0.09782711416482925
1582753727.256991,359,0.09747952967882156
1582753765.7673547,360,0.09736070781946182
1582753804.1986628,361,0.09984071552753448
1582753842.6775868,362,0.09816282242536545
1582753881.1832051,363,0.09694841504096985
1582753919.824861,364,0.09722019731998444
1582753958.202546,365,0.09817622601985931
1582753996.7355635,366,0.09727801382541656
1582754035.1448574,367,0.09768758714199066
1582754072.6638734,368,0.09681861847639084
1582754110.6255856,369,0.09844812750816345
1582754149.1918998,370,0.09552373737096786
1582754187.819866,371,0.09619998186826706
1582754226.2538908,372,0.09547025710344315
1582754264.784594,373,0.09473393112421036
1582754303.2443216,374,0.09366391599178314
1582754341.8955545,375,0.09607414156198502
1582754380.4334557,376,0.09541051089763641
1582754419.1707373,377,0.09569624811410904
1582754457.58872,378,0.09647265821695328
1582754496.0658383,379,0.09456365555524826
1582754534.5203574,380,0.09406481683254242
1582754573.1927507,381,0.09207697957754135
1582754611.6088583,382,0.09286140650510788
1582754650.0349088,383,0.09313581138849258
1582754688.3900692,384,0.0940689891576767
1582754726.8239017,385,0.09259684383869171
1582754765.3332093,386,0.09509807825088501
1582754803.8425329,387,0.09307572990655899
1582754842.4387746,388,0.09412982314825058
1582754880.8866665,389,0.09392846375703812
1582754918.506759,390,0.0934750884771347
1582754956.2340806,391,0.09235722571611404
1582754994.7769265,392,0.09205558151006699
1582755033.2151604,393,0.09352187812328339
1582755071.831078,394,0.09414733946323395
1582755110.362574,395,0.09207740426063538
1582755149.0092905,396,0.09013499319553375
1582755187.5885859,397,0.09029529243707657
1582755226.1399927,398,0.09205630421638489
1582755264.7586815,399,0.0914788767695427
1582755303.3348393,400,0.09204421192407608
1582755341.878202,401,0.08948483318090439
1582755380.475239,402,0.09026753902435303
1582755419.1008546,403,0.09143345057964325
1582755457.8031383,404,0.09043078869581223
1582755496.3712063,405,0.09032401442527771
1582755535.02329,406,0.08961520344018936
1582755573.3860734,407,0.08790893107652664
1582755611.8768363,408,0.0895233303308487
1582755650.386812,409,0.08838140964508057
1582755688.8931336,410,0.08800147473812103
1582755727.382047,411,0.08855325728654861
1582755765.3037508,412,0.08904165774583817
1582755802.9745142,413,0.0895247682929039
1582755841.3953586,414,0.08756168186664581
1582755879.8914418,415,0.08893770724534988
1582755918.3593166,416,0.08847015351057053
1582755956.901058,417,0.08867187052965164
1582755995.372219,418,0.088959701359272
1582756034.0155313,419,0.08701621741056442
1582756072.4931903,420,0.08931583911180496
1582756110.9783137,421,0.08793160319328308
1582756149.5287979,422,0.08652837574481964
1582756188.059041,423,0.08898960798978806
1582756226.539163,424,0.0878303125500679
1582756265.1098528,425,0.08792022615671158
1582756303.8668818,426,0.08663082122802734


==> plot_data/optimal_batch_loss_line_search_old/optimal_batch_line_search_angle1.csv <==
Wall time,Step,Value
1575630119.334024,42,90.03360748291016
1575630152.7417254,94,89.84798431396484
1575630199.6121929,167,90.10610961914062
1575630239.181605,229,90.0267333984375
1575630242.3552423,234,89.74130249023438
1575630255.813631,255,90.20304107666016
1575630267.2075634,273,90.00128936767578
1575630289.6838927,308,90.0009765625
1575630290.9269953,310,90.00048065185547
1575630296.114133,318,90.00287628173828
1575630401.162578,474,90.01072692871094
1575630440.762922,536,89.922607421875
1575630467.9347494,579,89.98572540283203
1575630472.2668746,586,90.02417755126953
1575630502.9802604,634,92.03389739990234
1575630511.316014,647,89.99855041503906
1575630554.2035182,714,90.07615661621094
1575630559.294018,722,91.25730895996094
1575630614.1112351,808,89.99967956542969
1575630631.8269825,836,89.9840087890625
1575630750.0445096,1014,90.01494598388672
1575630783.2966802,1066,89.91427612304688
1575630807.4131217,1104,89.95319366455078
1575630855.574868,1180,90.0195541381836
1575630907.2398598,1261,92.29889678955078
1575630942.1683962,1316,90.0126953125
1575630944.0796776,1319,90.09461212158203
1575630953.0513875,1333,91.646240234375
1575630955.5388281,1337,90.05243682861328
1575630991.0457814,1385,90.2015151977539
1575630995.5878372,1392,89.99932098388672
1575631023.254066,1436,90.05281829833984
1575631096.6550217,1552,90.01368713378906
1575631184.2885163,1691,90.01043701171875
1575631211.7279735,1734,90.00082397460938
1575631213.5571651,1737,89.98741149902344
1575631286.0615835,1844,91.18456268310547
1575631307.0771368,1877,90.01382446289062
1575631332.2858248,1917,90.01914978027344
1575631407.0198474,2036,90.02202606201172
1575631444.5045128,2096,90.01177215576172
1575631509.1603088,2199,90.22081756591797
1575631553.5509176,2262,90.07329559326172
1575631581.7901962,2307,90.03634643554688
1575631633.015784,2389,90.00642395019531
1575631662.2926276,2436,89.8431625366211
1575631672.7981083,2453,90.02263641357422
1575631674.0740302,2455,90.02008056640625
1575631692.7274067,2485,89.99827575683594
1575631693.3371994,2486,90.17677307128906
1575631701.0150502,2498,89.99089050292969
1575631704.1066198,2503,89.96345520019531
1575631722.287295,2532,89.99942016601562
1575631817.1971486,2685,90.02216339111328
1575631856.0824275,2740,89.99922943115234
1575631996.487865,2967,90.02920532226562
1575632040.1813397,3038,90.3414306640625
1575632121.039068,3161,91.09181213378906
1575632164.2842221,3230,90.03910064697266
1575632174.103583,3246,90.00733947753906
1575632174.7040412,3247,90.42119598388672
1575632210.3764243,3305,89.98439025878906
1575632318.3364415,3480,90.54662322998047
1575632408.0620847,3618,89.98487091064453
1575632409.3317142,3620,90.01417541503906
1575632440.1029758,3670,89.9767074584961
1575632483.474303,3741,90.00138092041016
1575632528.1525455,3814,90.44598388671875
1575632532.4340038,3821,90.00045776367188
1575632597.483095,3928,90.19969940185547
1575632614.5109127,3956,89.99681091308594
1575632663.363694,4036,90.01657104492188
1575632706.209976,4098,90.03339385986328
1575632766.630605,4196,90.32209014892578
1575632788.3199809,4232,89.9786148071289
1575632840.53778,4317,91.40434265136719
1575632892.2086704,4400,90.96597290039062
1575632948.447183,4492,90.1917953491211
1575632963.8296504,4509,90.63668060302734
1575633058.5267138,4664,90.01453399658203
1575633061.0179105,4668,90.21196746826172
1575633065.9885197,4676,90.66232299804688
1575633133.9790726,4788,89.9945068359375
1575633142.4434545,4802,90.04764556884766
1575633197.960317,4894,90.06846618652344
1575633249.8060262,4971,90.5326919555664
1575633332.2512088,5106,90.11241912841797
1575633349.15129,5134,89.95462799072266
1575633477.4196866,5345,90.002685546875
1575633485.9784892,5359,90.725830078125
1575633528.2072031,5420,89.9232406616211
1575633605.9739716,5549,90.10352325439453
1575633684.9344647,5679,90.03913879394531
1575633711.8129902,5723,90.12531280517578
1575633764.2967956,5808,90.06996154785156
1575633803.2406306,5864,89.9527816772461
1575633807.4310033,5871,90.23059844970703
1575633828.828371,5907,90.03326416015625
1575633879.2066498,5990,90.00959777832031
1575634006.716163,6200,89.9869613647461
1575634018.119899,6219,90.05686950683594
1575634060.5848505,6289,89.99700927734375
1575634118.3283784,6376,90.02967834472656
1575634238.6836283,6574,90.03272247314453
1575634256.2443736,6603,89.97675323486328
1575634314.4384153,6699,90.0002212524414
1575634321.6209817,6711,90.08712005615234
1575634413.2064893,6854,90.00012969970703
1575634481.2893927,6966,90.03201293945312
1575634570.5942092,7114,90.03595733642578
1575634595.6655807,7155,89.97837829589844
1575634737.2930696,7382,90.1302719116211
1575634784.2892566,7460,90.03864288330078
1575634786.1203716,7463,90.75457000732422
1575634795.1546028,7478,89.99424743652344
1575634814.7095282,7511,89.9944839477539
1575634986.9533155,7788,90.00263214111328
1575634993.0749798,7798,89.96849822998047
1575635014.3112242,7833,90.00704956054688
1575635109.7689548,7991,90.0453872680664
1575635154.9164,8066,89.93840789794922
1575635228.596682,8180,90.02066040039062
1575635252.6051302,8221,90.0510025024414
1575635338.4806092,8363,90.07169342041016
1575635341.4213872,8368,89.98162841796875
1575635346.926488,8377,90.2804183959961
1575635419.916994,8498,90.10917663574219
1575635425.7326334,8508,90.05422973632812
1575635486.09772,8601,89.99343872070312
1575635652.258518,8878,89.99510955810547
1575635669.7117524,8907,90.0109634399414
1575635682.5461688,8928,90.01605224609375
1575635686.8688772,8935,90.0760269165039
1575635721.3783953,8993,89.98818969726562
1575635888.0352623,9260,90.01073455810547
1575636017.82688,9468,90.06863403320312
1575636069.2723606,9554,90.28575134277344
1575636077.1888337,9567,90.0241470336914
1575636144.6844895,9680,89.90155029296875
1575636155.6096094,9698,90.10469055175781
1575636243.249072,9843,90.31886291503906
1575636286.9530697,9907,90.79130554199219
1575636392.5345545,10084,90.44559478759766
1575636507.4037988,10276,90.04737854003906
1575636511.2490091,10283,90.01608276367188
1575636586.2178671,10399,90.022705078125
1575636633.690399,10479,90.2208480834961
1575636659.6458263,10522,91.46109771728516
1575636711.3498855,10607,90.88408660888672
1575636738.7902088,10654,90.0926513671875
1575636773.1623418,10711,89.99686431884766
1575636800.9108868,10757,90.2582778930664
1575636801.5263126,10758,90.0347671508789
1575636814.5585945,10780,90.05267333984375
1575636861.7784224,10850,90.15534973144531
1575636892.4664397,10902,90.08073425292969
1575636894.0972056,10905,90.11302947998047
1575636917.2423325,10943,90.0352783203125
1575636931.0834956,10966,90.00033569335938
1575636935.9492385,10974,90.09024810791016
1575636963.1082268,11020,90.76678466796875
1575637011.8021202,11102,90.0009994506836
1575637022.982992,11121,90.01587677001953
1575637068.985471,11198,90.03292846679688
1575637206.1590915,11419,89.64627838134766
1575637237.893937,11472,89.98055267333984
1575637249.9770186,11492,90.0606460571289
1575637268.343635,11523,89.98908996582031
1575637273.7449405,11532,90.01405334472656
1575637293.8069673,11566,89.99201965332031
1575637342.5247376,11648,90.02397918701172
1575637364.6662884,11685,89.99818420410156
1575637413.4514763,11759,90.03436279296875
1575637538.8959687,11969,90.1516342163086
1575637541.8524177,11974,90.039794921875
1575637563.2495053,12010,90.0516128540039
1575637639.73801,12138,89.97026062011719
1575637660.1431296,12164,89.9931411743164
1575637734.3607678,12290,90.04584503173828
1575637966.8633463,12671,90.05412292480469
1575638089.346769,12877,90.07832336425781
1575638126.388862,12939,90.0324935913086
1575638172.5005145,13017,90.02210235595703
1575638182.641066,13034,90.30900573730469
1575638203.5695572,13061,90.00333404541016
1575638216.037236,13082,90.01502990722656
1575638223.310843,13094,90.00311279296875
1575638232.376142,13109,90.04966735839844
1575638406.4126565,13402,90.02609252929688
1575638472.8912723,13504,90.00175476074219
1575638498.168879,13546,90.01449584960938
1575638527.6979313,13597,90.0498275756836
1575638541.3222096,13620,90.00727081298828
1575638576.28867,13679,90.03077697753906
1575638654.028325,13810,90.0538330078125
1575638697.935888,13884,90.03643035888672
1575638818.8449366,14080,90.01644897460938
1575638902.7690203,14221,90.0750503540039
1575638946.088252,14294,90.02235412597656
1575638961.657507,14320,90.06016540527344
1575638972.504118,14338,90.05902099609375
1575639007.755792,14397,90.16083526611328
1575639042.9519768,14447,90.02442932128906
1575639152.9337935,14632,90.27125549316406
1575639156.5426588,14638,90.05608367919922
1575639174.832908,14668,90.0224609375
1575639180.267737,14677,90.07476043701172
1575639186.182116,14687,90.0729751586914
1575639240.4423792,14779,90.08247375488281
1575639245.934946,14788,90.04084014892578
1575639258.20328,14809,90.01466369628906
1575639301.275848,14873,89.99900817871094
1575639312.4862142,14892,89.99877166748047
1575639429.9581096,15090,90.01519012451172
1575639483.5141187,15180,90.04161834716797
1575639534.9189122,15266,90.12464904785156
1575639574.5807128,15324,90.0400161743164
1575639662.722497,15473,90.04681396484375
1575639663.8878193,15475,90.02456665039062
1575639682.8954632,15507,90.04926300048828
1575639701.6071022,15538,90.32695770263672
1575639821.4364395,15740,90.02294158935547
1575639841.0164704,15764,89.98827362060547
1575639977.3127854,15993,90.00625610351562
1575640037.8649614,16095,90.02316284179688
1575640050.2948303,16116,90.00753021240234
1575640133.6053672,16249,90.0439453125
1575640175.5895343,16321,90.06272888183594
1575640188.0542471,16343,90.0075912475586
1575640225.1613882,16406,90.0323715209961
1575640283.6326041,16505,90.10366821289062
1575640403.1616724,16697,89.94969177246094
1575640469.7072227,16809,90.00704956054688
1575640497.7859738,16857,90.02545928955078
1575640523.1128182,16899,90.05714416503906
1575640622.0854197,17066,89.96290588378906
1575640640.252723,17097,90.25697326660156
1575640728.7331438,17239,90.00914001464844
1575640759.9358335,17292,90.03089904785156
1575640775.0945165,17317,90.00738525390625
1575640788.2704346,17339,90.00629425048828
1575640850.271939,17444,89.97992706298828
1575640909.9479735,17543,90.03130340576172
1575640923.3795726,17557,90.12751770019531
1575640940.8656464,17586,90.06749725341797
1575640945.7206316,17594,90.0362319946289
1575640962.665229,17623,89.99493408203125
1575641020.4671488,17722,90.19456481933594
1575641158.1711273,17953,90.01927185058594
1575641202.1444879,18018,90.83252716064453
1575641230.226842,18065,90.01520538330078
1575641347.341153,18264,90.05200958251953
1575641379.2492783,18318,90.04981994628906
1575641463.022005,18451,89.9168930053711
1575641463.5869937,18452,90.02344512939453
1575641545.7599118,18592,90.2929458618164
1575641696.3583992,18845,90.03056335449219
1575641768.7490833,18958,89.99346923828125
1575641861.6792552,19116,90.0125503540039
1575641893.2391622,19169,89.96737670898438
1575641952.9199245,19271,90.00492858886719
1575642111.7447965,19531,89.93637084960938
1575642175.9147382,19640,90.06024932861328
1575642184.1303225,19654,89.98835754394531
1575642230.1534626,19731,89.97554779052734
1575642302.9142368,19846,89.98876190185547
1575642356.6510239,19938,90.03824615478516
1575642390.5137465,19995,90.08583068847656
1575642413.6852505,20035,90.0604019165039
1575642424.5347655,20053,90.6556167602539
1575642429.7805057,20062,89.98373413085938
1575642474.6502194,20138,90.00498962402344
1575642537.1026068,20244,89.98478698730469
1575642538.803465,20247,90.15505981445312
1575642546.8227527,20252,90.02572631835938
1575642588.8904254,20323,89.97953796386719
1575642657.476273,20440,90.26390838623047
1575642684.1617916,20485,90.09996032714844
1575642716.7882848,20539,90.01156616210938
1575642717.3785524,20540,90.64278411865234
1575642730.3733618,20562,89.9891586303711
1575642739.8199387,20578,89.94857025146484
1575642863.2097325,20779,89.9954833984375
1575642864.9594579,20782,89.98575592041016
1575642893.51741,20831,90.212890625
1575642907.5475428,20855,90.0122299194336
1575643039.1862423,21080,90.0436019897461
1575643077.1560407,21144,90.0274658203125
1575643120.3227801,21209,90.10027313232422
1575643133.7759762,21232,90.07782745361328
1575643182.8453166,21316,90.09846496582031
1575643184.583974,21319,90.03697967529297
1575643187.6035702,21324,90.08153533935547
1575643227.1818132,21391,90.04438781738281
1575643237.919902,21409,90.05686950683594
1575643305.439327,21523,90.08983612060547
1575643403.129499,21681,90.2312240600586
1575643469.8190775,21795,90.05992126464844
1575643484.8697455,21821,90.07687377929688
1575643497.0879016,21842,90.36603546142578
1575643500.6421244,21848,90.02045440673828
1575643593.3008492,22006,90.00790405273438
1575643740.558818,22245,90.01068115234375
1575643767.8536904,22292,90.05268096923828
1575643790.7153137,22330,90.16154479980469
1575643807.3366044,22358,90.1531753540039
1575643874.8906863,22472,89.98046112060547
1575643922.292999,22544,90.00515747070312
1575644053.9022386,22765,90.0638427734375
1575644097.5832076,22840,91.26255798339844
1575644150.3055649,22930,90.01461791992188
1575644277.1378498,23138,90.0050277709961
1575644283.2555456,23148,89.98761749267578
1575644303.3773224,23182,90.21900177001953
1575644309.6694787,23192,89.97737884521484
1575644325.0792708,23218,90.01408386230469
1575644351.5461361,23263,90.048583984375
1575644365.0896611,23286,90.00995635986328
1575644409.1188881,23361,90.03630065917969
1575644453.1753407,23427,90.37825012207031
1575644520.0153174,23540,90.01717376708984
1575644596.203882,23670,90.17097473144531
1575644602.8493571,23681,90.32913208007812
1575644614.8113887,23701,89.96943664550781
1575644759.3971198,23938,90.18692779541016
1575644843.9121103,24079,90.02670288085938
1575644867.5377588,24118,89.98179626464844
1575644884.370418,24147,90.07759857177734
1575644935.2615566,24234,90.03479766845703
1575644964.0763922,24282,90.0444564819336
1575644965.3392043,24284,90.05501556396484
1575644992.7849627,24322,90.54771423339844
1575645006.4452596,24345,89.90255737304688
1575645130.2633512,24557,90.02308654785156
1575645167.5905135,24621,89.99553680419922
1575645225.5050464,24719,90.17202758789062
1575645230.194684,24727,89.9987564086914
1575645337.7306416,24901,90.12223815917969
1575645357.677718,24934,90.108642578125
1575645400.8058205,25008,90.63908386230469
1575645423.6539278,25047,90.01278686523438
1575645474.1118863,25133,90.00336456298828
1575645536.1009917,25231,90.0040054321289
1575645548.8210123,25253,90.02873229980469
1575645595.312672,25332,90.01689910888672
1575645629.7581933,25391,90.01050567626953
1575645697.578646,25505,90.05023193359375
1575645706.5462735,25520,90.74260711669922
1575645753.5861557,25599,90.022216796875
1575645810.7248385,25686,89.98237609863281
1575645884.1204226,25812,90.1020278930664
1575645904.6730242,25847,90.03899383544922
1575645947.7985463,25921,90.01145935058594
1575646032.9981194,26066,90.04024505615234
1575646047.5034106,26091,90.04569244384766
1575646089.7488348,26155,90.09884643554688
1575646097.8773427,26169,90.07122039794922
1575646170.7379253,26292,90.16145324707031
1575646177.163518,26303,90.07987976074219
1575646236.0315218,26403,90.0755615234375
1575646274.5337033,26470,90.10856628417969
1575646470.456319,26797,90.10005187988281
1575646471.0917141,26798,90.03318786621094
1575646488.4439464,26827,89.99375915527344
1575646489.6454155,26829,90.02312469482422
1575646547.836847,26928,90.09017181396484
1575646678.4986727,27142,90.05977630615234
1575646682.0579357,27148,90.00923156738281
1575646685.6563783,27154,90.14080047607422
1575646688.1475554,27158,90.6300048828125
1575646688.7607412,27159,90.27151489257812
1575646757.0530643,27274,90.0929183959961
1575646898.2401433,27505,90.03392791748047
1575646955.0143127,27603,89.99419403076172
1575646960.9302113,27613,90.16771697998047
1575646964.952785,27620,90.32299041748047
1575646975.495853,27638,90.00430297851562
1575647035.5008073,27739,90.14562225341797
1575647085.903782,27825,90.02506256103516
1575647144.7860677,27916,90.03389739990234
1575647164.8500102,27950,90.09757232666016
1575647175.5472517,27968,90.00235748291016
1575647341.243873,28251,90.03953552246094
1575647381.5881114,28321,90.01087951660156
1575647456.1110005,28438,90.08565521240234
1575647463.7691557,28451,90.01937103271484
1575647517.7342036,28543,90.01122283935547
1575647534.5238237,28572,90.03352355957031
1575647557.8312666,28611,89.99102783203125
1575647773.3185108,28970,91.14100646972656
1575647788.315687,28996,90.02615356445312
1575647811.909344,29037,90.01246643066406
1575647826.7596593,29062,89.98897552490234
1575647836.3262274,29078,90.01382446289062
1575647908.3692698,29201,89.97502899169922
1575647949.991885,29263,90.07122802734375
1575648070.4928787,29471,90.00972747802734
1575648079.9597466,29487,90.0573501586914
1575648108.9913836,29537,90.05777740478516
1575648122.9803355,29561,90.05107879638672
1575648153.0079796,29611,90.11890411376953
1575648237.458002,29747,90.02396392822266
1575648283.7171335,29828,90.03578186035156
1575648284.2667282,29829,90.0051040649414
1575648384.844691,30000,90.11785125732422
1575648387.7926314,30005,90.0334701538086
1575648403.3561144,30031,90.00021362304688
1575648438.9488938,30092,90.30950164794922
1575648492.6737163,30174,89.98919677734375
1575648532.4668393,30243,90.02090454101562
1575648556.3149676,30284,91.09803009033203
1575648581.6099126,30327,90.03646087646484
1575648658.6188183,30459,90.07257843017578
1575648665.4051676,30470,90.84565734863281
1575648754.6496756,30612,90.3663101196289
1575648809.3776941,30706,89.94859313964844
1575648817.4388444,30720,89.9387435913086
1575648828.008984,30738,90.33289337158203
1575649049.8867817,31105,90.02188110351562
1575649224.3089821,31406,89.96978759765625
1575649246.152078,31443,90.00242614746094
1575649398.3313758,31696,90.04747772216797
1575649463.92738,31808,90.43997192382812
1575649501.596976,31873,90.04557037353516
1575649505.6505039,31880,89.99052429199219
1575649510.1953938,31888,90.03519439697266
1575649537.9656346,31936,90.03291320800781
1575649543.4622076,31945,90.01274871826172
1575649583.1858914,32004,90.05241394042969
1575649590.910691,32017,89.9865493774414
1575649681.70811,32174,90.37590789794922
1575649700.6156964,32207,90.06058502197266
1575649725.2572527,32249,90.22831726074219
1575649838.7207842,32435,90.0490951538086
1575649901.388039,32542,90.03831481933594
1575649967.6691494,32657,90.02381134033203
1575649996.3174698,32706,90.07640838623047
1575650029.0911167,32762,89.99628448486328
1575650111.8065023,32894,90.02891540527344
1575650116.333056,32902,90.0335922241211
1575650175.1675909,33002,90.00822448730469
1575650182.4795527,33014,90.00789642333984
1575650194.25893,33034,90.05818176269531
1575650262.7279742,33152,90.0128173828125
1575650278.2309601,33179,90.18941497802734
1575650279.2941039,33181,90.01161193847656
1575650331.869466,33271,91.36678314208984
1575650378.0295434,33341,90.11744689941406
1575650398.0892327,33375,89.97378540039062
1575650414.547044,33403,90.02326202392578
1575650494.6492488,33539,89.98936462402344
1575650548.5968807,33631,90.10518646240234
1575650604.957387,33728,89.99197387695312
1575650610.0157435,33737,90.05839538574219
1575650616.8043058,33749,90.03131103515625
1575650632.9012773,33768,90.01130676269531
1575650642.4698734,33785,90.03060913085938
1575650673.7815251,33839,90.04705810546875
1575650680.8998284,33851,90.06893157958984
1575650695.1160717,33876,89.96551513671875
1575650716.6183908,33913,90.0910415649414
1575650778.2179394,34017,90.0648193359375
1575650789.439817,34036,90.00536346435547
1575650820.099431,34089,89.98817443847656
1575650850.7948067,34141,90.0067138671875
1575650986.416622,34362,89.9581527709961
1575650998.9429226,34383,90.07527923583984
1575651030.6626189,34438,90.08069610595703
1575651081.4171865,34525,90.06999969482422
1575651082.0096197,34526,90.57184600830078
1575651104.2114902,34564,90.0230941772461
1575651124.6019614,34599,90.02511596679688
1575651237.5358582,34783,90.03919982910156
1575651293.6548963,34878,90.27252197265625
1575651438.5899575,35115,90.02473449707031
1575651473.6441622,35177,90.0089340209961
1575651518.4973571,35254,90.0693588256836
1575651563.9771683,35333,90.18034362792969
1575651575.9779985,35354,90.28938293457031
1575651580.6720731,35362,90.02140045166016
1575651589.41363,35377,90.05278778076172
1575651650.0711522,35481,90.00434112548828
1575651651.35116,35483,89.88199615478516
1575651709.7134168,35573,90.43101501464844
1575651823.960163,35771,90.02555084228516
1575651827.9009402,35778,90.01378631591797
1575651866.9186409,35844,90.08517456054688
1575651869.7596939,35849,90.07147979736328
1575651930.021931,35953,90.05369567871094
1575651940.0172918,35970,90.02326202392578
1575651985.2258296,36037,90.02702331542969
1575652106.8378325,36246,90.0457763671875
1575652116.4642134,36262,90.0412826538086
1575652124.1092565,36275,90.14810943603516
1575652144.3627117,36310,89.9874496459961
1575652159.2049243,36336,90.01094818115234
1575652300.526839,36569,89.9978256225586
1575652335.6044526,36629,90.00531005859375
1575652353.0373678,36659,90.0190658569336
1575652364.5199723,36678,89.8637466430664
1575652417.0054421,36767,90.12330627441406
1575652447.4543343,36819,90.45512390136719
1575652465.2445166,36850,90.05410766601562
1575652503.5031512,36907,90.5321273803711
1575652588.4603727,37053,90.0177001953125
1575652656.1987739,37169,90.0434341430664
1575652675.6414423,37202,89.99600219726562
1575652829.141403,37455,90.01811981201172
1575652849.0808423,37489,90.30183410644531
1575653009.5208352,37764,90.02169036865234
1575653080.2318025,37876,90.11499786376953
1575653261.4171114,38192,90.30377960205078
1575653292.9400177,38247,90.1759262084961
1575653307.1153812,38262,89.9826889038086
1575653367.4064288,38365,90.00460052490234
1575653410.6101,38439,90.0667953491211
1575653419.3806393,38455,90.01242065429688
1575653425.4571826,38466,90.07333374023438
1575653445.3880017,38500,90.03935241699219
1575653492.010891,38580,89.97288513183594
1575653526.7490327,38641,90.05873107910156
1575653527.3419683,38642,90.68881225585938
1575653565.2846675,38700,90.09019470214844
1575653576.911697,38720,90.31354522705078
1575653646.780848,38840,90.31884002685547
1575653728.067687,38981,90.02603149414062
1575653741.6961086,39005,90.87149810791016
1575653820.8086202,39141,90.69718170166016
1575653882.5646377,39237,90.007568359375
1575653917.0025554,39296,90.24414825439453
1575653923.871427,39307,90.13623809814453
1575654089.6895316,39591,90.03484344482422
1575654159.581702,39702,89.97893524169922
1575654175.553615,39730,90.0135726928711
1575654205.0931356,39781,90.1103515625
1575654262.7075388,39878,90.02569580078125
1575654280.9872959,39909,90.02102661132812
1575654283.8794847,39914,90.17768859863281
1575654294.2368844,39931,89.99178314208984
1575654345.5531445,40020,90.04405975341797
1575654511.015852,40296,90.0002212524414
1575654622.7395947,40488,90.1006088256836
1575654635.0415335,40500,90.81028747558594
1575654721.3732257,40647,90.34675598144531
1575654727.3097467,40657,90.33935546875
1575654730.7444808,40663,90.30239868164062
1575654733.1104577,40667,90.52359771728516
1575654751.1743357,40698,90.04531860351562
1575654752.2898376,40700,90.14656066894531
1575654760.5067074,40714,90.0599594116211
1575654763.9602222,40720,90.09517669677734
1575654806.4659622,40793,90.0772933959961
1575654955.3411174,41040,90.05074310302734
1575655006.0493712,41128,91.08621215820312
1575655020.3754115,41154,90.04512023925781
1575655071.7532878,41244,90.0313720703125
1575655087.2152817,41271,90.90567016601562
1575655128.1015658,41341,90.023681640625
1575655172.749045,41409,89.96971130371094
1575655220.584161,41491,90.01448822021484
1575655248.9315803,41539,90.03467559814453
1575655258.2200646,41555,90.00646209716797
1575655387.8832428,41780,89.9849853515625
1575655446.370819,41871,89.9974594116211
1575655524.0360403,42006,90.06356048583984
1575655528.2791786,42013,90.08108520507812
1575655599.15196,42134,89.98970031738281
1575655612.8543372,42158,90.05850982666016
1575655626.4038532,42182,90.06649780273438
1575655663.0123847,42244,90.17373657226562
1575655723.3488998,42339,90.01859283447266
1575655787.9689782,42450,90.03148651123047
1575655798.3119218,42468,90.07437133789062
1575655920.4698224,42678,90.11345672607422
1575655982.867771,42776,90.17225646972656
1575656091.7943666,42964,90.0433349609375
1575656101.742132,42981,90.08451080322266
1575656125.5351183,43020,90.0040283203125
1575656280.8035157,43278,90.00959014892578
1575656395.815308,43474,90.07830047607422
1575656421.610913,43518,89.99566650390625
1575656442.2818708,43553,89.99594116210938
1575656473.3979156,43607,90.04676055908203
1575656491.9918177,43639,90.14311981201172
1575656537.708691,43711,90.0472183227539
1575656553.637822,43738,89.9967269897461
1575656555.9047937,43742,90.00383758544922
1575656579.718899,43783,89.99381256103516
1575656592.7977114,43805,90.05777740478516
1575656692.718096,43976,90.10172271728516
1575656695.1191819,43980,90.15425109863281
1575656702.989783,43993,90.04731750488281
1575656749.1837611,44073,90.0594253540039
1575656751.6797533,44077,90.04698944091797
1575656777.433297,44113,90.10044860839844
1575656827.2554877,44200,89.99303436279297
1575656831.2622526,44207,89.98251342773438
1575656857.3194644,44251,90.04959869384766
1575656887.6426482,44304,90.02226257324219
1575657054.8206625,44585,89.99242401123047
1575657089.3805668,44645,90.02483367919922
1575657138.073657,44729,90.5814437866211
1575657181.1288257,44802,90.10679626464844
1575657189.624745,44816,90.15101623535156
1575657275.2909513,44964,90.03902435302734
1575657292.276051,44994,90.00999450683594
1575657359.5935936,45104,90.08670806884766
1575657480.3068237,45310,90.0408935546875
1575657485.7557313,45319,90.03091430664062
1575657516.6726387,45372,90.01899719238281
1575657600.5487726,45507,90.10736083984375
1575657620.6266592,45543,90.08551025390625
1575657686.261515,45658,90.06625366210938
1575657789.8637817,45839,89.99723052978516
1575657809.883834,45874,90.04596710205078
1575657901.039161,46024,90.05887603759766
1575657906.0576735,46033,90.02271270751953
1575657939.2974288,46090,90.03390502929688
1575657958.2158914,46124,90.01998138427734
1575657984.8993797,46169,90.08854675292969
1575658005.7491164,46205,90.00536346435547
1575658072.2842057,46318,89.96001434326172
1575658081.5658996,46334,90.07771301269531
1575658132.0369794,46413,90.04253387451172
1575658181.3617496,46499,90.02542114257812
1575658297.4563031,46696,90.0198974609375
1575658598.200063,47198,90.4080810546875
1575658623.519127,47241,90.08299255371094
1575658663.0264382,47301,90.02175903320312
1575658674.4358253,47321,90.08920288085938
1575658689.6050735,47347,90.03443908691406
1575658741.184458,47437,89.9764404296875
1575658771.001352,47489,89.93583679199219
1575658806.757207,47549,89.99525451660156
1575658828.0872085,47585,90.10047149658203
1575658859.4723911,47638,90.01334381103516
1575658861.8596838,47642,90.03939056396484
1575658869.4577494,47655,90.10960388183594
1575658877.4354992,47669,90.03872680664062
1575658891.5334992,47693,90.09159088134766
1575658903.455169,47705,90.04248046875
1575658925.2723563,47744,90.2483139038086
1575658933.2532616,47758,90.01122283935547
1575659003.2472324,47882,90.02558135986328
1575659006.8583493,47888,90.26751708984375
1575659030.5108078,47929,90.0231704711914
1575659041.1712277,47947,89.96997833251953
1575659054.6716979,47970,90.00784301757812
1575659116.4998527,48076,90.04023742675781
1575659183.04789,48181,89.98124694824219
1575659192.4899418,48197,89.96669006347656
1575659209.7168102,48227,90.01039123535156
1575659375.5761218,48514,90.1380844116211
1575659380.2239356,48522,90.05570220947266
1575659459.4912217,48650,90.02735137939453
1575659570.4574802,48844,90.05979919433594
1575659649.7351518,48982,89.9881362915039
1575659822.4237292,49272,90.03671264648438
1575659854.4089644,49326,90.01483917236328
1575659868.2641032,49351,90.05558776855469
1575659939.4149413,49477,89.9409408569336
1575659990.5807579,49558,90.08489990234375
1575660025.4210546,49619,90.01654052734375
1575660036.7136776,49638,90.07218933105469
1575660254.4736335,50006,90.07579803466797
1575660283.1489894,50056,90.42930603027344
1575660336.622752,50149,90.03404235839844
1575660345.8097863,50165,89.99176788330078
1575660363.3569918,50195,90.02307891845703
1575660405.3060007,50268,90.05067443847656
1575660470.6526144,50382,90.23741149902344
1575660525.3240018,50470,89.98287963867188
1575660563.7263868,50538,90.25142669677734
1575660616.776651,50629,90.01797485351562
1575660617.9087794,50631,90.03754425048828
1575660621.2911925,50637,90.04434967041016
1575660726.5836673,50819,90.03044891357422
1575660823.0835662,50979,90.10629272460938
1575660843.2622392,51015,90.14745330810547
1575660911.9904325,51134,90.18160247802734
1575660965.0840137,51227,90.17303466796875
1575660997.1114292,51282,90.17932891845703
1575661037.582724,51342,90.0267333984375
1575661091.253596,51437,89.99883270263672
1575661274.1421168,51750,90.00054168701172
1575661299.2328694,51794,90.05880737304688
1575661301.5085962,51798,90.05064392089844
1575661306.1274521,51806,90.43408966064453
1575661391.1185153,51954,90.01973724365234
1575661418.278448,52001,90.00808715820312
1575661456.0469718,52067,90.03077697753906
1575661457.1975582,52069,90.01696014404297
1575661558.2036593,52237,90.02140808105469
1575661590.1248777,52292,90.03665161132812
1575661606.3226736,52320,90.01693725585938
1575661625.7805967,52353,90.0484390258789
1575661639.1937957,52377,89.99862670898438
1575661645.1340082,52387,89.9727554321289
1575661715.5959172,52510,90.004150390625
1575661725.5261743,52528,89.98988342285156
1575661789.2689636,52641,90.14216613769531
1575661818.025001,52682,90.0361557006836
1575661884.618492,52802,90.09201049804688
1575661945.296528,52906,90.09333801269531
1575661964.7490919,52939,89.98268127441406
1575662001.9252021,53003,90.01216125488281
1575662007.5594203,53013,90.0039291381836
1575662054.044115,53092,89.97509002685547
1575662067.953839,53107,90.0133056640625
1575662089.2554352,53144,90.00962829589844
1575662235.622713,53401,90.91534423828125
1575662240.60272,53409,90.04641723632812
1575662275.3981133,53468,90.31298065185547
1575662283.6890898,53482,89.93128204345703
1575662383.879719,53648,89.98223876953125
1575662415.5569701,53706,90.13126373291016
1575662419.7413375,53713,89.99507904052734
1575662421.9466264,53717,89.993896484375
1575662424.26028,53721,90.048583984375
1575662504.3740337,53862,90.05369567871094
1575662523.860427,53895,90.12037658691406
1575662530.2920997,53906,90.02474975585938
1575662601.3119605,54023,90.57777404785156
1575662628.584676,54072,90.46260833740234
1575662636.7515528,54087,90.0365982055664
1575662648.6448057,54108,90.13615417480469
1575662656.8123858,54123,90.47233581542969
1575662723.946596,54241,90.09225463867188
1575662797.5744104,54368,89.98814392089844
1575662859.5627084,54466,89.97799682617188
1575662931.2974956,54589,90.10037994384766
1575662951.6693506,54625,90.02328491210938
1575662964.1850245,54647,90.03094482421875
1575662989.7732427,54691,91.17565155029297
1575663006.5068898,54719,90.22090911865234
1575663057.741825,54807,90.09620666503906
1575663136.8733375,54937,90.04363250732422
1575663162.9451585,54982,90.0577163696289
1575663283.1888306,55193,90.00483703613281
1575663343.5004334,55299,90.01222229003906
1575663345.0981715,55302,89.97029876708984
1575663359.997767,55328,90.02123260498047
1575663383.5125053,55359,90.06177520751953
1575663486.266316,55538,90.0267562866211
1575663488.944106,55543,90.04569244384766
1575663493.033429,55551,90.11392211914062
1575663587.270741,55713,90.09574127197266
1575663617.5699427,55766,90.04953002929688
1575663635.0189009,55795,90.0242919921875
1575663683.3240771,55870,90.07416534423828
1575663735.9590688,55963,90.11627197265625
1575663737.702062,55966,90.81360626220703
1575663809.2279038,56091,90.10298919677734
1575663937.0269425,56304,90.04334259033203
1575663956.0529602,56337,90.0505142211914
1575663979.2126825,56379,90.02923583984375
1575664008.9190269,56432,90.28201293945312
1575664052.1226282,56507,90.03343200683594
1575664060.6008198,56521,90.25286865234375
1575664064.6783748,56528,89.93450927734375
1575664109.444929,56608,90.05203247070312
1575664216.6152182,56787,91.52860260009766
1575664236.0213966,56820,89.9994888305664
1575664256.1165118,56856,90.02586364746094
1575664338.1629326,56999,90.24969482421875
1575664359.3074663,57036,89.98834991455078
1575664478.9722252,57237,90.0053939819336
1575664492.210372,57261,90.01518249511719
1575664513.7153924,57299,90.00515747070312
1575664517.2350824,57305,90.01924896240234
1575664612.8258176,57469,90.30160522460938
1575664621.5947316,57484,89.95496368408203
1575664640.883426,57518,91.04801940917969
1575664784.4492483,57760,90.04356384277344
1575664848.192242,57870,90.06230926513672
1575664980.1156552,58090,89.9979248046875
1575665096.7195907,58295,90.0348129272461
1575665126.3442178,58346,89.96580505371094
1575665181.9453125,58440,90.05034637451172
1575665253.2481315,58556,90.05535888671875
1575665285.043336,58611,90.06544494628906
1575665302.6099458,58641,90.38056945800781
1575665304.9276772,58645,90.03677368164062
1575665346.0725005,58719,89.9577865600586
1575665361.3649063,58746,90.01187896728516
1575665371.197955,58763,89.98466491699219
1575665379.9276903,58778,89.98516082763672
1575665385.5959902,58788,90.02484130859375
1575665431.887473,58872,90.044677734375
1575665519.2771976,59014,90.11246490478516
1575665528.134955,59030,90.01091003417969
1575665531.5942652,59036,91.31739044189453
1575665660.9509149,59264,90.24679565429688
1575665689.099265,59311,89.99075317382812
1575665763.1293025,59432,90.101806640625
1575665845.4530895,59576,90.03375244140625
1575665872.3118422,59624,90.08898162841797
1575665881.4490147,59640,90.03856658935547
1575665898.9478753,59670,90.4767837524414
1575665927.6342382,59719,90.01460266113281
1575665938.023953,59737,90.05567169189453
1575665946.1956084,59751,90.0644302368164
1575666015.025467,59862,90.00138854980469
1575666030.401814,59889,90.04576873779297
1575666098.360836,60008,90.35264587402344
1575666142.196884,60086,89.99150848388672
1575666194.941161,60179,89.97388458251953
1575666198.434714,60185,89.98296356201172
1575666211.5501523,60207,90.02694702148438
1575666263.8899848,60297,90.00875091552734
1575666325.6363552,60398,90.00286102294922
1575666367.441982,60475,90.01599884033203
1575666382.8910642,60503,90.13101196289062
1575666437.1768074,60596,90.0643539428711
1575666460.7938426,60638,89.99742889404297
1575666479.479778,60671,90.15408325195312
1575666516.3251092,60736,90.01591491699219
1575666600.9176507,60871,90.03402709960938
1575666688.108108,61022,89.93621826171875
1575666747.1517208,61122,90.02156066894531
1575666801.1684957,61205,89.99603271484375
1575666841.1833618,61276,91.1373062133789
1575666897.3949447,61373,90.19841766357422
1575666904.2152677,61385,90.0605239868164
1575666920.0330882,61413,89.96943664550781
1575666934.7966158,61438,90.02363586425781
1575666990.049667,61534,90.01998138427734
1575667078.6111364,61680,90.07050323486328
1575667116.3490725,61747,89.96419525146484
1575667141.2441208,61792,89.99935913085938
1575667344.8751822,62139,90.07611846923828
1575667359.713173,62165,90.2422103881836
1575667390.790328,62219,89.9931411743164
1575667485.9597573,62384,89.97684478759766
1575667562.8754408,62516,90.18126678466797
1575667581.0773613,62547,90.10650634765625
1575667590.9513788,62555,90.05174255371094
1575667771.2904668,62874,90.03921508789062
1575667805.1778877,62933,89.99987030029297
1575667820.7919421,62961,91.08618927001953
1575667862.7305512,63024,89.95603942871094
1575667972.6626227,63220,90.05249786376953
1575668051.8139791,63358,90.22573852539062
1575668092.1159844,63428,90.43270111083984
1575668092.7303908,63429,90.4849624633789
1575668144.233615,63513,90.25
1575668201.5297325,63614,89.99089813232422
1575668231.9365344,63668,90.57190704345703
1575668233.5103707,63671,90.08258056640625
1575668296.9864357,63781,90.08972930908203
1575668326.3890333,63833,90.00875091552734
1575668344.3713794,63865,90.0349349975586
1575668420.465977,63988,89.98281860351562
1575668470.4176724,64081,90.18359375
1575668479.7847917,64098,90.19971466064453
1575668496.4416907,64129,90.02826690673828
1575668521.1072311,64173,89.94932556152344
1575668535.6071727,64199,90.01737213134766
1575668550.7637777,64225,90.10029602050781
1575668717.0551026,64511,90.20437622070312
1575668722.576653,64521,90.02947998046875
1575668723.6051447,64523,89.97181701660156
1575668815.9002767,64687,90.0185546875
1575668935.5334759,64887,90.44317626953125
1575668936.6349509,64889,90.04015350341797
1575668993.104857,64989,90.007080078125
1575668999.370001,65000,90.02108001708984
1575669014.5859478,65028,89.97281646728516
1575669029.0893345,65054,90.15886688232422
1575669138.3135347,65245,89.9617691040039
1575669159.3759859,65274,89.92033386230469
1575669169.2487206,65292,90.02788543701172
1575669201.1861634,65350,90.01173400878906
1575669215.1473525,65375,90.11121368408203
1575669258.0718238,65450,90.064697265625
1575669275.4246192,65481,90.11528778076172
1575669287.9117045,65502,90.03215026855469
1575669302.748561,65527,90.02540588378906
1575669345.796815,65601,89.99886322021484
1575669370.3706536,65643,89.97506713867188
1575669412.9742236,65709,90.19355010986328
1575669461.8175359,65796,90.25592803955078
1575669524.6878145,65907,90.03267669677734
1575669547.4078314,65948,90.10316467285156
1575669600.7753813,66040,89.99576568603516
1575669605.8528104,66049,89.98186492919922
1575669753.5775352,66298,90.02938079833984
1575669889.5811827,66534,90.28396606445312
1575669959.660239,66647,89.9974594116211
1575670037.554993,66787,90.32101440429688
1575670129.5856879,66948,89.99360656738281
1575670145.9765077,66976,90.06456756591797
1575670150.3753436,66984,90.12517547607422
1575670171.1062806,67021,90.33861541748047
1575670318.4058785,67269,90.18531799316406
1575670412.3832908,67440,90.03592681884766
1575670432.0416188,67474,90.03993225097656
1575670459.4203901,67513,90.00161743164062
1575670571.4869218,67711,90.0959243774414
1575670780.714001,68075,90.04940795898438
1575670884.6522863,68263,90.04043579101562
1575670885.2286873,68264,90.04852294921875
1575670894.6592503,68281,90.03690338134766
1575670911.8345537,68311,90.20565795898438
1575670928.1830578,68340,90.0074234008789
1575670950.699335,68378,90.08695983886719
1575670985.5791557,68429,90.00146484375
1575671032.7162323,68512,89.96351623535156
1575671076.8410373,68590,90.04469299316406
1575671135.3449802,68691,90.01669311523438
1575671204.3233006,68814,90.0118408203125
1575671275.1640532,68929,90.13703918457031
1575671307.824544,68988,90.07054901123047
1575671412.953541,69171,90.00354766845703
1575671413.4512413,69172,90.14456176757812
1575671420.9996252,69185,90.00106048583984
1575671505.993565,69326,90.01734924316406
1575671534.5825622,69376,90.24476623535156
1575671579.1175117,69455,89.9740219116211
1575671590.7371113,69476,90.06702423095703
1575671673.2025435,69621,91.15931701660156
1575671697.69545,69662,90.27296447753906
1575671712.930856,69689,90.09744262695312
1575671729.0408652,69719,90.0554428100586
1575671779.105855,69798,89.97233581542969
1575671829.6212401,69890,90.45332336425781
1575671844.0228407,69915,90.05230712890625
1575671867.4978726,69958,90.08257293701172
1575671940.065085,70085,90.13787841796875
1575671965.6017087,70128,90.3095703125
1575672141.945711,70428,90.090576171875
1575672159.2379172,70458,89.99661254882812
1575672161.4940414,70462,90.59150695800781
1575672176.2163365,70486,90.10171508789062
1575672180.550597,70493,90.1012191772461
1575672201.8459616,70529,89.99884033203125
1575672215.3567872,70552,90.46283721923828
1575672231.152598,70580,90.07597351074219
1575672257.1205325,70627,90.01229095458984
1575672279.3405252,70656,90.31201171875
1575672320.0815206,70730,90.0293960571289
1575672423.8758738,70915,90.06253814697266
1575672470.0790863,70996,90.09754943847656
1575672631.4817207,71272,90.01200866699219
1575672655.3512783,71314,90.0760498046875
1575672720.617569,71428,90.13192749023438
1575672736.3842044,71456,90.1781997680664
1575672741.995327,71467,90.0359878540039
1575672795.4562802,71554,90.029296875
1575672810.146033,71580,90.12239837646484
1575672876.036926,71696,90.22303009033203
1575672917.7338693,71769,89.9957504272461
1575672964.803649,71850,90.07605743408203
1575672997.2338893,71906,90.10380554199219
1575673008.6890512,71926,90.074462890625
1575673026.1486292,71957,90.07274627685547
1575673039.1023579,71979,90.30066680908203
1575673062.347311,72012,90.03752899169922
1575673077.00452,72037,90.08295440673828
1575673078.7536974,72040,90.04812622070312
1575673167.4679213,72197,90.01226043701172
1575673212.4402528,72275,90.10806274414062
1575673223.9566371,72296,90.03898620605469
1575673224.5843112,72297,90.00279998779297
1575673225.7928374,72299,90.04566955566406
1575673244.5707319,72332,90.02196502685547
1575673283.1907637,72401,89.9822998046875
1575673284.6988394,72404,90.05187225341797
1575673307.068761,72444,90.00952911376953
1575673376.957586,72558,89.99945831298828
1575673380.7513697,72565,90.12688446044922
1575673468.2757025,72723,90.02715301513672
1575673555.083098,72873,90.14417266845703
1575673603.988378,72948,90.08241271972656
1575673638.1049826,73009,90.06551361083984
1575673719.070934,73154,90.02667999267578
1575673734.2415738,73179,90.10367584228516
1575673813.8809533,73318,90.05143737792969
1575673939.0918567,73529,90.01000213623047
1575674019.9430494,73669,90.1717529296875
1575674064.3782554,73748,90.02960968017578
1575674081.362812,73779,89.97218322753906
1575674087.6243544,73789,90.57797241210938
1575674090.705146,73794,90.01476287841797
1575674123.063845,73841,89.96398162841797
1575674152.5617182,73893,89.97601318359375
1575674157.0884063,73901,90.00957489013672
1575674170.3901582,73924,89.99552917480469
1575674188.0129933,73954,90.06588745117188
1575674220.2407777,74011,90.0466079711914
1575674239.5588367,74044,90.02554321289062
1575674290.418666,74133,90.1503677368164
1575674315.3468914,74178,90.13726043701172
1575674320.5256128,74187,90.03105163574219
1575674324.4631495,74194,90.02548217773438
1575674448.7304666,74404,90.02888488769531
1575674675.4414005,74795,90.09395599365234
1575674711.3875546,74865,90.00110626220703
1575674730.873727,74901,90.00040435791016
1575674787.173359,74999,90.40647888183594


==> plot_data/optimal_batch_loss_line_search_old/optimal_batch_line_search_angle2.csv <==
Wall time,Step,Value
1575630117.8630717,42,90.08499908447266
1575630152.8492832,94,90.01663208007812
1575630201.700293,167,89.97972869873047
1575630242.5717492,229,91.38666534423828
1575630245.8835795,234,89.983642578125
1575630259.6744437,255,90.36672973632812
1575630271.4784336,273,89.98863983154297
1575630294.4079814,308,89.96612548828125
1575630295.6979926,310,89.99363708496094
1575630300.9877393,318,91.75534057617188
1575630410.167921,474,90.64942932128906
1575630450.95569,536,92.81661224365234
1575630479.4735658,579,90.00807189941406
1575630484.0789585,586,90.0188217163086
1575630515.5363276,634,89.9023208618164
1575630524.0242739,647,92.16461944580078
1575630567.721516,714,89.99748229980469
1575630572.9242828,722,90.21837615966797
1575630628.2225845,808,89.99358367919922
1575630646.4343884,836,90.2369384765625
1575630765.7644427,1014,90.93402099609375
1575630799.5765314,1066,89.99678802490234
1575630824.1704993,1104,89.99937438964844
1575630873.1261852,1180,89.9749755859375
1575630924.6843255,1261,90.02194213867188
1575630959.4944427,1316,89.99654388427734
1575630961.4200976,1319,90.00492095947266
1575630970.1609516,1333,90.04591369628906
1575630972.6479325,1337,89.90603637695312
1575631007.7180057,1385,89.99864196777344
1575631012.1621509,1392,90.02045440673828
1575631040.1616635,1436,90.02272033691406
1575631113.582354,1552,91.30436706542969
1575631201.7421653,1691,89.98410034179688
1575631228.7663524,1734,90.05416107177734
1575631230.7671545,1737,90.52542877197266
1575631302.7502534,1844,89.99310302734375
1575631323.4646392,1877,90.0118408203125
1575631348.7051132,1917,90.10107421875
1575631423.7664223,2036,90.83003997802734
1575631461.2907338,2096,90.02456665039062
1575631525.7670991,2199,90.00518798828125
1575631569.6776605,2262,89.98310852050781
1575631597.7746196,2307,90.02515411376953
1575631649.2546241,2389,91.14159393310547
1575631678.8371122,2436,89.98829650878906
1575631689.6111965,2453,90.0062255859375
1575631690.8907354,2455,90.01902770996094
1575631709.595309,2485,90.01734161376953
1575631710.1818645,2486,90.00072479248047
1575631717.713548,2498,90.0262222290039
1575631720.878899,2503,89.99149322509766
1575631739.184371,2532,91.88871002197266
1575631834.4496613,2685,90.11144256591797
1575631873.400925,2740,90.06488800048828
1575632014.5426962,2967,89.97860717773438
1575632058.9753082,3038,90.03842163085938
1575632139.6386514,3161,89.98869323730469
1575632182.849261,3230,89.88240051269531
1575632192.7977085,3246,89.98140716552734
1575632193.418484,3247,90.05113220214844
1575632229.207603,3305,90.0278549194336
1575632337.3981125,3480,89.99921417236328
1575632426.8145492,3618,91.837158203125
1575632428.0693524,3620,89.9921875
1575632458.7829719,3670,90.1000747680664
1575632502.4944806,3741,90.12813568115234
1575632547.8457046,3814,90.00836181640625
1575632552.1005316,3821,90.0224380493164
1575632617.8614993,3928,89.98958587646484
1575632635.16246,3956,89.98451232910156
1575632684.043799,4036,90.03414154052734
1575632726.8362155,4098,90.00848388671875
1575632787.20372,4196,92.06887817382812
1575632809.4377575,4232,90.0183334350586
1575632862.352108,4317,90.21436309814453
1575632913.5502312,4400,89.99464416503906
1575632969.889477,4492,90.05660247802734
1575632985.166637,4509,90.00653839111328
1575633080.2856438,4664,90.04595947265625
1575633082.7893434,4668,89.98802185058594
1575633087.6344483,4676,91.20767211914062
1575633155.8344934,4788,90.16072845458984
1575633164.4826698,4802,89.99015045166016
1575633220.8861098,4894,90.77886199951172
1575633272.4053507,4971,90.08269500732422
1575633355.1817775,5106,90.41786193847656
1575633372.3774755,5134,90.04619598388672
1575633502.2350793,5345,90.02812194824219
1575633510.7133124,5359,90.23247528076172
1575633552.7289426,5420,89.91626739501953
1575633631.343995,5549,90.15817260742188
1575633710.5806952,5679,89.96442413330078
1575633737.6430352,5723,90.0010757446289
1575633789.2227387,5808,90.01211547851562
1575633828.1859012,5864,90.05612182617188
1575633832.4829066,5871,90.0297622680664
1575633854.690661,5907,90.06254577636719
1575633905.5520358,5990,90.77102661132812
1575634034.0655792,6200,90.16156005859375
1575634045.439037,6219,90.03463745117188
1575634088.0890996,6289,89.99557495117188
1575634145.8692274,6376,90.00201416015625
1575634266.743013,6574,90.39325714111328
1575634284.421415,6603,90.00460052490234
1575634342.7429523,6699,90.06038665771484
1575634349.777037,6711,90.01422119140625
1575634441.112558,6854,90.0252456665039
1575634509.048795,6966,90.1226577758789
1575634598.8747797,7114,90.21493530273438
1575634623.8349302,7155,90.41339111328125
1575634765.6088645,7382,90.4301986694336
1575634812.5028005,7460,89.9812240600586
1575634814.345322,7463,90.03971862792969
1575634823.4616823,7478,90.0090560913086
1575634843.723729,7511,90.0120849609375
1575635016.7695081,7788,90.88582611083984
1575635022.956273,7798,90.00865936279297
1575635044.3008556,7833,90.08027648925781
1575635139.089475,7991,90.21865844726562
1575635184.2218142,8066,89.99981689453125
1575635258.0863755,8180,90.03054809570312
1575635282.9564145,8221,90.02169799804688
1575635368.6987593,8363,90.69783020019531
1575635371.7365694,8368,90.10079956054688
1575635377.1636522,8377,90.03327941894531
1575635450.4728968,8498,90.00146484375
1575635456.3418643,8508,89.9859619140625
1575635517.1075966,8601,89.99868774414062
1575635684.4342377,8878,90.01350402832031
1575635702.062388,8907,90.01673889160156
1575635714.8275561,8928,90.00013732910156
1575635718.957906,8935,90.06407165527344
1575635753.9831703,8993,90.03736877441406
1575635919.2166035,9260,90.12232208251953
1575636049.2154593,9468,89.99022674560547
1575636101.3579884,9554,90.00373840332031
1575636109.108104,9567,90.02666473388672
1575636176.8967047,9680,90.16461944580078
1575636187.7194278,9698,90.00782775878906
1575636275.7204056,9843,89.98591613769531
1575636319.0115142,9907,90.01019287109375
1575636426.8745294,10084,90.02951049804688
1575636542.5711098,10276,90.18744659423828
1575636546.6685357,10283,90.02227020263672
1575636621.624518,10399,90.03325653076172
1575636669.4823396,10479,89.99886322021484
1575636695.124549,10522,90.01265716552734
1575636746.3180254,10607,89.99871063232422
1575636774.561045,10654,90.12319946289062
1575636809.1292822,10711,90.0454330444336
1575636836.3312972,10757,90.93470764160156
1575636836.9661877,10758,90.4950942993164
1575636849.9779317,10780,90.0176010131836
1575636896.7297068,10850,89.98089599609375
1575636928.1458392,10902,90.62354278564453
1575636929.9321544,10905,90.00859069824219
1575636953.1009226,10943,89.99229431152344
1575636967.037066,10966,90.00845336914062
1575636971.9616785,10974,90.51730346679688
1575636999.4963222,11020,90.00421142578125
1575637049.224899,11102,90.0105209350586
1575637060.4670691,11121,90.0167236328125
1575637106.7716286,11198,90.02349853515625
1575637244.1001744,11419,90.00569152832031
1575637275.8698478,11472,90.60314178466797
1575637287.8628857,11492,90.2011489868164
1575637306.5526273,11523,89.99748992919922
1575637312.0161428,11532,90.02113342285156
1575637332.4699602,11566,90.83460235595703
1575637381.8491662,11648,90.07136535644531
1575637404.201823,11685,90.01354217529297
1575637453.3887358,11759,90.03512573242188
1575637579.8408885,11969,90.01699829101562
1575637582.8644795,11974,90.00313568115234
1575637604.4878347,12010,90.0381088256836
1575637681.3097034,12138,90.02279663085938
1575637701.7606673,12164,90.14060974121094
1575637777.3557997,12290,90.02559661865234
1575638011.232372,12671,90.75643920898438
1575638134.5091732,12877,90.04800415039062
1575638171.3886173,12939,90.09691619873047
1575638218.1753566,13017,89.97703552246094
1575638228.6227663,13034,90.00350952148438
1575638249.6222353,13061,90.00448608398438
1575638262.3478591,13082,90.07107543945312
1575638269.4698896,13094,90.03465270996094
1575638278.4597335,13109,90.01947784423828
1575638454.3702083,13402,90.00170135498047
1575638520.4477618,13504,90.00212860107422
1575638545.725483,13546,90.4210205078125
1575638576.1560686,13597,90.00415802001953
1575638589.7798033,13620,89.99905395507812
1575638625.472596,13679,89.94075775146484
1575638704.1733642,13810,90.01934814453125
1575638748.332145,13884,89.99655151367188
1575638870.83726,14080,90.0189208984375
1575638955.9137588,14221,89.99594116210938
1575638999.5675013,14294,90.00975036621094
1575639014.8854663,14320,90.04972839355469
1575639025.8519895,14338,90.03343200683594
1575639061.3781822,14397,90.00470733642578
1575639096.480939,14447,90.01509857177734
1575639207.1314642,14632,89.99793243408203
1575639210.613322,14638,89.9892578125
1575639228.7912238,14668,90.08561706542969
1575639234.3484883,14677,90.16067504882812
1575639240.4826868,14687,89.99700927734375
1575639295.6789517,14779,90.23858642578125
1575639301.0327833,14788,90.43173217773438
1575639313.623892,14809,89.99564361572266
1575639356.618675,14873,90.01285552978516
1575639367.8660638,14892,89.99722290039062
1575639486.5787973,15090,90.75836181640625
1575639540.3134134,15180,90.8349609375
1575639591.794,15266,90.01802825927734
1575639631.42909,15324,90.01956939697266
1575639720.6353257,15473,90.0423583984375
1575639721.8349142,15475,90.13118743896484
1575639740.9866996,15507,90.00330352783203
1575639759.748277,15538,90.71250915527344
1575639880.5130277,15740,90.01570892333984
1575639899.801255,15764,90.00513458251953
1575640035.852068,15993,90.02897644042969
1575640096.7570624,16095,89.98624420166016
1575640108.9674187,16116,90.23474884033203
1575640192.8705058,16249,90.08516693115234
1575640236.1763418,16321,89.99991607666016
1575640249.2716942,16343,90.12918853759766
1575640287.3620605,16406,91.28367614746094
1575640346.4445918,16505,90.03182983398438
1575640465.5232058,16697,90.0400619506836
1575640532.4229524,16809,90.0775375366211
1575640561.3111167,16857,89.99266815185547
1575640586.305843,16899,90.01271057128906
1575640685.9641945,17066,90.00312805175781
1575640704.715118,17097,90.01065063476562
1575640794.1855423,17239,90.01201629638672
1575640825.9111497,17292,89.99372100830078
1575640840.956897,17317,90.03514099121094
1575640854.0647979,17339,90.39689636230469
1575640916.7845042,17444,90.01725769042969
1575640976.312238,17543,90.00170135498047
1575640989.548753,17557,90.41918182373047
1575641006.8212495,17586,89.99771881103516
1575641011.5464432,17594,89.989501953125
1575641028.672371,17623,90.01187133789062
1575641087.948805,17722,90.72029876708984
1575641225.3367329,17953,90.02777099609375
1575641268.7485237,18018,89.99012756347656
1575641297.254518,18065,90.02709197998047
1575641415.8203392,18264,90.02130889892578
1575641448.1621728,18318,90.02051544189453
1575641532.6521397,18451,90.03305053710938
1575641533.281418,18452,90.02793884277344
1575641617.1279533,18592,90.00543212890625
1575641768.7585073,18845,90.45503997802734
1575641841.110105,18958,90.0163345336914
1575641935.4934797,19116,90.00442504882812
1575641967.1180134,19169,90.0523681640625
1575642028.588034,19271,90.0611801147461
1575642188.9679859,19531,90.028564453125
1575642253.5777013,19640,90.32133483886719
1575642261.889731,19654,90.03114318847656
1575642308.1081262,19731,90.24972534179688
1575642381.9836364,19846,90.3098373413086
1575642437.027595,19938,90.02391815185547
1575642471.2921555,19995,90.61454010009766
1575642495.0593886,20035,90.20442962646484
1575642505.9796617,20053,90.3885726928711
1575642511.310179,20062,90.12023162841797
1575642556.5104885,20138,90.0413818359375
1575642619.6644766,20244,90.01908874511719
1575642621.3709693,20247,89.99386596679688
1575642629.186823,20252,90.00775909423828
1575642671.0784779,20323,90.04642486572266
1575642740.9460084,20440,90.01177978515625
1575642767.9370987,20485,90.01050567626953
1575642800.0602942,20539,90.83393859863281
1575642800.6714768,20540,90.36248016357422
1575642813.9718027,20562,89.9916763305664
1575642823.5671139,20578,90.03243255615234
1575642948.205052,20779,90.6392593383789
1575642950.0544178,20782,90.02421569824219
1575642979.3048418,20831,90.0396957397461
1575642993.4641542,20855,90.06855010986328
1575643128.6340485,21080,90.0133285522461
1575643167.109496,21144,90.00727844238281
1575643210.7492416,21209,90.0129165649414
1575643224.3659027,21232,89.98318481445312
1575643274.483544,21316,90.0157470703125
1575643276.294219,21319,90.00586700439453
1575643279.2973635,21324,89.97972869873047
1575643319.5285213,21391,89.98932647705078
1575643330.3733163,21409,90.03318786621094
1575643398.2800515,21523,90.10576629638672
1575643497.7386603,21681,90.26628112792969
1575643565.5038195,21795,90.01383209228516
1575643580.9882283,21821,90.04606628417969
1575643593.3858142,21842,90.34158325195312
1575643596.9788277,21848,90.04798126220703
1575643691.2523267,22006,90.03189849853516
1575643838.750333,22245,90.20294952392578
1575643866.7500837,22292,90.19685363769531
1575643889.255404,22330,89.9865493774414
1575643905.799242,22358,90.00831604003906
1575643973.6629622,22472,90.00967407226562
1575644021.9223294,22544,92.19458770751953
1575644152.8841908,22765,90.07933807373047
1575644197.2494082,22840,90.00371551513672
1575644250.900891,22930,90.00640869140625
1575644379.9393098,23138,90.00521087646484
1575644386.0479734,23148,89.95942687988281
1575644406.042303,23182,89.99120330810547
1575644412.1032043,23192,90.01585388183594
1575644427.535002,23218,90.13324737548828
1575644454.357686,23263,89.99055480957031
1575644467.8546815,23286,89.99702453613281
1575644512.5069275,23361,90.07879638671875
1575644557.2921057,23427,90.24225616455078
1575644624.1315067,23540,90.02416229248047
1575644701.9054198,23670,90.04578399658203
1575644708.4141939,23681,90.0136947631836
1575644720.6137993,23701,90.02254486083984
1575644866.7383218,23938,90.03996276855469
1575644950.7137527,24079,90.7964859008789
1575644973.897795,24118,90.01839447021484
1575644991.0039093,24147,90.0113754272461
1575645043.0813148,24234,90.3974838256836
1575645071.3728113,24282,90.22858428955078
1575645072.4965262,24284,90.01078796386719
1575645099.9293478,24322,90.43754577636719
1575645113.7848613,24345,90.14300537109375
1575645240.4119856,24557,90.06466674804688
1575645278.2559357,24621,90.07917785644531
1575645336.042907,24719,90.45165252685547
1575645340.868765,24727,89.95166778564453
1575645449.9387417,24901,90.01548767089844
1575645469.8605669,24934,90.02398681640625
1575645513.946588,25008,90.03694915771484
1575645537.226176,25047,90.02916717529297
1575645588.5203152,25133,90.0107650756836
1575645651.7398348,25231,90.0955810546875
1575645664.8676367,25253,90.02412414550781
1575645712.0206816,25332,90.01078033447266
1575645746.5895944,25391,90.00812530517578
1575645814.600803,25505,90.00751495361328
1575645823.4890432,25520,90.0057144165039
1575645870.7364635,25599,90.06724548339844
1575645927.1055794,25686,90.02085876464844
1575646002.2792318,25812,90.36105346679688
1575646023.208569,25847,90.61690521240234
1575646067.2611456,25921,90.02335357666016
1575646153.9563158,26066,90.01789855957031
1575646168.8521335,26091,91.19315338134766
1575646211.7600167,26155,90.0204086303711
1575646220.1093223,26169,89.99940490722656
1575646293.1918244,26292,91.44400787353516
1575646299.7793598,26303,90.10345458984375
1575646359.3065798,26403,90.1783218383789
1575646399.4242146,26470,90.16905975341797
1575646598.7433133,26797,90.07923126220703
1575646599.332365,26798,90.02960968017578
1575646616.8344007,26827,90.01276397705078
1575646618.0245447,26829,90.00276947021484
1575646677.2709699,26928,89.98833465576172
1575646808.3844175,27142,89.99003601074219
1575646811.9893887,27148,90.02753448486328
1575646815.5370715,27154,89.98918151855469
1575646817.9984748,27158,90.42178344726562
1575646818.5804272,27159,89.98381042480469
1575646886.6427727,27274,89.99910736083984
1575647028.8742106,27505,90.01789855957031
1575647087.2012928,27603,90.36807250976562
1575647092.9232283,27613,90.02025604248047
1575647096.9240289,27620,90.22764587402344
1575647107.8963642,27638,89.97174072265625
1575647168.0248156,27739,89.99508666992188
1575647219.1855488,27825,89.9674072265625
1575647278.0608494,27916,90.01537322998047
1575647298.304487,27950,90.02566528320312
1575647308.9186125,27968,90.03153228759766
1575647477.6333077,28251,90.0726547241211
1575647519.169401,28321,90.02247619628906
1575647593.6798446,28438,90.00182342529297
1575647601.319905,28451,90.0158462524414
1575647655.882527,28543,90.75357055664062
1575647672.813815,28572,90.00776672363281
1575647695.909317,28611,90.0322036743164
1575647913.8037071,28970,90.08724212646484
1575647929.5243213,28996,90.08755493164062
1575647953.2985904,29037,90.02651977539062
1575647968.2926724,29062,90.00413513183594
1575647977.760703,29078,90.02152252197266
1575648050.772456,29201,90.02304077148438
1575648092.4429207,29263,90.15990447998047
1575648214.9234953,29471,90.01786804199219
1575648224.6044147,29487,90.0202865600586
1575648254.6098475,29537,90.0208969116211
1575648268.771097,29561,90.0195083618164
1575648298.1218555,29611,89.99225616455078
1575648384.2761848,29747,89.98481750488281
1575648432.2154944,29828,90.02074432373047
1575648432.821163,29829,90.43146514892578
1575648534.3680563,30000,89.99180603027344
1575648537.367886,30005,90.60166931152344
1575648553.0589066,30031,90.99923706054688
1575648589.7484064,30092,90.00364685058594
1575648643.9062145,30174,90.12537384033203
1575648685.0620818,30243,91.63156127929688
1575648709.3669825,30284,90.03280639648438
1575648734.6750088,30327,90.00534057617188
1575648812.9385808,30459,90.01467895507812
1575648819.5728104,30470,89.9993667602539
1575648908.1194491,30612,90.75756072998047
1575648963.3230114,30706,90.021240234375
1575648971.7480614,30720,90.95095825195312
1575648982.5591915,30738,90.01727294921875
1575649205.4604175,31105,90.07554626464844
1575649384.240084,31406,89.9881362915039
1575649405.928197,31443,90.13703155517578
1575649560.89209,31696,90.00719451904297
1575649627.625328,31808,90.0376968383789
1575649666.568653,31873,90.01856994628906
1575649670.8293934,31880,90.01451873779297
1575649675.4803636,31888,90.04645538330078
1575649704.1420667,31936,91.36971282958984
1575649709.39663,31945,90.03719329833984
1575649749.842782,32004,89.9843521118164
1575649757.617776,32017,90.04519653320312
1575649850.5715098,32174,90.51978302001953
1575649869.943066,32207,89.90220642089844
1575649895.1963873,32249,89.99887084960938
1575650009.8944917,32435,90.10700225830078
1575650073.8128088,32542,90.00952911376953
1575650142.6565773,32657,90.34630584716797
1575650171.8421175,32706,90.04969024658203
1575650205.3319333,32762,90.04368591308594
1575650289.032978,32894,90.04585266113281
1575650293.844055,32902,89.99871063232422
1575650352.228903,33002,90.123291015625
1575650359.4157345,33014,90.43824005126953
1575650371.3707085,33034,90.59899139404297
1575650442.017194,33152,90.27632141113281
1575650458.0867307,33179,90.09410858154297
1575650459.2305868,33181,90.01239013671875
1575650512.3009133,33271,90.02110290527344
1575650558.6354682,33341,90.22771453857422
1575650578.6541274,33375,90.11772918701172
1575650595.1578517,33403,90.01182556152344
1575650675.8108027,33539,89.9931411743164
1575650730.1943197,33631,90.13064575195312
1575650787.611093,33728,90.07105255126953
1575650792.7769504,33737,90.00386810302734
1575650799.8017356,33749,90.03594207763672
1575650815.8518782,33768,90.38365936279297
1575650826.043644,33785,90.00230407714844
1575650858.312199,33839,90.01583862304688
1575650865.5195942,33851,89.99510192871094
1575650880.4494054,33876,90.00070190429688
1575650902.5443122,33913,90.0144271850586
1575650964.5276582,34017,90.012939453125
1575650975.5372999,34036,90.02315521240234
1575651007.0688002,34089,90.0159912109375
1575651038.4063134,34141,90.0045394897461
1575651174.828848,34362,90.14855194091797
1575651187.403473,34383,90.03544616699219
1575651220.0586166,34438,90.00109100341797
1575651272.182086,34525,90.13481903076172
1575651272.7561078,34526,90.01960754394531
1575651295.5070899,34564,90.06477355957031
1575651315.9621487,34599,90.03794860839844
1575651430.752535,34783,90.0043716430664
1575651487.568004,34878,90.05301666259766
1575651633.4641414,35115,90.32142639160156
1575651669.7715852,35177,90.01805877685547
1575651715.4444451,35254,89.98867797851562
1575651762.510486,35333,90.03187561035156
1575651775.2345164,35354,90.14048767089844
1575651780.1165164,35362,90.1308364868164
1575651789.028214,35377,90.27198791503906
1575651850.9698818,35481,90.03302764892578
1575651852.095647,35483,90.00733947753906
1575651911.031288,35573,89.98065185546875
1575652029.0572574,35771,90.02056121826172
1575652033.2187781,35778,90.01283264160156
1575652072.8086762,35844,90.26618957519531
1575652075.9086359,35849,90.02596282958984
1575652138.4947965,35953,90.03321075439453
1575652148.5778673,35970,90.01998138427734
1575652193.951,36037,90.004638671875
1575652318.0207675,36246,90.03182983398438
1575652327.3276,36262,90.02307891845703
1575652334.9002655,36275,90.02898406982422
1575652356.0179996,36310,90.01789093017578
1575652371.505602,36336,90.06214904785156
1575652514.8063984,36569,89.97399139404297
1575652550.3495061,36629,90.19578552246094
1575652568.352929,36659,90.26567077636719
1575652579.570146,36678,90.06245422363281
1575652632.351985,36767,90.0542221069336
1575652663.0459292,36819,90.02305603027344
1575652681.4333377,36850,90.01506805419922
1575652720.3839228,36907,90.01484680175781
1575652806.6308162,37053,90.45551300048828
1575652874.8324866,37169,89.99620056152344
1575652894.5444896,37202,90.03923034667969
1575653049.2831974,37455,90.01554107666016
1575653069.9956594,37489,89.99293518066406
1575653232.9786758,37764,89.99479675292969
1575653304.5117004,37876,90.71509552001953
1575653492.6886706,38192,89.99533081054688
1575653525.05143,38247,90.47269439697266
1575653539.1143074,38262,89.99967193603516
1575653600.0728645,38365,90.00493621826172
1575653643.6852183,38439,89.99372100830078
1575653653.2523632,38455,90.1090316772461
1575653659.9566638,38466,90.00121307373047
1575653680.0135136,38500,90.00692749023438
1575653727.9090927,38580,90.0223388671875
1575653764.4065776,38641,89.9975357055664
1575653764.977473,38642,89.98051452636719
1575653804.0510666,38700,90.01361846923828
1575653815.9851997,38720,90.02564239501953
1575653886.6618285,38840,90.08374786376953
1575653971.229643,38981,90.00874328613281
1575653985.984607,39005,89.98912048339844
1575654067.6943674,39141,90.0087661743164
1575654129.18103,39237,89.99931335449219
1575654164.4859214,39296,89.9898681640625
1575654171.1972704,39307,90.01301574707031
1575654340.5046709,39591,90.13321685791016
1575654410.8749154,39702,90.16985321044922
1575654427.2686446,39730,90.26490020751953
1575654457.4809265,39781,89.99188995361328
1575654515.2623177,39878,90.0682144165039
1575654533.652478,39909,90.05487823486328
1575654536.5522249,39914,90.03358459472656
1575654546.6952233,39931,90.13088989257812
1575654599.7919364,40020,90.02569580078125
1575654769.6466582,40296,90.03070068359375
1575654883.8261776,40488,90.13522338867188
1575654895.9131649,40500,89.97576904296875
1575654983.55416,40647,90.07252502441406
1575654989.6056187,40657,90.02671813964844
1575654993.3377173,40663,90.01513671875
1575654995.725526,40667,90.48734283447266
1575655014.6324055,40698,90.01460266113281
1575655015.8274405,40700,90.90027618408203
1575655023.9986465,40714,90.0393295288086
1575655027.6158476,40720,90.59725189208984
1575655071.521645,40793,90.33726501464844
1575655223.0586064,41040,90.06712341308594
1575655275.2055693,41128,89.9990005493164
1575655290.7829561,41154,90.02022552490234
1575655344.2426417,41244,89.99273681640625
1575655360.201793,41271,89.9939956665039
1575655401.9832678,41341,90.00688171386719
1575655447.4331324,41409,90.02458953857422
1575655495.3747454,41491,90.05648803710938
1575655523.7589386,41539,89.98970794677734
1575655533.3191178,41555,90.01468658447266
1575655667.1705627,41780,90.01445770263672
1575655725.626146,41871,90.06605529785156
1575655805.727748,42006,89.98936462402344
1575655810.0406053,42013,90.18634796142578
1575655881.51307,42134,89.99066925048828
1575655895.7628295,42158,90.09551239013672
1575655909.915024,42182,90.16429901123047
1575655946.7740405,42244,91.01129913330078
1575656008.1812842,42339,90.00953674316406
1575656073.7289093,42450,90.04900360107422
1575656084.679699,42468,90.3176040649414
1575656209.8037598,42678,89.88116455078125
1575656273.60694,42776,89.98680114746094
1575656384.9833,42964,90.1738510131836
1575656394.943304,42981,90.01969146728516
1575656418.1516187,43020,89.99856567382812
1575656576.871166,43278,90.21741485595703
1575656693.902251,43474,90.15978240966797
1575656720.072333,43518,90.01507568359375
1575656740.925523,43553,90.04389953613281
1575656772.628064,43607,89.990478515625
1575656791.4810102,43639,90.10466003417969
1575656839.2783618,43711,90.01624298095703
1575656855.163501,43738,89.99012756347656
1575656857.5422215,43742,90.01289367675781
1575656881.7387388,43783,90.01296997070312
1575656894.533623,43805,90.02684783935547
1575656996.2223814,43976,90.2277603149414
1575656998.3869321,43980,90.0573501586914
1575657006.023481,43993,90.00672149658203
1575657053.0648973,44073,89.98927307128906
1575657055.5787308,44077,89.99593353271484
1575657082.0811255,44113,90.09783935546875
1575657134.3848352,44200,90.02996063232422
1575657138.3202605,44207,90.0128173828125
1575657164.3281953,44251,90.0086441040039
1575657195.7216842,44304,90.04297637939453
1575657365.9166894,44585,90.06595611572266
1575657400.7959967,44645,89.98663330078125
1575657450.729841,44729,90.02207946777344
1575657493.980487,44802,89.99209594726562
1575657502.3730922,44816,90.01638793945312
1575657590.7820761,44964,90.05572509765625
1575657608.6174893,44994,90.02257537841797
1575657679.02211,45104,90.075927734375
1575657801.4154484,45310,89.98542785644531
1575657806.8608677,45319,89.98700714111328
1575657837.9651675,45372,90.07095336914062
1575657922.6211598,45507,90.23485565185547
1575657944.0977757,45543,90.01505279541016
1575658012.245114,45658,90.03237915039062
1575658120.1521251,45839,90.00962829589844
1575658141.0215628,45874,90.0367660522461
1575658235.2531612,46024,90.00066375732422
1575658240.6412232,46033,90.02481079101562
1575658274.2768128,46090,90.00203704833984
1575658294.871928,46124,90.04457092285156
1575658321.7968698,46169,90.0499267578125
1575658343.6174455,46205,90.02464294433594
1575658411.161968,46318,90.1568374633789
1575658420.906434,46334,89.97093200683594
1575658472.8564131,46413,90.00900268554688
1575658524.6935863,46499,90.01506805419922
1575658642.4519083,46696,89.9563217163086
1575658947.7544243,47198,89.99838256835938
1575658973.0829456,47241,90.00704956054688
1575659013.9709022,47301,90.03900146484375
1575659025.8662763,47321,89.989501953125
1575659041.2989905,47347,90.26664733886719
1575659095.072085,47437,90.5482406616211
1575659125.847257,47489,90.34954833984375
1575659161.0684085,47549,90.02001190185547
1575659182.401734,47585,90.01278686523438
1575659213.5994608,47638,90.00135803222656
1575659215.9732008,47642,90.1006088256836
1575659223.6763499,47655,90.02955627441406
1575659231.4562469,47669,90.04447937011719
1575659245.6116283,47693,90.04849243164062
1575659257.8139877,47705,90.0079345703125
1575659280.77579,47744,90.02059936523438
1575659289.0271218,47758,90.01791381835938
1575659362.6359546,47882,90.00819396972656
1575659366.1577709,47888,90.01400756835938
1575659390.61503,47929,90.01304626464844
1575659401.4212093,47947,90.46666717529297
1575659415.2187717,47970,90.06014251708984
1575659478.145957,48076,90.00079345703125
1575659545.6687741,48181,90.02021026611328
1575659555.2040715,48197,90.20541381835938
1575659572.8475595,48227,90.01698303222656
1575659743.5267646,48514,90.01792907714844
1575659748.31268,48522,89.96929931640625
1575659829.1887233,48650,89.99762725830078
1575659942.3327458,48844,90.00177001953125
1575660023.1323814,48982,90.15096282958984
1575660200.4884577,49272,90.03215789794922
1575660232.2123852,49326,90.7715072631836
1575660246.947792,49351,90.01404571533203
1575660320.9693387,49477,90.04470825195312
1575660374.0905476,49558,90.56211853027344
1575660410.416443,49619,90.08303833007812
1575660421.6899838,49638,90.06359100341797
1575660643.9252114,50006,90.02315521240234
1575660673.6539457,50056,90.8453598022461
1575660729.5316627,50149,90.01790618896484
1575660739.088651,50165,90.79069519042969
1575660756.0555089,50195,90.06613159179688
1575660799.0979483,50268,90.00765991210938
1575660866.8991542,50382,90.23352813720703
1575660923.930756,50470,90.01348876953125
1575660963.8812761,50538,90.01195526123047
1575661017.4466994,50629,89.98273468017578
1575661018.6020708,50631,89.9889144897461
1575661022.1828263,50637,91.78746795654297
1575661129.4166923,50819,90.02458953857422
1575661229.4815066,50979,89.98966979980469
1575661250.7825413,51015,90.00709533691406
1575661320.9340692,51134,90.03092193603516
1575661375.5541773,51227,89.98660278320312
1575661407.9186573,51282,90.00064086914062
1575661448.8839266,51342,90.45511627197266
1575661504.6237495,51437,90.0101318359375
1575661694.09408,51750,89.98491668701172
1575661719.7487748,51794,90.04682159423828
1575661722.0971296,51798,89.83574676513672
1575661726.9303138,51806,90.297607421875
1575661814.3566098,51954,90.00241088867188
1575661842.1661296,52001,90.1026382446289
1575661881.2850025,52067,90.0864028930664
1575661882.47822,52069,90.02141571044922
1575661986.5218568,52237,90.00406646728516
1575662018.7076218,52292,90.03138732910156
1575662034.956119,52320,89.99964141845703
1575662054.4690223,52353,90.04669952392578
1575662068.25393,52377,90.01500701904297
1575662074.2837713,52387,89.9825439453125
1575662146.775075,52510,90.03450012207031
1575662157.3063643,52528,90.05064392089844
1575662224.135073,52641,90.05790710449219
1575662253.3880389,52682,90.01155853271484
1575662324.1967854,52802,90.00096893310547
1575662385.7322094,52906,90.25762176513672
1575662405.2048585,52939,90.00621795654297
1575662443.3447065,53003,89.98543548583984
1575662449.3986135,53013,90.00112915039062
1575662496.1123817,53092,90.02775573730469
1575662510.0890112,53107,90.3120346069336
1575662532.1279182,53144,89.98426055908203
1575662684.52436,53401,90.04017639160156
1575662689.2716699,53409,89.9876937866211
1575662724.3106658,53468,90.05536651611328
1575662732.7033336,53482,90.06783294677734
1575662836.032492,53648,90.02308654785156
1575662869.8650637,53706,90.00623321533203
1575662874.1152186,53713,90.01385498046875
1575662876.4343348,53717,90.03626251220703
1575662878.7870224,53721,90.0
1575662962.3033562,53862,90.24215698242188
1575662981.6901994,53895,90.03489685058594
1575662988.188,53906,90.01024627685547
1575663062.4650745,54023,90.00552368164062
1575663091.501595,54072,90.59180450439453
1575663100.4393702,54087,90.0156478881836
1575663112.845048,54108,90.00225067138672
1575663121.6367722,54123,90.0123519897461
1575663191.3454578,54241,90.03948974609375
1575663266.7852697,54368,89.98994445800781
1575663329.3855002,54466,90.08340454101562
1575663401.2753153,54589,90.01353454589844
1575663422.3771608,54625,89.9843978881836
1575663435.2825341,54647,90.209716796875
1575663461.0971966,54691,90.72128295898438
1575663477.8408904,54719,90.04952239990234
1575663529.5946052,54807,89.98536682128906
1575663612.2276733,54937,90.40950012207031
1575663639.0338182,54982,89.9950942993164
1575663763.4471464,55193,90.02889251708984
1575663825.7405236,55299,90.31878662109375
1575663827.3444726,55302,90.00554656982422
1575663842.7538924,55328,90.11267852783203
1575663866.3665996,55359,90.09945678710938
1575663971.84886,55538,90.0030288696289
1575663974.8496351,55543,90.07161712646484
1575663979.601325,55551,90.56640625
1575664075.005379,55713,90.0341796875
1575664107.03623,55766,90.01306915283203
1575664124.2667096,55795,90.02864074707031
1575664174.1780448,55870,90.05760192871094
1575664229.3999996,55963,90.5473861694336
1575664231.2016776,55966,90.05113220214844
1575664304.7462025,56091,90.01386260986328
1575664435.145387,56304,90.10497283935547
1575664454.4341922,56337,89.99749755859375
1575664479.4376807,56379,90.04049682617188
1575664510.3611915,56432,90.03900146484375
1575664555.1853204,56507,90.0293197631836
1575664563.6048422,56521,90.68925476074219
1575664567.866535,56528,90.00816345214844
1575664614.8448014,56608,90.01123046875
1575664724.6505637,56787,90.40826416015625
1575664744.6510901,56820,89.98566436767578
1575664765.4926403,56856,90.62786865234375
1575664849.8642678,56999,89.9650650024414
1575664871.896482,57036,90.00122833251953
1575664995.3413076,57237,90.19622802734375
1575665009.6671457,57261,90.0257797241211
1575665032.0387378,57299,90.03653717041016
1575665035.5945745,57305,89.99420928955078
1575665132.463871,57469,90.09415435791016
1575665141.18168,57484,89.96403503417969
1575665161.3252172,57518,90.04768371582031
1575665308.627991,57760,90.02303314208984
1575665373.3892605,57870,90.04949951171875
1575665509.1586149,58090,90.04210662841797
1575665629.5604146,58295,89.97769165039062
1575665659.6229026,58346,90.03224182128906
1575665714.8050313,58440,90.02967834472656
1575665788.1071146,58556,90.18225860595703
1575665820.6343646,58611,90.01033020019531
1575665838.1923084,58641,90.3018569946289
1575665840.516343,58645,90.00933837890625
1575665884.015441,58719,90.01813507080078
1575665900.0165815,58746,90.00540161132812
1575665909.9314287,58763,90.01459503173828
1575665918.700806,58778,90.06975555419922
1575665924.5618978,58788,90.02106475830078
1575665973.474059,58872,90.01060485839844
1575666061.6556838,59014,90.01069641113281
1575666070.9316266,59030,90.00707244873047
1575666074.490329,59036,90.01509094238281
1575666209.2300608,59264,90.0782241821289
1575666237.1058905,59311,90.33097076416016
1575666313.7672336,59432,90.02728271484375
1575666398.8607366,59576,90.42778015136719
1575666427.3474908,59624,89.89027404785156
1575666437.0371606,59640,89.98322296142578
1575666454.949556,59670,90.13262939453125
1575666484.2482839,59719,90.04969024658203
1575666494.7342348,59737,90.05663299560547
1575666503.1172256,59751,90.04972076416016
1575666573.7603896,59862,90.3270034790039
1575666589.7000568,59889,90.0245361328125
1575666660.236376,60008,89.98849487304688
1575666705.9599922,60086,90.29615783691406
1575666760.794234,60179,90.09386444091797
1575666764.37115,60185,90.07353973388672
1575666777.564689,60207,90.02592468261719
1575666830.65887,60297,90.02381896972656
1575666895.3914485,60398,90.04834747314453
1575666941.0136688,60475,90.03028106689453
1575666957.6666331,60503,90.06204986572266
1575667012.5392754,60596,90.0435791015625
1575667037.515888,60638,90.0508041381836
1575667056.754934,60671,90.00935363769531
1575667094.5400653,60736,90.01911163330078
1575667179.1925733,60871,90.01346588134766
1575667268.8613856,61022,90.04522705078125
1575667327.7853732,61122,89.99107360839844
1575667381.6839967,61205,90.48998260498047
1575667424.0488353,61276,89.99057006835938
1575667481.3944094,61373,89.97274017333984
1575667488.6601863,61385,90.0793685913086
1575667505.4560897,61413,89.98612213134766
1575667519.978116,61438,90.280029296875
1575667576.9949203,61534,89.99781799316406
1575667667.450808,61680,90.11143493652344
1575667706.8607602,61747,89.99625396728516
1575667733.6007876,61792,90.07604217529297
1575667944.6568723,62139,89.87234497070312
1575667960.1234179,62165,90.03844451904297
1575667991.706727,62219,90.01546478271484
1575668089.7028093,62384,89.97159576416016
1575668167.831631,62516,90.04174041748047
1575668185.8446014,62547,89.99785614013672
1575668195.796004,62555,89.98383331298828
1575668383.9725657,62874,90.01976013183594
1575668418.8749952,62933,90.12010192871094
1575668435.6342134,62961,90.05792999267578
1575668478.5057447,63024,90.01172637939453
1575668594.0422232,63220,90.03428649902344
1575668674.6655028,63358,90.38082885742188
1575668715.5199082,63428,90.024169921875
1575668716.1551769,63429,90.33563232421875
1575668770.6252117,63513,90.0821533203125
1575668829.6865382,63614,89.98076629638672
1575668862.186874,63668,90.02281188964844
1575668863.9391935,63671,90.03453826904297
1575668928.514296,63781,90.06080627441406
1575668959.3612857,63833,90.28639221191406
1575668978.114246,63865,89.93902587890625
1575669056.0957544,63988,90.02076721191406
1575669110.7623045,64081,90.01070404052734
1575669121.0038247,64098,90.02958679199219
1575669139.1602488,64129,90.30238342285156
1575669164.6661363,64173,90.0122299194336
1575669179.959377,64199,90.42015838623047
1575669195.444145,64225,90.05563354492188
1575669370.2759945,64511,90.04969024658203
1575669376.2122602,64521,89.98873901367188
1575669377.410574,64523,90.01238250732422
1575669473.9364307,64687,89.98023986816406
1575669598.2945333,64887,90.0138168334961
1575669599.4349644,64889,89.97354888916016
1575669658.5029888,64989,90.17697143554688
1575669665.0227041,65000,90.96444702148438
1575669681.459949,65028,90.34329986572266
1575669696.4981353,65054,89.99287414550781
1575669808.8876452,65245,89.99522399902344
1575669831.095212,65274,90.01571655273438
1575669841.496977,65292,89.9942626953125
1575669875.6190932,65350,90.01028442382812
1575669890.3585443,65375,90.02230834960938
1575669934.6691391,65450,89.98878479003906
1575669952.7428722,65481,90.02236938476562
1575669965.2663968,65502,90.05424499511719
1575669980.1799111,65527,89.96864318847656
1575670023.489429,65601,89.9932632446289
1575670048.3620832,65643,90.03972625732422
1575670092.3048177,65709,90.06619262695312
1575670143.2778506,65796,90.00881958007812
1575670209.060988,65907,90.0234603881836
1575670232.843877,65948,90.17796325683594
1575670287.191143,66040,89.99437713623047
1575670292.36346,66049,90.0419921875
1575670444.9919055,66298,90.94577026367188
1575670584.15325,66534,89.97654724121094
1575670655.7682815,66647,89.99276733398438
1575670738.140377,66787,90.01407623291016
1575670832.5851066,66948,89.9999771118164
1575670849.380692,66976,89.99956512451172
1575670854.16549,66984,90.24095153808594
1575670876.1832056,67021,90.0134506225586
1575671027.1907573,67269,90.04409790039062
1575671128.2798681,67440,89.98350524902344
1575671148.7612295,67474,90.00989532470703
1575671176.8941176,67513,89.9688949584961
1575671293.1665266,67711,90.32971954345703
1575671513.5656216,68075,90.00148010253906
1575671624.7827585,68263,90.06930541992188
1575671625.3418329,68264,89.9800033569336
1575671635.4547894,68281,90.01622009277344
1575671653.256318,68311,90.02765655517578
1575671670.2303114,68340,90.15968322753906
1575671692.372903,68378,90.09619903564453
1575671727.0630226,68429,90.25324249267578
1575671774.964632,68512,90.05828094482422
1575671820.8428607,68590,90.12532043457031
1575671880.649842,68691,90.01337432861328
1575671953.4258504,68814,89.9786148071289
1575672026.6875422,68929,90.0955810546875
1575672062.0710661,68988,90.04019165039062
1575672169.9202075,69171,90.03516387939453
1575672170.5142908,69172,91.00415802001953
1575672177.9205256,69185,90.01680755615234
1575672266.6637092,69326,90.02455139160156
1575672296.2231011,69376,90.0237045288086
1575672342.350467,69455,90.04440307617188
1575672354.5924017,69476,90.0078125
1575672439.2128081,69621,90.00498962402344
1575672463.559633,69662,90.01191711425781
1575672479.8613927,69689,90.74699401855469
1575672497.6426537,69719,89.99635314941406
1575672549.1851287,69798,90.3702163696289
1575672602.8535345,69890,90.00584411621094
1575672617.7001662,69915,90.0416259765625
1575672643.1962214,69958,90.41598510742188
1575672718.5910628,70085,90.16171264648438
1575672744.1042442,70128,89.99964904785156
1575672927.0665429,70428,90.01136016845703
1575672944.674578,70458,90.0827407836914
1575672947.173306,70462,90.00697326660156
1575672961.5622952,70486,89.97538757324219
1575672965.808213,70493,90.0179672241211
1575672987.1532638,70529,90.00556182861328
1575673000.4811792,70552,90.04161071777344
1575673017.014914,70580,89.99562072753906
1575673044.4437857,70627,91.34494018554688
1575673066.8787045,70656,90.00772094726562
1575673110.067153,70730,89.9867935180664
1575673219.0306823,70915,90.00202941894531
1575673267.3797734,70996,90.04742431640625
1575673435.0946178,71272,90.46736145019531
1575673459.7159758,71314,90.01852416992188
1575673526.0011044,71428,90.01502227783203
1575673542.4167557,71456,90.02655029296875
1575673548.804417,71467,89.98611450195312
1575673605.1502,71554,90.21804809570312
1575673620.4055674,71580,90.17774963378906
1575673689.2134404,71696,90.06401824951172
1575673732.8943646,71769,90.32940673828125
1575673781.250441,71850,89.99368286132812
1575673814.099383,71906,90.0399169921875
1575673825.900261,71926,90.24295806884766
1575673843.847762,71957,90.3875503540039
1575673857.063372,71979,90.01104736328125
1575673881.70224,72012,90.03579711914062
1575673896.2800758,72037,90.01654815673828
1575673898.0360062,72040,90.02184295654297
1575673990.0926466,72197,90.27108001708984
1575674036.184625,72275,90.03645324707031
1575674048.6935759,72296,90.0528564453125
1575674049.31222,72297,90.00355529785156
1575674050.4889345,72299,90.04031372070312
1575674069.7462933,72332,90.00509643554688
1575674109.450175,72401,89.98829650878906
1575674111.2149878,72404,90.3790283203125
1575674134.5790195,72444,90.0339126586914
1575674206.6428556,72558,90.12281036376953
1575674210.7924547,72565,90.32498168945312
1575674303.636758,72723,90.3758544921875
1575674391.744559,72873,90.01820373535156
1575674441.5682485,72948,90.85993957519531
1575674476.9708538,73009,90.04358673095703
1575674562.0868537,73154,90.0027847290039
1575674576.9512587,73179,90.00711822509766
1575674658.6921427,73318,90.01136779785156
1575674787.8719585,73529,90.02748107910156
1575674870.264959,73669,90.30335998535156
1575674917.1615326,73748,90.99443054199219
1575674935.6333716,73779,90.03983306884766
1575674941.5814316,73789,90.56511688232422
1575674944.761164,73794,90.6006851196289
1575674977.9270682,73841,90.0414810180664
1575675008.723359,73893,90.56751251220703
1575675013.5763319,73901,90.0223617553711
1575675027.1040995,73924,90.01990509033203
1575675044.9213362,73954,90.25558471679688
1575675078.5071714,74011,90.1785888671875
1575675098.0881298,74044,89.99336242675781
1575675151.008411,74133,90.0123291015625
1575675177.213214,74178,90.05216979980469
1575675182.630911,74187,90.5155029296875
1575675186.6350088,74194,90.03197479248047
1575675315.7392855,74404,90.00906372070312
1575675552.8824213,74795,90.01683044433594
1575675594.143672,74865,90.02655792236328
1575675615.4183547,74901,90.07330322265625
1575675672.6546881,74999,90.94237518310547


==> plot_data/optimal_batch_loss_line_search_old/optimal_batch_line_search_eval_acc1.csv <==
Wall time,Step,Value
1575630383.2222834,1,0.10300000011920929
1575630674.4725518,2,0.16979999840259552
1575630965.920337,3,0.19699999690055847
1575631255.5361707,4,0.22020000219345093
1575631543.0591896,5,0.1858000010251999
1575631828.6512754,6,0.24220000207424164
1575632111.334621,7,0.2619999945163727
1575632394.1686728,8,0.323199987411499
1575632674.048856,9,0.35260000824928284
1575632955.4990761,10,0.43860000371932983
1575633234.123382,11,0.26179999113082886
1575633513.0142217,12,0.5429999828338623
1575633792.026408,13,0.5088000297546387
1575634069.5052903,14,0.4413999915122986
1575634347.7000246,15,0.5892000198364258
1575634624.9099648,16,0.6258000135421753
1575634901.257561,17,0.6114000082015991
1575635177.376416,18,0.5163999795913696
1575635453.0146062,19,0.7152000069618225
1575635727.938174,20,0.6718000173568726
1575636004.1351204,21,0.6733999848365784
1575636279.9753754,22,0.6873999834060669
1575636553.9266882,23,0.7214000225067139
1575636828.5688987,24,0.7724000215530396
1575637102.144513,25,0.7427999973297119
1575637375.7541163,26,0.6129999756813049
1575637649.0172832,27,0.724399983882904
1575637921.8089666,28,0.7103999853134155
1575638194.2152452,29,0.7544000148773193
1575638467.5293636,30,0.7246000170707703
1575638739.5308604,31,0.6827999949455261
1575639011.731686,32,0.7121999859809875
1575639284.6957304,33,0.8044000267982483
1575639557.2836404,34,0.8068000078201294
1575639829.6187375,35,0.7645999789237976
1575640101.6438084,36,0.7684000134468079
1575640372.5716624,37,0.7146000266075134
1575640644.2974768,38,0.7875999808311462
1575640916.3552315,39,0.7973999977111816
1575641188.5426998,40,0.7947999835014343
1575641459.5706553,41,0.7268000245094299
1575641731.1685433,42,0.7961999773979187
1575642001.5750575,43,0.7785999774932861
1575642272.4141586,44,0.7595999836921692
1575642542.7589016,45,0.7297999858856201
1575642814.250927,46,0.7875999808311462
1575643083.0013568,47,0.8108000159263611
1575643352.8989503,48,0.7919999957084656
1575643621.9437416,49,0.704800009727478
1575643893.5819128,50,0.7764000296592712
1575644164.5662472,51,0.7865999937057495
1575644434.3609064,52,0.8062000274658203
1575644705.164979,53,0.8082000017166138
1575644976.843409,54,0.8163999915122986
1575645245.6484253,55,0.7080000042915344
1575645515.3053865,56,0.7703999876976013
1575645786.6794171,57,0.8082000017166138
1575646054.9942436,58,0.7865999937057495
1575646323.9167414,59,0.7107999920845032
1575646592.1276708,60,0.7674000263214111
1575646862.9744976,61,0.8227999806404114
1575647132.5595648,62,0.8343999981880188
1575647401.3657854,63,0.8116000294685364
1575647671.3324773,64,0.8384000062942505
1575647939.4623966,65,0.800000011920929
1575648207.4993224,66,0.8241999745368958
1575648475.3780112,67,0.8327999711036682
1575648744.385193,68,0.8198000192642212
1575649013.986125,69,0.8295999765396118
1575649282.1450725,70,0.8345999717712402
1575649548.7706099,71,0.8187999725341797
1575649815.3900776,72,0.8330000042915344
1575650083.4893403,73,0.824400007724762
1575650350.953554,74,0.7835999727249146
1575650619.6868427,75,0.8289999961853027
1575650887.6437526,76,0.7793999910354614
1575651156.7575264,77,0.8105999827384949
1575651426.9869924,78,0.8496000170707703
1575651693.4073832,79,0.8424000144004822
1575651960.4980137,80,0.8270000219345093
1575652228.0862236,81,0.8331999778747559
1575652496.6091905,82,0.850600004196167
1575652764.4076116,83,0.857200026512146
1575653032.7517812,84,0.8309999704360962
1575653297.0626063,85,0.8148000240325928
1575653562.3742368,86,0.8339999914169312
1575653828.4672885,87,0.8378000259399414
1575654097.0869222,88,0.8064000010490417
1575654365.6617367,89,0.8169999718666077
1575654632.1302009,90,0.8259999752044678
1575654900.647899,91,0.8136000037193298
1575655164.4849966,92,0.826200008392334
1575655431.4717145,93,0.8073999881744385
1575655697.7204273,94,0.7853999733924866
1575655965.0147226,95,0.8414000272750854
1575656232.6461904,96,0.8414000272750854
1575656500.5743625,97,0.8062000274658203
1575656767.4034667,98,0.8230000138282776
1575657032.0710366,99,0.7832000255584717
1575657298.04335,100,0.8133999705314636
1575657565.0487094,101,0.86080002784729
1575657827.1315534,102,0.8379999995231628
1575658092.8229618,103,0.8583999872207642
1575658361.0548801,104,0.8076000213623047
1575658631.1407864,105,0.8443999886512756
1575658897.6539907,106,0.8637999892234802
1575659162.205674,107,0.847599983215332
1575659427.3808615,108,0.817799985408783
1575659692.0308192,109,0.8574000000953674
1575659954.6985867,110,0.8068000078201294
1575660218.2033727,111,0.8637999892234802
1575660483.0131834,112,0.842199981212616
1575660747.304366,113,0.8335999846458435
1575661010.037768,114,0.8471999764442444
1575661271.2074108,115,0.843999981880188
1575661533.8233945,116,0.8248000144958496
1575661796.7392652,117,0.696399986743927
1575662061.0879946,118,0.8672000169754028
1575662325.6210635,119,0.8238000273704529
1575662584.6570458,120,0.7617999911308289
1575662847.3940954,121,0.8655999898910522
1575663113.2169976,122,0.8715999722480774
1575663375.3957918,123,0.8610000014305115
1575663640.2715638,124,0.8726000189781189
1575663904.0023243,125,0.8614000082015991
1575664164.768143,126,0.8100000023841858
1575664426.2361977,127,0.8425999879837036
1575664690.3911293,128,0.8335999846458435
1575664955.1084325,129,0.8646000027656555
1575665219.4577296,130,0.8289999961853027
1575665479.1695254,131,0.8366000056266785
1575665741.6152294,132,0.823199987411499
1575666005.2429032,133,0.8496000170707703
1575666267.9424777,134,0.852400004863739
1575666526.9478889,135,0.8658000230789185
1575666795.186113,136,0.8385999798774719
1575667058.095831,137,0.8587999939918518
1575667319.9461472,138,0.8619999885559082
1575667585.2080624,139,0.852400004863739
1575667845.669802,140,0.8104000091552734
1575668107.0120945,141,0.879800021648407
1575668366.8828502,142,0.8618000149726868
1575668624.8800948,143,0.7784000039100647
1575668882.5136304,144,0.8378000259399414
1575669143.3980842,145,0.8361999988555908
1575669404.8000538,146,0.849399983882904
1575669666.0594983,147,0.8560000061988831
1575669929.806417,148,0.847000002861023
1575670190.468553,149,0.8539999723434448
1575670449.0817053,150,0.8321999907493591
1575670707.7277188,151,0.8610000014305115
1575670966.1749485,152,0.829800009727478
1575671227.2778952,153,0.8637999892234802
1575671488.3924336,154,0.8776000142097473
1575671749.0168443,155,0.7835999727249146
1575672010.0079632,156,0.826200008392334
1575672272.798499,157,0.8425999879837036
1575672531.7059953,158,0.8309999704360962
1575672790.0631015,159,0.8532000184059143
1575673052.870296,160,0.8669999837875366
1575673312.9160755,161,0.8539999723434448
1575673573.8131828,162,0.8353999853134155
1575673835.1982358,163,0.853600025177002
1575674096.5635173,164,0.8578000068664551
1575674359.4451826,165,0.8560000061988831
1575674620.2288733,166,0.801800012588501


==> plot_data/optimal_batch_loss_line_search_old/optimal_batch_line_search_eval_acc2.csv <==
Wall time,Step,Value
1575630391.459822,1,0.17759999632835388
1575630689.4178925,2,0.1995999962091446
1575630982.9488723,3,0.19380000233650208
1575631272.0846298,4,0.23980000615119934
1575631559.5709968,5,0.23639999330043793
1575631845.8481064,6,0.46160000562667847
1575632130.1652598,7,0.5175999999046326
1575632412.9610956,8,0.39800000190734863
1575632694.545799,9,0.5776000022888184
1575632976.790432,10,0.6227999925613403
1575633256.8569877,11,0.42480000853538513
1575633537.7542417,12,0.5257999897003174
1575633816.9213996,13,0.628000020980835
1575634096.7139227,14,0.5971999764442444
1575634375.5322247,15,0.6010000109672546
1575634652.9001148,16,0.6534000039100647
1575634930.7699215,17,0.6909999847412109
1575635206.9859428,18,0.6754000186920166
1575635483.7185276,19,0.7382000088691711
1575635760.1792393,20,0.6251999735832214
1575636035.671831,21,0.7491999864578247
1575636311.9944859,22,0.7184000015258789
1575636589.1195333,23,0.75
1575636863.9652495,24,0.8101999759674072
1575637140.0183156,25,0.7409999966621399
1575637415.3788688,26,0.7504000067710876
1575637690.5283399,27,0.7152000069618225
1575637965.7671611,28,0.79339998960495
1575638240.4088378,29,0.7784000039100647
1575638515.2461782,30,0.72079998254776
1575638790.283509,31,0.7932000160217285
1575639065.2348604,32,0.8187999725341797
1575639340.5465338,33,0.829800009727478
1575639614.439479,34,0.7878000140190125
1575639888.6493888,35,0.8560000061988831
1575640161.6118102,36,0.8266000151634216
1575640434.6503782,37,0.8167999982833862
1575640708.5415895,38,0.8212000131607056
1575640982.6091566,39,0.8586000204086304
1575641255.366455,40,0.8374000191688538
1575641529.3283412,41,0.8751999735832214
1575641803.8938053,42,0.8414000272750854
1575642078.118284,43,0.8167999982833862
1575642351.5297818,44,0.8353999853134155
1575642625.2158725,45,0.8202000260353088
1575642898.3650904,46,0.8116000294685364
1575643172.8233547,47,0.8561999797821045
1575643446.6083274,48,0.843999981880188
1575643719.81736,49,0.8471999764442444
1575643992.5976145,50,0.8388000130653381
1575644265.0204906,51,0.857200026512146
1575644538.258438,52,0.8503999710083008
1575644811.301397,53,0.8600000143051147
1575645084.1769361,54,0.8561999797821045
1575645356.6907394,55,0.8259999752044678
1575645630.4714673,56,0.8695999979972839
1575645902.9661036,57,0.8208000063896179
1575646176.397381,58,0.8185999989509583
1575646449.0821934,59,0.8705999851226807
1575646721.8829038,60,0.8555999994277954
1575646993.6846879,61,0.8342000246047974
1575647265.6062891,62,0.8644000291824341
1575647538.664679,63,0.843999981880188
1575647810.0803194,64,0.8658000230789185
1575648082.080952,65,0.8245999813079834
1575648353.5169108,66,0.8464000225067139
1575648626.8090587,67,0.8853999972343445
1575648898.2642796,68,0.8658000230789185
1575649169.652999,69,0.8597999811172485
1575649441.9540741,70,0.8605999946594238
1575649714.6243489,71,0.8578000068664551
1575649986.5827677,72,0.8759999871253967
1575650260.2003882,73,0.8820000290870667
1575650531.4932857,74,0.8709999918937683
1575650802.4339662,75,0.8654000163078308
1575651076.232763,76,0.8654000163078308
1575651349.0737407,77,0.8835999965667725
1575651621.8695953,78,0.8751999735832214
1575651894.3911347,79,0.868399977684021
1575652168.8791237,80,0.8826000094413757
1575652441.6485705,81,0.8618000149726868
1575652713.24638,82,0.8654000163078308
1575652984.3549123,83,0.853600025177002
1575653256.7633538,84,0.8763999938964844
1575653528.982294,85,0.8629999756813049
1575653801.3072088,86,0.8568000197410583
1575654075.0540621,87,0.8614000082015991
1575654347.7951334,88,0.8745999932289124
1575654619.8512237,89,0.8877999782562256
1575654893.2123232,90,0.8574000000953674
1575655167.2031043,91,0.8682000041007996
1575655439.1306632,92,0.8539999723434448
1575655710.4204886,93,0.8930000066757202
1575655981.9680917,94,0.8762000203132629
1575656255.0356176,95,0.8881999850273132
1575656527.3201208,96,0.8547999858856201
1575656800.2130132,97,0.8889999985694885
1575657071.4260063,98,0.8913999795913696
1575657342.3048236,99,0.8546000123023987
1575657614.186703,100,0.8826000094413757
1575657885.93143,101,0.8659999966621399
1575658158.562118,102,0.88919997215271
1575658432.687612,103,0.8618000149726868
1575658706.6054177,104,0.8853999972343445
1575658980.8046825,105,0.8787999749183655
1575659251.9813988,106,0.8845999836921692
1575659524.1687849,107,0.8744000196456909
1575659796.8881288,108,0.8754000067710876
1575660065.8089266,109,0.8787999749183655
1575660336.8322768,110,0.8736000061035156
1575660608.0273147,111,0.8578000068664551
1575660879.797197,112,0.870199978351593
1575661150.214315,113,0.8849999904632568
1575661420.9240546,114,0.8733999729156494
1575661691.2470086,115,0.8823999762535095
1575661961.7972322,116,0.875
1575662231.7059572,117,0.848800003528595
1575662503.1632094,118,0.866599977016449
1575662775.5720596,119,0.8966000080108643
1575663046.0789635,120,0.8877999782562256
1575663316.975767,121,0.8501999974250793
1575663587.0446417,122,0.8938000202178955
1575663858.1822436,123,0.8533999919891357
1575664129.5521142,124,0.8906000256538391
1575664400.7222242,125,0.8736000061035156
1575664670.9399278,126,0.8766000270843506
1575664941.6221743,127,0.9017999768257141
1575665212.1239595,128,0.881600022315979
1575665482.6973617,129,0.8895999789237976
1575665752.0248659,130,0.885200023651123
1575666021.7323713,131,0.895799994468689
1575666291.9463794,132,0.8568000197410583
1575666563.6813548,133,0.885200023651123
1575666834.6676505,134,0.8938000202178955
1575667104.99456,135,0.866599977016449
1575667375.7425616,136,0.9061999917030334
1575667647.0066004,137,0.8903999924659729
1575667918.7437348,138,0.8751999735832214
1575668189.9858677,139,0.8661999702453613
1575668461.244926,140,0.895799994468689
1575668730.6859767,141,0.8794000148773193
1575669001.2866137,142,0.8956000208854675
1575669271.8564196,143,0.8840000033378601
1575669543.4631088,144,0.902400016784668
1575669814.064178,145,0.8823999762535095
1575670084.1094913,146,0.8830000162124634
1575670354.2824814,147,0.9028000235557556
1575670625.2732751,148,0.897599995136261
1575670895.8505373,149,0.8989999890327454
1575671166.4696102,150,0.8791999816894531
1575671436.942144,151,0.8873999714851379
1575671707.442224,152,0.9132000207901001
1575671977.0422316,153,0.892799973487854
1575672248.155062,154,0.8640000224113464
1575672518.0056653,155,0.8650000095367432
1575672788.79531,156,0.8781999945640564
1575673060.3334193,157,0.8794000148773193
1575673330.7931392,158,0.8952000141143799
1575673599.933284,159,0.8931999802589417
1575673871.7408173,160,0.8996000289916992
1575674140.4404175,161,0.8557999730110168
1575674410.0665255,162,0.902999997138977
1575674679.9789898,163,0.902999997138977
1575674950.6131287,164,0.879800021648407
1575675222.0929704,165,0.8862000107765198
1575675493.7063303,166,0.8686000108718872


==> plot_data/optimal_batch_loss_line_search_old/optimal_batch_line_search_train_loss2.csv <==
Wall time,Step,Value
1575630082.1585565,0,2.4138240814208984
1575630388.5515618,1,1.668681263923645
1575630686.8484805,2,1.3243227005004883
1575630980.429888,3,1.1663134098052979
1575631269.560255,4,1.0549372434616089
1575631556.9022517,5,0.9707551598548889
1575631843.2508652,6,0.9062632918357849
1575632127.5522778,7,0.8632534742355347
1575632410.33579,8,0.8175082206726074
1575632691.972457,9,0.7829207181930542
1575632974.2249193,10,0.7519099712371826
1575633254.2617028,11,0.725369393825531
1575633535.1340714,12,0.6996021270751953
1575633814.2880154,13,0.675317645072937
1575634094.0735948,14,0.6619903445243835
1575634372.8947356,15,0.6423904895782471
1575634650.2770944,16,0.6233405470848083
1575634928.1216133,17,0.6074067950248718
1575635204.3494053,18,0.589536190032959
1575635481.1266925,19,0.576471745967865
1575635757.4652686,20,0.5710651278495789
1575636033.0384827,21,0.5590893030166626
1575636309.3663688,22,0.5500819683074951
1575636586.3802822,23,0.5224417448043823
1575636861.320862,24,0.529715895652771
1575637137.3724916,25,0.5204509496688843
1575637412.715871,26,0.5053038001060486
1575637687.868009,27,0.4967116713523865
1575637963.143189,28,0.4843275249004364
1575638237.7537816,29,0.4824030101299286
1575638512.5622923,30,0.47820156812667847
1575638787.542916,31,0.47222453355789185
1575639062.5568423,32,0.4643996059894562
1575639337.9001658,33,0.460053026676178
1575639611.7760448,34,0.4534175992012024
1575639885.9499807,35,0.44872787594795227
1575640158.9446738,36,0.43649229407310486
1575640431.9739041,37,0.434207022190094
1575640705.8743956,38,0.4263342320919037
1575640979.9247975,39,0.41860446333885193
1575641252.685509,40,0.41940200328826904
1575641526.5423222,41,0.41739073395729065
1575641801.2497911,42,0.4073038399219513
1575642075.4228082,43,0.40789464116096497
1575642348.8459408,44,0.3964339792728424
1575642622.535369,45,0.39372768998146057
1575642895.686578,46,0.38514819741249084
1575643170.1357744,47,0.3833495080471039
1575643443.94789,48,0.38370442390441895
1575643717.1044812,49,0.37643566727638245
1575643989.9182653,50,0.373410701751709
1575644262.3450963,51,0.3821323812007904
1575644535.56496,52,0.3694218695163727
1575644808.6095738,53,0.3643675446510315
1575645081.4828806,54,0.37024855613708496
1575645353.9888384,55,0.35730740427970886
1575645627.7569668,56,0.3543514907360077
1575645900.280632,57,0.3464142084121704
1575646173.7134275,58,0.3555160462856293
1575646446.3397384,59,0.3470076620578766
1575646719.182694,60,0.344355046749115
1575646990.9856963,61,0.3497232496738434
1575647262.9078593,62,0.34548693895339966
1575647535.9528322,63,0.3435721695423126
1575647807.2813494,64,0.3444339632987976
1575648079.4005249,65,0.332803875207901
1575648350.7992897,66,0.33587273955345154
1575648624.1426117,67,0.33043408393859863
1575648895.5673978,68,0.3273307979106903
1575649166.8693483,69,0.3259347081184387
1575649439.2780893,70,0.32127025723457336
1575649711.953782,71,0.3226378560066223
1575649983.8584344,72,0.31384390592575073
1575650257.4980257,73,0.31702664494514465
1575650528.803605,74,0.3125261068344116
1575650799.802561,75,0.3124355375766754
1575651073.508365,76,0.31136295199394226
1575651346.324691,77,0.3128129541873932
1575651619.1670492,78,0.3125799000263214
1575651891.6963975,79,0.301127165555954
1575652166.124342,80,0.2948299050331116
1575652438.9005122,81,0.29883232712745667
1575652710.5302079,82,0.3043260872364044
1575652981.6660128,83,0.29663383960723877
1575653254.0624852,84,0.2945351302623749
1575653526.2342737,85,0.29822519421577454
1575653798.565107,86,0.29442471265792847
1575654072.3263345,87,0.2900567054748535
1575654345.0897317,88,0.2878054678440094
1575654617.03772,89,0.28203994035720825
1575654890.5228114,90,0.2847363352775574
1575655164.5271583,91,0.27493131160736084
1575655436.388063,92,0.28557318449020386
1575655707.688509,93,0.2886122763156891
1575655979.240979,94,0.2820885479450226
1575656252.29812,95,0.27753689885139465
1575656524.6315765,96,0.2791719436645508
1575656797.4450262,97,0.27450913190841675
1575657068.7189066,98,0.27046698331832886
1575657339.5703359,99,0.2792734205722809
1575657611.4818454,100,0.27259865403175354
1575657883.2688234,101,0.27234721183776855
1575658155.8263497,102,0.267245352268219
1575658429.9371116,103,0.2677956521511078
1575658703.89173,104,0.2695208787918091
1575658977.8903582,105,0.2648960053920746
1575659249.1357253,106,0.2729280889034271
1575659521.3195813,107,0.26551952958106995
1575659794.0437875,108,0.26273781061172485
1575660062.9495993,109,0.2648509740829468
1575660333.959789,110,0.25434479117393494
1575660605.232847,111,0.25835132598876953
1575660876.9378603,112,0.2621799409389496
1575661147.3439646,113,0.26159098744392395
1575661418.0965428,114,0.26197221875190735
1575661688.3771734,115,0.25562891364097595
1575661958.9039147,116,0.25070586800575256
1575662228.8590019,117,0.25949084758758545
1575662500.296617,118,0.25159087777137756
1575662772.700352,119,0.25436848402023315
1575663043.2281826,120,0.24918149411678314
1575663314.1023374,121,0.2481328845024109
1575663584.1912792,122,0.24789029359817505
1575663855.3055332,123,0.25055384635925293
1575664126.662659,124,0.24011462926864624
1575664397.8347063,125,0.2484988570213318
1575664668.0390565,126,0.24399206042289734
1575664938.7915206,127,0.24278885126113892
1575665209.2963626,128,0.23997151851654053
1575665479.8686745,129,0.24501042068004608
1575665749.1489012,130,0.24042759835720062
1575666018.8047764,131,0.23778791725635529
1575666289.0768836,132,0.2366323322057724
1575666560.8288531,133,0.23281964659690857
1575666831.743244,134,0.23572567105293274
1575667102.1068034,135,0.2421051412820816
1575667372.8547554,136,0.2369527667760849
1575667644.135487,137,0.23345918953418732
1575667915.8390467,138,0.22891587018966675
1575668187.082419,139,0.23336859047412872
1575668458.330628,140,0.23186740279197693
1575668727.7941496,141,0.2306397557258606
1575668998.391557,142,0.2335277497768402
1575669269.0010157,143,0.22884325683116913
1575669540.5818968,144,0.23038014769554138
1575669811.1873498,145,0.23202507197856903
1575670081.2297988,146,0.2237798571586609
1575670351.4158797,147,0.22765067219734192
1575670622.4045768,148,0.2321445196866989
1575670892.960062,149,0.21884411573410034
1575671163.5919182,150,0.2235528826713562
1575671434.040698,151,0.22615347802639008
1575671704.517556,152,0.21801035106182098
1575671974.1077883,153,0.2263382524251938
1575672245.2428768,154,0.21543051302433014
1575672515.1293464,155,0.22024792432785034
1575672785.9313514,156,0.2281850427389145
1575673057.3647661,157,0.22031170129776
1575673327.8486998,158,0.2182265967130661
1575673597.0596323,159,0.22029225528240204
1575673868.8777053,160,0.22158965468406677
1575674137.561799,161,0.22481350600719452
1575674407.1470754,162,0.21868203580379486
1575674677.1119163,163,0.22220540046691895
1575674947.677444,164,0.2190474271774292
1575675219.2085247,165,0.2161252200603485
1575675490.8314068,166,0.21751946210861206


==> plot_data/optimal_batch_loss_line_search_old/pal_angle1.csv <==
Wall time,Step,Value
1575401354.5711002,43,73.0052719116211
1575401359.705793,95,75.03450012207031
1575401367.0231378,168,74.92179107666016
1575401373.137192,230,84.83078002929688
1575401373.6365573,235,77.64891052246094
1575401377.421508,274,80.83534240722656
1575401381.0384781,311,79.9745101928711
1575401381.7910771,319,89.87258911132812
1575401402.2419329,475,77.11058044433594
1575401408.473051,537,87.0071792602539
1575401412.7423518,580,78.47148895263672
1575401413.4430165,587,90.1614761352539
1575401418.237036,635,69.24536895751953
1575401419.563908,648,75.82294464111328
1575401426.1570249,715,74.11943817138672
1575401440.1215372,809,74.43219757080078
1575401460.308481,1015,74.27568817138672
1575401465.494988,1067,74.74266052246094
1575401496.7880988,1334,66.92414855957031
1575401497.1840506,1338,73.81172943115234
1575401501.9814353,1386,69.11749267578125
1575401502.6810591,1393,61.785240173339844
1575401507.0085027,1437,64.05860900878906
1575401536.8434923,1692,68.5867919921875
1575401541.1467948,1735,62.672813415527344
1575401541.4507341,1738,76.26561737060547
1575401555.6211624,1878,73.90623474121094
1575401559.706463,1918,68.86370086669922
1575401571.6824899,2037,70.46854400634766
1575401582.3174877,2097,89.10011291503906
1575401592.4117146,2200,61.082557678222656
1575401598.712011,2263,55.78540802001953
1575401603.2493286,2308,66.21536254882812
1575401611.427607,2390,67.68778991699219
1575401616.1164095,2437,73.7158203125
1575401625.9655893,2486,76.69918060302734
1575401626.0666277,2487,51.16586685180664
1575401627.2868307,2499,74.4229965209961
1575401645.9270868,2686,56.23297119140625
1575401651.4682913,2741,63.06239700317383
1575401685.6984243,3039,62.43161392211914
1575401704.6009877,3231,74.15386199951172
1575401706.1977177,3247,58.9552116394043
1575401712.0033119,3306,62.239830017089844
1575401747.8417294,3619,52.83580780029297
1575401748.0490017,3621,57.412960052490234
1575401753.0968227,3671,50.86050796508789
1575401760.2571654,3742,68.32901763916016
1575401772.379462,3815,57.258338928222656
1575401773.0646737,3822,67.87281036376953
1575401783.6072936,3929,59.10995101928711
1575401786.455458,3957,63.57265853881836
1575401794.2410269,4037,61.549495697021484
1575401827.3307345,4318,52.62971878051758
1575401835.548312,4401,49.12321472167969
1575401844.711679,4493,77.6744613647461
1575401846.3755724,4510,72.78291320800781
1575401867.899818,4677,58.8869514465332
1575401879.0638235,4789,50.109458923339844
1575401897.2817202,4972,54.48089599609375
1575401915.4860132,5107,57.61654281616211
1575401918.2505438,5135,63.03019714355469
1575401939.3531692,5346,62.10343551635742
1575401940.743499,5360,52.395240783691406
1575401964.8572083,5550,72.53205871582031
1575401977.8356109,5680,59.40933609008789
1575401982.1683261,5724,53.446510314941406
1575401990.668566,5809,62.69657897949219
1575402001.0476308,5865,56.321163177490234
1575402001.7410839,5872,60.90775680541992
1575402005.3393435,5908,66.46490478515625
1575402013.6720545,5991,57.36056900024414
1575402034.5337646,6201,59.53226852416992
1575402036.4489176,6220,65.87740325927734
1575402048.3699415,6290,50.18934631347656
1575402076.6463463,6575,48.50633239746094
1575402079.5346744,6604,50.726505279541016
1575402089.1307747,6700,56.065086364746094
1575402095.22412,6712,47.962013244628906
1575402109.5320134,6855,60.53761672973633
1575402120.5596638,6967,52.4688720703125
1575402144.30929,7156,69.66603088378906
1575402167.10855,7383,56.942771911621094
1575402174.9537227,7461,56.768402099609375
1575402175.2615824,7464,45.22244644165039
1575402180.0759437,7512,65.33476257324219
1575402212.466558,7789,65.21298217773438
1575402213.4325697,7799,51.88763427734375
1575402216.8916352,7834,58.357147216796875
1575402237.6247828,7992,59.42702865600586
1575402245.195992,8067,65.75408172607422
1575402256.4112492,8181,59.45485305786133
1575402260.4633293,8222,53.386383056640625
1575402274.6135113,8364,68.20360565185547
1575402276.0167742,8378,61.004119873046875
1575402292.9565828,8499,62.73811340332031
1575402293.9090943,8509,57.85124969482422
1575402303.229586,8602,50.74456787109375
1575402335.6651404,8879,59.45414352416992
1575402341.287618,8936,55.994720458984375
1575402347.0731783,8994,48.97876739501953
1575402378.9379754,9261,55.509586334228516
1575402399.4724622,9469,54.821590423583984
1575402408.0140767,9555,53.930625915527344
1575402409.3477979,9568,55.50049591064453
1575402427.5657659,9699,48.40457534790039
1575402442.1839159,9844,47.09372329711914
1575402448.5879407,9908,54.4979133605957
1575402490.1462095,10277,49.744930267333984
1575402490.820331,10284,62.18539810180664
1575402502.5930698,10400,79.8432846069336
1575402510.6896193,10480,50.40126037597656
1575402519.814699,10523,55.65250015258789
1575402527.9966407,10608,58.41863250732422
1575402542.7117095,10758,50.27975845336914
1575402545.0346963,10781,45.085540771484375
1575402557.3207157,10903,55.671600341796875
1575402557.6199365,10906,52.053096771240234
1575402568.6725576,10967,53.73908996582031
1575402569.4568617,10975,50.64318084716797
1575402574.1174037,11021,52.46601104736328
1575402582.309772,11103,68.46400451660156
1575402618.4895256,11420,59.75853729248047
1575402623.7733169,11473,41.246917724609375
1575402629.6915994,11533,46.56713104248047
1575402633.0883467,11567,64.15927124023438
1575402644.9249122,11686,66.75003814697266
1575402652.288154,11760,49.68829345703125
1575402677.9279118,11970,63.17478561401367
1575402678.4451036,11975,69.79723358154297
1575402697.4108553,12165,50.950111389160156
1575402715.0891595,12291,57.88384246826172
1575402757.4755843,12672,52.02072525024414
1575402778.2959557,12878,48.903480529785156
1575402784.4557874,12940,54.51832962036133
1575402793.750401,13035,55.37957763671875
1575402801.32065,13062,55.513023376464844
1575402806.1956196,13110,43.8079719543457
1575402835.2078962,13403,57.768001556396484
1575402854.5681794,13547,53.48629379272461
1575402859.5232167,13598,64.95518493652344
1575402861.848359,13621,53.108299255371094
1575402880.4201615,13811,53.016571044921875
1575402887.7589471,13885,53.58670425415039
1575402912.3644989,14081,55.48401641845703
1575402926.2475784,14222,51.599613189697266
1575402933.4950054,14295,46.60884094238281
1575402942.8029265,14339,64.22620391845703
1575402953.6489804,14448,51.03547286987305
1575402972.7902899,14639,51.60470962524414
1575402975.742123,14669,48.749755859375
1575402977.5838797,14688,42.32846450805664
1575402991.6249015,14780,42.81576919555664
1575402994.4861531,14810,60.46757888793945
1575403000.8460655,14874,51.2160530090332
1575403002.7455819,14893,49.8470344543457
1575403050.7664483,15325,48.02809524536133
1575403065.4749794,15474,51.47010803222656
1575403065.6850915,15476,51.02616500854492
1575403068.7916315,15508,53.10529708862305
1575403097.1214736,15741,49.54108810424805
1575403099.595735,15765,51.37406539916992
1575403139.5096397,16117,38.48670196533203
1575403152.7577417,16250,65.44194793701172
1575403160.0639281,16322,61.56825256347656
1575403202.521132,16698,52.443538665771484
1575403213.6750255,16810,47.21613693237305
1575403223.3854587,16858,43.766109466552734
1575403227.5548956,16900,43.215248107910156
1575403244.2552176,17067,60.55705642700195
1575403247.420402,17098,52.63201904296875
1575403271.5247328,17293,47.019744873046875
1575403274.0179658,17318,43.79823303222656
1575403276.2003996,17340,49.19712448120117
1575403296.4640899,17544,53.97824478149414
1575403297.8417406,17558,45.61528778076172
1575403300.7429342,17587,51.119384765625
1575403301.540239,17595,42.204349517822266
1575403353.5013459,18066,57.75181579589844
1575403397.0688257,18452,47.79721450805664
1575403452.7961743,18959,47.65633773803711
1575403473.5004637,19117,44.1698112487793
1575403478.64793,19170,46.7495002746582
1575403488.6594892,19272,51.81169509887695
1575403519.7764466,19532,53.37496566772461
1575403530.675818,19641,51.298545837402344
1575403531.981313,19655,45.10354232788086
1575403539.6779468,19732,61.380802154541016
1575403555.8912544,19847,57.770530700683594
1575403565.0027146,19939,42.566856384277344
1575403570.744537,19996,45.628047943115234
1575403574.8915431,20036,46.02821350097656
1575403576.6948924,20054,47.20585250854492
1575403577.6224403,20063,43.03285598754883
1575403585.1891,20139,57.23611068725586
1575403600.7629547,20245,58.01136016845703
1575403601.5503786,20253,44.81621551513672
1575403608.539205,20324,51.6180305480957
1575403620.227484,20441,47.3280143737793
1575403630.0704854,20540,44.21385955810547
1575403630.1649046,20541,51.94712829589844
1575403632.4055948,20563,47.0175666809082
1575403633.9476633,20579,64.2146987915039
1575403658.9423592,20780,54.45317840576172
1575403659.2580037,20783,45.596885681152344
1575403664.2242174,20832,42.891395568847656
1575403666.557814,20856,56.868743896484375
1575403693.7926495,21081,45.30626678466797
1575403700.156852,21145,45.114540100097656
1575403706.607705,21210,52.32530212402344
1575403708.9287283,21233,46.22855758666992
1575403717.6516037,21320,60.657142639160156
1575403724.9606786,21392,49.75236511230469
1575403742.9142878,21524,46.71367645263672
1575403775.071473,21849,57.76350784301758
1575403796.0495281,22007,50.14901351928711
1575403819.778832,22246,45.471981048583984
1575403824.4647222,22293,60.468849182128906
1575403828.1913953,22331,45.578678131103516
1575403835.8557086,22359,50.42835998535156
1575403847.2849252,22473,48.517555236816406
1575403888.6435392,22841,43.81346893310547
1575403918.4463644,23139,53.21733856201172
1575403919.4330394,23149,45.91798400878906
1575403923.8220398,23193,51.318939208984375
1575403931.492302,23219,58.42247772216797
1575403935.8848917,23264,48.39622116088867
1575403938.13138,23287,57.02875900268555
1575403945.4483356,23362,39.648773193359375
1575403952.025765,23428,42.14297866821289
1575403963.1022134,23541,38.03119659423828
1575403981.216635,23671,50.083534240722656
1575403982.3226583,23682,43.98601150512695
1575403984.2940881,23702,50.4903564453125
1575404007.799602,23939,40.79159164428711
1575404026.7345877,24080,47.313602447509766
1575404033.3523111,24148,54.41805648803711
1575404046.6945026,24283,43.98245620727539
1575404046.9074235,24285,47.58452606201172
1575404050.6942687,24323,51.25722885131836
1575404053.0012643,24346,45.804935455322266
1575404085.424478,24622,53.95975112915039
1575404095.0601215,24720,46.259944915771484
1575404095.843887,24728,46.37734603881836
1575404118.0860138,24902,48.31328201293945
1575404121.3919718,24935,43.19546890258789
1575404128.9103644,25009,47.586307525634766
1575404132.7810876,25048,40.31364059448242
1575404141.202175,25134,49.19151306152344
1575404153.1764557,25254,48.35334777832031
1575404166.0158968,25333,64.6109619140625
1575404171.8447294,25392,44.57136917114258
1575404201.3927987,25687,45.6939582824707
1575404218.880949,25813,54.1162223815918
1575404222.315769,25848,40.62944793701172
1575404229.7174718,25922,48.560279846191406
1575404244.0606709,26067,41.773956298828125
1575404246.5233648,26092,49.63020324707031
1575404252.832579,26156,43.2705078125
1575404272.6061685,26304,50.6365966796875
1575404282.3294106,26404,43.16224670410156
1575404289.0048668,26471,39.91211700439453
1575404326.647311,26798,46.067832946777344
1575404326.749143,26799,49.974021911621094
1575404329.9122345,26830,47.077693939208984
1575404366.054275,27143,44.21006393432617
1575404367.26747,27155,54.73456573486328
1575404367.6643684,27159,45.996421813964844
1575404367.758674,27160,55.24821472167969
1575404379.233599,27275,42.10735321044922
1575404407.4193208,27506,49.05694580078125
1575404417.1111,27604,41.222835540771484
1575404418.7897947,27621,48.343013763427734
1575404420.6395252,27639,51.57977294921875
1575404439.0682766,27826,50.400333404541016
1575404453.3306422,27917,58.653987884521484
1575404456.754537,27951,47.05769729614258
1575404458.5538082,27969,61.17884826660156
1575404498.5089653,28322,44.997406005859375
1575404510.0223708,28439,49.0859260559082
1575404511.3268182,28452,51.990013122558594
1575404520.5636454,28544,34.13114929199219
1575404523.5042698,28573,41.74226760864258
1575404527.4130018,28612,57.64368438720703
1575404568.1366827,28971,49.25736999511719
1575404570.6928554,28997,56.16954040527344
1575404574.6372685,29038,45.595699310302734
1575404577.0575562,29063,40.419857025146484
1575404596.0211823,29202,54.970272064208984
1575404602.3140347,29264,50.65597152709961
1575404622.9801722,29472,46.56703567504883
1575404624.6296864,29488,53.00865173339844
1575404636.8696623,29562,53.36524200439453
1575404641.7790208,29612,48.311824798583984
1575404655.2783017,29748,51.412540435791016
1575404663.5327125,29830,45.485965728759766
1575404686.0655677,30006,52.005496978759766
1575404688.713819,30032,39.747032165527344
1575404694.7835684,30093,51.32193374633789
1575404702.8930595,30175,47.99375534057617
1575404709.6662776,30244,42.40401077270508
1575404713.712093,30285,44.51846694946289
1575404718.0457444,30328,47.55519104003906
1575404736.3890982,30460,39.929813385009766
1575404737.486971,30471,45.07747268676758
1575404751.5749207,30613,46.7026252746582
1575404761.0470006,30707,42.009037017822266
1575404762.4533048,30721,46.19620895385742
1575404840.588859,31407,63.50205993652344
1575404844.1553972,31444,53.431297302246094
1575404874.4622452,31697,59.05180358886719
1575404885.4628558,31809,50.87236785888672
1575404891.966624,31874,41.04290008544922
1575404892.633464,31881,44.078067779541016
1575404898.3039017,31937,39.93464279174805
1575404899.2044904,31946,40.193729400634766
1575404905.1001208,32005,48.436241149902344
1575404906.3825433,32018,48.45158386230469
1575404926.8874447,32175,44.05587387084961
1575404930.186633,32208,46.83883285522461
1575404952.842395,32436,42.823829650878906
1575404968.8042448,32543,49.13941192626953
1575404980.1722069,32658,42.14548110961914
1575404984.9442558,32707,46.414878845214844
1575404990.5797422,32763,46.645572662353516
1575405003.898324,32895,44.89603805541992
1575405004.6969573,32903,53.90245056152344
1575405022.8390088,33035,42.934513092041016
1575405034.679676,33153,43.09269714355469
1575405037.3101861,33180,45.49079895019531
1575405037.4899182,33182,60.41840362548828
1575405046.4241836,33272,46.91218185424805
1575405053.2951257,33342,48.4970588684082
1575405061.7706318,33376,51.1963996887207
1575405064.5447938,33404,44.496826171875
1575405096.6143394,33729,41.56119155883789
1575405097.5141506,33738,48.16354751586914
1575405098.6852574,33750,49.09366989135742
1575405100.5449255,33769,45.86558151245117
1575405107.405816,33786,45.459678649902344
1575405112.7072003,33840,44.00941848754883
1575405113.8999302,33852,49.86259841918945
1575405116.3138454,33877,50.24959945678711
1575405119.9061239,33914,51.73195266723633
1575405130.290334,34018,46.559452056884766
1575405132.1436527,34037,36.82940673828125
1575405142.6470928,34142,49.725406646728516
1575405169.8265383,34363,52.54187774658203
1575405171.9559827,34384,60.36675262451172
1575405177.3418036,34439,45.3812141418457
1575405185.8353455,34526,48.76019287109375
1575405193.2145782,34600,43.902732849121094
1575405216.5695553,34784,47.071781158447266
1575405276.2718658,35334,47.503360748291016
1575405278.3193843,35355,53.94108963012695
1575405279.1024542,35363,41.05066680908203
1575405280.6133332,35378,38.41458511352539
1575405296.2675385,35484,37.418861389160156
1575405305.2553847,35574,46.434051513671875
1575405324.9723012,35772,59.13847351074219
1575405325.6863017,35779,52.578914642333984
1575405332.751844,35850,43.04301452636719
1575405348.200116,35954,41.8145637512207
1575405349.9391322,35971,43.270606994628906
1575405356.6144156,36038,34.40971755981445
1575405377.5097327,36247,44.265625
1575405380.360173,36276,47.01005935668945
1575405420.667801,36630,41.923744201660156
1575405423.6150239,36660,59.5964241027832
1575405425.4976046,36679,48.50480651855469
1575405439.3770077,36768,47.78976058959961
1575405444.5267618,36820,54.87213134765625
1575405447.5617702,36851,41.96967315673828
1575405453.210654,36908,37.562191009521484
1575405484.470571,37170,47.1039924621582
1575405487.8060865,37203,45.519412994384766
1575405512.8975675,37456,45.25351333618164
1575405516.1760955,37490,41.80427551269531
1575405548.5968297,37765,45.63022232055664
1575405559.8038325,37877,70.81548309326172
1575405596.0691447,38193,50.03635787963867
1575405601.55836,38248,43.408084869384766
1575405625.7753227,38440,51.01313781738281
1575405627.3477688,38456,47.287078857421875
1575405628.3988986,38467,54.28539276123047
1575405645.971494,38643,40.05424880981445
1575405651.624164,38701,42.89545440673828
1575405653.5989292,38721,49.88364791870117
1575405665.4897401,38841,52.8712043762207
1575405684.726735,38982,40.07258605957031
1575405687.1559026,39006,63.647544860839844
1575405700.518103,39142,41.93574523925781
1575405710.0485148,39238,45.27531814575195
1575405721.0107894,39297,67.44866180419922
1575405722.095664,39308,47.854122161865234
1575405761.1222653,39703,43.16659164428711
1575405768.933914,39731,53.59561538696289
1575405774.1519742,39782,64.28810119628906
1575405783.8177412,39879,48.729801177978516
1575405786.8943129,39910,48.336002349853516
1575405787.3705273,39915,45.11275100708008
1575405797.6022286,40021,44.212825775146484
1575405830.356397,40297,46.801055908203125
1575405850.6527426,40501,52.91172790527344
1575405870.4025273,40648,56.78487777709961
1575405871.9973376,40664,55.19853973388672
1575405872.3958316,40668,38.72420120239258
1575405875.7701528,40701,46.84520721435547
1575405877.7633572,40721,61.95075607299805
1575405885.1219232,40794,41.122947692871094
1575405914.6226141,41041,50.99207305908203
1575405923.3655179,41129,54.099853515625
1575405934.6812294,41245,45.51909255981445
1575405937.35616,41272,35.164527893066406
1575405944.3140464,41342,42.50659942626953
1575405956.2550488,41410,46.47370147705078
1575405964.2845123,41492,47.05192565917969
1575405968.974499,41540,32.022361755371094
1575405970.571469,41556,38.7314453125
1575406021.2726038,42014,47.33108139038086
1575406033.2783883,42135,51.695716857910156
1575406044.189867,42245,42.140281677246094
1575406069.7363899,42451,47.659278869628906
1575406071.566509,42469,37.19551086425781
1575406097.649681,42679,43.87278366088867
1575406126.2695785,42965,46.593902587890625
1575406127.970377,42982,36.84186935424805
1575406131.7757936,43021,42.7144660949707
1575406162.6544735,43279,51.85387420654297
1575406191.5696526,43519,45.235267639160156
1575406195.0365856,43554,45.50556564331055
1575406200.3224306,43608,39.520076751708984
1575406203.4442978,43640,44.94460678100586
1575406210.6017652,43712,40.024192810058594
1575406213.3835683,43739,49.06631088256836
1575406213.8064203,43743,57.907501220703125
1575406220.0975258,43806,45.080413818359375
1575406242.7019815,43981,47.573883056640625
1575406244.0282521,43994,57.40441131591797
1575406252.0494163,44074,46.25981521606445
1575406252.452164,44078,41.146522521972656
1575406256.070497,44114,56.770904541015625
1575406264.7966068,44201,51.712093353271484
1575406265.4643831,44208,46.424400329589844
1575406269.7751367,44252,48.33189392089844
1575406274.9381123,44305,45.562896728515625
1575406307.8865857,44586,40.579872131347656
1575406313.8506773,44646,41.5682373046875
1575406334.4240978,44803,62.25188446044922
1575406335.8385518,44817,45.538055419921875
1575406350.4494753,44965,38.85735321044922
1575406364.4957027,45105,48.43103790283203
1575406389.8909047,45311,44.52522277832031
1575406390.8004465,45320,50.68007278442383
1575406396.0057557,45373,48.67295837402344
1575406409.215148,45508,49.05605697631836
1575406412.785269,45544,53.50968933105469
1575406429.262008,45659,52.706199645996094
1575406447.3813202,45840,61.24604415893555
1575406466.7018833,46034,41.36137390136719
1575406477.3630462,46091,45.92405319213867
1575406485.2214673,46170,54.176551818847656
1575406488.788471,46206,40.169395446777344
1575406500.1312437,46319,48.338714599609375
1575406501.6724977,46335,49.25071716308594
1575406509.4534063,46414,42.045291900634766
1575406523.3623095,46500,51.51765060424805
1575406598.1146455,47199,54.860721588134766
1575406602.3731618,47242,49.839080810546875
1575406608.3350918,47302,51.72587585449219
1575406615.3453577,47322,41.18088150024414
1575406626.9117467,47438,41.617916107177734
1575406632.1311748,47490,45.95145797729492
1575406637.9984732,47550,55.906578063964844
1575406641.5652268,47586,47.17930603027344
1575406646.8665078,47639,52.38580322265625
1575406648.5010293,47656,45.14822769165039
1575406649.904481,47670,39.653602600097656
1575406652.2450008,47694,49.5121955871582
1575406653.4755998,47706,33.813316345214844
1575406662.4773693,47745,47.330928802490234
1575406663.8305707,47759,50.639862060546875
1575406676.1168947,47883,41.45877456665039
1575406682.4825282,47948,57.57313537597656
1575406684.730688,47971,46.332210540771484
1575406695.3383636,48077,51.31332015991211
1575406710.7570486,48182,42.6921272277832
1575406715.4036748,48228,44.50659942626953
1575406744.8624249,48523,42.36982727050781
1575406781.9928136,48845,51.11585235595703
1575406795.8066645,48983,53.70802307128906
1575406829.8776388,49273,47.27808380126953
1575406835.307996,49327,46.14723587036133
1575406837.8312383,49352,49.385047912597656
1575406855.1574547,49478,56.55706024169922
1575406863.2355814,49559,47.67001724243164
1575406869.4457407,49620,40.76304626464844
1575406871.295547,49639,39.66354751586914
1575406912.7873573,50007,43.175575256347656
1575406917.741558,50057,44.75030517578125
1575406926.9870155,50150,63.06553649902344
1575406928.6376998,50166,48.4919548034668
1575406931.543912,50196,53.302555084228516
1575406938.883871,50269,36.46776580810547
1575406955.2200885,50383,45.96552658081055
1575406979.8294158,50630,47.33542251586914
1575406980.0296993,50632,55.37762451171875
1575407003.6811705,50820,49.7679557800293
1575407019.534104,50980,44.33380889892578
1575407040.045192,51135,38.874088287353516
1575407049.1139815,51228,48.24590301513672
1575407054.6951635,51283,40.6776237487793
1575407060.6868446,51343,42.405029296875
1575407106.308784,51751,46.17945098876953
1575407111.1705685,51799,48.953590393066406
1575407111.9751313,51807,44.41067123413086
1575407126.7903903,51955,57.01864242553711
1575407136.6140656,52002,45.32426452636719
1575407143.2519517,52068,48.06346893310547
1575407160.1051996,52238,41.52582931518555
1575407165.5975041,52293,44.427974700927734
1575407171.775471,52354,52.223209381103516
1575407175.2376804,52388,52.56278991699219
1575407192.5496573,52511,47.19791793823242
1575407194.3639004,52529,52.5364875793457
1575407209.7041361,52683,44.33460235595703
1575407221.5769947,52803,47.40065383911133
1575407236.9634104,52907,43.43216323852539
1575407240.1881933,52940,50.637813568115234
1575407246.4214141,53004,48.9568977355957
1575407255.1623776,53093,45.12782669067383
1575407256.6490827,53108,58.02627182006836
1575407291.055396,53402,42.46142578125
1575407291.8229187,53410,47.50043869018555
1575407297.6777053,53469,50.89994812011719
1575407299.085364,53483,36.65250778198242
1575407326.3834853,53707,40.612003326416016
1575407327.09357,53714,56.228111267089844
1575407327.5106373,53718,46.92181396484375
1575407327.9222999,53722,50.24707794189453
1575407342.0271473,53863,44.01023864746094
1575407345.3974116,53896,43.15866470336914
1575407346.5287633,53907,42.87791061401367
1575407362.914901,54073,42.601531982421875
1575407364.4308689,54088,44.861934661865234
1575407371.6744277,54109,50.05889892578125
1575407373.2045949,54124,45.23657989501953
1575407384.852483,54242,62.85922622680664
1575407407.3130686,54467,61.047245025634766
1575407427.9449873,54626,49.814178466796875
1575407430.1128728,54648,44.26657485961914
1575407434.5047233,54692,50.24248123168945
1575407437.273096,54720,57.54881286621094
1575407446.0507233,54808,44.14008712768555
1575407458.9611707,54938,40.70448303222656
1575407468.5729659,54983,42.341026306152344
1575407489.31233,55194,40.30635070800781
1575407499.6301937,55300,53.69664764404297
1575407499.9365876,55303,41.77556228637695
1575407502.4595847,55329,49.79002380371094
1575407505.5811982,55360,39.26737976074219
1575407528.5825207,55539,39.52088928222656
1575407529.0805101,55544,42.18232727050781
1575407529.8957632,55552,50.91893768310547
1575407545.9750607,55714,41.513179779052734
1575407551.3136644,55767,56.493797302246094
1575407576.2669575,55967,42.49282455444336
1575407588.7604985,56092,53.44596862792969
1575407615.0827312,56305,57.96122741699219
1575407618.3656545,56338,46.28670120239258
1575407627.7654703,56433,44.5579833984375
1575407635.127413,56508,50.173187255859375
1575407636.4982965,56522,47.398250579833984
1575407645.2050457,56609,46.272430419921875
1575407668.0889058,56788,45.61532974243164
1575407671.3918555,56821,55.3804931640625
1575407689.328674,57000,41.84457778930664
1575407724.0650096,57300,41.1285400390625
1575407724.630493,57306,48.45828628540039
1575407747.803292,57485,47.284698486328125
1575407774.9959047,57761,38.891136169433594
1575407833.2481785,58296,51.67520523071289
1575407843.363147,58347,46.08790588378906
1575407852.7973504,58441,41.60398864746094
1575407864.1998343,58557,49.697479248046875
1575407869.7196965,58612,49.739498138427734
1575407872.7499833,58642,44.02338790893555
1575407880.445914,58720,40.29341125488281
1575407883.0874982,58747,46.262733459472656
1575407889.9476073,58764,41.60845184326172
1575407914.5909126,59015,46.45403289794922
1575407916.2169132,59031,42.91519546508789
1575407944.7065864,59265,51.0886116027832
1575407949.4135647,59312,55.54315948486328
1575407961.3046238,59433,43.73472213745117
1575407987.0122714,59641,48.22651290893555
1575407990.0224593,59671,39.27104949951172
1575407996.4260767,59738,38.54275131225586
1575408036.6035917,60087,56.723670959472656
1575408045.8681786,60180,63.662353515625
1575408046.475592,60186,56.99905776977539
1575408048.6687262,60208,49.70711898803711
1575408057.6668637,60298,42.63827133178711
1575408080.5603993,60476,44.93185043334961
1575408083.3345273,60504,51.859718322753906
1575408092.628114,60597,40.8841438293457
1575408100.0447512,60672,40.56454086303711
1575408149.6818588,61123,37.16564178466797
1575408157.9198556,61206,42.559364318847656
1575408164.9910197,61277,47.98154830932617
1575408179.6121001,61374,46.78293991088867
1575408180.8282928,61386,62.730167388916016
1575408186.1092312,61439,50.315086364746094
1575408195.5779712,61535,49.560455322265625
1575408210.1815948,61681,45.888126373291016
1575408261.3603003,62140,43.026737213134766
1575408274.4881694,62220,47.090206146240234
1575408304.2143984,62517,49.515933990478516
1575408307.2372036,62548,35.94709396362305
1575408307.998598,62556,43.262718200683594
1575408344.9146976,62875,55.10398864746094
1575408365.130357,63025,46.87214660644531
1575408384.3761199,63221,60.185096740722656
1575408398.189097,63359,51.07185745239258
1575408410.1767695,63429,47.49232864379883
1575408410.2692394,63430,37.583351135253906
1575408418.7369182,63514,44.58293533325195
1575408434.4592247,63672,37.76290512084961
1575408445.3121874,63782,46.670528411865234
1575408458.6877525,63866,44.522621154785156
1575408470.8336477,63989,49.28958511352539
1575408481.964799,64099,38.11547088623047
1575408489.5350163,64174,48.374637603759766
1575408494.752449,64226,62.67007064819336
1575408528.4708145,64512,64.87862396240234
1575408529.4874785,64522,38.60158920288086
1575408551.194602,64688,54.2948112487793
1575408571.3577251,64890,46.33051300048828
1575408581.13889,64990,43.5848388671875
1575408582.2320404,65001,47.10881805419922
1575408587.4715433,65055,49.258907318115234
1575408611.5839303,65246,39.30323028564453
1575408616.32988,65293,40.654205322265625
1575408624.5495088,65376,55.687477111816406
1575408632.0986779,65451,50.887474060058594
1575408635.1848426,65482,46.41530990600586
1575408644.9481826,65528,46.56829833984375
1575408652.1280475,65602,43.08723068237305
1575408656.317344,65644,58.936920166015625
1575408662.839817,65710,41.91753005981445
1575408682.419904,65908,52.96735763549805
1575408686.5743902,65949,50.42576599121094
1575408701.8544106,66050,56.96961975097656
1575408726.4899793,66299,44.37138366699219
1575408755.0839107,66535,51.10374450683594
1575408766.2995586,66648,55.51651382446289
1575408780.187198,66788,43.39727020263672
1575408801.354202,66949,50.41928482055664
1575408804.0912166,66977,51.20363235473633
1575408808.5076358,67022,60.33094787597656
1575408855.1786406,67441,44.51469421386719
1575408858.5431406,67475,44.553550720214844
1575408862.458008,67514,34.17722702026367
1575408946.785682,68264,43.519744873046875
1575408946.8812628,68265,34.74231719970703
1575408948.5679812,68282,47.156673431396484
1575408958.294465,68379,47.569026947021484
1575408963.4852726,68430,46.82107925415039
1575408976.945319,68513,44.57911682128906
1575408984.5810237,68591,40.28966522216797
1575409023.3465273,68930,49.34669494628906
1575409029.2719913,68989,36.002784729003906
1575409047.5830252,69172,39.19929504394531
1575409047.6841724,69173,48.094303131103516
1575409048.935123,69186,48.578983306884766
1575409062.7358046,69327,45.34891891479492
1575409072.857043,69377,40.33436584472656
1575409080.5221016,69456,38.50886917114258
1575409082.623753,69477,38.950740814208984
1575409101.4068387,69663,44.56782150268555
1575409107.0670452,69720,35.37541961669922
1575409120.1109145,69799,63.60683822631836
1575409131.4608061,69916,40.474246978759766
1575409190.7511334,70459,36.51305389404297
1575409191.1559477,70463,40.50547790527344
1575409194.1373122,70494,50.01873779296875
1575409197.6284025,70530,40.714637756347656
1575409202.6893454,70581,42.59874725341797
1575409215.3738625,70657,45.415592193603516
1575409241.2318454,70916,59.87918472290039
1575409249.375134,70997,40.58753204345703
1575409281.575811,71273,49.85835266113281
1575409285.7625635,71315,47.422584533691406
1575409297.1567676,71429,50.38217544555664
1575409314.8602304,71555,42.35352325439453
1575409317.4735703,71581,49.67843246459961
1575409328.9438658,71697,50.64539337158203
1575409344.15861,71851,51.42483139038086
1575409354.8107908,71907,40.152610778808594
1575409359.973265,71958,43.13307189941406
1575409362.1596994,71980,53.169044494628906
1575409365.4490387,72013,40.903564453125
1575409367.9393704,72038,45.7767219543457
1575409384.0238214,72198,45.296077728271484
1575409391.7348862,72276,39.605865478515625
1575409393.9524565,72298,69.41786193847656
1575409394.1552744,72300,54.071983337402344
1575409409.4543517,72402,46.067138671875
1575409409.757723,72405,55.71375274658203
1575409413.687481,72445,45.80075454711914
1575409425.1124327,72559,52.22684097290039
1575409441.5673547,72724,47.110836029052734
1575409461.5799584,72874,51.97568130493164
1575409468.964381,72949,48.93922424316406
1575409475.0634873,73010,51.16849899291992
1575409497.2608857,73180,46.012760162353516
1575409511.2562482,73319,50.93262481689453
1575409558.761638,73749,68.18582916259766
1575409562.888968,73790,41.08321762084961
1575409563.3988192,73795,39.26654052734375
1575409568.1300814,73842,45.41035079956055
1575409574.186656,73902,61.31138610839844
1575409576.5138884,73925,48.12902069091797
1575409590.3983653,74012,42.51634216308594
1575409607.6129434,74188,69.58147430419922
1575409608.3101573,74195,49.02705383300781
1575409685.5868852,74866,47.63570785522461
1575409689.1299682,74902,50.45368194580078
1575409712.9575214,75141,52.83043670654297
1575409716.002595,75172,50.674713134765625
1575409750.7993336,75470,49.85421371459961
1575409752.5676458,75488,46.86048126220703
1575409760.6022086,75568,46.95396041870117
1575409766.8418715,75630,59.15880584716797
1575409778.8157625,75698,45.05331039428711
1575409801.6994102,75929,46.018436431884766
1575409801.8939452,75931,61.134395599365234
1575409814.2244508,76057,45.92243957519531
1575409818.5285704,76100,39.97798538208008
1575409835.511851,76219,40.528114318847656
1575409856.9024837,76432,49.93526077270508
1575409862.0996559,76483,36.48286819458008
1575409881.3647742,76627,52.059814453125
1575409885.9905272,76674,37.75399398803711
1575409889.0981317,76706,48.529502868652344
1575409897.4464996,76791,48.18354034423828
1575409909.0626569,76907,40.57637405395508
1575409909.813022,76914,48.5041618347168
1575409910.903774,76925,42.15461730957031
1575409931.076331,77074,48.84012222290039
1575409943.3551962,77199,44.6922721862793
1575409955.7783449,77325,50.97336959838867
1575409974.358491,77461,51.87793731689453
1575409981.3487718,77531,43.80843734741211
1575409992.6497502,77644,53.95388412475586
1575410008.3446887,77803,45.53112030029297
1575410023.2490695,77902,70.576171875
1575410042.4350326,78094,57.898902893066406
1575410046.6373243,78136,43.9942741394043
1575410053.986382,78209,37.17471694946289
1575410064.9466999,78266,44.219329833984375
1575410120.6332936,78776,53.059837341308594
1575410127.473188,78844,43.74147033691406
1575410135.2128532,78921,45.579734802246094
1575410136.647711,78935,40.260467529296875
1575410140.4505596,78974,47.98036193847656
1575410143.547436,79006,53.8623046875
1575410159.5442798,79117,45.66169357299805
1575410178.7856112,79310,48.89921569824219
1575410185.6970613,79379,40.87384796142578
1575410189.816915,79419,44.66780090332031
1575410212.7366261,79598,43.920894622802734
1575410214.970364,79621,38.827781677246094
1575410222.5091484,79697,46.055171966552734
1575410233.8346612,79813,44.53748321533203
1575410236.3637612,79838,52.549766540527344
1575410254.390172,79969,48.9537239074707
1575410255.1007729,79976,52.8214111328125
1575410257.3307204,79999,51.15249252319336
1575410260.706426,80032,40.47801208496094
1575410261.0844355,80036,42.362525939941406
1575410267.6288085,80101,51.29996109008789
1575410274.1288586,80166,50.06428909301758
1575410292.4356,80352,51.461753845214844
1575410301.317753,80391,45.36720657348633
1575410302.9401166,80407,42.575172424316406
1575410317.3940842,80551,43.575721740722656
1575410320.000221,80577,49.81038284301758
1575410323.6684358,80614,51.431373596191406
1575410350.1737585,80827,47.12958908081055
1575410353.9300444,80866,49.649017333984375
1575410354.1117454,80868,39.11626052856445
1575410361.9653552,80947,43.75393295288086
1575410366.876479,80997,42.57980728149414
1575410368.7956343,81016,42.21358108520508
1575410379.079945,81118,47.3230094909668
1575410410.7257993,81382,48.26100158691406
1575410421.8302283,81495,42.689056396484375
1575410425.3987825,81530,62.86299514770508
1575410472.834298,81953,44.754966735839844
1575410490.696596,82081,43.254486083984375
1575410507.5247445,82251,47.553199768066406
1575410525.6973906,82432,48.0410041809082
1575410536.484064,82488,54.87993621826172
1575410540.405247,82527,60.04331588745117
1575410552.409652,82649,40.87548065185547
1575410556.443389,82690,52.45344924926758
1575410561.0848224,82737,44.3235969543457
1575410564.4187775,82771,48.3992919921875
1575410570.4522097,82832,46.73588562011719
1575410572.270289,82850,46.992679595947266
1575410585.1308622,82925,47.67737579345703
1575410600.2674654,83076,54.12228775024414
1575410605.5486321,83128,46.75930404663086
1575410619.4524724,83268,44.491268157958984
1575410648.7584078,83511,48.39870834350586
1575410679.2799537,83763,40.013938903808594
1575410695.1469245,83924,43.022212982177734
1575410699.8282104,83972,39.86231994628906
1575410724.2728505,84166,47.44832992553711
1575410727.4491088,84198,52.11244201660156
1575410728.2410364,84206,44.246009826660156
1575410747.076482,84395,41.40991973876953
1575410748.5408611,84410,49.39345932006836
1575410755.0927699,84476,45.8696174621582
1575410772.7030442,84602,45.646358489990234
1575410781.207989,84687,42.63808059692383
1575410786.5564234,84741,48.45368957519531
1575410794.363599,84819,49.298988342285156
1575410819.817148,85021,35.2327766418457
1575410821.3926086,85037,57.84648132324219
1575410822.9303744,85053,48.13876724243164
1575410826.605163,85090,45.021183013916016
1575410834.488127,85170,47.48289108276367
1575410841.7099397,85244,49.034645080566406
1575410849.3360019,85321,44.93653106689453
1575410873.319464,85509,47.0635986328125
1575410876.4653175,85540,45.83515167236328
1575410879.8293257,85573,45.503353118896484
1575410886.2085617,85637,59.854461669921875
1575410890.033222,85676,69.36315155029297
1575410891.1210182,85687,42.491790771484375
1575410897.2066147,85750,48.00633239746094
1575410926.0344748,85986,38.39614486694336
1575410928.9360828,86015,37.20004653930664
1575410935.6828637,86082,51.10004806518555
1575410977.503844,86453,44.645416259765625
1575410993.1901853,86608,57.9858512878418
1575410996.7650688,86643,54.2386589050293
1575410997.4452188,86650,50.33007049560547
1575411015.7634518,86781,48.18379592895508
1575411017.0957718,86794,45.960391998291016
1575411021.6967251,86840,49.361751556396484
1575411024.238279,86866,39.75278854370117
1575411029.5921836,86920,43.32011795043945
1575411038.273369,87009,43.94159698486328
1575411082.099681,87394,60.92196273803711
1575411087.8103862,87451,37.587303161621094
1575411103.4701493,87557,42.45406723022461
1575411109.653672,87622,42.10627365112305
1575411114.1301396,87667,47.9710578918457
1575411129.469101,87818,49.573856353759766
1575411130.698214,87830,48.037864685058594
1575411162.428417,88094,45.27363586425781
1575411165.4295764,88125,52.604156494140625
1575411166.638494,88138,47.23821258544922
1575411189.980094,88375,43.263729095458984
1575411201.9571383,88442,39.7320671081543
1575411225.2785454,88675,46.27365493774414
1575411234.282435,88767,34.88090896606445
1575411244.3380682,88816,49.506935119628906
1575411254.894297,88923,49.09767150878906
1575411278.490325,89160,44.40685272216797
1575411293.9475074,89263,30.641284942626953
1575411302.326265,89348,34.8480224609375
1575411303.8571298,89364,42.93549728393555
1575411347.5932615,89746,50.278778076171875
1575411349.3209398,89763,50.55602264404297
1575411360.5043876,89874,48.683841705322266
1575411362.3973331,89893,42.9268913269043
1575411370.4123578,89974,52.915924072265625
1575411375.915064,90030,48.55339813232422
1575411376.4973953,90036,51.85872268676758
1575411401.938744,90238,45.83856964111328
1575411408.799529,90307,58.9268798828125
1575411410.1241655,90320,48.325172424316406
1575411423.3634515,90451,41.369407653808594
1575411475.1185043,90921,50.753639221191406
1575411495.5255575,91075,54.258575439453125
1575411497.4828303,91095,40.12416458129883
1575411517.545164,91301,50.4648323059082
1575411532.6673748,91399,55.48271942138672
1575411537.363325,91446,49.77994918823242
1575411540.251115,91475,48.58000183105469
1575411555.3851345,91625,39.464515686035156
1575411557.3850033,91645,45.91941833496094
1575411557.694716,91648,57.569053649902344
1575411563.8535714,91710,41.39393615722656
1575411566.1711316,91733,56.25190734863281
1575411566.489053,91736,45.07758331298828
1575411591.6275349,91937,39.8515510559082
1575411598.9222198,92010,50.39331817626953
1575411607.383168,92095,44.09123992919922
1575411609.9674332,92121,45.94908905029297
1575411627.738637,92247,41.22661590576172
1575411634.0627122,92310,44.878265380859375
1575411672.6563578,92647,47.863460540771484
1575411681.1599874,92730,49.411033630371094
1575411687.0244272,92789,49.70876693725586
1575411687.2262547,92791,49.336265563964844
1575411690.3665109,92822,49.14781188964844
1575411697.4349334,92893,48.7812614440918
1575411725.8342507,93127,41.33048629760742
1575411735.4578176,93224,47.85968780517578
1575411765.9143822,93472,49.00315475463867
1575411785.7211704,93674,42.9226188659668
1575411813.7233205,93902,56.31517791748047
1575411829.894682,94062,41.00041198730469
1575411866.6297522,94381,56.27156448364258
1575411870.2422822,94417,43.50564193725586
1575411871.025933,94425,42.575592041015625
1575411882.2309704,94537,44.287330627441406
1575411885.975689,94575,40.581504821777344
1575411912.2989123,94785,49.12615203857422
1575411922.707111,94892,37.185237884521484
1575411936.7116947,95031,46.00511932373047
1575411939.4354396,95058,49.21204376220703
1575411957.441842,95185,45.885162353515625
1575411971.2304757,95322,47.5095329284668
1575411976.8163865,95378,49.23969268798828
1575411979.9887826,95410,61.37360382080078
1575411986.8985984,95481,43.1298942565918
1575411990.448279,95518,43.481197357177734
1575412030.0469258,95861,47.379005432128906
1575412038.945399,95950,51.74644088745117
1575412041.2569654,95973,38.37482452392578
1575412052.4817882,96033,33.31858825683594
1575412053.2397332,96041,43.094749450683594
1575412061.3726304,96125,60.74448776245117
1575412078.9506252,96302,42.113548278808594
1575412086.848765,96382,44.853233337402344
1575412100.5209014,96466,47.44845199584961
1575412104.4902189,96506,54.635276794433594
1575412107.4552631,96536,45.55979537963867
1575412113.8576014,96601,47.468772888183594
1575412117.0159144,96633,52.04119110107422
1575412160.846214,97019,47.72814178466797
1575412174.713635,97157,44.83036422729492
1575412181.7622814,97227,56.349090576171875
1575412193.802471,97297,44.03057861328125
1575412197.5485256,97335,49.79829406738281
1575412205.840843,97417,54.61686325073242
1575412210.206917,97461,39.70109176635742
1575412216.181829,97521,56.942440032958984
1575412223.8286233,97597,49.99643325805664
1575412229.4789581,97654,47.260398864746094
1575412243.7478368,97743,47.6631965637207
1575412248.8338742,97794,43.748321533203125
1575412249.1209724,97797,42.62609100341797
1575412257.0093014,97877,37.546817779541016
1575412267.8235788,97987,33.78936767578125
1575412268.8181612,97997,42.77518081665039
1575412288.4112248,98140,31.38355255126953
1575412295.737239,98213,42.12333679199219
1575412314.8844652,98405,40.87894821166992
1575412321.801245,98475,35.850013732910156
1575412331.8871644,98524,50.3602294921875
1575412333.657675,98542,48.702537536621094
1575412340.026739,98606,50.99504852294922
1575412355.0961812,98755,51.5137825012207
1575412384.015282,98991,45.3779296875
1575412390.3664613,99056,52.76718521118164
1575412411.8415554,99271,45.01462173461914
1575412440.7987916,99507,43.86207580566406
1575412443.0032964,99528,36.2989501953125
1575412451.5379956,99613,43.43252944946289
1575412451.7281163,99615,44.97219467163086
1575412483.5084665,99885,45.744503021240234
1575412493.288575,99982,42.383689880371094
1575412496.6437335,100015,45.000118255615234
1575412528.740733,100285,58.609432220458984
1575412532.5043006,100324,58.490909576416016
1575412549.1634824,100490,50.92224884033203
1575412556.902763,100567,60.215614318847656
1575412559.220396,100590,52.77801513671875
1575412580.7501874,100752,43.62995529174805
1575412591.4405894,100859,47.85044860839844
1575412594.5555656,100891,48.32814407348633
1575412597.1604724,100918,42.29265213012695
1575412598.0677745,100927,45.333980560302734
1575412605.2304325,100998,51.550472259521484
1575412616.824745,101061,43.72373580932617
1575412618.0373423,101073,51.564910888671875
1575412626.3690915,101156,39.747806549072266
1575412634.343187,101235,58.60009765625
1575412644.4568837,101336,48.120460510253906
1575412646.5206032,101356,48.64594268798828
1575412652.41333,101415,45.46068572998047
1575412654.1199284,101432,46.34973907470703
1575412656.9079037,101460,56.075138092041016


==> plot_data/optimal_batch_loss_line_search_old/pal_angle2.csv <==
Wall time,Step,Value
1575401409.5414295,43,94.5374755859375
1575401414.4317808,95,103.73637390136719
1575401421.5557134,168,79.67841339111328
1575401427.5437908,230,103.81157684326172
1575401428.0381415,235,84.70413208007812
1575401431.7873535,274,107.48439025878906
1575401435.317448,311,119.53250122070312
1575401436.0961218,319,102.35208129882812
1575401456.4329636,475,116.79966735839844
1575401462.4834673,537,127.56391143798828
1575401466.6799884,580,109.67488861083984
1575401467.364192,587,91.203125
1575401472.0082753,635,111.67485046386719
1575401473.2309642,648,119.92317199707031
1575401479.7344227,715,114.92450714111328
1575401493.3559415,809,108.38299560546875
1575401513.3008208,1015,116.48578643798828
1575401518.2707913,1067,119.658447265625
1575401548.7857165,1334,92.22740173339844
1575401549.1896,1338,101.0025634765625
1575401553.7943785,1386,103.57745361328125
1575401554.4487305,1393,117.50562286376953
1575401558.6879447,1437,91.7488021850586
1575401588.2393117,1692,105.21307373046875
1575401592.3815403,1735,110.93770599365234
1575401592.6874695,1738,103.42804718017578
1575401606.2741911,1878,96.2802734375
1575401610.2435186,1918,110.55821228027344
1575401621.8232827,2037,91.53727722167969
1575401642.4190917,2200,89.64261627197266
1575401648.4796128,2263,114.93317413330078
1575401652.8242702,2308,84.2203369140625
1575401660.7371511,2390,97.0755844116211
1575401665.2609084,2437,99.1798324584961
1575401670.1131773,2486,91.1263427734375
1575401670.2090964,2487,102.05145263671875
1575401671.3768988,2499,96.5127944946289
1575401694.6933227,2686,112.26358032226562
1575401700.0552113,2741,79.18585968017578
1575401733.8113725,3039,116.66417694091797
1575401752.529374,3231,106.42243957519531
1575401754.117332,3247,118.65469360351562
1575401759.8245554,3306,96.18348693847656
1575401795.165152,3619,80.27284240722656
1575401795.3548172,3621,100.1462631225586
1575401800.1868293,3671,104.22515869140625
1575401807.0470724,3742,113.51630401611328
1575401814.1333182,3815,80.1450424194336
1575401814.760077,3822,108.3101806640625
1575401830.057111,3929,87.71808624267578
1575401832.8517745,3957,80.68563079833984
1575401840.6752627,4037,117.37998962402344
1575401872.9124763,4318,104.52344512939453
1575401881.0423732,4401,98.87957000732422
1575401889.8755908,4493,106.77604675292969
1575401891.5577555,4510,102.2733154296875
1575401907.870906,4677,98.31684875488281
1575401923.6981246,4789,102.62701416015625
1575401941.4418302,4972,106.94252014160156
1575401954.558253,5107,120.69960021972656
1575401957.2993474,5135,111.43840026855469
1575401982.6534069,5346,113.34964752197266
1575401984.0396347,5360,106.38765716552734
1575402002.6108007,5550,107.52389526367188
1575402020.196803,5680,100.32257080078125
1575402024.433049,5724,113.45152282714844
1575402032.6345494,5809,80.4430160522461
1575402038.0372698,5865,95.60528564453125
1575402038.7036908,5872,106.75238037109375
1575402042.2029781,5908,91.39522552490234
1575402050.1911864,5991,108.3733139038086
1575402075.567384,6201,101.64289855957031
1575402077.3935156,6220,92.03780364990234
1575402084.180165,6290,98.85935974121094
1575402116.8065846,6575,87.60630798339844
1575402128.9793923,6700,90.5721435546875
1575402130.1147687,6712,101.46138000488281
1575402144.024304,6855,90.89459228515625
1575402159.820029,6967,111.75914001464844
1575402177.9692261,7156,73.13423919677734
1575402205.3041503,7383,99.76588439941406
1575402212.9080484,7461,107.52360534667969
1575402213.2048037,7464,98.47802734375
1575402217.8645203,7512,89.953369140625
1575402249.9867725,7789,66.36125183105469
1575402250.9596577,7799,82.6379623413086
1575402254.359553,7834,116.50959014892578
1575402269.6220627,7992,68.11883544921875
1575402276.9203367,8067,111.13162994384766
1575402288.0022037,8181,102.63424682617188
1575402297.067936,8222,98.6523208618164
1575402310.7073696,8364,94.8837890625
1575402312.0497966,8378,98.53175354003906
1575402323.714536,8499,79.18160247802734
1575402324.721655,8509,66.49859619140625
1575402333.739969,8602,111.85624694824219
1575402365.5965896,8879,83.57138061523438
1575402371.1363251,8936,74.08605194091797
1575402376.786288,8994,117.98941802978516
1575402407.789701,9261,72.33979797363281
1575402427.972709,9469,88.86327362060547
1575402441.193342,9555,94.8793716430664
1575402442.4517152,9568,67.01246643066406
1575402455.1224716,9699,78.8806381225586
1575402469.1542773,9844,102.42035675048828
1575402475.4309425,9908,88.20633697509766
1575402516.3249,10277,82.4017562866211
1575402517.0020623,10284,86.45059204101562
1575402533.2477248,10400,96.46422576904297
1575402541.0129373,10480,90.43476867675781
1575402545.1468265,10523,64.88105010986328
1575402553.402512,10608,99.76962280273438
1575402567.9694626,10758,69.96751403808594
1575402570.2301345,10781,96.30531311035156
1575402587.015348,10903,76.4832992553711
1575402587.316498,10906,84.07799530029297
1575402593.2575212,10967,97.55756378173828
1575402594.0251002,10975,90.76691436767578
1575402598.4614697,11021,80.90131378173828
1575402606.4321315,11103,92.34210968017578
1575402642.321544,11420,101.48652648925781
1575402647.5629816,11473,97.08512878417969
1575402653.272844,11533,104.12449645996094
1575402656.6290758,11567,108.20793914794922
1575402673.0593483,11686,110.81317138671875
1575402680.134474,11760,76.17063903808594
1575402700.4771812,11970,85.05309295654297
1575402700.9421592,11975,91.94391632080078
1575402724.4068024,12165,79.63646697998047
1575402736.6177423,12291,100.8310546875
1575402778.3391469,12672,77.07207489013672
1575402798.345267,12878,75.6429672241211
1575402804.3162637,12940,111.45960235595703
1575402818.5606382,13035,98.40624237060547
1575402821.214529,13062,97.58143615722656
1575402854.4134126,13403,67.8382339477539
1575402873.4041026,13547,97.81778717041016
1575402878.339683,13598,82.94532012939453
1575402880.5813475,13621,64.55496978759766
1575402898.9115834,13811,91.3876953125
1575402930.2626548,14081,107.1521224975586
1575402943.8340309,14222,99.2686767578125
1575402955.8948638,14295,114.53802490234375
1575402960.157506,14339,59.06318283081055
1575402970.6732786,14448,74.02831268310547
1575402989.1117008,14639,86.06561279296875
1575402992.017771,14669,86.3037338256836
1575402993.8188062,14688,107.14252471923828
1575403007.8232863,14780,90.40223693847656
1575403010.708911,14810,97.40379333496094
1575403017.0305898,14874,83.26178741455078
1575403018.850052,14893,103.85154724121094
1575403065.7695887,15325,85.020751953125
1575403080.2269168,15474,88.75534057617188
1575403083.5363674,15508,95.35151672363281
1575403111.3065414,15741,76.23272705078125
1575403113.6095285,15765,72.4955062866211
1575403152.6324327,16117,64.78331756591797
1575403165.5514512,16250,82.399169921875
1575403172.5399652,16322,104.2501220703125
1575403213.9362328,16698,81.42438507080078
1575403224.81118,16810,92.40524291992188
1575403229.3658023,16858,102.23609924316406
1575403238.3835413,16900,97.26345825195312
1575403254.5419383,17067,62.084327697753906
1575403257.4774516,17098,78.05560302734375
1575403276.4681916,17293,97.76001739501953
1575403278.8736093,17318,98.05178833007812
1575403286.0364146,17340,93.8941650390625
1575403305.712844,17544,99.80616760253906
1575403307.1408815,17558,86.39043426513672
1575403310.0232875,17587,92.51824951171875
1575403310.8079183,17595,56.64243698120117
1575403361.5435734,18066,98.78153991699219
1575403403.8059833,18452,99.48019409179688
1575403478.341542,19117,87.3157730102539
1575403483.5446317,19170,106.23452758789062
1575403493.574661,19272,84.89608764648438
1575403523.9341636,19532,115.97592163085938
1575403534.6000597,19641,91.71546173095703
1575403535.9143584,19655,87.63592529296875
1575403543.418653,19732,82.82164001464844
1575403554.556054,19847,84.5359115600586
1575403574.0520022,19996,85.185791015625
1575403577.8966892,20036,82.89282989501953
1575403579.6437004,20054,95.61510467529297
1575403580.5322676,20063,86.67224884033203
1575403587.7741294,20139,100.2104263305664
1575403598.0707242,20245,79.135498046875
1575403598.866091,20253,88.1313705444336
1575403605.9105313,20324,91.19161224365234
1575403622.3491337,20441,102.4691162109375
1575403631.9486625,20540,98.81075286865234
1575403632.0558443,20541,95.88818359375
1575403634.2050424,20563,90.94603729248047
1575403635.7905169,20579,103.22856903076172
1575403655.2809541,20780,93.39044189453125
1575403655.5562959,20783,91.31725311279297
1575403665.3142655,20832,106.26587677001953
1575403667.6602807,20856,90.09685516357422
1575403689.474841,21081,89.54322052001953
1575403695.5952713,21145,72.63243103027344
1575403701.8934479,21210,100.77767944335938
1575403704.1764486,21233,82.49776458740234
1575403717.7207823,21320,81.33820343017578
1575403724.7614172,21392,69.7877426147461
1575403737.7550662,21524,79.53890228271484
1575403774.3962831,21849,84.85783386230469
1575403817.9244227,22246,104.44755554199219
1575403822.50021,22293,94.88726806640625
1575403826.1974657,22331,83.44622039794922
1575403828.8742998,22359,93.89088439941406
1575403840.041573,22473,92.27014923095703
1575403880.558095,22841,98.73564910888672
1575403914.4795942,23139,88.90234375
1575403915.4361222,23149,63.049903869628906
1575403919.6179345,23193,76.88361358642578
1575403922.0995083,23219,108.28950500488281
1575403926.4337342,23264,91.0135726928711
1575403928.6481743,23287,107.84024047851562
1575403935.859539,23362,100.75313568115234
1575403947.335157,23428,80.77165985107422
1575403958.2167773,23541,87.27922058105469
1575403970.8158486,23671,74.2481689453125
1575403971.8790839,23682,89.38973236083984
1575403973.84298,23702,66.69591522216797
1575404001.979568,23939,79.86721801757812
1575404015.653723,24080,89.20283508300781
1575404022.2637076,24148,98.0827865600586
1575404040.4600916,24283,79.65288543701172
1575404040.6560097,24285,75.84642791748047
1575404044.343164,24323,66.52771759033203
1575404046.6361737,24346,103.0608901977539
1575404073.40185,24622,51.114524841308594
1575404088.1085398,24720,96.05762481689453
1575404088.8787527,24728,65.3591079711914
1575404105.984793,24902,103.13323211669922
1575404109.2364707,24935,98.54562377929688
1575404116.4178553,25009,82.22228240966797
1575404120.2296345,25048,59.268192291259766
1575404128.5477977,25134,91.29271697998047
1575404145.202693,25254,86.13917541503906
1575404152.8325562,25333,116.16111755371094
1575404158.556784,25392,55.15037536621094
1575404192.3874872,25687,90.69800567626953
1575404204.6123133,25813,65.9702377319336
1575404208.000502,25848,96.3679428100586
1575404215.1187475,25922,91.39616394042969
1575404234.048293,26067,74.00686645507812
1575404236.478022,26092,93.86516571044922
1575404242.62606,26156,52.7749137878418
1575404256.8964367,26304,86.24504852294922
1575404266.7497902,26404,103.13316345214844
1575404278.4065213,26471,106.43330383300781
1575404309.8471916,26798,97.84832763671875
1575404309.9492946,26799,90.54093170166016
1575404312.982442,26830,72.48771667480469
1575404348.14088,27143,81.21697235107422
1575404349.3121562,27155,61.507720947265625
1575404349.7065341,27159,76.75875091552734
1575404349.805718,27160,70.08364868164062
1575404360.9463685,27275,74.2425537109375
1575404388.386234,27506,82.92384338378906
1575404397.8959239,27604,91.40823364257812
1575404399.5706933,27621,81.7878189086914
1575404401.2933202,27639,71.05705261230469
1575404424.7003255,27826,69.10983276367188
1575404433.608151,27917,100.60399627685547
1575404436.8107102,27951,95.69803619384766
1575404438.5639923,27969,94.86754608154297
1575404478.0941975,28322,79.60319519042969
1575404489.4557683,28439,66.52763366699219
1575404490.7471888,28452,100.65105438232422
1575404499.658514,28544,49.96017074584961
1575404502.441287,28573,71.69012451171875
1575404506.274912,28612,55.24967575073242
1575404545.9029562,28971,73.36676788330078
1575404548.4400818,28997,107.81817626953125
1575404552.456448,29038,92.73246002197266
1575404560.0439394,29063,96.37567901611328
1575404573.7503126,29202,100.13816833496094
1575404579.7300906,29264,74.12261962890625
1575404599.8484802,29472,85.0703125
1575404601.400924,29488,67.23267364501953
1575404613.6254687,29562,83.41069030761719
1575404618.4742703,29612,88.88240051269531
1575404631.5899343,29748,79.56148529052734
1575404639.6855342,29830,76.80594635009766
1575404661.859685,30006,73.54620361328125
1575404664.3479187,30032,81.42911529541016
1575404670.2332551,30093,96.68701934814453
1575404678.1329117,30175,84.40900421142578
1575404684.7862468,30244,83.97833251953125
1575404688.7900763,30285,90.08592224121094
1575404692.9584541,30328,67.78851318359375
1575404710.9568193,30460,83.30904388427734
1575404712.048719,30471,77.6096420288086
1575404725.8479598,30613,70.56781768798828
1575404735.0577805,30707,76.98818969726562
1575404736.3896203,30721,95.46315002441406
1575404813.134531,31407,77.86061096191406
1575404816.6872618,31444,87.02942657470703
1575404846.6362336,31697,59.06177520751953
1575404857.514368,31809,82.44176483154297
1575404863.8754702,31874,106.1106948852539
1575404864.5519981,31881,85.19464874267578
1575404869.9330938,31937,83.09583282470703
1575404870.8005621,31946,86.08325958251953
1575404876.577476,32005,67.6712646484375
1575404877.842333,32018,68.61489868164062
1575404898.0933433,32175,84.32926940917969
1575404901.3577456,32208,90.75059509277344
1575404923.3222873,32436,82.4171371459961
1575404938.863083,32543,102.56883239746094
1575404949.9964452,32658,92.75395965576172
1575404954.6605241,32707,81.04379272460938
1575404960.0251067,32763,90.16549682617188
1575404972.909094,32895,74.65841674804688
1575404973.714752,32903,91.84184265136719
1575404991.5998688,33035,66.9059829711914
1575405002.9432635,33153,57.17748260498047
1575405005.6123984,33180,83.75416564941406
1575405005.792727,33182,86.52890014648438
1575405014.5644884,33272,95.11773681640625
1575405021.373733,33342,71.17305755615234
1575405024.6550293,33376,88.00161743164062
1575405027.309148,33404,67.1972427368164
1575405063.9344265,33729,86.36015319824219
1575405064.8101158,33738,113.43277740478516
1575405065.9992452,33750,67.67720794677734
1575405067.8614802,33769,69.48291015625
1575405069.5303926,33786,59.99305725097656
1575405074.7703474,33840,64.04322814941406
1575405081.0792797,33852,101.36641693115234
1575405083.5215006,33877,97.39793395996094
1575405087.1430008,33914,95.40704345703125
1575405097.2299984,34018,85.74507904052734
1575405099.045554,34037,93.1955337524414
1575405109.2714417,34142,46.186222076416016
1575405135.8484154,34363,85.73503875732422
1575405137.866121,34384,52.934165954589844
1575405143.2336411,34439,72.04769134521484
1575405151.616299,34526,88.74656677246094
1575405158.921396,34600,76.84547424316406
1575405182.0434442,34784,80.3374252319336
1575405240.713192,35334,69.24725341796875
1575405242.725233,35355,74.82586669921875
1575405243.4777758,35363,62.127655029296875
1575405244.9668343,35378,55.321380615234375
1575405255.3906229,35484,68.95038604736328
1575405264.0123847,35574,65.36869049072266
1575405288.4507408,35772,73.50375366210938
1575405289.142829,35779,69.37378692626953
1575405295.9692178,35850,102.6122055053711
1575405306.0864694,35954,72.53955841064453
1575405307.7637908,35971,95.6628189086914
1575405319.3525198,36038,82.889892578125
1575405339.6865983,36247,80.94220733642578
1575405342.4593678,36276,108.12557220458984
1575405381.8714054,36630,75.05146789550781
1575405384.7271693,36660,79.07122802734375
1575405386.5378604,36679,97.90916442871094
1575405395.197307,36768,71.1647720336914
1575405400.2031362,36820,88.06486511230469
1575405403.1991613,36851,79.3856201171875
1575405413.9098566,36908,80.48995208740234
1575405439.4016259,37170,95.92560577392578
1575405442.5952911,37203,82.0193862915039
1575405472.380513,37456,86.52033233642578
1575405475.6571977,37490,57.63350296020508
1575405507.5471704,37765,85.93155670166016
1575405518.5510824,37877,80.41532135009766
1575405554.4932745,38193,71.531982421875
1575405559.7183218,38248,90.0101547241211
1575405578.4010656,38440,75.6277847290039
1575405579.9220822,38456,60.17340850830078
1575405580.98257,38467,91.81903076171875
1575405603.1883144,38643,71.04657745361328
1575405608.8083928,38701,88.01467895507812
1575405610.7961953,38721,75.7486343383789
1575405622.4496086,38841,97.71287536621094
1575405636.082824,38982,92.5953140258789
1575405638.391847,39006,75.88106536865234
1575405666.1663125,39238,78.54020690917969
1575405672.0574753,39297,77.55769348144531
1575405673.1202562,39308,97.1908950805664
1575405716.6019275,39703,67.27772521972656
1575405719.3257506,39731,66.31645965576172
1575405724.2998846,39782,48.53713607788086
1575405733.687027,39879,78.1576156616211
1575405736.7078233,39910,67.63662719726562
1575405742.3421957,39915,80.10450744628906
1575405752.673527,40021,89.55751037597656
1575405779.5533488,40297,85.9275894165039
1575405804.439533,40501,76.8673095703125
1575405818.7480989,40648,67.67253875732422
1575405820.2821662,40664,85.69998931884766
1575405820.6829126,40668,98.1349868774414
1575405823.810062,40701,66.60133361816406
1575405825.729183,40721,83.7255859375
1575405837.9055874,40794,58.517555236816406
1575405861.9292715,41041,88.22241973876953
1575405870.5390358,41129,101.27241516113281
1575405887.0228531,41245,63.96819305419922
1575405889.6911669,41272,83.41867065429688
1575405896.5459101,41342,86.6273422241211
1575405903.2035105,41410,64.84060668945312
1575405915.951979,41540,100.2786636352539
1575405917.4818609,41556,52.85039138793945
1575405967.12105,42014,81.89551544189453
1575405984.1032062,42135,98.64100646972656
1575405994.8821604,42245,86.70336151123047
1575406014.9088695,42451,56.09378433227539
1575406016.6321082,42469,79.63724517822266
1575406042.270153,42679,78.04877471923828
1575406075.3735747,42965,69.25485229492188
1575406077.0200956,42982,88.28771209716797
1575406105.901443,43279,84.2944564819336
1575406134.591634,43519,88.8791275024414
1575406138.0137408,43554,89.8990707397461
1575406143.310481,43608,56.56498718261719
1575406146.4844303,43640,59.80718994140625
1575406153.44316,43712,74.49644470214844
1575406156.1092203,43739,72.50676727294922
1575406156.4698203,43743,68.14602661132812
1575406167.7602773,43806,64.55865478515625
1575406184.8821938,43981,71.0644760131836
1575406186.1671937,43994,90.59497833251953
1575406194.0368311,44074,108.77352905273438
1575406194.3988073,44078,52.4565315246582
1575406197.922922,44114,85.31177520751953
1575406206.3010123,44201,86.49313354492188
1575406206.9961958,44208,85.28671264648438
1575406216.4560444,44252,70.25799560546875
1575406221.6091633,44305,59.26350021362305
1575406248.7528162,44586,79.23995208740234
1575406254.5963461,44646,97.31432342529297
1575406275.0502317,44803,66.33272552490234
1575406276.4103346,44817,62.84578323364258
1575406290.776685,44965,68.79850769042969
1575406304.2118807,45105,98.68043518066406
1575406329.434229,45311,46.30595397949219
1575406330.3035107,45320,40.13912582397461
1575406335.426317,45373,49.10066223144531
1575406348.5049257,45508,49.96973419189453
1575406357.1572514,45544,96.66390228271484
1575406368.2797186,45659,74.74419403076172
1575406385.8374543,45840,94.78437042236328
1575406410.1096392,46034,82.66622924804688
1575406415.696873,46091,73.18367004394531
1575406423.369731,46170,89.80518341064453
1575406426.8672783,46206,49.67206954956055
1575406437.7815316,46319,94.47664642333984
1575406439.353931,46335,85.29446411132812
1575406452.2561145,46414,76.66948699951172
1575406460.754157,46500,47.77495574951172
1575406534.0064964,47199,89.16067504882812
1575406538.1676197,47242,103.77529907226562
1575406549.1680999,47302,73.3492431640625
1575406551.1571627,47322,108.66374206542969
1575406562.4802592,47438,90.97953796386719
1575406567.5584145,47490,46.60964584350586
1575406573.3385363,47550,90.1055908203125
1575406576.8696978,47586,76.94633483886719
1575406582.0566149,47639,65.90652465820312
1575406583.6585903,47656,62.74254608154297
1575406585.0215638,47670,91.5339584350586
1575406587.3275378,47694,75.29959106445312
1575406593.6439965,47706,61.498016357421875
1575406597.4264174,47745,60.30664825439453
1575406598.81783,47759,85.6684799194336
1575406610.860172,47883,80.07429504394531
1575406617.123994,47948,66.15291595458984
1575406619.3826942,47971,89.28555297851562
1575406629.76394,48077,96.18791961669922
1575406645.2708979,48182,115.05106353759766
1575406649.7623916,48228,101.56759643554688
1575406678.361686,48523,91.50257110595703
1575406714.5855396,48845,71.58296966552734
1575406727.9388149,48983,83.67138671875
1575406761.3572273,49273,88.99522399902344
1575406766.572428,49327,73.79754638671875
1575406768.9944692,49352,93.46080780029297
1575406786.4903665,49478,57.94214630126953
1575406794.3107803,49559,82.9039535522461
1575406800.232788,49620,56.9207878112793
1575406802.0569787,49639,82.74098205566406
1575406843.0879836,50007,69.44583892822266
1575406847.9929318,50057,80.45394134521484
1575406857.1408138,50150,83.69738006591797
1575406858.6824489,50166,69.2962646484375
1575406861.6066983,50196,72.48423767089844
1575406868.6735744,50269,68.61359405517578
1575406885.034306,50383,77.79609680175781
1575406909.2012546,50630,69.14901733398438
1575406909.3945534,50632,88.10060119628906
1575406932.6547627,50820,56.62956237792969
1575406948.1733544,50980,83.28630828857422
1575406963.2129703,51135,84.0029067993164
1575406977.528713,51228,62.68526077270508
1575406982.8469195,51283,68.84873962402344
1575406988.612148,51343,85.53744506835938
1575407033.5560715,51751,94.5072250366211
1575407038.1768227,51799,97.00422668457031
1575407038.9520137,51807,96.14298248291016
1575407053.3111105,51955,69.15425109863281
1575407057.83808,52002,85.30909729003906
1575407069.4302979,52068,63.12160110473633
1575407085.9738297,52238,58.1820068359375
1575407091.2083497,52293,85.09075164794922
1575407097.185322,52354,51.84564208984375
1575407117.4534073,52511,88.91230773925781
1575407119.1900804,52529,51.88502883911133
1575407134.1168017,52683,73.8171615600586
1575407145.8346345,52803,98.3016357421875
1575407156.0051339,52907,79.6468505859375
1575407164.342121,52940,81.43142700195312
1575407170.4962637,53004,80.39817810058594
1575407179.101683,53093,91.08489990234375
1575407180.49754,53108,81.6869125366211
1575407214.1872447,53402,82.09664154052734
1575407214.9350262,53410,67.57184600830078
1575407220.785671,53469,67.84498596191406
1575407222.1803591,53483,66.0045166015625
1575407243.8100898,53707,75.99440002441406
1575407244.469782,53714,74.74282836914062
1575407244.8761637,53718,90.72901153564453
1575407245.2529697,53722,69.91314697265625
1575407264.083648,53863,96.22394561767578
1575407267.3433337,53896,60.91398620605469
1575407268.4353576,53907,99.24857330322266
1575407284.6245036,54073,92.54556274414062
1575407286.0970297,54088,73.14991760253906
1575407288.2019281,54109,58.553733825683594
1575407289.6832125,54124,82.11721801757812
1575407306.3449924,54242,85.35846710205078
1575407328.1912422,54467,104.03230285644531
1575407343.7090673,54626,81.31118774414062
1575407351.0728345,54648,69.47891235351562
1575407355.2987552,54692,93.8587875366211
1575407357.9941328,54720,58.63312911987305
1575407366.6547532,54808,86.93029022216797
1575407379.2736623,54938,62.14712142944336
1575407383.6203778,54983,55.10932540893555
1575407409.2699792,55194,58.98321533203125
1575407419.553315,55300,65.35367584228516
1575407419.841394,55303,61.5811653137207
1575407422.3663938,55329,65.63501739501953
1575407425.349146,55360,87.80615234375
1575407448.2598312,55539,102.66107177734375
1575407448.731691,55544,76.3722915649414
1575407449.5062318,55552,80.04352569580078
1575407465.1768703,55714,91.34549713134766
1575407470.2877848,55767,59.20459747314453
1575407494.9968827,55967,74.3102035522461
1575407507.0359025,56092,86.82382202148438
1575407527.5417898,56305,98.98177337646484
1575407530.7513955,56338,90.18498992919922
1575407545.2877529,56433,68.45610046386719
1575407552.500458,56508,76.45491027832031
1575407553.8694549,56522,80.52838897705078
1575407562.3466363,56609,102.88011169433594
1575407579.884522,56788,85.95782470703125
1575407588.260235,56821,97.8026351928711
1575407605.7584708,57000,72.36876678466797
1575407639.8786418,57300,72.43917846679688
1575407640.4685242,57306,88.96104431152344
1575407657.6944373,57485,94.9272232055664
1575407689.6686194,57761,96.88658142089844
1575407746.7656884,58296,53.31968688964844
1575407751.7237854,58347,65.89842224121094
1575407760.840859,58441,88.61212158203125
1575407777.3919797,58557,95.54264831542969
1575407782.7370687,58612,64.6947250366211
1575407785.6695535,58642,91.82594299316406
1575407793.2771778,58720,94.81066131591797
1575407795.887569,58747,85.7580795288086
1575407797.5185113,58764,69.82716369628906
1575407827.147247,59015,65.45187377929688
1575407828.6718807,59031,54.51753234863281
1575407851.4020853,59265,93.5685043334961
1575407855.8731687,59312,80.19239044189453
1575407872.7903886,59433,7.328871250152588
1575407893.1119044,59641,99.7196044921875
1575407896.042418,59671,94.44799041748047
1575407902.4961512,59738,77.14364624023438
1575407941.829695,60087,88.0992431640625
1575407950.858865,60180,70.49327087402344
1575407951.4383752,60186,68.99674987792969
1575407953.5791795,60208,96.14961242675781
1575407967.6177301,60298,61.634952545166016
1575407984.911356,60476,65.99055480957031
1575407996.6242907,60597,56.97711181640625
1575408003.8445334,60672,88.57422637939453
1575408053.098765,61123,87.76477813720703
1575408066.4597785,61206,59.40848922729492
1575408073.3310034,61277,86.01297760009766
1575408082.9612775,61374,69.59159851074219
1575408084.132232,61386,58.35935974121094
1575408089.251507,61439,56.87171936035156
1575408098.5582314,61535,63.791072845458984
1575408117.8882308,61681,91.60796356201172
1575408167.60362,62140,101.582763671875
1575408175.3042064,62220,95.13890075683594
1575408209.3754003,62517,64.52350616455078
1575408212.395712,62548,92.98287963867188
1575408213.173584,62556,47.63447952270508
1575408244.27457,62875,102.06517791748047
1575408264.1267743,63025,90.95075225830078
1575408283.1654716,63221,62.82506561279297
1575408301.743238,63359,73.91034698486328
1575408308.5198736,63429,89.01856994628906
1575408308.6080472,63430,53.27104949951172
1575408316.7114112,63514,103.94435119628906
1575408332.2170236,63672,71.97418212890625
1575408348.2690966,63782,51.153602600097656
1575408356.3904824,63866,77.14137268066406
1575408368.1971624,63989,55.403316497802734
1575408378.8002942,64099,70.90380096435547
1575408386.1391058,64174,44.400455474853516
1575408396.4351542,64226,64.81237030029297
1575408424.3531568,64512,84.78602600097656
1575408425.3049989,64522,77.15251159667969
1575408446.636627,64688,77.64164733886719
1575408466.201086,64890,95.14131927490234
1575408476.0025086,64990,73.48046112060547
1575408477.0344603,65001,64.05317687988281
1575408487.4932685,65055,98.28137969970703
1575408506.1345944,65246,95.65811920166016
1575408510.669352,65293,63.21607971191406
1575408518.7897222,65376,86.9744873046875
1575408526.0519943,65451,74.89686584472656
1575408529.0229146,65482,69.93330383300781
1575408538.682637,65528,93.57563781738281
1575408545.8517692,65602,95.10734558105469
1575408550.0522215,65644,85.10862731933594
1575408556.4364345,65710,101.48221588134766
1575408575.5475247,65908,65.62483978271484
1575408594.6648145,66050,90.68736267089844
1575408618.7708673,66299,69.48006439208984
1575408646.8245459,66535,98.98975372314453
1575408657.7069185,66648,69.9483871459961
1575408671.3639657,66788,101.99016571044922
1575408692.2443657,66949,70.25485229492188
1575408694.9422224,66977,84.38919830322266
1575408699.363397,67022,74.6988525390625
1575408745.32179,67441,61.04697799682617
1575408748.6583018,67475,103.11759948730469
1575408752.378029,67514,97.04105377197266
1575408835.7702262,68264,97.20172119140625
1575408835.8645403,68265,94.451904296875
1575408837.5720644,68282,75.622314453125
1575408847.1743543,68379,87.10944366455078
1575408852.1259186,68430,94.41407775878906
1575408860.2073152,68513,95.29138946533203
1575408873.1256018,68591,81.7767562866211
1575408906.0068333,68930,78.56901550292969
1575408917.0634282,68989,77.99961853027344
1575408934.8428214,69172,87.61792755126953
1575408934.9308877,69173,76.94725036621094
1575408936.161248,69186,95.31336212158203
1575408949.8990936,69327,88.95088958740234
1575408954.7483041,69377,89.4090805053711
1575408967.801768,69456,72.02433776855469
1575408969.8155253,69477,77.08267974853516
1575408987.8820171,69663,57.26426696777344
1575408993.4815674,69720,76.2381362915039
1575409001.1030118,69799,85.90021514892578
1575409017.7726407,69916,85.04705810546875
1575409075.9122229,70459,78.78329467773438
1575409076.3030741,70463,55.852333068847656
1575409079.3073187,70494,89.46802520751953
1575409082.7940316,70530,86.51752471923828
1575409087.7588837,70581,85.39691162109375
1575409095.1061633,70657,97.95220184326172
1575409125.4323885,70916,69.2123794555664
1575409133.2082024,70997,71.95326232910156
1575409165.312828,71273,69.48918151855469
1575409169.4200034,71315,77.87174224853516
1575409180.5002773,71429,107.06871032714844
1575409192.5974617,71555,99.3031005859375
1575409200.4556155,71581,79.96736145019531
1575409211.6864498,71697,63.217891693115234
1575409226.7028654,71851,50.923370361328125
1575409232.1259804,71907,58.85233688354492
1575409237.0751858,71958,69.04399108886719
1575409239.2076943,71980,62.90082550048828
1575409247.6253886,72013,62.63993453979492
1575409250.0461206,72038,49.94682312011719
1575409265.6416516,72198,73.97410583496094
1575409273.1683912,72276,88.27027893066406
1575409275.2775383,72298,68.60879516601562
1575409275.4525545,72300,69.6114501953125
1575409285.429889,72402,53.2546501159668
1575409285.7131429,72405,90.04695129394531
1575409294.8686824,72445,62.44269943237305
1575409305.9644427,72559,56.85714340209961
1575409322.046375,72724,61.47459411621094
1575409341.7483628,72874,72.96815490722656
1575409349.0314054,72949,80.9922103881836
1575409354.9641275,73010,66.17150115966797
1575409371.5556905,73180,57.6106071472168
1575409390.4898837,73319,79.87608337402344
1575409437.5030015,73749,52.38221740722656
1575409441.4731116,73790,79.08023071289062
1575409441.9708617,73795,79.5581283569336
1575409446.5609188,73842,80.43508911132812
1575409452.4206276,73902,88.84847259521484
1575409454.607189,73925,91.14913940429688
1575409462.9998844,74012,71.3699722290039
1575409485.2136514,74188,71.77826690673828
1575409485.9344985,74195,75.67718505859375
1575409556.3600779,74866,68.7915267944336
1575409559.843018,74902,49.41510009765625
1575409588.3973038,75141,70.59161376953125
1575409591.3942115,75172,63.825191497802734
1575409625.4025123,75470,100.06497192382812
1575409627.145764,75488,82.34832000732422
1575409634.9448693,75568,77.8989486694336
1575409640.942121,75630,79.82450866699219
1575409647.6263628,75698,55.637413024902344
1575409675.2526152,75929,81.75355529785156
1575409675.4473815,75931,103.9749755859375
1575409687.6501017,76057,52.985660552978516
1575409691.7937884,76100,84.92191314697266
1575409703.5008163,76219,69.86253356933594
1575409729.4552224,76432,71.42442321777344
1575409734.4695091,76483,84.93647003173828
1575409748.425841,76627,82.1610107421875
1575409752.9678817,76674,60.57224655151367
1575409756.0555615,76706,79.61392211914062
1575409769.590347,76791,93.14661407470703
1575409781.0344281,76907,92.28498840332031
1575409781.7053058,76914,68.16949462890625
1575409782.8030038,76925,80.17351531982422
1575409797.3064058,77074,76.42457580566406
1575409814.6686175,77199,82.51881408691406
1575409826.947503,77325,88.95137023925781
1575409840.1978686,77461,66.48250579833984
1575409847.109159,77531,69.83682250976562
1575409863.3738172,77644,104.48748016357422
1575409878.7171848,77803,92.9869155883789
1575409888.4056568,77902,79.23222351074219
1575409912.1184886,78094,91.7105712890625
1575409916.1865604,78136,84.40763854980469
1575409923.2926838,78209,66.55488586425781
1575409928.7390373,78266,82.24047088623047
1575409983.5049531,78776,51.97840118408203
1575409990.0530057,78844,55.30580520629883
1575409997.419888,78921,63.251976013183594
1575409998.7942224,78935,68.10858154296875
1575410007.8427238,78974,78.90430450439453
1575410010.9520178,79006,94.02318572998047
1575410040.5219254,79310,78.5300064086914
1575410052.4831135,79379,65.2117919921875
1575410056.3685977,79419,81.42591094970703
1575410073.5919273,79598,44.32575225830078
1575410075.806213,79621,62.36625671386719
1575410083.2640188,79697,68.4410171508789
1575410099.760231,79813,81.42503356933594
1575410102.2782986,79838,69.12939453125
1575410115.054993,79969,77.84176635742188
1575410115.7349806,79976,55.52264404296875
1575410117.994271,79999,62.65494918823242
1575410121.2013762,80032,79.08612060546875
1575410121.5914295,80036,65.588623046875
1575410127.9229784,80101,67.90086364746094
1575410134.2830122,80166,69.91858673095703
1575410157.5633154,80352,74.04218292236328
1575410161.3425949,80391,76.40349578857422
1575410162.8852997,80407,46.334781646728516
1575410176.8895442,80551,63.98143768310547
1575410179.430049,80577,65.92926788330078
1575410183.0374112,80614,82.75455474853516
1575410209.0161786,80827,94.08794403076172
1575410212.942807,80868,75.10255432128906
1575410220.5563507,80947,69.39237976074219
1575410225.477135,80997,63.21977615356445
1575410227.345871,81016,23.910619735717773
1575410242.6774604,81118,88.92162322998047
1575410268.374538,81382,67.64805603027344
1575410279.4304128,81495,101.618896484375
1575410282.8887258,81530,65.94794464111328
1575410329.2414243,81953,67.26551818847656
1575410346.9791887,82081,61.99428939819336
1575410363.4934137,82251,73.12901306152344
1575410386.2835052,82432,70.11358642578125
1575410395.464779,82527,94.33373260498047
1575410407.4169812,82649,101.09636688232422
1575410411.4260836,82690,73.19813537597656
1575410415.9958646,82737,54.92943572998047
1575410419.2789686,82771,31.65737533569336
1575410425.181927,82832,90.9531478881836
1575410432.2473085,82850,65.17514038085938
1575410439.495732,82925,63.05529022216797
1575410454.2671003,83076,90.72225952148438
1575410459.307738,83128,71.44482421875
1575410472.8487747,83268,52.21342849731445
1575410501.9298625,83511,79.73494720458984
1575410531.7847297,83763,84.10477447509766
1575410547.5355258,83924,103.5859146118164
1575410552.2057252,83972,63.0264892578125
1575410576.2890375,84166,66.43207550048828
1575410579.3332531,84198,60.88369369506836
1575410580.107284,84206,68.84574890136719
1575410598.3106697,84395,69.35918426513672
1575410599.7743664,84410,63.30930709838867
1575410606.1484935,84476,77.63104248046875
1575410623.7399888,84602,54.54319763183594
1575410631.8977234,84687,71.71755981445312
1575410637.0991273,84741,67.36980438232422
1575410644.6412067,84819,75.96244812011719
1575410669.474872,85021,90.70557403564453
1575410671.0258014,85037,7.056328773498535
1575410672.5160115,85053,67.1866226196289
1575410676.1157897,85090,64.78953552246094
1575410683.968327,85170,54.34434127807617
1575410691.2190282,85244,56.1113166809082
1575410698.7389178,85321,55.718505859375
1575410722.2722344,85509,96.40354919433594
1575410725.2754538,85540,61.510189056396484
1575410728.4442325,85573,61.55124282836914
1575410734.6771185,85637,86.31769561767578
1575410738.4573092,85676,56.94561004638672
1575410739.524113,85687,80.00765991210938
1575410745.5696158,85750,85.46156311035156
1575410773.8350134,85986,92.96910095214844
1575410776.628314,86015,95.22552490234375
1575410783.1793988,86082,69.96212005615234
1575410824.4298227,86453,96.5124740600586
1575410842.9537702,86643,61.08108139038086
1575410843.6248655,86650,99.46233367919922
1575410861.5545895,86781,92.4417953491211
1575410862.8406084,86794,68.47071838378906
1575410867.333517,86840,91.48323822021484
1575410869.8870473,86866,67.75068664550781
1575410875.1988292,86920,68.8133316040039
1575410883.812237,87009,78.2215347290039
1575410926.420865,87394,89.91324615478516
1575410931.8867147,87451,65.01363372802734
1575410942.1856797,87557,59.56953811645508
1575410953.8205056,87622,85.88795471191406
1575410958.1854625,87667,102.1041030883789
1575410972.7914314,87818,85.53683471679688
1575410973.9818418,87830,66.91646575927734
1575411004.818802,88094,77.17284393310547
1575411007.8419185,88125,71.60784912109375
1575411009.1156697,88138,55.780879974365234
1575411032.154975,88375,60.79893112182617
1575411038.6908197,88442,75.94959259033203
1575411066.5284853,88675,99.10871887207031
1575411075.3620362,88767,81.70613098144531
1575411080.1388924,88816,94.0293960571289
1575411095.7167926,88923,76.47146606445312
1575411118.7343998,89160,72.82195281982422
1575411128.7887928,89263,85.64103698730469
1575411137.164086,89348,78.00495147705078
1575411144.0380428,89364,77.61190795898438
1575411181.0494833,89746,77.39643859863281
1575411182.7252185,89763,80.81500244140625
1575411198.7519188,89874,75.23137664794922
1575411200.5943468,89893,70.86266326904297
1575411208.5772257,89974,74.62646484375
1575411214.1463926,90030,77.00595092773438
1575411214.740511,90036,74.6181411743164
1575411239.7669432,90238,77.00242614746094
1575411247.6942756,90320,105.02539825439453
1575411260.3682387,90451,86.85066986083984
1575411311.2308002,90921,66.89466094970703
1575411326.2441356,91075,89.51510620117188
1575411333.5128968,91095,64.5911865234375
1575411353.5457935,91301,89.9012680053711
1575411363.128433,91399,52.85968017578125
1575411367.7006128,91446,47.85963821411133
1575411370.484815,91475,91.72441864013672
1575411390.4273782,91625,98.07876586914062
1575411392.3625996,91645,59.108646392822266
1575411392.654356,91648,68.78302764892578
1575411398.6788824,91710,8.825945854187012
1575411400.9095016,91733,67.7886962890625
1575411401.1977668,91736,95.2730484008789
1575411420.610744,91937,95.80321502685547
1575411433.0562763,92010,104.05168151855469
1575411441.2212582,92095,64.5272445678711
1575411443.7320492,92121,66.84503936767578
1575411455.9195793,92247,69.69747924804688
1575411461.98641,92310,54.223228454589844
1575411508.2222738,92730,69.95537567138672
1575411513.8695745,92789,78.13753509521484
1575411514.063971,92791,76.21028137207031
1575411517.0302892,92822,75.12493896484375
1575411529.2661283,92893,87.29182434082031
1575411552.0514016,93127,85.32184600830078
1575411561.4990237,93224,63.957096099853516
1575411590.7310688,93472,87.68363189697266
1575411610.4838135,93674,84.54055786132812
1575411637.994507,93902,59.09027099609375
1575411653.631377,94062,97.18973541259766
1575411689.8603728,94381,86.59635162353516
1575411694.1290312,94425,80.914306640625
1575411704.9903967,94537,83.59053802490234
1575411714.0099385,94575,88.8497085571289
1575411734.3501997,94785,101.07162475585938
1575411744.575028,94892,61.4510383605957
1575411763.4424746,95031,68.10469055175781
1575411766.0661595,95058,109.1309814453125
1575411778.4217815,95185,91.95331573486328
1575411791.5754087,95322,85.67658233642578
1575411796.9026093,95378,90.55892944335938
1575411800.067294,95410,102.32184600830078
1575411812.3965442,95481,80.63375854492188
1575411816.0398679,95518,61.77522659301758
1575411849.3460267,95861,82.7433090209961
1575411863.3345897,95950,83.28089141845703
1575411865.5526557,95973,79.93470764160156
1575411871.4170823,96033,57.60236358642578
1575411902.8653965,96302,71.21231079101562
1575411910.6689482,96382,104.82777404785156
1575411918.8481517,96466,58.61774444580078
1575411922.6834016,96506,76.72702026367188
1575411925.5902648,96536,68.07982635498047
1575411931.945304,96601,95.17973327636719
1575411935.0890262,96633,57.11995315551758
1575411977.9325747,97019,81.64794921875
1575411991.3802009,97157,73.27816009521484
1575412003.456889,97227,73.47534942626953
1575412010.26329,97297,102.88890075683594
1575412021.9732628,97417,75.79096984863281
1575412026.234655,97461,63.28969192504883
1575412032.0475717,97521,70.40499114990234
1575412044.8930664,97597,93.41529083251953
1575412050.4633288,97654,99.94412994384766
1575412059.0789948,97743,95.59916687011719
1575412064.2590487,97797,89.4055404663086
1575412071.932347,97877,68.53997802734375
1575412082.5460448,97987,100.46957397460938
1575412083.5150738,97997,91.22954559326172
1575412102.7074819,98140,59.667259216308594
1575412109.9192429,98213,61.82490921020508
1575412128.347787,98405,73.46481323242188
1575412140.4808218,98475,84.460693359375
1575412145.2825096,98524,49.89023208618164
1575412146.9881163,98542,62.35157012939453
1575412153.221753,98606,52.212913513183594
1575412167.5795646,98755,65.81779479980469
1575412195.8774652,98991,67.10809326171875
1575412202.084688,99056,104.58940887451172
1575412222.926256,99271,69.20464324951172
1575412251.440327,99507,84.21430206298828
1575412253.4210854,99528,63.520381927490234
1575412261.6634128,99613,71.24427795410156
1575412261.8385677,99615,72.46827697753906
1575412293.344145,99885,63.95785903930664
1575412302.686153,99982,88.04714965820312
1575412337.467923,100285,93.99700927734375
1575412341.2211933,100324,97.14065551757812
1575412357.462318,100490,69.28074645996094
1575412364.9260962,100567,97.38040161132812
1575412367.1321657,100590,60.9779167175293
1575412388.3538532,100752,95.0784683227539
1575412398.830084,100859,54.400634765625
1575412401.9480455,100891,58.446929931640625
1575412404.6196117,100918,82.73799896240234
1575412405.4666007,100927,7.8692097663879395
1575412412.3972733,100998,67.33087921142578
1575412418.5677466,101061,85.91458129882812
1575412425.0498264,101073,67.19064331054688
1575412433.1547453,101156,70.38351440429688
1575412440.8477693,101235,94.7429428100586
1575412450.7254484,101336,92.04248809814453
1575412452.649183,101356,89.06293487548828
1575412458.3261971,101415,102.38194274902344
1575412459.9842036,101432,76.69708251953125
1575412465.5566568,101489,59.26967239379883
1575412466.5652654,101500,68.73218536376953
1575412486.0446815,101646,85.31354522705078
1575412490.4599543,101692,60.41404342651367
1575412513.2055826,101924,83.33917999267578
1575412520.463091,101944,106.58232116699219
1575412555.1305182,102301,71.38473510742188
1575412555.816857,102308,65.59385681152344
1575412577.3300831,102476,69.51350402832031
1575412580.6805916,102510,87.0404281616211
1575412583.757115,102542,78.65977478027344
1575412589.0123143,102596,66.69132995605469
1575412597.8011699,102686,67.92770385742188
1575412622.030975,102881,58.27663803100586
1575412625.0545385,102912,93.91753387451172
1575412630.408274,102967,105.96302032470703
1575412633.8139944,103002,44.6932487487793
1575412634.8267984,103012,67.79134368896484
1575412653.793727,103207,47.026798248291016
1575412669.9663227,103318,79.32701110839844
1575412683.983459,103463,62.337467193603516
1575412689.3776238,103518,68.4250717163086
1575412715.3246334,103730,88.28511047363281
1575412729.1154237,103872,61.96257019042969
1575412736.4824917,103948,62.42243576049805
1575412750.9905362,104099,86.78423309326172
1575412751.645876,104106,63.21910095214844


==> plot_data/optimal_batch_loss_line_search_old/pal_eval_acc1.csv <==
Wall time,Step,Value
1575401388.937445,1,0.38179999589920044
1575401435.5655608,2,0.3736000061035156
1575401482.32903,3,0.4131999909877777
1575401529.1188922,4,0.43059998750686646
1575401575.7091188,5,0.4426000118255615
1575401622.5495298,6,0.45179998874664307
1575401669.6595123,7,0.6507999897003174
1575401716.6891234,8,0.6389999985694885
1575401763.6013422,9,0.5968000292778015
1575401810.5310433,10,0.7544000148773193
1575401857.528151,11,0.741599977016449
1575401904.4859025,12,0.7667999863624573
1575401951.5870247,13,0.7662000060081482
1575401998.476821,14,0.7612000107765198
1575402045.3827624,15,0.7853999733924866
1575402092.3453062,16,0.770799994468689
1575402139.3369598,17,0.8064000010490417
1575402186.189714,18,0.7698000073432922
1575402233.1382895,19,0.7803999781608582
1575402280.182087,20,0.8119999766349792
1575402327.258138,21,0.8288000226020813
1575402374.3574271,22,0.8348000049591064
1575402421.3527565,23,0.8008000254631042
1575402468.2808244,24,0.8435999751091003
1575402515.1717653,25,0.8343999981880188
1575402562.139065,26,0.8543999791145325
1575402609.2663057,27,0.8456000089645386
1575402656.2297246,28,0.8113999962806702
1575402703.2961104,29,0.8695999979972839
1575402750.410549,30,0.8626000285148621
1575402797.4743748,31,0.8525999784469604
1575402844.3996558,32,0.8460000157356262
1575402891.4269931,33,0.8633999824523926
1575402938.5020766,34,0.8682000041007996
1575402985.6512585,35,0.843999981880188
1575403032.7627556,36,0.8866000175476074
1575403079.7331855,37,0.8614000082015991
1575403126.711701,38,0.8813999891281128
1575403173.667856,39,0.8769999742507935
1575403220.5801103,40,0.8686000108718872
1575403267.862785,41,0.8560000061988831
1575403314.879312,42,0.8596000075340271
1575403361.9293082,43,0.8664000034332275
1575403408.7263124,44,0.8619999885559082
1575403455.724843,45,0.8745999932289124
1575403503.0684645,46,0.8971999883651733
1575403550.0427113,47,0.873199999332428
1575403597.1033454,48,0.8876000046730042
1575403644.2197764,49,0.8876000046730042
1575403691.2021966,50,0.896399974822998
1575403738.3312395,51,0.8866000175476074
1575403785.3566232,52,0.8802000284194946
1575403832.4931915,53,0.9038000106811523
1575403879.6689777,54,0.9016000032424927
1575403926.7972183,55,0.8835999965667725
1575403974.007318,56,0.8787999749183655
1575404021.2363591,57,0.8838000297546387
1575404068.1980574,58,0.8935999870300293
1575404115.422497,59,0.8930000066757202
1575404162.4923618,60,0.8863999843597412
1575404209.4543817,61,0.8677999973297119
1575404256.6076822,62,0.890999972820282
1575404303.8090515,63,0.9017999768257141
1575404350.739995,64,0.8924000263214111
1575404397.8526814,65,0.8953999876976013
1575404445.0701373,66,0.9025999903678894
1575404492.0477822,67,0.8996000289916992
1575404539.14592,68,0.8998000025749207
1575404586.3260655,69,0.895799994468689
1575404633.1873264,70,0.9007999897003174
1575404680.2603214,71,0.8848000168800354
1575404727.363383,72,0.8996000289916992
1575404774.321155,73,0.8889999985694885
1575404821.591185,74,0.8938000202178955
1575404868.827609,75,0.9088000059127808
1575404915.9450524,76,0.9053999781608582
1575404962.9066858,77,0.9003999829292297
1575405010.1856425,78,0.9021999835968018
1575405057.3038294,79,0.9046000242233276
1575405104.5187004,80,0.9017999768257141
1575405151.5673156,81,0.9003999829292297
1575405198.8290145,82,0.8984000086784363
1575405246.0335348,83,0.902999997138977
1575405292.9747417,84,0.9097999930381775
1575405340.137781,85,0.8971999883651733
1575405387.2009914,86,0.9061999917030334
1575405434.2237673,87,0.9138000011444092
1575405481.522628,88,0.9088000059127808
1575405528.7988358,89,0.9128000140190125
1575405575.8638937,90,0.9010000228881836
1575405623.0335855,91,0.9039999842643738
1575405670.1940174,92,0.8902000188827515
1575405717.2823215,93,0.8931999802589417
1575405764.6179569,94,0.9101999998092651
1575405811.6724608,95,0.9139999747276306
1575405858.721555,96,0.9128000140190125
1575405905.9459116,97,0.90420001745224
1575405953.1738682,98,0.9085999727249146
1575406000.3510885,99,0.8998000025749207
1575406047.3817132,100,0.9115999937057495
1575406094.4623673,101,0.8967999815940857
1575406141.533182,102,0.900600016117096
1575406188.572258,103,0.9128000140190125
1575406235.6262558,104,0.9082000255584717
1575406282.6037931,105,0.906000018119812
1575406329.6858358,106,0.9129999876022339
1575406376.827271,107,0.9017999768257141
1575406424.0733907,108,0.9043999910354614
1575406471.3124652,109,0.9065999984741211
1575406518.3248553,110,0.8885999917984009
1575406565.6292484,111,0.9138000011444092
1575406612.796671,112,0.9070000052452087
1575406659.9666572,113,0.907800018787384
1575406707.1240036,114,0.9182000160217285
1575406754.330471,115,0.9111999869346619
1575406801.4769487,116,0.9139999747276306
1575406848.5514243,117,0.9057999849319458
1575406895.772088,118,0.9071999788284302
1575406943.003848,119,0.9070000052452087
1575406990.3095496,120,0.9125999808311462
1575407037.533196,121,0.9028000235557556
1575407084.8535235,122,0.9085999727249146
1575407131.895801,123,0.9118000268936157
1575407178.8319902,124,0.9156000018119812
1575407225.9116814,125,0.9082000255584717
1575407273.1991932,126,0.8999999761581421
1575407320.358074,127,0.9146000146865845
1575407367.5660164,128,0.9120000004768372
1575407414.7308786,129,0.9139999747276306
1575407461.990008,130,0.9157999753952026
1575407509.4902966,131,0.9100000262260437
1575407556.5961847,132,0.9021999835968018
1575407603.7560086,133,0.909600019454956
1575407650.928875,134,0.9182000160217285
1575407698.0074167,135,0.9154000282287598
1575407745.186265,136,0.9154000282287598
1575407792.3267822,137,0.9125999808311462
1575407839.5881615,138,0.9182000160217285
1575407886.9834354,139,0.9146000146865845
1575407934.171729,140,0.9178000092506409
1575407981.409759,141,0.9128000140190125
1575408028.5628693,142,0.907800018787384
1575408075.7744536,143,0.9118000268936157
1575408123.2215123,144,0.909600019454956
1575408170.246655,145,0.9196000099182129
1575408217.4492314,146,0.9136000275611877
1575408264.4901206,147,0.9083999991416931
1575408311.6721158,148,0.9197999835014343
1575408358.751358,149,0.9136000275611877
1575408405.963268,150,0.91839998960495
1575408453.2437396,151,0.9070000052452087
1575408500.3479924,152,0.9101999998092651
1575408547.6757581,153,0.9115999937057495
1575408595.045509,154,0.9106000065803528
1575408642.0465786,155,0.9124000072479248
1575408689.353823,156,0.9114000201225281
1575408736.5257235,157,0.9196000099182129
1575408784.0354629,158,0.9164000153541565
1575408831.2185526,159,0.9143999814987183
1575408878.6369967,160,0.9139999747276306
1575408925.9526906,161,0.9106000065803528
1575408973.1262367,162,0.9165999889373779
1575409020.492021,163,0.9065999984741211
1575409067.7469602,164,0.920799970626831
1575409114.9100537,165,0.9085999727249146
1575409162.1047885,166,0.9107999801635742
1575409209.4035454,167,0.9151999950408936
1575409256.6261356,168,0.9172000288963318
1575409303.8406138,169,0.9150000214576721
1575409351.1094387,170,0.9061999917030334
1575409398.266822,171,0.9156000018119812
1575409445.5304005,172,0.9151999950408936
1575409492.8021674,173,0.9160000085830688
1575409539.9434404,174,0.9082000255584717
1575409587.183536,175,0.9064000248908997
1575409634.5499325,176,0.9214000105857849
1575409681.8904386,177,0.9187999963760376
1575409729.059204,178,0.9192000031471252
1575409776.254949,179,0.9106000065803528
1575409823.6401813,180,0.909600019454956
1575409870.766361,181,0.9120000004768372
1575409918.18474,182,0.9115999937057495
1575409965.4227953,183,0.9083999991416931
1575410012.7217789,184,0.9136000275611877
1575410059.949612,185,0.9187999963760376
1575410107.1577833,186,0.9160000085830688
1575410154.425949,187,0.9154000282287598
1575410201.7085655,188,0.9147999882698059
1575410248.957059,189,0.9061999917030334
1575410296.2579987,190,0.9147999882698059
1575410343.5210714,191,0.9146000146865845
1575410390.825927,192,0.9088000059127808
1575410438.2089422,193,0.909600019454956
1575410485.2327638,194,0.9190000295639038
1575410532.4216008,195,0.9178000092506409
1575410579.778804,196,0.920199990272522
1575410627.001703,197,0.9229999780654907
1575410674.1524546,198,0.9146000146865845
1575410721.3867831,199,0.9175999760627747
1575410768.733796,200,0.9110000133514404
1575410816.047102,201,0.9196000099182129
1575410863.3626502,202,0.9178000092506409
1575410910.7609258,203,0.9215999841690063
1575410957.8974824,204,0.9168000221252441
1575411005.1465247,205,0.9164000153541565
1575411052.5472877,206,0.9192000031471252
1575411099.863722,207,0.9154000282287598
1575411147.0495584,208,0.9160000085830688
1575411194.4699285,209,0.9192000031471252
1575411241.8237689,210,0.9128000140190125
1575411289.0548196,211,0.9165999889373779
1575411336.3512301,212,0.9204000234603882
1575411383.5876222,213,0.9178000092506409
1575411430.8415797,214,0.9179999828338623
1575411478.1570451,215,0.9200000166893005
1575411525.4787722,216,0.9115999937057495
1575411572.6760144,217,0.9164000153541565
1575411619.9069753,218,0.9154000282287598
1575411667.0943668,219,0.9138000011444092
1575411714.2834325,220,0.9121999740600586
1575411761.3208544,221,0.9192000031471252
1575411808.7130778,222,0.9129999876022339
1575411856.10297,223,0.9160000085830688
1575411903.135651,224,0.9124000072479248
1575411950.4919775,225,0.9205999970436096
1575411997.7763815,226,0.91839998960495
1575412045.1712837,227,0.9151999950408936
1575412092.5884504,228,0.909600019454956
1575412140.0439293,229,0.9241999983787537
1575412187.278042,230,0.9138000011444092
1575412234.562788,231,0.9214000105857849
1575412281.792209,232,0.9187999963760376
1575412329.132789,233,0.9175999760627747
1575412376.3191683,234,0.9150000214576721
1575412423.558303,235,0.9114000201225281
1575412470.871224,236,0.9146000146865845
1575412518.0184658,237,0.9169999957084656
1575412565.4358897,238,0.9150000214576721
1575412612.608115,239,0.9215999841690063
1575412659.7762523,240,0.9164000153541565


==> plot_data/optimal_batch_loss_line_search_old/pal_eval_acc2.csv <==
Wall time,Step,Value
1575401444.1807258,1,0.1103999987244606
1575401490.9383023,2,0.22840000689029694
1575401537.6609616,3,0.2176000028848648
1575401584.5330253,4,0.21220000088214874
1575401631.5233026,5,0.23240000009536743
1575401678.6571896,6,0.24740000069141388
1575401725.7004817,7,0.28220000863075256
1575401772.7250974,8,0.5139999985694885
1575401819.8512583,9,0.569599986076355
1575401866.821447,10,0.6962000131607056
1575401913.8062775,11,0.6205999851226807
1575401960.958384,12,0.6263999938964844
1575402008.0792887,13,0.6502000093460083
1575402055.283013,14,0.5419999957084656
1575402102.4250998,15,0.5831999778747559
1575402149.6412091,16,0.6291999816894531
1575402196.9055529,17,0.6424000263214111
1575402244.1328285,18,0.7802000045776367
1575402291.2263746,19,0.7350000143051147
1575402338.3704107,20,0.7391999959945679
1575402385.5792751,21,0.7523999810218811
1575402432.7122183,22,0.7075999975204468
1575402479.9137177,23,0.7527999877929688
1575402527.0052185,24,0.7346000075340271
1575402574.1153295,25,0.7599999904632568
1575402621.2203484,26,0.7937999963760376
1575402668.5079784,27,0.795199990272522
1575402715.798807,28,0.7609999775886536
1575402762.9543362,29,0.8167999982833862
1575402810.308965,30,0.7268000245094299
1575402857.4775052,31,0.774399995803833
1575402904.7318733,32,0.7778000235557556
1575402951.9848492,33,0.8083999752998352
1575402999.0853486,34,0.8001999855041504
1575403046.306611,35,0.8173999786376953
1575403093.491911,36,0.8474000096321106
1575403140.5912616,37,0.6751999855041504
1575403187.7276342,38,0.8342000246047974
1575403235.0318537,39,0.8051999807357788
1575403282.0952399,40,0.7936000227928162
1575403329.388701,41,0.8446000218391418
1575403376.5753984,42,0.8539999723434448
1575403423.9130878,43,0.824400007724762
1575403471.127338,44,0.7102000117301941
1575403518.2893195,45,0.8187999725341797
1575403565.6011708,46,0.821399986743927
1575403612.7891304,47,0.8402000069618225
1575403659.9143121,48,0.8230000138282776
1575403707.1214514,49,0.8118000030517578
1575403754.2432017,50,0.8357999920845032
1575403801.4958098,51,0.8478000164031982
1575403848.7455184,52,0.8434000015258789
1575403896.1500278,53,0.8561999797821045
1575403943.5015957,54,0.8605999946594238
1575403990.699486,55,0.8429999947547913
1575404037.7700503,56,0.852400004863739
1575404084.927641,57,0.8727999925613403
1575404131.9703536,58,0.8385999798774719
1575404179.2823713,59,0.8471999764442444
1575404226.4746535,60,0.8668000102043152
1575404273.8462794,61,0.859000027179718
1575404321.2814364,62,0.8533999919891357
1575404368.5364022,63,0.8392000198364258
1575404415.7787013,64,0.8712000250816345
1575404462.9849744,65,0.8309999704360962
1575404510.2777479,66,0.8483999967575073
1575404557.429776,67,0.8428000211715698
1575404604.662964,68,0.8593999743461609
1575404651.8408716,69,0.8691999912261963
1575404699.2846894,70,0.7738000154495239
1575404746.5253685,71,0.8695999979972839
1575404793.784321,72,0.8766000270843506
1575404840.9994981,73,0.8479999899864197
1575404888.2746603,74,0.8712000250816345
1575404935.6552405,75,0.8644000291824341
1575404983.058388,76,0.8769999742507935
1575405030.5579,77,0.8802000284194946
1575405077.8460503,78,0.8460000157356262
1575405125.072724,79,0.8682000041007996
1575405172.3892944,80,0.83160001039505
1575405219.6701162,81,0.8751999735832214
1575405267.0423472,82,0.8614000082015991
1575405314.2383175,83,0.868399977684021
1575405361.6024437,84,0.8748000264167786
1575405408.7614396,85,0.8794000148773193
1575405456.1188314,86,0.8641999959945679
1575405503.387011,87,0.8881999850273132
1575405550.554422,88,0.8822000026702881
1575405597.9841108,89,0.876800000667572
1575405645.2544785,90,0.86080002784729
1575405692.5249712,91,0.8417999744415283
1575405739.858636,92,0.8633999824523926
1575405787.0463934,93,0.8884000182151794
1575405834.4412158,94,0.8799999952316284
1575405881.705385,95,0.8855999708175659
1575405928.8659291,96,0.8610000014305115
1575405976.178233,97,0.8723999857902527
1575406023.4708698,98,0.8655999898910522
1575406070.8325799,99,0.8853999972343445
1575406118.0526855,100,0.8826000094413757
1575406165.226448,101,0.8546000123023987
1575406212.5546393,102,0.8695999979972839
1575406259.9043684,103,0.8823999762535095
1575406307.1538677,104,0.8679999709129333
1575406354.3402529,105,0.8920000195503235
1575406401.7276433,106,0.8831999897956848
1575406448.8879747,107,0.8884000182151794
1575406496.2565594,108,0.8777999877929688
1575406543.4290214,109,0.8935999870300293
1575406590.7891603,110,0.8930000066757202
1575406638.060943,111,0.8942000269889832
1575406685.4449863,112,0.8870000243186951
1575406732.9803689,113,0.8632000088691711
1575406780.3550668,114,0.8884000182151794
1575406827.6591845,115,0.8863999843597412
1575406874.9536006,116,0.8745999932289124
1575406922.4010668,117,0.8762000203132629
1575406969.6676793,118,0.8920000195503235
1575407016.9667854,119,0.8848000168800354
1575407064.3151116,120,0.8568000197410583
1575407111.6499977,121,0.8838000297546387
1575407159.0515523,122,0.8809999823570251
1575407206.5539768,123,0.8805999755859375
1575407254.0606031,124,0.8813999891281128
1575407301.2234006,125,0.8827999830245972
1575407348.4866,126,0.897599995136261
1575407395.9789343,127,0.8939999938011169
1575407443.1693354,128,0.847599983215332
1575407490.5066843,129,0.871399998664856
1575407537.8726282,130,0.892799973487854
1575407584.973756,131,0.8930000066757202
1575407632.202282,132,0.8820000290870667
1575407679.6579359,133,0.8898000121116638
1575407727.1687071,134,0.8934000134468079
1575407774.3673613,135,0.9007999897003174
1575407821.893234,136,0.8867999911308289
1575407869.1627502,137,0.8870000243186951
1575407916.4040585,138,0.8921999931335449
1575407963.7189946,139,0.8862000107765198
1575408011.1844163,140,0.8952000141143799
1575408058.5396101,141,0.8931999802589417
1575408105.8284342,142,0.8812000155448914
1575408153.0803437,143,0.897599995136261
1575408200.6167293,144,0.8899999856948853
1575408247.8898623,145,0.8730000257492065
1575408295.2083638,146,0.8981999754905701
1575408342.6266327,147,0.8730000257492065
1575408390.062191,148,0.8790000081062317
1575408437.465563,149,0.8912000060081482
1575408484.8379686,150,0.8790000081062317
1575408532.1374726,151,0.8916000127792358
1575408579.6491103,152,0.8894000053405762
1575408627.1443264,153,0.8611999750137329
1575408674.532885,154,0.8858000040054321
1575408721.7661164,155,0.900600016117096
1575408769.20416,156,0.8985999822616577
1575408816.6287663,157,0.9014000296592712
1575408863.8483384,158,0.900600016117096
1575408911.1269867,159,0.8984000086784363
1575408958.4906044,160,0.890999972820282
1575409005.9856446,161,0.8830000162124634
1575409053.3509014,162,0.8978000283241272
1575409100.693978,163,0.901199996471405
1575409148.3196652,164,0.8974000215530396
1575409195.8127632,165,0.8953999876976013
1575409243.1823552,166,0.9016000032424927
1575409290.5110984,167,0.8984000086784363
1575409337.8829334,168,0.8889999985694885
1575409385.33483,169,0.8953999876976013
1575409432.7557802,170,0.9034000039100647
1575409480.133438,171,0.9071999788284302
1575409527.4489388,172,0.9070000052452087
1575409575.007759,173,0.8784000277519226
1575409622.2629406,174,0.9034000039100647
1575409669.6368036,175,0.895799994468689
1575409716.9908395,176,0.9065999984741211
1575409764.4512668,177,0.8468000292778015
1575409811.9856012,178,0.850600004196167
1575409859.1487088,179,0.8691999912261963
1575409906.7543948,180,0.9071999788284302
1575409954.2402594,181,0.8659999966621399
1575410001.727159,182,0.8935999870300293
1575410049.2003393,183,0.8948000073432922
1575410096.5883522,184,0.8996000289916992
1575410144.0416965,185,0.9065999984741211
1575410191.5106394,186,0.8794000148773193
1575410239.1409442,187,0.894599974155426
1575410286.4658527,188,0.9061999917030334
1575410333.8766596,189,0.8855999708175659
1575410381.0846233,190,0.8967999815940857
1575410428.5409093,191,0.8935999870300293
1575410476.0131128,192,0.8877999782562256
1575410523.3986125,193,0.8787999749183655
1575410571.0071216,194,0.8695999979972839
1575410618.3679364,195,0.8920000195503235
1575410665.8290975,196,0.9021999835968018
1575410713.3144658,197,0.9034000039100647
1575410760.6647096,198,0.895799994468689
1575410808.1955903,199,0.8766000270843506
1575410855.692189,200,0.8971999883651733
1575410903.1236708,201,0.897599995136261
1575410950.5559509,202,0.8858000040054321
1575410997.9996836,203,0.8989999890327454
1575411045.4305143,204,0.9111999869346619
1575411092.9215252,205,0.899399995803833
1575411140.347545,206,0.894599974155426
1575411187.9262683,207,0.9064000248908997
1575411235.4568603,208,0.8952000141143799
1575411282.9238892,209,0.892799973487854
1575411330.3970768,210,0.9100000262260437
1575411377.8847654,211,0.8827999830245972
1575411425.395421,212,0.8866000175476074
1575411472.906157,213,0.8889999985694885
1575411520.386988,214,0.8985999822616577
1575411567.8556633,215,0.9007999897003174
1575411615.4833145,216,0.8980000019073486
1575411662.8970768,217,0.9115999937057495
1575411710.4541085,218,0.9057999849319458
1575411757.8955495,219,0.878000020980835
1575411805.3057542,220,0.8700000047683716
1575411852.6309988,221,0.9007999897003174
1575411900.1832807,222,0.8870000243186951
1575411947.5020165,223,0.9010000228881836
1575411994.8728411,224,0.8838000297546387
1575412042.3132682,225,0.8985999822616577
1575412089.9420276,226,0.9046000242233276
1575412137.3762197,227,0.8906000256538391
1575412184.8716533,228,0.8948000073432922
1575412232.1810367,229,0.8560000061988831
1575412279.6092608,230,0.895799994468689
1575412327.1800447,231,0.8980000019073486
1575412374.6532004,232,0.876800000667572
1575412422.061985,233,0.9034000039100647
1575412469.5249236,234,0.9002000093460083
1575412517.0479255,235,0.9071999788284302
1575412564.404295,236,0.8992000222206116
1575412612.1360383,237,0.9020000100135803
1575412659.659822,238,0.9034000039100647
1575412707.1531281,239,0.9057999849319458
1575412754.5225308,240,0.8844000101089478


==> plot_data/optimal_batch_loss_line_search_old/pal_train_loss1.csv <==
Wall time,Step,Value
1575401342.2178452,0,2.4119882583618164
1575401385.911923,1,1.763149619102478
1575401432.958004,2,1.4350574016571045
1575401479.763573,3,1.2149438858032227
1575401526.5189822,4,1.0849168300628662
1575401573.0465868,5,0.9802026152610779
1575401619.8219867,6,0.9056552648544312
1575401666.9072917,7,0.8383767008781433
1575401714.05032,8,0.7838993072509766
1575401760.8801203,9,0.7460544109344482
1575401807.816184,10,0.7153393626213074
1575401854.7877808,11,0.6761212944984436
1575401901.7539127,12,0.6548187136650085
1575401948.8152874,13,0.6158567070960999
1575401995.7402923,14,0.5941396951675415
1575402042.637026,15,0.5703691840171814
1575402089.6251626,16,0.5436212420463562
1575402136.563593,17,0.5260387659072876
1575402183.5133147,18,0.513999342918396
1575402230.3876264,19,0.49801647663116455
1575402277.49898,20,0.48372089862823486
1575402324.5153453,21,0.464142382144928
1575402371.6123176,22,0.45827221870422363
1575402418.590255,23,0.4517591595649719
1575402465.5289419,24,0.4281844198703766
1575402512.4745219,25,0.4177524745464325
1575402559.4087374,26,0.4058494567871094
1575402606.5856695,27,0.39765825867652893
1575402653.4769862,28,0.39426156878471375
1575402700.5396893,29,0.3891233205795288
1575402747.70003,30,0.374040424823761
1575402794.7078474,31,0.36050546169281006
1575402841.6350129,32,0.3545362949371338
1575402888.7055912,33,0.35302093625068665
1575402935.7678626,34,0.35056400299072266
1575402982.938651,35,0.3359178900718689
1575403029.974643,36,0.32721349596977234
1575403077.033046,37,0.3229636251926422
1575403123.9707663,38,0.31621524691581726
1575403170.8677335,39,0.3075791299343109
1575403217.8278465,40,0.302354097366333
1575403265.0667737,41,0.29701176285743713
1575403312.1057074,42,0.29529881477355957
1575403359.190911,43,0.28697994351387024
1575403405.9448586,44,0.2865138351917267
1575403452.9056983,45,0.28052687644958496
1575403500.2951257,46,0.2794165313243866
1575403547.2840965,47,0.275736004114151
1575403594.3224874,48,0.27678215503692627
1575403641.4456913,49,0.2660942077636719
1575403688.4724023,50,0.26007741689682007
1575403735.5650008,51,0.2537701725959778
1575403782.5257685,52,0.2500017285346985
1575403829.7480352,53,0.24657495319843292
1575403876.8447368,54,0.2462465614080429
1575403924.0331748,55,0.24304960668087006
1575403971.2254648,56,0.23703143000602722
1575404018.4349294,57,0.2377108782529831
1575404065.444683,58,0.23358121514320374
1575404112.6603558,59,0.22390957176685333
1575404159.6881483,60,0.22849617898464203
1575404206.7418654,61,0.22564025223255157
1575404253.832913,62,0.22240903973579407
1575404301.06397,63,0.2237478643655777
1575404347.9193566,64,0.21779315173625946
1575404395.000794,65,0.2127733826637268
1575404442.2295504,66,0.2086053490638733
1575404489.243351,67,0.20634979009628296
1575404536.3477228,68,0.21096733212471008
1575404583.5061257,69,0.20402899384498596
1575404630.4744656,70,0.20657745003700256
1575404677.5056627,71,0.20003311336040497
1575404724.5343692,72,0.20346198976039886
1575404771.5545557,73,0.197396382689476
1575404818.7515252,74,0.19711479544639587
1575404865.988474,75,0.1940482258796692
1575404913.2134912,76,0.18908780813217163
1575404960.100992,77,0.19007250666618347
1575405007.326294,78,0.18598820269107819
1575405054.5176198,79,0.1841217577457428
1575405101.6524246,80,0.181609645485878
1575405148.7371826,81,0.18992100656032562
1575405196.051752,82,0.18351982533931732
1575405243.2835197,83,0.180993914604187
1575405290.2270539,84,0.18008026480674744
1575405337.3294437,85,0.1791519820690155
1575405384.430509,86,0.1746523231267929
1575405431.3907435,87,0.17481409013271332
1575405478.6790633,88,0.1738196462392807
1575405526.0572994,89,0.17563773691654205
1575405573.049853,90,0.1736985594034195
1575405620.2586355,91,0.17188720405101776
1575405667.3999414,92,0.17136500775814056
1575405714.516899,93,0.16860154271125793
1575405761.7998135,94,0.16660934686660767
1575405808.838545,95,0.1717207431793213
1575405855.9317567,96,0.17002177238464355
1575405903.070901,97,0.1662534922361374
1575405950.3751287,98,0.16586513817310333
1575405997.5886555,99,0.15998081862926483
1575406044.5969074,100,0.164214089512825
1575406091.634913,101,0.1610725373029709
1575406138.69067,102,0.16539573669433594
1575406185.7953272,103,0.1613786816596985
1575406232.8203142,104,0.15923868119716644
1575406279.8243032,105,0.16071192920207977
1575406326.9728696,106,0.15339210629463196
1575406374.0242763,107,0.15069296956062317
1575406421.2902195,108,0.15672029554843903
1575406468.4956553,109,0.15495915710926056
1575406515.5561879,110,0.15299198031425476
1575406562.7752404,111,0.15001970529556274
1575406609.9952304,112,0.14907769858837128
1575406657.1629832,113,0.1527792513370514
1575406704.3240967,114,0.15029940009117126
1575406751.459533,115,0.1496036946773529
1575406798.684768,116,0.14516517519950867
1575406845.7679942,117,0.14620058238506317
1575406892.9544294,118,0.1472751945257187
1575406940.2047706,119,0.14804990589618683
1575406987.521874,120,0.14591750502586365
1575407034.732466,121,0.14515064656734467
1575407081.9845061,122,0.14356277883052826
1575407129.0839398,123,0.1414189636707306
1575407176.0395672,124,0.13888880610466003
1575407223.1108475,125,0.1407812535762787
1575407270.365605,126,0.1395132839679718
1575407317.5894308,127,0.14445807039737701
1575407364.7307298,128,0.14261393249034882
1575407411.9182556,129,0.1399526596069336
1575407459.1577241,130,0.1344795525074005
1575407506.6485221,131,0.13980557024478912
1575407553.7436254,132,0.13631324470043182
1575407600.927582,133,0.13074891269207
1575407648.1519856,134,0.13523909449577332
1575407695.2331302,135,0.13506661355495453
1575407742.341898,136,0.1337413340806961
1575407789.501028,137,0.13784489035606384
1575407836.7757862,138,0.13295872509479523
1575407884.1297143,139,0.1326388269662857
1575407931.3815072,140,0.13079670071601868
1575407978.5935628,141,0.1310739815235138
1575408025.7025805,142,0.13138985633850098
1575408072.9274304,143,0.13173015415668488
1575408120.3906224,144,0.129161074757576
1575408167.4749057,145,0.12766459584236145
1575408214.577581,146,0.13006781041622162
1575408261.6448336,147,0.12891460955142975
1575408308.8728583,148,0.13050732016563416
1575408355.8700755,149,0.13019374012947083
1575408403.1779706,150,0.12462126463651657
1575408450.3672948,151,0.12612780928611755
1575408497.4863775,152,0.12720149755477905
1575408544.7476845,153,0.12443321943283081
1575408592.1748545,154,0.12864354252815247
1575408639.2121935,155,0.12798935174942017
1575408686.575069,156,0.12508654594421387
1575408733.7285862,157,0.12121336162090302
1575408781.156968,158,0.12419567257165909
1575408828.4156666,159,0.12195242196321487
1575408875.772981,160,0.12256421893835068
1575408923.1093407,161,0.12063103914260864
1575408970.3005016,162,0.11959117650985718
1575409017.6349022,163,0.1229846179485321
1575409064.9019113,164,0.12242086976766586
1575409112.0766802,165,0.12236268818378448
1575409159.2623365,166,0.11894340813159943
1575409206.5515532,167,0.11684074997901917
1575409253.8255398,168,0.11714375019073486
1575409301.0173461,169,0.1159028634428978
1575409348.2664397,170,0.12362497299909592
1575409395.4254558,171,0.11827707290649414
1575409442.6119034,172,0.12143287807703018
1575409489.9437747,173,0.11795194447040558
1575409537.1081977,174,0.11881876736879349
1575409584.302547,175,0.11745337396860123
1575409631.6221662,176,0.11418949067592621
1575409678.9608247,177,0.11572825163602829
1575409726.1831412,178,0.11153645068407059
1575409773.3679228,179,0.11331531405448914
1575409820.8050697,180,0.11036285758018494
1575409867.9356418,181,0.11679601669311523
1575409915.3143952,182,0.11665290594100952
1575409962.5719452,183,0.1144605278968811
1575410009.9045782,184,0.11424471437931061
1575410057.0864866,185,0.1149568185210228
1575410104.311352,186,0.11333195120096207
1575410151.6189895,187,0.11836744844913483
1575410198.8115284,188,0.11231288313865662
1575410246.16021,189,0.11327031254768372
1575410293.4509704,190,0.11787014454603195
1575410340.6570818,191,0.10833262652158737
1575410387.9654489,192,0.11059408634901047
1575410435.2996988,193,0.1119125634431839
1575410482.4064627,194,0.10747276246547699
1575410529.5230362,195,0.11183547973632812
1575410576.8136826,196,0.10976485162973404
1575410624.178561,197,0.10264458507299423
1575410671.24841,198,0.10683614015579224
1575410718.502444,199,0.11244320869445801
1575410765.8647227,200,0.10814198851585388
1575410813.1320403,201,0.11365438997745514
1575410860.5042815,202,0.10852894932031631
1575410907.7883842,203,0.105623260140419
1575410955.0362167,204,0.0999877080321312
1575411002.236003,205,0.10441110283136368
1575411049.5870168,206,0.1058119460940361
1575411096.9863398,207,0.10850085318088531
1575411144.1874661,208,0.10542524605989456
1575411191.559917,209,0.10804837197065353
1575411238.854802,210,0.1088164821267128
1575411286.2278638,211,0.107603520154953
1575411333.369051,212,0.10407231748104095
1575411380.7179291,213,0.10557205229997635
1575411427.8481872,214,0.10242043435573578
1575411475.3086467,215,0.10843655467033386
1575411522.604733,216,0.10325801372528076
1575411569.819061,217,0.10407587140798569
1575411617.0488155,218,0.10341104120016098
1575411664.1869354,219,0.10573097318410873
1575411711.4232228,220,0.1093301847577095
1575411758.4547563,221,0.1044972762465477
1575411805.8528636,222,0.10702605545520782
1575411853.2343166,223,0.10315287113189697
1575411900.24509,224,0.1047700047492981
1575411947.567982,225,0.10720609128475189
1575411994.8963022,226,0.10281985998153687
1575412042.2402909,227,0.0992143452167511
1575412089.6779187,228,0.1011255607008934
1575412137.0905738,229,0.1047791987657547
1575412184.4668834,230,0.10529560595750809
1575412231.606114,231,0.09972915798425674
1575412278.9189625,232,0.0998678207397461
1575412326.2675638,233,0.1036807969212532
1575412373.4654493,234,0.10300340503454208
1575412420.689694,235,0.10285250842571259
1575412467.9712615,236,0.10475173592567444
1575412515.2084498,237,0.09659669548273087
1575412562.4826903,238,0.10033346712589264
1575412609.783998,239,0.09952887147665024
1575412656.9089944,240,0.09778956323862076


==> plot_data/optimal_batch_loss_line_search_old/pal_train_loss2.csv <==
Wall time,Step,Value
1575401397.3771393,0,2.4080801010131836
1575401441.159625,1,2.0806972980499268
1575401488.3303788,2,1.9575958251953125
1575401535.0691876,3,1.7069288492202759
1575401581.8709152,4,1.5290460586547852
1575401628.8816235,5,1.372054934501648
1575401675.9672172,6,1.284201979637146
1575401722.978975,7,1.225229263305664
1575401769.9878259,8,1.1788356304168701
1575401817.147049,9,1.1192243099212646
1575401864.0546305,10,1.040297031402588
1575401911.093226,11,0.958628237247467
1575401958.2373312,12,0.9614375829696655
1575402005.3264523,13,0.9161259531974792
1575402052.5761096,14,0.8857942223548889
1575402099.6727078,15,0.8547548055648804
1575402146.9189222,16,0.8316493034362793
1575402194.1429117,17,0.8116651177406311
1575402241.3330445,18,0.776000440120697
1575402288.495678,19,0.7629930377006531
1575402335.6221173,20,0.7484340667724609
1575402382.8051805,21,0.7269584536552429
1575402429.9922922,22,0.7131438255310059
1575402477.192724,23,0.6754739880561829
1575402524.2912333,24,0.6747353672981262
1575402571.4530876,25,0.6569259762763977
1575402618.441722,26,0.6531190276145935
1575402665.758976,27,0.6344113945960999
1575402713.0675347,28,0.6180911660194397
1575402760.2430067,29,0.603162407875061
1575402807.5219223,30,0.5889468789100647
1575402854.7163892,31,0.5925421714782715
1575402902.0119498,32,0.571108877658844
1575402949.2353058,33,0.5655016303062439
1575402996.3778427,34,0.5646600723266602
1575403043.5439177,35,0.554548978805542
1575403090.7507346,36,0.533604085445404
1575403137.8351324,37,0.5245943069458008
1575403185.0122929,38,0.5161172747612
1575403232.2462375,39,0.507144570350647
1575403279.3636925,40,0.5054449439048767
1575403326.6326787,41,0.5020159482955933
1575403373.8457382,42,0.5067221522331238
1575403421.1404552,43,0.494280070066452
1575403468.3432071,44,0.4750184714794159
1575403515.5366592,45,0.46524715423583984
1575403562.81357,46,0.457541286945343
1575403610.0527353,47,0.4468929171562195
1575403657.185979,48,0.44905558228492737
1575403704.3723593,49,0.4387519955635071
1575403751.4554224,50,0.43439429998397827
1575403798.7579894,51,0.4339275658130646
1575403846.0075607,52,0.430103600025177
1575403893.4014676,53,0.41869986057281494
1575403940.6687267,54,0.40838879346847534
1575403987.9268634,55,0.4046230614185333
1575404035.0082066,56,0.3942776918411255
1575404082.151069,57,0.4249385893344879
1575404129.2194316,58,0.4025552570819855
1575404176.4999318,59,0.401784211397171
1575404223.6777573,60,0.38758885860443115
1575404271.048942,61,0.3881431818008423
1575404318.5209591,62,0.3866920471191406
1575404365.7469068,63,0.373495876789093
1575404412.9866257,64,0.3740493655204773
1575404460.159063,65,0.3777095079421997
1575404507.4351757,66,0.3657462000846863
1575404554.5846286,67,0.37078171968460083
1575404601.8942351,68,0.34591469168663025
1575404649.0110695,69,0.36991292238235474
1575404696.5081804,70,0.35470882058143616
1575404743.7170858,71,0.3471290171146393
1575404790.9946592,72,0.3337571620941162
1575404838.1460905,73,0.3426276445388794
1575404885.4693484,74,0.34037238359451294
1575404932.8529248,75,0.3421746492385864
1575404980.2641873,76,0.33138081431388855
1575405027.7158995,77,0.3372509479522705
1575405075.059578,78,0.3371376097202301
1575405122.3010123,79,0.320665568113327
1575405169.5600357,80,0.31915774941444397
1575405216.8128343,81,0.3100671172142029
1575405264.2113886,82,0.3116251528263092
1575405311.4502907,83,0.32009556889533997
1575405358.8249297,84,0.3094530999660492
1575405405.9556324,85,0.29781296849250793
1575405453.2684562,86,0.31676796078681946
1575405500.577083,87,0.3038865327835083
1575405547.7242403,88,0.30625730752944946
1575405595.1904478,89,0.307453989982605
1575405642.4329753,90,0.3027450144290924
1575405689.7120357,91,0.29027003049850464
1575405737.0193598,92,0.2935522496700287
1575405784.2397654,93,0.29834413528442383
1575405831.5935323,94,0.2960657477378845
1575405878.866245,95,0.2797885239124298
1575405926.0833998,96,0.28445860743522644
1575405973.3584535,97,0.27946582436561584
1575406020.639684,98,0.2841123938560486
1575406067.9508266,99,0.2781091332435608
1575406115.2354631,100,0.27331557869911194
1575406162.3987665,101,0.27298703789711
1575406209.7062151,102,0.27171099185943604
1575406257.0502257,103,0.2694666087627411
1575406304.3981206,104,0.26949968934059143
1575406351.5204918,105,0.26636648178100586
1575406398.858948,106,0.2626152038574219
1575406446.0336416,107,0.2533646523952484
1575406493.4564092,108,0.25443562865257263
1575406540.6003017,109,0.27317532896995544
1575406588.0049663,110,0.2725902497768402
1575406635.1922066,111,0.2519071400165558
1575406682.61162,112,0.25841063261032104
1575406730.1197526,113,0.26042604446411133
1575406777.4963527,114,0.25698649883270264
1575406824.8468113,115,0.24885578453540802
1575406872.126159,116,0.2425171434879303
1575406919.5609837,117,0.2562231421470642
1575406966.779141,118,0.25348901748657227
1575407014.15354,119,0.24365736544132233
1575407061.4764845,120,0.24395745992660522
1575407108.8370774,121,0.24777469038963318
1575407156.210298,122,0.24162180721759796
1575407203.6308174,123,0.22935520112514496
1575407251.2342615,124,0.24395787715911865
1575407298.371601,125,0.2449786514043808
1575407345.6366155,126,0.23150251805782318
1575407393.1191883,127,0.23751208186149597
1575407440.2787118,128,0.23293983936309814
1575407487.617031,129,0.2374761998653412
1575407535.0576146,130,0.23147056996822357
1575407582.1432374,131,0.23352329432964325
1575407629.3589807,132,0.2295704334974289
1575407676.8008418,133,0.23174706101417542
1575407724.2831795,134,0.22866450250148773
1575407771.513809,135,0.23649662733078003
1575407818.9232605,136,0.23414228856563568
1575407866.3476734,137,0.22880002856254578
1575407913.5535774,138,0.22620615363121033
1575407960.8579552,139,0.21907341480255127
1575408008.3419695,140,0.21960760653018951
1575408055.6305742,141,0.21276113390922546
1575408103.0844417,142,0.21297311782836914
1575408150.2051728,143,0.216632679104805
1575408197.7340531,144,0.22291982173919678
1575408244.9801686,145,0.22392408549785614
1575408292.3700283,146,0.21582892537117004
1575408339.7604752,147,0.21237148344516754
1575408387.2176461,148,0.22016564011573792
1575408434.6470082,149,0.2199205458164215
1575408481.9680226,150,0.22102396190166473
1575408529.3033123,151,0.21665270626544952
1575408576.7256346,152,0.2229735404253006
1575408624.3204174,153,0.22121001780033112
1575408671.6577387,154,0.20903059840202332
1575408718.895668,155,0.2109619677066803
1575408766.2833803,156,0.20873142778873444
1575408813.7963486,157,0.20386211574077606
1575408860.9036334,158,0.21286574006080627
1575408908.2815092,159,0.2116268277168274
1575408955.5307612,160,0.20599345862865448
1575409003.0640924,161,0.2028328776359558
1575409050.4783974,162,0.20123696327209473
1575409097.818506,163,0.20451049506664276
1575409145.4710648,164,0.20560342073440552
1575409192.8926857,165,0.2077411413192749
1575409240.3339684,166,0.2034539133310318
1575409287.6354935,167,0.1993180811405182
1575409335.0467644,168,0.20332232117652893
1575409382.4257004,169,0.20058384537696838
1575409429.8000596,170,0.2025466412305832
1575409477.3000078,171,0.20392753183841705
1575409524.6023295,172,0.20700177550315857
1575409572.0960996,173,0.1963667869567871
1575409619.4302545,174,0.20438653230667114
1575409666.7834876,175,0.19914519786834717
1575409714.1611917,176,0.20353764295578003
1575409761.5763268,177,0.19932124018669128
1575409809.1142638,178,0.20020286738872528
1575409856.2567437,179,0.19775724411010742
1575409903.8715553,180,0.187569260597229
1575409951.4337575,181,0.19444912672042847
1575409998.8943384,182,0.19054299592971802
1575410046.325232,183,0.18831312656402588
1575410093.740495,184,0.1908397078514099
1575410141.0598629,185,0.18906377255916595
1575410188.6450944,186,0.1902107298374176
1575410236.1209378,187,0.18109922111034393
1575410283.57982,188,0.1918649524450302
1575410330.9838898,189,0.17794986069202423
1575410378.24093,190,0.18798822164535522
1575410425.6603289,191,0.1910122185945511
1575410473.1691194,192,0.18658563494682312
1575410520.5407753,193,0.19746948778629303
1575410568.041973,194,0.19171713292598724
1575410615.4348123,195,0.1918410062789917
1575410662.92726,196,0.180804044008255
1575410710.3809016,197,0.17477639019489288
1575410757.7919812,198,0.19026857614517212
1575410805.2680645,199,0.18082424998283386
1575410852.7833545,200,0.18104182183742523
1575410900.2245145,201,0.18404968082904816
1575410947.686933,202,0.18966452777385712
1575410995.1169016,203,0.19382517039775848
1575411042.5139244,204,0.1822650134563446
1575411090.049973,205,0.17954769730567932
1575411137.4420848,206,0.18490713834762573
1575411185.025276,207,0.1790882796049118
1575411232.5423503,208,0.17524409294128418
1575411280.0337505,209,0.18606781959533691
1575411327.5133982,210,0.18321534991264343
1575411374.9572492,211,0.18168342113494873
1575411422.4968517,212,0.17975430190563202
1575411470.0108342,213,0.17735370993614197
1575411517.5272427,214,0.1728624403476715
1575411564.9618347,215,0.17485487461090088
1575411612.5394642,216,0.16984990239143372
1575411660.020653,217,0.18314412236213684
1575411707.5297766,218,0.1801406592130661
1575411755.0081646,219,0.1791224181652069
1575411802.3417935,220,0.17830798029899597
1575411849.7617843,221,0.16962528228759766
1575411897.2920096,222,0.1786770075559616
1575411944.6407893,223,0.17235496640205383
1575411991.9706454,224,0.16514115035533905
1575412039.3914647,225,0.1741310954093933
1575412087.0646284,226,0.16910772025585175
1575412134.4411354,227,0.1710606813430786
1575412181.9743698,228,0.17546215653419495
1575412229.2770565,229,0.1718508005142212
1575412276.7067702,230,0.1749623715877533
1575412324.2945871,231,0.1708092838525772
1575412371.7356575,232,0.18314491212368011
1575412419.1683433,233,0.1750645935535431
1575412466.5658617,234,0.16730549931526184
1575412514.1608422,235,0.17539380490779877
1575412561.5332465,236,0.17501144111156464
1575412609.0935793,237,0.16456472873687744
1575412656.705071,238,0.17355604469776154
1575412704.2712207,239,0.17256306111812592
1575412751.6466076,240,0.17042189836502075


==> plot_data/optimal_batch_loss_line_search_old/sgd_angle1.csv <==
Wall time,Step,Value
1575401414.1918252,168,65.44342041015625
1575401417.9061003,230,64.41190338134766
1575401432.661067,475,63.83457565307617
1575401436.40994,537,71.88548278808594
1575401439.506108,587,65.85595703125
1575401443.2278247,648,47.17120361328125
1575401490.04603,1334,42.15202331542969
1575401493.2995784,1386,60.16912841796875
1575401496.3821485,1437,37.219093322753906
1575401514.5970914,1738,59.84157943725586
1575401523.2290678,1878,40.35688400268555
1575401553.6969166,2308,53.39231491088867
1575401558.8207033,2390,54.596046447753906
1575401564.7246046,2487,45.044219970703125
1575401611.1917288,3247,47.0774040222168
1575401619.3465695,3306,61.42890167236328
1575401680.737974,4318,54.486385345458984
1575401695.826357,4493,48.135162353515625
1575401725.0746825,4972,39.43239212036133
1575401735.0421221,5135,57.276912689208984
1575401747.8241835,5346,45.339839935302734
1575401775.4226933,5724,47.85943603515625
1575401786.683916,5908,50.95331954956055
1575401791.8789206,5991,42.632286071777344
1575401804.6699586,6201,43.58470153808594
1575401839.671532,6700,49.470211029052734
1575401840.398076,6712,53.76242446899414
1575401849.3125753,6855,52.48091506958008
1575401856.1951368,6967,40.331363677978516
1575401867.7497401,7156,41.344154357910156
1575401886.4704616,7464,41.23203659057617
1575401911.6937811,7799,47.801353454589844
1575401913.8574185,7834,53.966915130615234
1575401928.1772962,8067,42.56486511230469
1575401935.1229072,8181,48.72814178466797
1575401937.6493676,8222,51.8917350769043
1575401954.4616885,8499,51.4515266418457
1575401977.8626776,8879,49.60787582397461
1575401985.9903426,8936,55.09154510498047
1575402005.7947989,9261,36.51247787475586
1575402018.496124,9469,60.11402130126953
1575402023.6747067,9555,46.425559997558594
1575402079.6544228,10400,55.211692810058594
1575402084.4537802,10480,44.1745491027832
1575402110.5987554,10906,46.16725158691406
1575402114.3442135,10967,48.71016311645508
1575402117.670963,11021,52.213043212890625
1575402153.7477918,11533,37.61724090576172
1575402155.7965503,11567,45.204349517822266
1575402180.195648,11970,51.79697799682617
1575402191.9710321,12165,38.50608825683594
1575402199.8061879,12291,47.814674377441406
1575402240.257221,12878,48.097408294677734
1575402249.8325934,13035,62.645652770996094
1575402331.75213,14295,43.941959381103516
1575402359.2929983,14669,51.42324447631836
1575402366.0370219,14780,46.95294952392578
1575402371.8328044,14874,56.2305793762207
1575402408.4918473,15474,52.86360549926758
1575402430.881506,15765,45.82494354248047
1575402452.3968596,16117,36.093772888183594
1575402502.6475787,16858,59.133697509765625
1575402517.120203,17098,59.941749572753906
1575402530.6449027,17318,51.34066390991211
1575402544.339896,17544,56.4544792175293
1575402675.2494726,19532,51.230987548828125
1575402681.929267,19641,55.62992858886719
1575402687.4620945,19732,60.9880485534668
1575402707.5581882,20063,59.888023376464844
1575402723.2814543,20245,65.57882690429688
1575402728.0566106,20324,60.06559371948242
1575402741.0915449,20540,42.21155548095703
1575402743.4799566,20579,53.59253692626953
1575402755.9556372,20780,59.77113342285156
1575402756.13688,20783,62.02925491333008
1575402760.5731719,20856,50.54256057739258
1575402774.3370955,21081,52.52962875366211
1575402778.146875,21145,48.75550842285156
1575402788.7979562,21320,61.6312255859375
1575402826.1863892,21849,55.419151306152344
1575402850.2892327,22246,49.84226989746094
1575402855.3863688,22331,52.80821990966797
1575402857.0661538,22359,51.23339080810547
1575402918.282792,23287,57.21907043457031
1575402922.8286717,23362,50.85121536254883
1575402926.9031262,23428,52.9747428894043
1575402946.573643,23671,52.347660064697266
1575402948.405403,23702,52.28923416137695
1575402975.6996732,24148,54.30099105834961
1575402983.9162872,24283,59.26560974121094
1575402984.0438013,24285,54.44166946411133
1575402986.4071581,24323,46.5517578125
1575403005.046304,24622,44.57830810546875
1575403016.1277153,24728,54.49454116821289
1575403028.8795347,24935,62.43354034423828
1575403048.3075047,25254,53.0444450378418
1575403056.70084,25392,49.262351989746094
1575403082.3709035,25813,58.1020393371582
1575403089.287435,25848,58.0098991394043
1575403147.3358803,26798,50.36740493774414
1575403147.4019237,26799,57.18032455444336
1575403201.1134796,27604,47.779640197753906
1575403262.9686449,28544,46.70677947998047
1575403288.9717455,28971,51.6653938293457
1575403290.50267,28997,52.75605010986328
1575403294.4927478,29063,52.63297653198242
1575403303.0100787,29202,58.116790771484375
1575403311.5464313,29264,54.28828048706055
1575403346.092167,29830,47.581565856933594
1575403356.8051717,30006,55.04685592651367
1575403358.4238403,30032,47.8837890625
1575403367.2934415,30175,65.34892272949219
1575403390.0859473,30471,53.99104690551758
1575403398.87976,30613,52.09065246582031
1575403404.6011822,30707,70.9593505859375
1575403405.4765935,30721,64.35125732421875
1575403447.152992,31407,50.21600341796875
1575403449.3524022,31444,56.69667053222656
1575403480.608513,31881,52.04622268676758
1575403484.0657985,31937,46.57473373413086
1575403514.404818,32436,44.68471908569336
1575403532.8148704,32658,61.54323959350586
1575403539.0996695,32763,49.686344146728516
1575403547.2574651,32895,54.884849548339844
1575403547.7188625,32903,74.71511840820312
1575403555.903103,33035,55.23550033569336
1575403564.7976682,33182,62.21949005126953
1575403576.7822273,33376,52.49259948730469
1575403578.5119684,33404,49.23798370361328
1575403598.7649388,33738,64.54191589355469
1575403599.464542,33750,48.071861267089844
1575403606.4655309,33786,51.968544006347656
1575403609.7700875,33840,45.436676025390625
1575403612.0939138,33877,63.40381622314453
1575403614.3977578,33914,54.705589294433594
1575403621.9297996,34037,67.34781646728516
1575403641.7909527,34363,53.840797424316406
1575403651.7758486,34526,55.412940979003906
1575403656.2256799,34600,61.634464263916016
1575403707.0955467,35355,59.15476989746094
1575403714.8674703,35484,45.620059967041016
1575403743.6547651,35954,50.960208892822266
1575403753.716439,36038,46.46632385253906
1575403789.9571073,36630,50.266746520996094
1575403791.7573903,36660,45.432071685791016
1575403803.5694728,36851,59.82137680053711
1575403829.6357589,37203,58.78057098388672
1575403847.2526343,37490,61.256126403808594
1575403864.0846431,37765,56.80531692504883
1575403871.0944169,37877,52.415958404541016
1575403911.2602732,38456,63.354400634765625
1575403927.102499,38721,43.27490997314453
1575403934.3615694,38841,48.37189483642578
1575403962.280054,39297,65.29440307617188
1575403992.0323954,39703,41.49402618408203
1575404004.5595355,39910,64.49274444580078
1575404028.0967827,40297,48.78476333618164
1575404040.7152066,40501,47.8661994934082
1575404059.083224,40721,48.79743194580078
1575404063.6179676,40794,55.102970123291016
1575404078.708741,41041,48.9646110534668
1575404092.7602754,41272,42.64756393432617
1575404109.0920088,41540,48.771820068359375
1575404150.0467324,42135,60.47286605834961
1575404169.4979908,42451,53.63007354736328
1575404170.634053,42469,67.8320541381836
1575404239.1659443,43519,68.57842254638672
1575404246.5643094,43640,53.006126403808594
1575404250.939293,43712,51.206024169921875
1575404256.6064723,43806,58.1442756652832
1575404272.8530416,43994,60.128807067871094
1575404277.738558,44074,64.89949035644531
1575404285.517813,44201,56.0302734375
1575404285.9341643,44208,63.01425552368164
1575404288.5894327,44252,68.95050811767578
1575404291.8508322,44305,66.48472595214844
1575404323.2246494,44817,49.335723876953125
1575404332.3141387,44965,61.70104217529297
1575404361.9491577,45373,52.60452651977539
1575404370.3055716,45508,59.47056198120117
1575404379.4863389,45659,52.11559295654297
1575404425.4055061,46335,50.873619079589844
1575404430.2103589,46414,56.284385681152344
1575404484.4234884,47302,69.95918273925781
1575404509.8239717,47639,54.65495681762695
1575404516.3210738,47745,44.60765838623047
1575404529.9853265,47971,69.54624938964844
1575404542.921632,48182,64.37889862060547
1575404614.3203688,49273,52.507850646972656
1575404619.1207488,49352,67.52562713623047
1575404626.677697,49478,53.15860366821289
1575404663.7079804,50007,59.96599578857422
1575404666.7336547,50057,57.34130096435547
1575404717.8371315,50820,48.77610778808594
1575404727.6858613,50980,61.03842544555664
1575404737.1290627,51135,55.22722625732422
1575404742.77922,51228,57.22492599487305
1575404777.639211,51799,61.800628662109375
1575404812.9199803,52293,54.87522506713867
1575404836.753598,52683,56.675052642822266
1575404850.489638,52907,62.73744201660156
1575404852.496118,52940,53.5797119140625
1575404866.6971028,53093,62.48866653442383
1575404867.5956466,53108,53.794612884521484
1575404889.5596318,53469,61.55695343017578
1575404904.170007,53707,50.17460250854492
1575404904.8267481,53718,46.560386657714844
1575404913.6105733,53863,64.73603820800781
1575404916.307864,53907,44.494632720947266
1575404976.1711287,54808,67.92634582519531
1575404984.1831188,54938,39.0673942565918
1575405011.0211055,55300,61.62507629394531
1575405025.8599217,55544,50.56425094604492
1575405039.4874175,55767,51.727386474609375
1575405074.1852434,56338,57.07765579223633
1575405089.9614787,56522,60.981563568115234
1575405095.3153849,56609,60.60573196411133
1575405106.265467,56788,53.23549270629883
1575405108.3035328,56821,62.40059280395508
1575405138.2024896,57306,56.81940460205078
1575405149.0340292,57485,69.75285339355469
1575405212.057601,58441,64.44756317138672
1575405233.9352045,58720,53.22602081298828
1575405235.5949924,58747,53.53487014770508
1575405236.635488,58764,60.83030319213867
1575405267.1688533,59265,51.34434127807617
1575405270.0922058,59312,71.24547576904297
1575405277.4926908,59433,62.43123245239258
1575405290.1244326,59641,42.57403564453125
1575405327.8023784,60180,64.02002716064453
1575405328.1443923,60186,39.44160461425781
1575405334.9514027,60298,58.25950241088867
1575405345.9017012,60476,65.46417999267578
1575405395.3551393,61206,50.65565490722656
1575405399.7127259,61277,61.202178955078125
1575405457.4877627,62140,55.17965316772461
1575405482.253464,62548,51.64360046386719
1575405545.9323063,63514,64.83065795898438
1575405555.6709976,63672,53.37285614013672
1575405567.453939,63866,59.43701171875
1575405612.7178745,64522,61.298648834228516
1575405635.054617,64890,47.195980072021484
1575405659.840366,65293,48.855098724365234
1575405683.372479,65602,70.28907775878906
1575405685.9856377,65644,48.183006286621094
1575405760.5807657,66788,65.56273651123047
1575405772.085719,66977,60.369014739990234
1575405774.8416712,67022,48.77772903442383
1575405800.3864844,67441,64.53883361816406
1575405856.606326,68282,60.548099517822266
1575405862.4478624,68379,70.83283996582031
1575405875.5528316,68591,62.099449157714844
1575405915.8738024,69172,52.53910827636719
1575405916.7031944,69186,55.72655487060547
1575405933.266302,69456,54.73320770263672
1575405949.272627,69720,65.4994888305664
1575405954.1450503,69799,54.85107421875
1575405966.1318886,69916,74.64251708984375
1575405999.7143195,70463,67.326416015625
1575406006.9630692,70581,66.62940216064453
1575406011.5748076,70657,50.6878547668457
1575406032.0340765,70997,58.186241149902344
1575406063.127272,71429,62.93495178222656
1575406070.97931,71555,61.537261962890625
1575406092.2810082,71907,62.40818786621094
1575406095.4580727,71958,51.25264358520508
1575406096.805349,71980,61.64554977416992
1575406098.9008484,72013,47.11433029174805
1575406100.4523094,72038,66.96813201904297
1575406121.1792731,72298,57.09467697143555
1575406127.4869695,72402,59.77421951293945
1575406127.6612043,72405,70.33700561523438
1575406147.158909,72724,47.2917594909668
1575406164.652069,73010,61.500999450683594
1575406175.027242,73180,55.45945739746094
1575406217.1937861,73795,56.56334686279297
1575406225.0852463,73925,59.64436340332031
1575406241.0659156,74188,59.605064392089844
1575406325.1071823,75488,60.81711959838867
1575406374.6871078,76219,58.237972259521484
1575406390.9073462,76483,56.351627349853516
1575406399.7784488,76627,69.65838623046875
1575406402.7026913,76674,64.28536224365234
1575406414.6341672,76791,56.05637741088867
1575406421.760458,76907,63.54629898071289
1575406422.1835396,76914,55.05096435546875
1575406439.5021052,77199,65.3459701538086
1575406487.4111316,77902,68.58878326416016
1575406501.7439935,78136,63.88434600830078
1575406506.22433,78209,52.329559326171875
1575406540.599252,78776,48.2701301574707
1575406544.868845,78844,57.461666107177734
1575406549.4657145,78921,66.82406616210938
1575406550.2947767,78935,61.37454605102539
1575406557.498126,78974,48.7513313293457
1575406559.4370348,79006,66.0346908569336
1575406595.6144464,79598,60.05472946166992
1575406622.1020238,80032,63.5961799621582
1575406631.134523,80101,47.72274398803711
1575406635.052087,80166,45.555885314941406
1575406648.863504,80391,47.55970001220703
1575406649.8058047,80407,52.574974060058594
1575406658.753048,80551,57.92501449584961
1575406660.3158698,80577,59.99132537841797
1575406662.622671,80614,55.0869255065918
1575406685.8523664,80997,65.78765869140625
1575406687.0320065,81016,55.63810729980469
1575406713.980575,81382,58.165462493896484
1575406720.9369578,81495,66.25872802734375
1575406801.7935643,82737,57.432228088378906
1575406803.8339837,82771,56.97186279296875
1575406808.6238742,82850,61.951473236083984
1575406833.7653813,83268,61.56250762939453
1575406868.8358705,83763,67.79158020019531
1575406908.358064,84410,60.38602828979492
1575406920.0732067,84602,59.08156967163086
1575406954.4389246,85090,63.72187805175781
1575406959.3271976,85170,65.99230194091797
1575406980.1003003,85509,64.10803985595703
1575406981.9996495,85540,68.2939682006836
1575406990.9264448,85687,60.74800109863281
1575407015.79739,86015,68.75455474853516
1575407062.538249,86781,56.18455505371094
1575407072.5295446,86866,61.47145462036133
1575407081.2139187,87009,54.62820816040039
1575407104.6313357,87394,73.71878051757812
1575407121.3240614,87667,50.15925979614258
1575407131.4034417,87830,56.57114028930664
1575407155.1205149,88138,58.32229995727539
1575407187.9420233,88675,66.26864624023438
1575407196.7272255,88816,62.64105987548828
1575407234.098433,89348,53.080013275146484
1575407235.0879092,89364,62.77047348022461
1575407272.4236188,89974,64.4539794921875
1575407276.2857606,90036,47.410736083984375
1575407288.5951114,90238,51.60123825073242
1575407358.2744622,91301,66.14250183105469
1575407382.7940128,91625,61.19584274291992
1575407384.2118242,91648,59.106788635253906
1575407389.3352544,91733,62.15574264526367
1575407413.1423678,92121,57.92978286743164
1575407455.1018565,92730,64.02074432373047
1575407458.7165368,92789,60.144920349121094
1575407479.363364,93127,54.415748596191406
1575407485.2894976,93224,74.64972686767578
1575407500.5028985,93472,59.2582893371582
1575407531.8459177,93902,51.738582611083984
1575407570.4744785,94537,69.93345642089844
1575407590.1995904,94785,64.29932403564453
1575407606.6862023,95058,67.31340789794922
1575407622.6700492,95322,63.35224914550781
1575407626.0653114,95378,57.08336639404297
1575407632.4005847,95481,48.85409927368164
1575407667.2479496,95973,62.7719612121582
1575407687.3326132,96302,46.98744201660156
1575407701.7171228,96536,74.09659576416016
1575407705.691566,96601,62.01652908325195
1575407748.6076171,97227,29.040607452392578
1575407760.107634,97417,63.03853225708008
1575407771.0573587,97597,59.01953887939453
1575407783.4479103,97797,62.733028411865234
1575407788.333501,97877,56.89715576171875
1575407794.9321628,97987,57.982818603515625
1575407813.5277185,98213,52.016807556152344
1575407829.584275,98475,52.78544616699219
1575407865.086408,99056,53.76804733276367
1575407897.564225,99507,62.42892837524414
1575407904.3296359,99615,54.45139694213867
1575407920.8836129,99885,61.77866744995117
1575407968.5549614,100590,65.84353637695312
1575407984.9042196,100859,46.69898223876953
1575407988.5620456,100918,71.58320617675781
1575407993.4512663,100998,54.271976470947266
1575407997.9924026,101073,71.48805236816406
1575408007.723289,101235,48.75300598144531
1575408014.053451,101336,51.86896896362305
1575408023.93055,101500,68.43827819824219
1575408054.7913873,101924,61.10264205932617
1575408056.0137525,101944,69.79566955566406
1575408092.6094625,102542,60.11370849609375
1575408106.3567805,102686,61.05363845825195
1575408118.2743943,102881,59.539241790771484
1575408120.1636293,102912,69.64911651611328
1575408123.5044315,102967,68.29234313964844
1575408125.586142,103002,54.673912048339844
1575408126.1738923,103012,74.4906234741211
1575408138.071298,103207,66.67403411865234
1575408157.223076,103518,54.735469818115234
1575408188.4314985,103948,73.19631958007812
1575408208.4951386,104277,70.30840301513672
1575408211.9864936,104335,30.175493240356445
1575408246.5266337,104897,57.13200378417969
1575408247.449982,104912,62.73898696899414
1575408253.0833173,104925,63.17368698120117
1575408263.2992783,105094,53.17267990112305
1575408284.207138,105435,45.91985321044922
1575408294.9178338,105611,67.39456939697266
1575408304.82893,105775,57.43931198120117
1575408305.700018,105789,57.60355758666992
1575408336.3593628,106211,67.91120147705078
1575408339.877943,106268,54.350223541259766
1575408347.468619,106391,49.6823844909668
1575408358.1417859,106567,64.87625122070312
1575408364.3072124,106667,70.18283081054688
1575408441.1025739,107838,54.06322479248047
1575408491.449399,108587,62.76274108886719
1575408531.4468403,109243,53.174278259277344
1575408531.5069127,109244,54.10639190673828
1575408535.098902,109302,80.20886993408203
1575408571.9410584,109823,56.363006591796875
1575408594.4894638,110192,62.49591827392578
1575408596.4919412,110225,51.28757858276367
1575408608.334882,110419,72.218017578125
1575408623.6024532,110587,48.225101470947266
1575408627.0573483,110642,60.631065368652344
1575408660.7281907,111195,61.688968658447266
1575408668.5336852,111324,64.88835906982422
1575408691.5968544,111699,68.0032958984375
1575408709.462602,111916,71.84869384765625
1575408755.3757823,112665,48.28800964355469
1575408757.7203119,112704,55.50871658325195
1575408774.7249858,112903,46.92769241333008
1575408800.3542986,113323,47.089630126953125
1575408816.8447847,113590,63.3725471496582
1575408826.2145448,113742,63.832603454589844
1575408845.5169423,113981,58.55325698852539
1575408864.4519813,114293,70.18281555175781
1575408874.7463963,114460,66.3391342163086
1575408913.5369093,115097,49.12722396850586
1575408943.3249476,115507,52.72119903564453
1575408944.0342405,115519,52.764869689941406
1575408959.0172405,115766,65.49532318115234
1575408965.8583016,115879,62.51427459716797
1575408975.5534143,116040,64.45046997070312
1575409019.1972265,116674,50.1916389465332
1575409021.4774415,116712,53.150108337402344
1575409025.8822744,116784,65.11617279052734
1575409039.9331126,117017,62.1739501953125
1575409041.8100917,117048,55.192012786865234
1575409048.400932,117156,60.504981994628906
1575409082.4579787,117636,47.527923583984375
1575409093.900961,117826,65.76715850830078
1575409101.1133385,117942,47.02037048339844
1575409116.3542829,118191,63.40380859375
1575409149.1405659,118652,51.76993179321289
1575409170.3833597,118999,66.47195434570312
1575409188.878991,119303,49.38177490234375
1575409199.4070697,119471,43.36725997924805
1575409235.2207675,119980,63.33591842651367
1575409314.2705624,121193,73.32263946533203
1575409314.3281164,121194,41.35401153564453
1575409322.7138183,121333,49.8865966796875
1575409324.6458254,121363,52.10983657836914
1575409327.109126,121404,53.355411529541016
1575409353.4544182,121836,65.85917663574219
1575409380.554202,122206,41.37205505371094
1575409406.013754,122623,58.728660583496094
1575409406.7409477,122635,67.68017578125
1575409413.083906,122740,58.31294250488281
1575409438.050877,123069,69.31285095214844
1575409471.0716896,123610,65.00265502929688
1575409472.4977522,123634,56.0833740234375
1575409474.4538596,123667,59.402740478515625
1575409511.7210367,124198,67.69738006591797
1575409546.1378076,124761,59.63838195800781
1575409549.665445,124819,57.034671783447266
1575409563.3425553,125044,57.564414978027344
1575409578.557548,125291,50.20362091064453
1575409688.1364172,126936,62.391334533691406
1575409697.9749126,127098,40.70840835571289
1575409725.3239062,127543,53.47890853881836
1575409735.98764,127638,68.18323516845703
1575409745.0258613,127786,70.98017883300781
1575409750.7502856,127879,57.71480941772461
1575409765.1166434,128113,63.038543701171875
1575409776.8274803,128305,62.04706573486328
1575409783.1887171,128409,62.695838928222656
1575409833.1603272,129147,61.96188735961914
1575409843.5888968,129319,63.67164993286133
1575409848.9143164,129407,56.93574523925781
1575409854.7295136,129503,56.5269660949707
1575409857.31829,129546,78.2341537475586
1575409885.1983705,129926,53.509029388427734
1575409894.0442302,130072,43.86899948120117
1575409932.7940888,130704,70.82862854003906
1575409946.2698812,130927,58.36750030517578
1575409997.3256629,131681,66.46520233154297
1575410000.6501744,131735,56.71452713012695
1575410009.4227576,131877,48.17866134643555
1575410062.763305,132677,63.79795837402344
1575410077.3487852,132917,74.29739379882812
1575410094.926296,133207,58.70992660522461
1575410106.879828,133319,43.921722412109375
1575410139.8111374,133861,60.77796936035156
1575410148.83027,134008,71.1825180053711
1575410176.1643755,134377,67.43245697021484
1575410176.9233696,134390,52.175048828125
1575410182.0592852,134475,68.197265625
1575410206.863425,134878,65.20154571533203
1575410213.373297,134984,62.2695198059082
1575410257.1552184,135616,59.834381103515625
1575410272.743224,135873,40.354576110839844
1575410293.4580164,136210,60.802547454833984
1575410302.4626627,136359,46.38844299316406
1575410326.5900679,136674,58.678165435791016
1575410326.902582,136679,58.37110900878906
1575410327.834484,136694,70.63851165771484
1575410348.1539748,137024,71.70307922363281
1575410350.0664442,137056,51.417503356933594
1575410381.0605366,137566,64.96470642089844
1575410388.5794215,137688,59.80062484741211
1575410410.6219268,137967,58.18144607543945
1575410474.7429483,138940,68.92179107666016
1575410494.3728418,139259,61.13227844238281
1575410503.09343,139404,48.988311767578125
1575410505.8440843,139450,47.82177734375
1575410538.0418527,139976,63.94435119628906
1575410545.3235755,140016,58.33049392700195
1575410547.1341975,140046,49.46937561035156
1575410547.7492335,140056,62.015411376953125
1575410552.31086,140132,49.05111312866211
1575410554.4171116,140166,62.76572036743164
1575410590.0080428,140751,62.306095123291016
1575410604.6123283,140990,38.75150680541992
1575410623.6601596,141223,51.5011100769043
1575410662.345973,141854,60.087890625
1575410664.5335503,141890,58.110836029052734
1575410683.1778612,142197,54.28215789794922
1575410683.2418587,142198,53.956214904785156
1575410721.9075255,142752,52.72287368774414
1575410730.551688,142893,47.3244514465332
1575410748.6629415,143187,52.39793014526367
1575410758.1691506,143343,66.98477172851562
1575410777.0533922,143572,61.30311584472656
1575410790.562888,143793,56.46556091308594
1575410798.226309,143919,58.3595085144043
1575410817.1216276,144227,48.834625244140625
1575410820.6936421,144286,81.6793212890625
1575410827.9043112,144405,59.05625915527344
1575410840.4160633,144529,61.96858215332031
1575410917.5554976,145712,68.315185546875
1575410922.428204,145792,52.124454498291016
1575410954.3431787,146313,63.345664978027344
1575410977.7083328,146697,64.7366714477539
1575411031.3675306,147492,64.69705200195312
1575411079.0441124,148190,38.356475830078125
1575411085.0017211,148289,67.77857208251953
1575411093.3727238,148425,44.4998779296875
1575411100.7550907,148547,62.11467361450195
1575411104.3127809,148605,68.27407836914062
1575411108.4985719,148674,47.03390121459961
1575411108.7400682,148678,50.20635223388672
1575411160.6621945,149443,39.785465240478516
1575411175.2785695,149684,65.05870819091797
1575411187.6072435,149887,68.68799591064453
1575411190.82898,149938,55.04932403564453
1575411195.0650663,150007,56.203956604003906
1575411233.3930078,150557,66.74215698242188
1575411245.7759988,150759,58.527137756347656
1575411252.1974187,150864,55.07398223876953
1575411263.1936076,151043,45.69890594482422
1575411264.0521264,151057,62.620296478271484
1575411266.2476676,151093,56.3848991394043
1575411268.7386978,151134,56.601593017578125
1575411274.4171295,151228,72.84500122070312
1575411277.4014766,151277,62.797828674316406
1575411293.3923051,151457,61.311038970947266
1575411298.6412537,151544,79.2299575805664
1575411307.929902,151697,49.676513671875
1575411363.4345682,152524,62.122276306152344
1575411378.445599,152767,64.15348815917969
1575411426.9341946,153557,62.84592819213867
1575411435.902384,153624,59.54947280883789
1575411439.6314874,153685,61.0848503112793
1575411490.4008827,154522,30.914783477783203
1575411499.092471,154665,60.531700134277344
1575411536.015482,155190,54.68410110473633
1575411560.015913,155585,52.541873931884766
1575411568.394773,155721,50.73045349121094
1575411569.3959515,155736,32.92288589477539
1575411614.2423737,156393,60.987491607666016
1575411630.1002662,156653,58.43683624267578
1575411640.6709237,156827,58.44927215576172
1575411645.0575783,156900,51.701778411865234
1575411658.9050803,157046,54.19289016723633
1575411660.0781581,157065,72.17950439453125
1575411664.1088862,157131,63.736854553222656
1575411673.8966725,157292,35.535343170166016
1575411679.3809226,157383,64.50765991210938
1575411682.2805264,157431,58.17549133300781
1575411694.1125896,157624,56.04231643676758
1575411712.6829655,157928,45.90120315551758
1575411719.7193832,158042,68.19476318359375
1575411781.9769416,158985,54.48660659790039
1575411791.6096644,159144,43.42878723144531
1575411812.6563342,159409,65.73798370361328
1575411819.5490224,159523,64.89535522460938
1575411835.2018185,159780,72.03284454345703
1575411861.3914611,160203,71.05299377441406
1575411864.4431498,160253,52.28763961791992
1575411879.8307142,160425,34.2310905456543
1575411882.0912213,160462,49.43208694458008
1575411897.0264673,160709,67.189697265625
1575411924.7450778,161160,64.86067199707031
1575411926.4464207,161188,62.819644927978516
1575411937.213815,161365,77.53361511230469
1575411977.852622,161951,48.35435485839844
1575411979.2562938,161974,51.8302001953125
1575411989.6906452,162143,42.52639389038086
1575411989.76599,162144,59.04106140136719
1575411993.6238227,162207,69.58790588378906
1575412016.6183555,162584,48.357757568359375
1575412034.0418134,162790,63.998226165771484
1575412064.9269893,163297,67.1601333618164
1575412110.032218,163957,55.235416412353516
1575412150.6756158,164623,62.057373046875
1575412165.2950866,164860,56.21913146972656
1575412207.0942888,165464,56.41387176513672
1575412215.1770313,165598,52.39036560058594
1575412227.515985,165801,55.35234069824219
1575412244.4757836,165998,58.328529357910156
1575412262.951398,166299,61.205718994140625
1575412264.3292983,166322,67.24274444580078
1575412276.0178673,166514,67.8935775756836
1575412298.0508158,166871,53.84980773925781
1575412302.7985005,166948,30.445690155029297
1575412319.9692168,167150,60.18938446044922
1575412325.1295307,167235,56.78515625
1575412335.1061704,167397,51.38612747192383
1575412350.1071057,167645,52.623291015625
1575412373.9270496,168038,57.76446533203125
1575412382.4839246,168181,61.30459213256836
1575412400.0032775,168390,48.55767822265625
1575412409.704101,168550,57.58871078491211
1575412420.203938,168721,59.417808532714844
1575412430.1032639,168878,64.58654022216797
1575412457.3064373,169324,55.381317138671875
1575412476.3667524,169555,68.25504302978516
1575412495.7923975,169874,60.18653869628906
1575412501.3080347,169964,55.7144660949707
1575412515.10545,170189,59.73442840576172
1575412533.8386633,170496,45.768917083740234
1575412582.8151302,171213,61.15304183959961
1575412607.5086248,171621,63.37521743774414
1575412614.8371482,171660,53.49435806274414
1575412615.457322,171670,54.254398345947266
1575412649.8495464,172232,75.39189910888672
1575412661.1942565,172417,65.51104736328125
1575412700.023156,172973,47.415679931640625
1575412707.437267,173094,69.40218353271484
1575412712.3568647,173175,60.9299430847168
1575412719.7862055,173296,20.10894203186035
1575412735.652848,173557,70.76632690429688
1575412747.2205338,173746,49.195457458496094
1575412792.5944233,174415,54.03522872924805
1575412806.716186,174648,64.68978118896484
1575412839.834354,175111,62.9196662902832
1575412843.5016785,175171,48.023738861083984
1575412849.691187,175274,69.20050048828125
1575412866.388812,175552,56.8242301940918
1575412898.6276264,176082,39.26765441894531
1575412915.4543684,176284,69.89127349853516
1575412933.905302,176584,66.26708221435547
1575412964.4052074,177086,71.25514221191406
1575413005.3333483,177686,67.22724914550781
1575413010.8736897,177778,57.06940841674805
1575413018.6097786,177904,43.399356842041016
1575413035.960838,178193,57.715572357177734
1575413069.0639803,178662,48.089664459228516
1575413071.4861546,178702,61.375606536865234
1575413101.4669588,179197,83.41592407226562
1575413135.205135,179681,65.80902862548828
1575413152.6735864,179967,41.795372009277344
1575413173.9887786,180316,62.78422927856445
1575413191.7315784,180605,25.515424728393555
1575413223.5757165,181050,53.078853607177734
1575413223.7978356,181054,44.176246643066406
1575413227.1104949,181109,38.32014083862305
1575413248.766441,181464,64.27998352050781
1575413259.225662,181637,49.975955963134766
1575413291.3692157,182088,49.064857482910156
1575413316.7685149,182503,66.24258422851562
1575413336.9437952,182836,52.329254150390625
1575413340.2219505,182890,63.83843994140625
1575413343.6293292,182945,64.91389465332031
1575413348.6273212,182950,56.428619384765625
1575413365.4204962,183225,49.25360107421875
1575413368.2705615,183272,63.93589401245117
1575413368.393066,183274,53.32698440551758
1575413381.3443387,183487,75.0438003540039
1575413388.2680418,183599,39.42775344848633
1575413426.2006652,184150,61.30623245239258
1575413462.5701463,184746,58.01218032836914
1575413481.570932,185059,66.16354370117188
1575413519.7319994,185616,67.97314453125
1575413543.2952251,186006,52.178123474121094
1575413557.0892968,186233,61.73194122314453
1575413557.8606343,186246,54.30434799194336
1575413575.1680768,186456,68.90251922607422
1575413580.189645,186538,53.33788299560547
1575413589.4637885,186689,66.02135467529297
1575413591.1147792,186717,58.750762939453125
1575413603.8955967,186926,67.28854370117188
1575413610.4457226,187035,56.30860900878906
1575413613.8057747,187091,66.17276763916016
1575413616.8311677,187141,60.04315185546875
1575413649.161415,187601,28.304519653320312
1575413653.6800222,187675,60.001461029052734
1575413670.2076266,187944,37.8481559753418
1575413672.979042,187990,55.97954559326172
1575413753.2194836,189232,59.054988861083984
1575413754.5096297,189253,72.47477722167969
1575413754.9270425,189260,55.63431167602539
1575413756.2967157,189283,59.93788528442383
1575413758.7405643,189323,48.764503479003906
1575413782.9168098,189725,50.4583625793457
1575413800.1230364,189934,66.25703430175781
1575413824.4529371,190339,46.86697769165039
1575413830.8291733,190443,46.482337951660156
1575413948.0230112,192216,47.327205657958984
1575414021.140082,193334,66.15287780761719
1575414045.7804072,193733,43.855567932128906
1575414105.137052,194622,60.62985610961914
1575414145.5122669,195283,60.80055618286133
1575414146.4287612,195298,54.243343353271484
1575414152.7496307,195401,22.866655349731445
1575414170.812061,195620,67.85626220703125
1575414224.1832156,196497,70.5852279663086
1575414243.0469337,196727,62.426422119140625
1575414246.1638174,196777,59.62955093383789
1575414260.103133,197006,64.4673080444336
1575414267.5693107,197129,60.534767150878906
1575414320.617338,197916,52.83790969848633
1575414338.0754905,198202,63.67676544189453
1575414350.8439806,198411,71.91419219970703
1575414382.5794969,198852,48.61882400512695
1575414382.8098571,198856,46.2043571472168
1575414407.61889,199260,65.4307632446289
1575414409.3308954,199288,61.44699478149414
1575414432.268227,199663,63.408973693847656
1575414432.447422,199666,71.44268035888672
1575414470.737321,200212,60.511783599853516
1575414474.1176708,200267,51.474761962890625
1575414548.5487218,201402,74.8528060913086
1575414572.0317206,201786,57.9537353515625
1575414580.1885562,201921,68.23233032226562
1575414610.7920916,202344,54.19791793823242
1575414617.8761594,202463,69.4481201171875
1575414633.1954312,202714,59.10383605957031
1575414648.8027356,202970,51.502899169921875
1575414664.786264,203232,71.34627532958984
1575414724.6499357,204131,55.832942962646484
1575414767.7892926,204754,63.01884460449219
1575414777.513186,204913,60.819908142089844
1575414801.1233375,205294,57.97945785522461
1575414809.5790813,205433,60.53415298461914
1575414855.6351616,206111,59.89824295043945
1575414917.9846976,207051,46.279720306396484
1575414952.2089524,207610,61.11754608154297
1575414964.491563,207812,59.01189041137695
1575415001.319801,208336,64.8446044921875
1575415006.743854,208424,59.31548309326172
1575415007.5470257,208437,60.63886642456055
1575415026.5032282,208749,60.52797317504883
1575415037.9221296,208935,67.12008666992188
1575415044.9737275,208969,51.295345306396484
1575415072.016248,209413,53.523860931396484
1575415106.5841255,209978,59.70803451538086
1575415107.2470963,209989,65.99751281738281
1575415124.6232264,210192,60.05194854736328
1575415131.856328,210308,42.003055572509766
1575415148.9428968,210588,65.35557556152344
1575415169.5463445,210924,54.376102447509766
1575415194.1091433,211242,65.68006896972656
1575415212.3873284,211544,53.72096633911133
1575415221.7282116,211697,57.50037384033203
1575415279.6047132,212557,47.533164978027344
1575415312.6669998,213100,70.98414611816406
1575415317.3077743,213177,64.81912231445312
1575415364.3014963,213868,45.012168884277344
1575415377.4489996,214086,63.53567123413086
1575415379.6597435,214121,51.34590148925781
1575415414.5695977,214611,39.86936569213867
1575415418.3862607,214673,64.84644317626953
1575415421.7044356,214728,32.49964141845703
1575415458.3916595,215331,42.20695114135742
1575415501.566556,215954,63.79987716674805
1575415505.8121943,216024,54.24037170410156
1575415507.6035366,216053,53.013980865478516
1575415570.0312316,216997,69.25828552246094
1575415597.930012,217453,15.599928855895996
1575415604.1908634,217557,56.65449142456055
1575415613.007422,217702,70.14317321777344
1575415623.127623,217868,70.8361587524414
1575415649.8470073,218221,58.036251068115234
1575415651.2197673,218244,64.58882141113281
1575415660.3254955,218394,40.32834243774414
1575415719.2064257,219273,45.6436882019043
1575415733.9014628,219515,34.55797576904297
1575415740.241436,219619,47.43769836425781
1575415750.7935882,219791,68.32627868652344
1575415755.0795436,219862,69.59089660644531
1575415773.1879861,220157,72.16071319580078
1575415784.8785872,220266,65.23057556152344
1575415812.7621129,220722,63.616844177246094
1575415819.7543917,220838,45.17076873779297
1575415846.23524,221271,81.43722534179688
1575415850.0853117,221334,58.029632568359375
1575415878.4561017,221716,49.59952163696289
1575415892.648529,221949,74.47632598876953
1575415898.5215795,222045,36.974971771240234
1575415961.1733592,222991,47.6915168762207
1575415994.5782187,223538,54.09329605102539
1575416063.4144542,224586,48.5099983215332
1575416074.1205745,224760,50.86378479003906
1575416084.4040058,224846,62.329811096191406
1575416106.3317478,225205,68.03937530517578
1575416174.661896,226248,66.82658386230469
1575416180.7039022,226346,73.52410888671875
1575416181.4440465,226358,46.95924758911133
1575416196.069628,226596,64.5975112915039
1575416206.6345263,226770,72.28760528564453
1575416250.6496794,227412,49.03020095825195
1575416256.1217203,227501,49.25910186767578
1575416274.2080636,227797,67.13145446777344
1575416284.4972966,227966,79.04853820800781
1575416284.6203601,227968,57.08823776245117
1575416302.1540883,228172,70.58246612548828
1575416327.0948687,228584,55.251441955566406
1575416327.2895103,228587,55.94804763793945
1575416349.3148015,228950,42.654052734375
1575416352.2887185,229000,63.794105529785156
1575416369.9759524,229291,48.211509704589844
1575416384.286522,229445,69.74976348876953
1575416392.205086,229574,46.01634979248047
1575416404.842515,229782,52.45437240600586
1575416414.4946108,229938,44.32219314575195
1575416433.1601412,230244,66.02863311767578
1575416440.8860486,230372,23.842588424682617
1575416485.7052581,231024,72.04873657226562
1575416553.809295,232061,50.33328628540039
1575416560.7798836,232175,69.01980590820312
1575416561.9257562,232193,50.56057357788086
1575416576.761408,232436,73.56092834472656
1575416609.4292798,232893,69.96086883544922
1575416644.6307616,233471,45.72841262817383
1575416644.7430987,233473,52.81303787231445
1575416645.5059602,233486,75.65965270996094
1575416654.4459176,233633,47.47186279296875
1575416665.2031612,233810,54.9135856628418
1575416677.9397542,233938,63.97227096557617
1575416681.358177,233993,49.30023956298828
1575416691.1602538,234155,54.988319396972656
1575416695.0245101,234218,67.3833236694336
1575416709.86362,234459,65.18793487548828
1575416721.1198502,234640,37.596073150634766
1575416737.9369652,234918,65.59176635742188
1575416751.7657206,235060,63.08727264404297
1575416761.2360778,235216,66.98530578613281
1575416766.933187,235310,47.08633041381836
1575416792.8866436,235736,45.71131134033203
1575416825.515604,236188,60.970638275146484
1575416849.643678,236585,37.15126419067383
1575416859.1065283,236739,63.550228118896484
1575416869.4292827,236907,82.16383361816406
1575416904.8177168,237408,62.41950988769531
1575416907.3136835,237450,41.99987030029297
1575416943.4817,238048,64.49181365966797
1575416959.3935192,238306,60.915679931640625
1575416983.3933885,238616,61.470401763916016
1575416994.4644308,238798,53.60421371459961
1575416995.4682288,238815,65.61454010009766
1575417027.3345487,239339,70.32364654541016
1575417034.767437,239461,48.84610366821289
1575417054.1909204,239699,37.98783493041992
1575417078.3205135,240095,60.23805618286133
1575417134.3835895,240925,65.8009033203125
1575417147.6290655,241141,61.698890686035156
1575417171.228424,241532,46.53495407104492
1575417177.1899474,241630,63.30325698852539
1575417181.36623,241697,68.39097595214844
1575417208.8860433,242065,53.24639129638672
1575417224.9295638,242328,64.2597885131836
1575417225.8016381,242342,57.43141174316406
1575417305.6996434,243572,59.77167892456055
1575417311.9205923,243673,48.235748291015625
1575417328.9646065,243953,64.3233871459961
1575417378.5473542,244686,81.37474060058594
1575417391.757116,244901,39.77102279663086
1575417446.1391497,245715,53.58003234863281
1575417466.5990875,246051,58.02907943725586
1575417467.605108,246067,57.803260803222656
1575417517.137624,246794,71.56208801269531
1575417526.0119317,246940,72.61442565917969
1575417565.6803164,247508,55.54518508911133
1575417573.3924387,247635,64.77335357666016
1575417575.1496396,247664,71.16922760009766
1575417577.0722678,247695,60.45071029663086
1575417613.444778,248293,22.551776885986328
1575417613.5505784,248295,66.89871215820312
1575417622.2007606,248436,53.92503356933594
1575417627.6487231,248525,48.745811462402344
1575417659.4725795,248961,47.689910888671875
1575417664.245315,249040,51.61690139770508
1575417707.9291658,249677,73.27288055419922
1575417729.2357707,250025,63.02381896972656
1575417730.4535413,250045,32.39437484741211
1575417742.5358315,250243,73.58124542236328
1575417785.699195,250870,59.1678352355957
1575417798.8953707,251083,56.919925689697266
1575417806.0228527,251196,63.3924560546875
1575417813.5840886,251320,43.1177864074707
1575417828.3818352,251562,72.97341918945312
1575417836.5400858,251696,59.38217544555664
1575417842.638058,251797,32.74327850341797
1575417843.4144564,251810,53.319419860839844
1575417864.141086,252067,47.970462799072266
1575417880.8102262,252340,39.9041633605957
1575417895.6972558,252586,60.47413635253906
1575417918.7165475,252964,19.820938110351562
1575417923.637894,253043,59.548248291015625
1575417938.2216284,253201,59.80095291137695
1575417952.8629081,253440,53.06825637817383
1575417983.3135273,253941,54.521175384521484
1575418009.9531188,254295,50.53870391845703
1575418017.6596363,254423,47.32183837890625
1575418028.6408596,254602,62.337398529052734
1575418034.0588784,254691,34.68215560913086
1575418059.9896984,255116,56.76008987426758
1575418082.6400547,255405,68.3270263671875
1575418086.1611614,255463,60.45271682739258
1575418118.9226856,255996,76.74667358398438
1575418152.678105,256465,64.82642364501953
1575418168.8556352,256731,66.35273742675781
1575418182.1079943,256946,44.88987731933594
1575418255.2256184,258063,66.21685791015625
1575418264.0883284,258208,60.30772018432617
1575418272.7922332,258351,73.7522201538086
1575418276.1779387,258407,69.2037353515625
1575418286.125994,258569,76.29472351074219
1575418303.7361348,258771,41.81254959106445
1575418315.1669707,258960,66.84894561767578
1575418324.3028574,259112,59.25653076171875
1575418324.95405,259123,57.292598724365234
1575418362.2976975,259732,27.491708755493164
1575418362.6059577,259737,56.66331100463867
1575418381.3331666,259964,43.25908660888672
1575418384.3641303,260014,57.31047439575195
1575418385.686019,260036,41.74745559692383
1575418393.1237407,260158,81.56798553466797
1575418396.4326923,260212,59.30801773071289
1575418415.9772806,260532,75.48182678222656
1575418441.6284683,260954,64.7128677368164
1575418463.6104712,261232,70.03813934326172
1575418535.3196397,262326,40.574676513671875
1575418546.7130876,262513,65.23834228515625
1575418547.6421204,262528,40.25016784667969
1575418551.9706059,262599,40.62602615356445
1575418567.3514333,262854,64.9876480102539
1575418567.970993,262864,22.375247955322266
1575418599.7046702,263301,64.60917663574219
1575418630.3309166,263804,61.357421875
1575418639.0426292,263948,53.77118682861328
1575418655.3139184,264213,58.18303298950195
1575418702.0008981,264891,46.8370361328125
1575418706.256796,264961,60.81195068359375
1575418725.3290737,265273,55.65510559082031
1575418729.6762054,265343,48.637874603271484
1575418732.9519572,265397,59.641788482666016
1575418750.4064825,265602,46.958335876464844
1575418756.1165977,265695,51.22834396362305
1575418782.263238,266125,58.34445571899414
1575418793.5249822,266310,64.70327758789062
1575418794.3526995,266324,73.37742614746094
1575418806.0519798,266513,47.76946258544922
1575418819.9013731,266659,69.22762298583984
1575418836.9347436,266940,63.22162628173828
1575418845.7221534,267082,68.14087677001953
1575418848.5616546,267129,70.58228302001953
1575418850.4705572,267161,66.26298522949219
1575418880.1331537,267644,70.01507568359375
1575418880.498826,267650,62.86759948730469
1575418895.2008574,267807,59.20969009399414
1575418895.3206866,267809,43.64447784423828
1575418900.759456,267898,45.829280853271484
1575418902.0723753,267920,69.82844543457031
1575418924.6169908,268289,64.05847930908203
1575418948.7503438,268688,35.01126480102539
1575418950.5326912,268717,58.54098129272461
1575418984.8238604,269193,63.13954162597656
1575418989.6884613,269273,63.4429931640625
1575419003.9215987,269509,58.392433166503906
1575419028.5271096,269915,72.64044952392578
1575419028.7657878,269919,46.778072357177734
1575419059.545087,270342,74.06214141845703
1575419074.9426515,270594,62.39580154418945
1575419088.4513948,270816,64.42219543457031
1575419091.2211285,270862,57.00746536254883
1575419102.9419277,271053,59.9219970703125
1575419108.9545834,271151,55.71965789794922


==> plot_data/optimal_batch_loss_line_search_old/sgd_angle2.csv <==
Wall time,Step,Value
1575401482.014356,168,74.85179138183594
1575401485.8451784,230,87.2646484375
1575401500.715152,475,74.07662200927734
1575401504.5266757,537,75.1840591430664
1575401507.6233635,587,68.6517562866211
1575401511.3053675,648,67.24024200439453
1575401558.358825,1334,72.2208023071289
1575401561.5187445,1386,73.689697265625
1575401564.6175601,1437,65.8883285522461
1575401582.9035933,1738,66.98249053955078
1575401591.6377594,1878,62.71025848388672
1575401622.1679902,2308,64.83302307128906
1575401627.3491921,2390,64.56290435791016
1575401633.3884141,2487,63.40761947631836
1575401679.958982,3247,68.9401626586914
1575401688.0133734,3306,71.5668716430664
1575401750.0419862,4318,57.45892333984375
1575401765.3433404,4493,73.17143249511719
1575401794.7569156,4972,69.88047790527344
1575401804.694807,5135,66.76216125488281
1575401817.4006114,5346,69.1587142944336
1575401845.1126318,5724,65.62875366210938
1575401856.6742942,5908,66.92064666748047
1575401861.7817385,5991,70.57823181152344
1575401874.5440445,6201,65.20294189453125
1575401909.535675,6700,72.43824768066406
1575401910.278898,6712,66.93161010742188
1575401919.133142,6855,61.66448974609375
1575401926.1354284,6967,64.24800872802734
1575401937.6943958,7156,63.49658203125
1575401956.4858458,7464,69.56130981445312
1575401981.64522,7799,62.678955078125
1575401983.818875,7834,65.07498168945312
1575401998.2288778,8067,67.66070556640625
1575402005.1954443,8181,60.085540771484375
1575402007.6919122,8222,59.6176643371582
1575402024.6822557,8499,63.41889190673828
1575402048.0482001,8879,59.79596710205078
1575402056.1563518,8936,71.98339080810547
1575402076.2088547,9261,66.08154296875
1575402088.924565,9469,60.31149673461914
1575402094.2584043,9555,67.24427795410156
1575402150.641109,10400,66.11302947998047
1575402155.521634,10480,70.41764831542969
1575402181.629732,10906,63.909645080566406
1575402185.414585,10967,63.096370697021484
1575402188.7230117,11021,73.42591857910156
1575402224.9081933,11533,65.70521545410156
1575402227.032761,11567,62.626033782958984
1575402251.615204,11970,64.57073211669922
1575402263.4459493,12165,64.23046112060547
1575402270.9862814,12291,69.6361312866211
1575402311.6218884,12878,71.74713134765625
1575402321.1797123,13035,61.68753433227539
1575402402.980534,14295,65.17330169677734
1575402430.7972407,14669,62.517005920410156
1575402437.600606,14780,69.51496887207031
1575402443.417667,14874,62.5131721496582
1575402480.2341475,15474,64.29630279541016
1575402524.472072,16117,62.176910400390625
1575402574.5436816,16858,70.94805908203125
1575402589.1770358,17098,64.17082214355469
1575402602.4893112,17318,63.819664001464844
1575402616.1523776,17544,64.8238296508789
1575402747.4732368,19532,61.696048736572266
1575402754.1388042,19641,68.79969787597656
1575402759.569348,19732,65.19482421875
1575402780.1127672,20063,58.899559020996094
1575402796.0625253,20245,65.55256652832031
1575402800.9357977,20324,68.45523834228516
1575402814.341572,20540,65.63322448730469
1575402816.6747034,20579,67.58157348632812
1575402829.3780618,20780,65.78231811523438
1575402829.5698044,20783,69.99174499511719
1575402834.0590394,20856,70.021240234375
1575402847.8285499,21081,67.41451263427734
1575402851.8342745,21145,64.52790832519531
1575402862.391056,21320,68.85954284667969
1575402899.6787362,21849,66.3910903930664
1575402923.89774,22246,69.06275177001953
1575402929.109602,22331,64.83029174804688
1575402930.827253,22359,69.72277069091797
1575402992.35276,23287,61.961246490478516
1575402996.9294796,23362,67.8190689086914
1575403001.034505,23428,64.10729217529297
1575403020.6905563,23671,60.4091682434082
1575403022.5067651,23702,59.604339599609375
1575403049.8385034,24148,76.8249282836914
1575403057.96798,24283,62.46849822998047
1575403058.0917554,24285,64.62017822265625
1575403060.502455,24323,59.24415588378906
1575403078.913631,24622,70.78858184814453
1575403085.425144,24728,60.499393463134766
1575403103.166881,24935,59.382713317871094
1575403122.4745052,25254,66.47777557373047
1575403130.9093816,25392,63.37887191772461
1575403156.7472775,25813,67.18702697753906
1575403158.9515483,25848,63.399269104003906
1575403221.7316518,26798,66.23954772949219
1575403221.7962584,26799,69.18537139892578
1575403275.842215,27604,64.77227783203125
1575403338.215033,28544,67.24072265625
1575403364.221722,28971,65.25920104980469
1575403365.798314,28997,62.88147735595703
1575403369.8111753,29063,68.51299285888672
1575403378.1553907,29202,64.00719451904297
1575403381.9413912,29264,58.13818359375
1575403421.531501,29830,64.78973388671875
1575403432.2204425,30006,59.437232971191406
1575403433.807467,30032,74.90736389160156
1575403442.6991556,30175,76.85987854003906
1575403465.7371051,30471,71.32859802246094
1575403474.5480957,30613,68.85615539550781
1575403480.2908247,30707,68.58942413330078
1575403481.111158,30721,67.63063049316406
1575403523.1617813,31407,61.027000427246094
1575403525.359176,31444,68.55081176757812
1575403557.05454,31881,64.5729751586914
1575403560.4736702,31937,58.624549865722656
1575403590.9664373,32436,63.3304328918457
1575403604.8391218,32658,67.68119812011719
1575403616.0374467,32763,64.15975189208984
1575403624.214127,32895,64.92654418945312
1575403624.689961,32903,65.06961059570312
1575403632.6985393,33035,65.82325744628906
1575403641.5967188,33182,63.4691047668457
1575403653.3935885,33376,67.03997039794922
1575403655.0606425,33404,75.32738494873047
1575403675.505268,33738,65.95347595214844
1575403676.218941,33750,72.74808502197266
1575403678.4657238,33786,64.90751647949219
1575403686.6405542,33840,62.903533935546875
1575403688.942188,33877,67.42377471923828
1575403691.245828,33914,59.962890625
1575403698.8486984,34037,67.6015853881836
1575403718.8482876,34363,60.81382751464844
1575403728.8376315,34526,70.4755630493164
1575403733.3719156,34600,68.40461730957031
1575403784.599042,35355,65.15258026123047
1575403792.3971424,35484,65.37574768066406
1575403820.991343,35954,59.53697204589844
1575403826.1711748,36038,73.66510772705078
1575403867.5564294,36630,67.4114761352539
1575403869.319125,36660,60.91835021972656
1575403880.8655748,36851,69.17167663574219
1575403902.5604272,37203,71.10528564453125
1575403925.1419346,37490,69.1564712524414
1575403941.672472,37765,67.37456512451172
1575403948.4542034,37877,63.07831573486328
1575403988.681906,38456,68.2936782836914
1575404004.7451138,38721,65.75406646728516
1575404012.1835623,38841,69.86978149414062
1575404040.0359588,39297,69.61457061767578
1575404069.7819464,39703,66.4839096069336
1575404082.2866974,39910,80.77922821044922
1575404105.8552866,40297,66.00978088378906
1575404118.4977036,40501,58.980770111083984
1575404136.7943356,40721,62.043582916259766
1575404141.3218079,40794,61.67963790893555
1575404156.4252543,41041,67.22970581054688
1575404170.6069298,41272,70.03251647949219
1575404186.8121681,41540,65.38951110839844
1575404228.1009898,42135,68.6594467163086
1575404247.5988667,42451,61.35521697998047
1575404248.693271,42469,66.71942138671875
1575404317.682293,43519,71.58824920654297
1575404325.1370187,43640,75.6367416381836
1575404329.4431832,43712,70.17549133300781
1575404335.254365,43806,77.18000793457031
1575404346.6873024,43994,54.43812561035156
1575404356.4778786,44074,69.2237548828125
1575404364.3567274,44201,60.85209274291992
1575404364.7737784,44208,60.36955261230469
1575404367.446772,44252,65.61212158203125
1575404370.6988254,44305,64.18527221679688
1575404401.8978534,44817,59.4098014831543
1575404411.0126553,44965,63.13612747192383
1575404440.941773,45373,65.11656951904297
1575404449.26359,45508,64.4383316040039
1575404458.4567373,45659,73.00308227539062
1575404504.688611,46335,71.6707534790039
1575404509.6677823,46414,66.05018615722656
1575404563.9938035,47302,63.43367004394531
1575404589.4568958,47639,62.45723342895508
1575404595.840222,47745,57.64154815673828
1575404609.672528,47971,61.24948501586914
1575404622.418602,48182,66.98633575439453
1575404694.1293771,49273,66.76429748535156
1575404698.8879366,49352,60.823944091796875
1575404706.5636616,49478,65.13970947265625
1575404743.7316456,50007,73.07559967041016
1575404746.8394494,50057,60.38034439086914
1575404793.4511127,50820,65.16539001464844
1575404808.240218,50980,67.95213317871094
1575404817.6344001,51135,70.85490417480469
1575404823.3106022,51228,71.12118530273438
1575404858.0999348,51799,63.36919403076172
1575404893.6017792,52293,63.5167121887207
1575404917.3641624,52683,69.57161712646484
1575404931.172997,52907,61.826786041259766
1575404933.1667013,52940,59.23844528198242
1575404942.4560966,53093,64.27498626708984
1575404948.2057526,53108,64.2643051147461
1575404970.3054738,53469,66.26667022705078
1575404984.8876057,53707,58.93339538574219
1575404985.594333,53718,58.05070877075195
1575404994.3968499,53863,78.15194702148438
1575404997.0471556,53907,72.923583984375
1575405056.7663357,54808,62.87949752807617
1575405064.5564492,54938,65.7493896484375
1575405086.7092206,55300,77.49055480957031
1575405106.3807552,55544,72.11737823486328
1575405120.0849578,55767,69.6485366821289
1575405155.0527422,56338,68.46117401123047
1575405171.0874398,56522,60.34234619140625
1575405176.4784453,56609,64.75203704833984
1575405187.5456161,56788,56.579078674316406
1575405189.5363333,56821,70.5649185180664
1575405219.4463222,57306,66.54566192626953
1575405230.31628,57485,56.83497619628906
1575405293.6054764,58441,62.81123733520508
1575405310.623237,58720,66.91325378417969
1575405312.234784,58747,67.97863006591797
1575405313.2412827,58764,69.50257873535156
1575405348.6497452,59265,57.19802474975586
1575405351.550171,59312,71.36194610595703
1575405358.9344738,59433,65.81642150878906
1575405371.4909744,59641,65.8831558227539
1575405409.3340614,60180,61.88724136352539
1575405409.7041461,60186,60.47091293334961
1575405416.5385745,60298,56.79461669921875
1575405427.4490497,60476,66.772216796875
1575405476.7198567,61206,63.83924865722656
1575405481.11544,61277,72.97652435302734
1575405533.8887005,62140,70.13258361816406
1575405563.4222116,62548,59.05955123901367
1575405627.1034179,63514,65.1623306274414
1575405636.7645977,63672,65.10379028320312
1575405648.6544583,63866,57.676273345947266
1575405693.3679554,64522,66.41183471679688
1575405715.7507546,64890,64.68585968017578
1575405740.6439006,65293,62.93951416015625
1575405764.333284,65602,57.371917724609375
1575405766.9386768,65644,68.91971588134766
1575405841.9119554,66788,68.09539794921875
1575405853.3631856,66977,68.9359359741211
1575405856.0658429,67022,62.2724723815918
1575405881.626745,67441,56.422210693359375
1575405937.8658788,68282,61.553497314453125
1575405943.7213714,68379,56.79916763305664
1575405956.6909783,68591,61.681392669677734
1575405996.958722,69172,67.27098846435547
1575405997.894897,69186,74.69385528564453
1575406014.5370042,69456,63.01848602294922
1575406030.6994383,69720,65.70525360107422
1575406035.5545175,69799,71.6444320678711
1575406042.6237485,69916,55.682830810546875
1575406081.1050668,70463,72.44768524169922
1575406088.2166488,70581,71.69273376464844
1575406092.9138303,70657,55.462921142578125
1575406113.6416755,70997,60.997013092041016
1575406144.940114,71429,63.10652542114258
1575406152.5388236,71555,63.173973083496094
1575406173.7288022,71907,59.5673942565918
1575406176.8222044,71958,81.87933349609375
1575406178.2176642,71980,57.56713104248047
1575406180.3704462,72013,62.857688903808594
1575406181.903087,72038,66.08715057373047
1575406197.7503967,72298,75.03617095947266
1575406209.0685594,72402,63.49097442626953
1575406209.256024,72405,74.29911804199219
1575406228.611694,72724,71.93937683105469
1575406245.967688,73010,62.793190002441406
1575406256.3315098,73180,60.845001220703125
1575406298.5017192,73795,62.034881591796875
1575406306.423005,73925,54.536128997802734
1575406322.4454906,74188,64.62267303466797
1575406406.6544604,75488,61.523048400878906
1575406456.3230608,76219,60.64698028564453
1575406472.2839465,76483,62.65118408203125
1575406481.1373584,76627,72.24552917480469
1575406484.0359373,76674,58.829261779785156
1575406491.2342854,76791,63.17840576171875
1575406498.4725912,76907,52.798675537109375
1575406498.894342,76914,65.1584701538086
1575406521.0796049,77199,61.1323356628418
1575406564.2100186,77902,53.83304977416992
1575406583.3957217,78136,70.4063491821289
1575406587.780435,78209,69.1714096069336
1575406622.2948315,78776,62.08830642700195
1575406626.4287226,78844,72.99256896972656
1575406631.2146895,78921,63.18293380737305
1575406632.091069,78935,60.72319412231445
1575406634.4332323,78974,63.03700256347656
1575406636.3984907,79006,60.89318084716797
1575406677.4278424,79598,55.5657844543457
1575406704.0448394,80032,63.36833190917969
1575406708.286092,80101,67.06332397460938
1575406712.2551677,80166,58.39533996582031
1575406730.655685,80391,58.928855895996094
1575406731.6290834,80407,57.580753326416016
1575406740.2826984,80551,60.44813919067383
1575406741.8458896,80577,64.43377685546875
1575406744.1314187,80614,65.1479263305664
1575406767.5199404,80997,70.81436157226562
1575406768.6718018,81016,67.31864929199219
1575406791.2043207,81382,64.88570404052734
1575406803.0025287,81495,60.53660583496094
1575406883.4578435,82737,63.51421356201172
1575406885.5229683,82771,67.71088409423828
1575406890.3794422,82850,64.08879089355469
1575406916.1070442,83268,63.35788345336914
1575406951.2698123,83763,54.911983489990234
1575406990.8707666,84410,69.67063903808594
1575407002.6042616,84602,58.383018493652344
1575407037.2514002,85090,76.0267333984375
1575407062.7878447,85509,54.04985427856445
1575407064.7040396,85540,65.2707290649414
1575407073.6519475,85687,59.805110931396484
1575407098.8271434,86015,62.41543960571289
1575407145.495582,86781,77.43778228759766
1575407150.6815915,86866,60.76905059814453
1575407159.4574838,87009,68.02619934082031
1575407187.9332838,87394,59.5595817565918
1575407204.4391809,87667,63.351280212402344
1575407214.3643506,87830,65.34707641601562
1575407233.3054621,88138,63.9167366027832
1575407271.069095,88675,80.01985931396484
1575407279.6458633,88816,75.15361022949219
1575407312.3075423,89348,64.15184020996094
1575407313.2673626,89364,62.41269302368164
1575407355.2826955,89974,66.19393157958984
1575407359.1563787,90036,61.74872589111328
1575407371.508843,90238,69.59710693359375
1575407441.475951,91301,64.75432586669922
1575407461.2585413,91625,57.67483901977539
1575407462.699579,91648,62.785614013671875
1575407472.7928526,91733,64.75045776367188
1575407496.5771103,92121,58.64372634887695
1575407533.9702692,92730,68.76339721679688
1575407542.4565594,92789,61.34698486328125
1575407563.1542387,93127,61.63759231567383
1575407569.0603461,93224,58.82770538330078
1575407584.2650063,93472,65.51093292236328
1575407610.8147254,93902,64.70394134521484
1575407654.503495,94537,61.4156379699707
1575407669.633728,94785,66.11357116699219
1575407691.3587456,95058,66.20330047607422
1575407707.3371754,95322,67.26393127441406
1575407710.6979167,95378,59.61793899536133
1575407716.9525082,95481,66.17874145507812
1575407747.2433126,95973,59.88286209106445
1575407772.2080712,96302,70.38177490234375
1575407786.5901783,96536,61.9727897644043
1575407790.513466,96601,69.75909423828125
1575407828.7246714,97227,75.5633316040039
1575407845.396204,97417,57.59803771972656
1575407856.3033595,97597,66.5116958618164
1575407868.7832608,97797,76.10846710205078
1575407873.5814245,97877,70.66429901123047
1575407880.2712078,97987,59.462791442871094
1575407894.2545993,98213,74.77256774902344
1575407915.3455257,98475,76.19867706298828
1575407950.800172,99056,63.03317642211914
1575407978.4078994,99507,69.28153991699219
1575407990.0425124,99615,66.66071319580078
1575408006.667854,99885,63.1649169921875
1575408049.4719756,100590,71.420166015625
1575408070.789622,100859,64.41424560546875
1575408074.39699,100918,63.81291198730469
1575408079.200008,100998,59.91771697998047
1575408083.682177,101073,69.9153823852539
1575408093.5108893,101235,64.39337921142578
1575408099.7066371,101336,69.60173797607422
1575408109.693256,101500,68.9439697265625
1575408140.349103,101924,63.11716079711914
1575408141.614247,101944,58.19704818725586
1575408178.0752816,102542,64.97073364257812
1575408186.7570207,102686,64.94779968261719
1575408198.700181,102881,65.03900909423828
1575408200.6551816,102912,56.696475982666016
1575408204.0329852,102967,72.10814666748047
1575408210.983539,103002,67.99848175048828
1575408211.5914974,103012,68.88121032714844
1575408223.6559677,103207,74.53106689453125
1575408242.462109,103518,59.72230911254883
1575408268.7799315,103948,64.06805419921875
1575408293.6730628,104277,73.19893646240234
1575408297.2638452,104335,72.69680786132812
1575408331.562446,104897,65.68914794921875
1575408332.4246533,104912,73.66233825683594
1575408333.1944506,104925,62.625064849853516
1575408343.5476778,105094,50.00794982910156
1575408369.4234712,105435,64.27909851074219
1575408380.1557431,105611,66.3702392578125
1575408390.1362026,105775,87.18549346923828
1575408390.979247,105789,62.55949401855469
1575408416.6045375,106211,69.60765838623047
1575408420.038414,106268,53.454490661621094
1575408432.5435097,106391,70.23705291748047
1575408443.2674916,106567,73.31963348388672
1575408449.4777014,106667,65.04466247558594
1575408526.2486348,107838,65.60073852539062
1575408572.433658,108587,48.14406204223633
1575408617.2916462,109243,69.56261444091797
1575408617.3487,109244,66.85692596435547
1575408620.899639,109302,74.08397674560547
1575408657.795857,109823,73.54659271240234
1575408680.1993294,110192,66.31390380859375
1575408682.2127354,110225,75.26181030273438
1575408694.0822988,110419,58.68427276611328
1575408704.2783825,110587,57.68265151977539
1575408707.5805435,110642,70.45146179199219
1575408746.3057482,111195,68.44580078125
1575408754.1837962,111324,65.631591796875
1575408777.3595955,111699,64.3687515258789
1575408790.6589437,111916,80.10005187988281
1575408841.0348947,112665,63.221492767333984
1575408843.4158988,112704,78.63108825683594
1575408855.2722754,112903,66.36183166503906
1575408886.136807,113323,70.40494537353516
1575408902.723809,113590,67.34989166259766
1575408912.0194173,113742,72.20523834228516
1575408926.505056,113981,71.28813171386719
1575408945.6906545,114293,56.192134857177734
1575408960.814261,114460,69.43978118896484
1575408999.8096647,115097,60.81214904785156
1575409029.7285233,115507,54.16401672363281
1575409030.452188,115519,70.6752700805664
1575409045.4041216,115766,67.50096893310547
1575409052.1947708,115879,62.0814094543457
1575409062.039509,116040,64.01042938232422
1575409106.0071075,116674,67.44184112548828
1575409108.321145,116712,72.6954345703125
1575409112.8001301,116784,75.87507629394531
1575409127.079635,117017,65.32872009277344
1575409128.9101186,117048,69.33088684082031
1575409135.4590685,117156,63.60428237915039
1575409165.027102,117636,60.737667083740234
1575409181.3372867,117826,71.79802703857422
1575409188.439544,117942,70.44551849365234
1575409203.5421498,118191,50.844337463378906
1575409231.8972816,118652,55.961334228515625
1575409258.0348437,118999,64.56431579589844
1575409276.4167347,119303,72.12406158447266
1575409286.8042586,119471,72.90919494628906
1575409317.9437718,119980,66.36905670166016
1575409401.9574537,121193,72.37191772460938
1575409402.0142016,121194,60.325321197509766
1575409410.4476597,121333,65.1114730834961
1575409412.3722775,121363,66.05007934570312
1575409414.8153985,121404,68.83103942871094
1575409441.252421,121836,60.43113327026367
1575409463.9359517,122206,62.94895935058594
1575409494.410344,122623,68.06813049316406
1575409495.1433153,122635,71.0118408203125
1575409501.4735398,122740,65.99330139160156
1575409521.6289122,123069,60.31892013549805
1575409559.81302,123610,67.50206756591797
1575409561.2832088,123634,58.500335693359375
1575409563.265884,123667,67.34815979003906
1575409595.7397008,124198,67.46125793457031
1575409635.2969446,124761,72.91423034667969
1575409638.773678,124819,59.849891662597656
1575409652.3348727,125044,60.83660125732422
1575409667.5030634,125291,64.5157470703125
1575409777.811405,126936,64.1379165649414
1575409787.7847986,127098,66.28599548339844
1575409814.9228587,127543,68.92647552490234
1575409820.6630309,127638,59.49329376220703
1575409829.8757627,127786,55.37974548339844
1575409835.507826,127879,61.72593307495117
1575409854.711226,128113,71.15007781982422
1575409866.4839308,128305,77.90147399902344
1575409872.9171762,128409,73.7316665649414
1575409923.0513246,129147,70.41780090332031
1575409933.6049318,129319,66.19649505615234
1575409938.961628,129407,60.05766677856445
1575409944.684108,129503,63.719425201416016
1575409947.293619,129546,58.883506774902344
1575409970.4255476,129926,68.59952545166016
1575409979.4791505,130072,62.27874755859375
1575410023.3909345,130704,57.60153579711914
1575410037.0147026,130927,73.43303680419922
1575410087.9618163,131681,59.783016204833984
1575410091.302315,131735,62.16596221923828
1575410099.9468288,131877,73.86431121826172
1575410153.7447774,132677,83.73480987548828
1575410168.578695,132917,73.09219360351562
1575410186.3760788,133207,58.46768569946289
1575410193.3280735,133319,77.52803802490234
1575410231.212809,133861,62.524539947509766
1575410240.3086236,134008,72.28501892089844
1575410262.7978127,134377,73.36582946777344
1575410263.5630827,134390,75.98209381103516
1575410268.7680876,134475,69.95748138427734
1575410298.4817343,134878,59.516536712646484
1575410304.983013,134984,65.59501647949219
1575410343.6104305,135616,65.86178588867188
1575410364.154209,135873,66.3746566772461
1575410384.7294059,136210,68.04708099365234
1575410393.709587,136359,58.858497619628906
1575410412.9143639,136674,59.187110900878906
1575410413.208472,136679,71.89776611328125
1575410414.0957894,136694,62.827327728271484
1575410439.2547586,137024,62.36629104614258
1575410441.2154758,137056,55.12281799316406
1575410472.283415,137566,58.07884216308594
1575410479.537462,137688,60.04741287231445
1575410496.6379623,137967,68.21394348144531
1575410560.9280903,138940,62.497745513916016
1575410585.5413687,139259,62.52820587158203
1575410594.4739895,139404,56.46339416503906
1575410597.3175445,139450,69.56148529052734
1575410629.1079156,139976,67.80335235595703
1575410631.5057034,140016,60.252174377441406
1575410633.3507864,140046,78.08020782470703
1575410633.946166,140056,57.79560852050781
1575410638.578264,140132,65.07115173339844
1575410640.7204695,140166,55.021114349365234
1575410681.2682297,140751,81.28099822998047
1575410695.8176506,140990,72.8188247680664
1575410709.976431,141223,71.38148498535156
1575410753.4448628,141854,73.2733383178711
1575410755.6786542,141890,75.33993530273438
1575410774.5055506,142197,67.97108459472656
1575410774.5725896,142198,59.7978515625
1575410813.5489695,142752,77.15501403808594
1575410822.1179945,142893,56.9142951965332
1575410840.267625,143187,75.9552001953125
1575410849.8198826,143343,59.94524002075195
1575410864.1174827,143572,62.507381439208984
1575410882.3840342,143793,62.84310531616211
1575410890.027697,143919,64.40902709960938
1575410908.9680805,144227,59.82539749145508
1575410912.5206301,144286,55.757667541503906
1575410919.7472675,144405,76.648193359375
1575410927.2896156,144529,70.87206268310547
1575411004.7615895,145712,69.29059600830078
1575411009.755777,145792,57.26902770996094
1575411046.5019748,146313,59.23368453979492
1575411070.0405164,146697,80.47339630126953
1575411123.9939814,147492,86.5304183959961
1575411166.8806596,148190,65.3507308959961
1575411172.9636512,148289,69.45167541503906
1575411185.9895058,148425,66.19751739501953
1575411193.4597626,148547,72.49027252197266
1575411196.9607387,148605,58.96879196166992
1575411201.189057,148674,69.77850341796875
1575411201.4383483,148678,69.7818832397461
1575411248.1741407,149443,73.05121612548828
1575411267.7161348,149684,67.69084930419922
1575411280.1511931,149887,57.34458541870117
1575411283.2702293,149938,81.83336639404297
1575411287.5598888,150007,57.970367431640625
1575411321.1399686,150557,75.92558288574219
1575411338.462337,150759,56.82793426513672
1575411344.9340281,150864,57.6231689453125
1575411356.0889714,151043,60.883243560791016
1575411356.9140341,151057,58.597816467285156
1575411359.089711,151093,68.45370483398438
1575411361.6083236,151134,67.5802001953125
1575411367.3249671,151228,63.084449768066406
1575411370.2191708,151277,48.182525634765625
1575411381.3504171,151457,64.75834655761719
1575411386.5939872,151544,79.02638244628906
1575411395.9238899,151697,74.82161712646484
1575411451.4415376,152524,59.316078186035156
1575411466.341758,152767,59.10014724731445
1575411519.5307276,153557,68.62767791748047
1575411523.5803838,153624,59.05854034423828
1575411527.4022725,153685,67.40916442871094
1575411583.6043606,154522,54.452552795410156
1575411592.23296,154665,73.51421356201172
1575411629.595126,155190,56.72780227661133
1575411653.7291656,155585,81.70735931396484
1575411662.0414917,155721,70.40927124023438
1575411662.9653463,155736,57.88490676879883
1575411708.265209,156393,58.74129104614258
1575411724.031802,156653,60.09932327270508
1575411734.532421,156827,62.68086242675781
1575411738.9363532,156900,63.392539978027344
1575411747.9957535,157046,77.19145965576172
1575411749.2219002,157065,65.61088562011719
1575411753.3924928,157131,64.49717712402344
1575411763.2376983,157292,59.730533599853516
1575411768.8483355,157383,59.875823974609375
1575411776.7291763,157431,65.59794616699219
1575411788.5208626,157624,66.94923400878906
1575411807.0404623,157928,60.24304962158203
1575411813.904213,158042,74.1309814453125
1575411876.9057372,158985,58.790584564208984
1575411886.6535685,159144,58.509281158447266
1575411902.6098247,159409,71.87813568115234
1575411909.5491083,159523,60.37434005737305
1575411930.1180618,159780,69.08560943603516
1575411955.9363527,160203,65.32672882080078
1575411958.939083,160253,73.02198028564453
1575411969.607913,160425,53.90106964111328
1575411971.863553,160462,74.11836242675781
1575411986.8424034,160709,56.96719741821289
1575412019.697713,161160,79.4782485961914
1575412021.3849769,161188,64.64630889892578
1575412032.162901,161365,53.40365219116211
1575412072.7637365,161951,60.58341979980469
1575412074.189065,161974,54.91641616821289
1575412084.6138067,162143,63.81809997558594
1575412084.6713994,162144,66.78870391845703
1575412088.6321619,162207,69.76884460449219
1575412111.5778532,162584,63.21954345703125
1575412124.257609,162790,64.6871566772461
1575412160.2600238,163297,61.284881591796875
1575412200.5587008,163957,65.16895294189453
1575412246.2252812,164623,55.15205383300781
1575412260.778901,164860,64.45060729980469
1575412302.750669,165464,61.50345993041992
1575412310.8383794,165598,68.08892059326172
1575412323.220159,165801,62.74962615966797
1575412335.1183236,165998,59.56880187988281
1575412353.6674302,166299,61.793113708496094
1575412355.039934,166322,72.11299133300781
1575412371.6595733,166514,72.13220977783203
1575412393.7474694,166871,60.392086029052734
1575412398.4394705,166948,68.21676635742188
1575412410.8565342,167150,77.98841857910156
1575412416.2081552,167235,67.12789154052734
1575412426.209603,167397,69.15512084960938
1575412446.2797565,167645,69.88597106933594
1575412470.4271994,168038,65.37628936767578
1575412479.2797692,168181,62.84065246582031
1575412492.0311644,168390,66.02091217041016
1575412501.7956488,168550,63.114585876464844
1575412512.2603726,168721,66.93096923828125
1575412526.9930942,168878,73.61094665527344
1575412554.4141197,169324,68.23719024658203
1575412568.6336966,169555,67.42754364013672
1575412593.0520854,169874,74.93008422851562
1575412598.5493693,169964,63.42257308959961
1575412612.3834367,170189,71.50091552734375
1575412631.1390233,170496,64.46989440917969
1575412680.4271185,171213,66.06642150878906
1575412705.1218536,171621,58.316200256347656
1575412707.4786627,171660,63.915950775146484
1575412708.0765123,171670,68.83757019042969
1575412747.6626978,172232,66.51783752441406
1575412758.9480824,172417,61.77192687988281
1575412793.0163505,172973,55.38758087158203
1575412800.3662925,173094,76.70564270019531
1575412805.2660303,173175,63.133758544921875
1575412817.6626515,173296,62.916229248046875
1575412833.439088,173557,74.32736206054688
1575412844.9617283,173746,71.43604278564453
1575412890.7085776,174415,68.98426818847656
1575412904.806767,174648,65.79672241210938
1575412933.332384,175111,61.255332946777344
1575412937.0209906,175171,59.220638275146484
1575412943.3565297,175274,65.46463775634766
1575412965.217684,175552,57.80448913574219
1575412997.4830534,176082,73.33985900878906
1575413010.0934064,176284,65.4808120727539
1575413028.349067,176584,61.99802017211914
1575413063.7731676,177086,63.27450180053711
1575413100.2271183,177686,76.11872863769531
1575413105.7957776,177778,66.90055847167969
1575413118.599045,177904,64.05754852294922
1575413136.1202724,178193,72.43224334716797
1575413164.945132,178662,64.72077178955078
1575413167.4567204,178702,54.895545959472656
1575413202.5059,179197,68.47398376464844
1575413232.1945639,179681,63.6859016418457
1575413249.5547986,179967,54.46457290649414
1575413276.0610785,180316,58.17904281616211
1575413293.672831,180605,66.97881317138672
1575413320.8490288,181050,61.649078369140625
1575413321.0890388,181054,61.07527542114258
1575413324.4447186,181109,67.2786636352539
1575413350.89085,181464,74.75244903564453
1575413361.4223633,181637,63.62980651855469
1575413389.0939655,182088,58.56496810913086
1575413419.404823,182503,57.15511703491211
1575413440.0298483,182836,68.70555114746094
1575413443.381833,182890,63.67097854614258
1575413446.7270427,182945,71.31681060791016
1575413447.0335934,182950,54.47340393066406
1575413463.8925729,183225,67.10343933105469
1575413466.8241775,183272,74.41120910644531
1575413466.9428551,183274,51.411128997802734
1575413479.847259,183487,66.72526550292969
1575413491.6521862,183599,77.05299377441406
1575413525.231122,184150,62.54916000366211
1575413566.596368,184746,71.2762451171875
1575413585.6604261,185059,63.037261962890625
1575413619.728389,185616,66.11079406738281
1575413648.3770328,186006,59.940364837646484
1575413662.1125088,186233,74.14649200439453
1575413662.8855326,186246,61.31547927856445
1575413675.8990998,186456,69.76634979248047
1575413680.9638705,186538,67.08187103271484
1575413690.161281,186689,69.64138793945312
1575413691.8577805,186717,66.41268157958984
1575413709.671007,186926,64.27862548828125
1575413716.2355587,187035,59.43690490722656
1575413719.5744152,187091,73.24657440185547
1575413722.6625738,187141,68.20511627197266
1575413751.0306463,187601,65.63729095458984
1575413755.5467563,187675,78.24962615966797
1575413771.9529195,187944,71.75450134277344
1575413774.7575765,187990,58.40360641479492
1575413860.8027544,189232,69.61901092529297
1575413862.1348057,189253,49.314884185791016
1575413862.5708048,189260,78.70507049560547
1575413864.0211475,189283,64.9432601928711
1575413866.4814014,189323,69.89664459228516
1575413890.9417906,189725,61.66592788696289
1575413903.997177,189934,59.385459899902344
1575413933.6632476,190339,69.09879302978516
1575413940.0335736,190443,65.02652740478516
1575414053.173432,192216,68.39936065673828
1575414126.5340345,193334,57.275325775146484
1575414155.6806922,193733,76.15725708007812
1575414210.086573,194622,58.42976379394531
1575414255.158061,195283,58.836822509765625
1575414256.0654259,195298,70.59351348876953
1575414262.3766286,195401,69.72503662109375
1575414275.8520103,195620,66.20101928710938
1575414334.1640174,196497,78.39374542236328
1575414348.4213955,196727,53.33200454711914
1575414351.4696183,196777,60.39814376831055
1575414365.3402867,197006,68.99700164794922
1575414372.9703507,197129,61.915409088134766
1575414426.2035532,197916,72.35940551757812
1575414443.5665746,198202,64.35542297363281
1575414461.3900294,198411,81.1114730834961
1575414488.5394418,198852,52.4586181640625
1575414488.7809799,198856,74.36702728271484
1575414513.3155692,199260,58.030731201171875
1575414515.0402546,199288,66.10797882080078
1575414542.9476357,199663,61.97603225708008
1575414543.1310685,199666,65.8447265625
1575414576.4014688,200212,59.45137023925781
1575414579.7284863,200267,70.6923599243164
1575414653.8842297,201402,66.89265441894531
1575414682.5271385,201786,67.52040100097656
1575414690.778834,201921,66.41405487060547
1575414716.8976438,202344,73.8694076538086
1575414724.3736696,202463,63.86234664916992
1575414740.0081449,202714,61.390804290771484
1575414760.647166,202970,73.09065246582031
1575414776.6844902,203232,71.77081298828125
1575414836.6879487,204131,75.42383575439453
1575414875.0554886,204754,72.39604187011719
1575414884.832934,204913,69.4385986328125
1575414912.903804,205294,67.77223205566406
1575414921.4521737,205433,74.42259979248047
1575414963.0952487,206111,81.53157043457031
1575415025.7392156,207051,74.8801498413086
1575415064.7421138,207610,66.86480712890625
1575415077.0163436,207812,54.00597381591797
1575415108.8467577,208336,76.23455810546875
1575415114.3252094,208424,67.35690307617188
1575415115.1223366,208437,60.90911865234375
1575415138.878198,208749,51.78448486328125
1575415150.1363626,208935,79.80650329589844
1575415152.2538545,208969,58.32973098754883
1575415179.523291,209413,53.72119140625
1575415218.8756132,209978,60.0736198425293
1575415219.5215933,209989,70.72593688964844
1575415232.0375106,210192,65.63341522216797
1575415239.2551913,210308,68.59063720703125
1575415256.2613711,210588,63.508399963378906
1575415281.886435,210924,69.44051361083984
1575415301.2297347,211242,60.98374938964844
1575415319.552206,211544,75.5783462524414
1575415328.743431,211697,64.19715118408203
1575415386.230591,212557,58.22089767456055
1575415424.4360566,213100,84.22026824951172
1575415429.1844194,213177,67.46115112304688
1575415471.6021967,213868,70.75659942626953
1575415485.0950892,214086,56.68556213378906
1575415487.2306156,214121,72.97307586669922
1575415522.4567268,214611,57.60719299316406
1575415526.2903953,214673,65.38616180419922
1575415529.7040193,214728,74.76873779296875
1575415571.8762634,215331,76.34734344482422
1575415609.8342345,215954,65.02191162109375
1575415614.074652,216024,77.03902435302734
1575415615.8247378,216053,63.34455871582031
1575415678.7180653,216997,67.0549545288086
1575415706.4610474,217453,69.91363525390625
1575415712.7080047,217557,77.98263549804688
1575415726.6172945,217702,64.7548599243164
1575415736.922582,217868,77.1179428100586
1575415758.5121095,218221,78.80801391601562
1575415759.935206,218244,72.7015380859375
1575415769.3768075,218394,68.49335479736328
1575415827.8350558,219273,72.36783599853516
1575415842.7103345,219515,55.43585205078125
1575415848.9927335,219619,64.92266082763672
1575415859.496842,219791,53.96923828125
1575415868.7423139,219862,69.34587097167969
1575415886.771946,220157,76.73226928710938
1575415893.4304714,220266,59.47746276855469
1575415921.5122538,220722,61.18431091308594
1575415928.606593,220838,69.94729614257812
1575415960.128372,221271,72.81534576416016
1575415963.9966958,221334,75.9436264038086
1575415987.4544713,221716,45.67574691772461
1575416001.737498,221949,53.61550521850586
1575416007.5930245,222045,73.28423309326172
1575416070.3914347,222991,59.437225341796875
1575416108.8816805,223538,68.87459564208984
1575416178.0074196,224586,74.24800109863281
1575416188.664552,224760,61.690189361572266
1575416193.8459146,224846,70.84736633300781
1575416215.7528622,225205,59.59458541870117
1575416285.0212286,226248,64.02525329589844
1575416290.9757485,226346,79.85482788085938
1575416291.704428,226358,55.132625579833984
1575416306.1761532,226596,64.05467987060547
1575416321.744531,226770,61.03144073486328
1575416361.4017582,227412,64.41175079345703
1575416366.7655458,227501,61.35337448120117
1575416390.162918,227797,65.13127136230469
1575416400.3154244,227966,75.41251373291016
1575416400.4380925,227968,70.9884033203125
1575416413.0389953,228172,66.79891967773438
1575416438.1676044,228584,63.19652557373047
1575416438.3527882,228587,64.04843139648438
1575416465.5349433,228950,67.04612731933594
1575416468.59004,229000,73.12944793701172
1575416486.499831,229291,72.90107727050781
1575416495.9787593,229445,69.86528778076172
1575416503.917804,229574,73.7381820678711
1575416516.4855232,229782,78.3566665649414
1575416526.0081394,229938,57.147098541259766
1575416549.902984,230244,64.29985809326172
1575416557.7757134,230372,60.14899826049805
1575416597.6937964,231024,66.72634887695312
1575416666.0306418,232061,81.95286560058594
1575416672.9397027,232175,79.22876739501953
1575416673.9978878,232193,58.74429702758789
1575416693.8150868,232436,54.72279739379883
1575416721.9344497,232893,58.116886138916016
1575416762.5809295,233471,74.40107727050781
1575416762.698814,233473,72.20491027832031
1575416763.527913,233486,73.33618927001953
1575416772.5319684,233633,64.42410278320312
1575416783.5453048,233810,68.65962219238281
1575416791.2456083,233938,62.82801055908203
1575416794.658463,233993,63.751983642578125
1575416804.5683756,234155,65.77481079101562
1575416808.4703002,234218,66.43343353271484
1575416823.0071547,234459,66.26181030273438
1575416839.0901732,234640,70.56649017333984
1575416856.2889156,234918,59.456302642822266
1575416864.979119,235060,55.54583740234375
1575416874.6372817,235216,66.30366516113281
1575416880.2997723,235310,60.579586029052734
1575416911.2459009,235736,67.87203216552734
1575416938.8151722,236188,55.070709228515625
1575416963.0691755,236585,58.82444763183594
1575416972.3959348,236739,57.948360443115234
1575416987.5742133,236907,61.01601791381836
1575417018.1407135,237408,67.55110168457031
1575417020.747268,237450,83.5229721069336
1575417062.2158408,238048,56.09942626953125
1575417078.0989034,238306,62.53062438964844
1575417097.0389366,238616,65.82376861572266
1575417107.9958627,238798,66.1044692993164
1575417109.0264907,238815,67.56043243408203
1575417145.7332623,239339,58.22957229614258
1575417153.3021739,239461,64.33170318603516
1575417167.774837,239699,65.94966888427734
1575417191.9273043,240095,75.73361206054688
1575417247.8426707,240925,54.45026397705078
1575417260.9198275,241141,57.50015640258789
1575417289.652533,241532,84.15901947021484
1575417295.6877255,241630,63.77996826171875
1575417299.8284397,241697,75.11494445800781
1575417322.2289572,242065,68.0676498413086
1575417338.3596215,242328,47.476593017578125
1575417339.2220814,242342,57.83586120605469
1575417419.6188567,243572,74.32090759277344
1575417430.9166765,243673,71.41502380371094
1575417448.106725,243953,62.7994270324707
1575417492.6793427,244686,74.59603118896484
1575417510.9438746,244901,75.18523406982422
1575417561.0870764,245715,70.94876098632812
1575417586.7559779,246051,66.17599487304688
1575417587.7082517,246067,58.73386001586914
1575417632.295461,246794,71.16273498535156
1575417641.1235147,246940,68.98208618164062
1575417681.1489658,247508,72.33824157714844
1575417688.955733,247635,66.71051025390625
1575417690.7006214,247664,65.7457046508789
1575417692.5954416,247695,56.23325729370117
1575417734.2174106,248293,54.713043212890625
1575417734.3242152,248295,69.4852066040039
1575417743.097874,248436,62.63011169433594
1575417748.625625,248525,62.88733673095703
1575417775.3022754,248961,69.4752426147461
1575417780.1630409,249040,60.679969787597656
1575417824.3762715,249677,56.667476654052734
1575417845.502327,250025,65.68104553222656
1575417846.702125,250045,53.584877014160156
1575417858.861806,250243,71.11491394042969
1575417902.2525141,250870,59.043121337890625
1575417915.2749393,251083,64.76031494140625
1575417922.1425898,251196,77.81964874267578
1575417929.8635292,251320,58.81686019897461
1575417949.9907959,251562,61.66356658935547
1575417958.1926737,251696,61.65300750732422
1575417964.3284068,251797,57.935787200927734
1575417965.126057,251810,79.63568115234375
1575417981.025781,252067,61.26651382446289
1575417997.6324215,252340,57.28132247924805
1575418012.7762694,252586,50.83686828613281
1575418040.941571,252964,71.94257354736328
1575418045.8614047,253043,71.61821746826172
1575418055.3332636,253201,61.72551727294922
1575418070.0895565,253440,60.05392837524414
1575418105.8956997,253941,79.7646713256836
1575418127.6287546,254295,44.87760543823242
1575418135.4311512,254423,62.36342239379883
1575418146.3110595,254602,62.24882507324219
1575418151.834599,254691,63.15918731689453
1575418182.6238265,255116,60.81550979614258
1575418200.5098155,255405,70.2538833618164
1575418204.0815299,255463,66.43849182128906
1575418236.5565476,255996,61.81865310668945
1575418270.6861491,256465,64.0106201171875
1575418286.9435494,256731,65.43299102783203
1575418299.891025,256946,68.3890609741211
1575418373.50869,258063,69.72427368164062
1575418382.280055,258208,60.72868347167969
1575418396.2426813,258351,56.346214294433594
1575418399.6919687,258407,81.6664810180664
1575418409.7245655,258569,57.29659652709961
1575418422.2109315,258771,69.03457641601562
1575418433.8082855,258960,62.35860061645508
1575418443.063573,259112,62.78170394897461
1575418443.757071,259123,77.48640441894531
1575418486.3077085,259732,72.37371826171875
1575418486.614992,259737,68.94095611572266
1575418500.4146714,259964,73.75421142578125
1575418503.5453837,260014,67.77664947509766
1575418504.8657265,260036,69.07967376708984
1575418512.2145395,260158,58.034297943115234
1575418515.5412781,260212,63.386009216308594
1575418535.2023451,260532,68.0845947265625
1575418566.2320933,260954,77.20347595214844
1575418583.2763116,261232,53.71767044067383
1575418655.1517618,262326,58.98779296875
1575418666.6289606,262513,49.87397766113281
1575418667.51683,262528,65.95600891113281
1575418671.7408662,262599,61.42095184326172
1575418687.1382124,262854,62.29295349121094
1575418687.746119,262864,71.9767837524414
1575418719.6457086,263301,61.049320220947266
1575418750.281031,263804,75.70442962646484
1575418759.1274538,263948,83.35823822021484
1575418780.1369863,264213,66.7955551147461
1575418821.7873495,264891,73.84589385986328
1575418826.0322912,264961,54.15541458129883
1575418849.9761772,265273,63.84853744506836
1575418854.2807384,265343,50.03384780883789
1575418857.6846557,265397,57.657405853271484
1575418870.216036,265602,65.18791961669922
1575418875.888437,265695,59.77189636230469
1575418902.5278518,266125,72.03133392333984
1575418918.9221604,266310,61.794166564941406
1575418919.7722058,266324,49.654205322265625
1575418931.3182683,266513,78.91349792480469
1575418940.0842092,266659,75.14873504638672
1575418957.202069,266940,65.24651336669922
1575418965.8063383,267082,51.629920959472656
1575418968.6183317,267129,64.55290985107422
1575418970.5223432,267161,70.67710876464844
1575419005.1318667,267644,65.95938110351562
1575419005.5108995,267650,62.1628532409668
1575419015.0260937,267807,75.60836029052734
1575419015.1489584,267809,69.52836608886719
1575419020.5658894,267898,66.04415893554688
1575419044.496864,268289,77.29141235351562
1575419073.7672956,268688,72.5467529296875
1575419075.470457,268717,64.72966766357422
1575419104.562724,269193,64.5943374633789
1575419109.4471452,269273,67.18649291992188
1575419123.5613549,269509,66.34953308105469
1575419153.4308352,269915,60.449275970458984
1575419153.6976314,269919,64.33240509033203
1575419179.4807718,270342,67.44205474853516
1575419194.8368742,270594,82.32695007324219
1575419208.098874,270816,74.549072265625
1575419215.4616482,270862,64.54100799560547
1575419227.2805946,271053,46.029541015625
1575419235.1884363,271186,64.53034973144531
1575419236.9584424,271216,58.89479064941406
1575419257.78689,271557,64.15022277832031
1575419284.027561,271990,72.81884765625


==> plot_data/optimal_batch_loss_line_search_old/sgd_eval_acc1.csv <==
Wall time,Step,Value
1575401467.4359183,1,0.5278000235557556
1575401540.957477,2,0.6140000224113464
1575401614.140701,3,0.5612000226974487
1575401687.803897,4,0.6995999813079834
1575401761.3325176,5,0.7459999918937683
1575401834.7949743,6,0.7465999722480774
1575401908.5377216,7,0.8044000267982483
1575401982.346517,8,0.7871999740600586
1575402056.0943599,9,0.8154000043869019
1575402129.450592,10,0.800599992275238
1575402202.7188947,11,0.7796000242233276
1575402276.4571404,12,0.7771999835968018
1575402350.1102042,13,0.8389999866485596
1575402424.0785675,14,0.7788000106811523
1575402497.8227866,15,0.7929999828338623
1575402571.3214424,16,0.8199999928474426
1575402645.0619762,17,0.8450000286102295
1575402718.9175317,18,0.8410000205039978
1575402792.5419266,19,0.8349999785423279
1575402866.0490983,20,0.8202000260353088
1575402939.6481242,21,0.8144000172615051
1575403013.457009,22,0.7950000166893005
1575403087.033344,23,0.8474000096321106
1575403160.888409,24,0.8216000199317932
1575403234.4575143,25,0.8501999974250793
1575403307.9403572,26,0.8623999953269958
1575403381.9655473,27,0.8574000000953674
1575403455.641486,28,0.8468000292778015
1575403529.476114,29,0.8691999912261963
1575403603.071768,30,0.8712000250816345
1575403676.7251086,31,0.8560000061988831
1575403750.4399493,32,0.878000020980835
1575403824.0022068,33,0.8453999757766724
1575403897.9917984,34,0.859000027179718
1575403971.6773665,35,0.8533999919891357
1575404045.6421747,36,0.8889999985694885
1575404119.7913477,37,0.8902000188827515
1575404193.4565375,38,0.8841999769210815
1575404267.109508,39,0.8482000231742859
1575404340.8979223,40,0.8704000115394592
1575404414.7244072,41,0.8859999775886536
1575404488.5057983,42,0.842199981212616
1575404562.3606453,43,0.8709999918937683
1575404635.725478,44,0.8754000067710876
1575404709.238012,45,0.8858000040054321
1575404783.1028974,46,0.8952000141143799
1575404856.8731627,47,0.8996000289916992
1575404930.4913785,48,0.8673999905586243
1575405004.7093372,49,0.8949999809265137
1575405078.4194243,50,0.8925999999046326
1575405152.1531627,51,0.8876000046730042
1575405225.8223627,52,0.8924000263214111
1575405299.615839,53,0.8754000067710876
1575405373.4298522,54,0.8870000243186951
1575405447.2521505,55,0.8718000054359436
1575405520.9136307,56,0.878000020980835
1575405594.5639856,57,0.8784000277519226
1575405668.1618972,58,0.8835999965667725
1575405742.046538,59,0.8871999979019165
1575405816.0239403,60,0.8845999836921692
1575405889.7822235,61,0.9021999835968018
1575405963.5059662,62,0.9028000235557556
1575406037.0071776,63,0.8970000147819519
1575406110.915276,64,0.8966000080108643
1575406185.0738187,65,0.9020000100135803
1575406258.757916,66,0.8952000141143799
1575406332.9826863,67,0.879800021648407
1575406406.7881835,68,0.8992000222206116
1575406480.3938367,69,0.8925999999046326
1575406554.1164353,70,0.8659999966621399
1575406627.9370012,71,0.8978000283241272
1575406701.9283574,72,0.9016000032424927
1575406775.6961124,73,0.8822000026702881
1575406849.4315057,74,0.8827999830245972
1575406922.9248714,75,0.8952000141143799
1575406996.7247772,76,0.8844000101089478
1575407070.3171656,77,0.8682000041007996
1575407143.9086795,78,0.8998000025749207
1575407217.9150267,79,0.9028000235557556
1575407291.4108367,80,0.9070000052452087
1575407365.2957888,81,0.8934000134468079
1575407439.0126023,82,0.9046000242233276
1575407512.6742523,83,0.901199996471405
1575407586.4432316,84,0.9031999707221985
1575407659.9103363,85,0.906000018119812
1575407733.7684793,86,0.8718000054359436
1575407807.671043,87,0.9031999707221985
1575407881.3127296,88,0.8859999775886536
1575407955.0091107,89,0.8960000276565552
1575408028.9320009,90,0.8884000182151794
1575408102.979346,91,0.8988000154495239
1575408176.8109608,92,0.909600019454956
1575408250.56931,93,0.9083999991416931
1575408324.1936846,94,0.9088000059127808
1575408398.247196,95,0.9016000032424927
1575408472.47187,96,0.9083999991416931
1575408546.478627,97,0.9021999835968018
1575408620.5543213,98,0.8974000215530396
1575408694.296313,99,0.9070000052452087
1575408768.3629525,100,0.902400016784668
1575408842.4001231,101,0.8978000283241272
1575408916.4069948,102,0.9089999794960022
1575408990.2816422,103,0.8978000283241272
1575409064.6760285,104,0.9070000052452087
1575409138.4047904,105,0.8925999999046326
1575409212.2946227,106,0.9046000242233276
1575409286.3002627,107,0.906000018119812
1575409360.404392,108,0.8925999999046326
1575409434.1939304,109,0.9017999768257141
1575409508.121938,110,0.9110000133514404
1575409582.0195749,111,0.907800018787384
1575409656.0842798,112,0.9014000296592712
1575409730.1332948,113,0.9034000039100647
1575409804.1761725,114,0.9056000113487244
1575409878.0273829,115,0.8981999754905701
1575409951.7551105,116,0.8944000005722046
1575410025.6032634,117,0.90420001745224
1575410099.4819872,118,0.9028000235557556
1575410173.5529785,119,0.8988000154495239
1575410247.3750722,120,0.8881999850273132
1575410321.5002735,121,0.8985999822616577
1575410395.480776,122,0.8898000121116638
1575410469.3439655,123,0.9064000248908997
1575410543.0093243,124,0.8967999815940857
1575410616.8093176,125,0.9056000113487244
1575410690.5373542,126,0.9110000133514404
1575410764.3015122,127,0.9043999910354614
1575410838.0207891,128,0.9111999869346619
1575410912.2883043,129,0.9067999720573425
1575410986.2724261,130,0.9067999720573425
1575411060.01846,131,0.9046000242233276
1575411134.2496467,132,0.894599974155426
1575411208.1591249,133,0.902400016784668
1575411282.2068157,134,0.9021999835968018
1575411356.2116246,135,0.9139999747276306
1575411430.5195906,136,0.9020000100135803
1575411504.2997706,137,0.9003999829292297
1575411578.149487,138,0.8939999938011169
1575411651.922931,139,0.899399995803833
1575411725.6970599,140,0.9082000255584717
1575411799.43848,141,0.8953999876976013
1575411873.2667994,142,0.902400016784668
1575411947.0239034,143,0.9083999991416931
1575412020.4527705,144,0.9089999794960022
1575412094.2477918,145,0.909600019454956
1575412168.0904772,146,0.9020000100135803
1575412242.0742064,147,0.9111999869346619
1575412316.2940536,148,0.8985999822616577
1575412389.8570685,149,0.900600016117096
1575412463.5050476,150,0.8952000141143799
1575412537.2693748,151,0.9101999998092651
1575412610.9241295,152,0.8999999761581421
1575412684.906929,153,0.9118000268936157
1575412758.8058653,154,0.9150000214576721
1575412832.3262935,155,0.9106000065803528
1575412905.7291677,156,0.9061999917030334
1575412979.2768993,157,0.9043999910354614
1575413052.6825817,158,0.9101999998092651
1575413125.8484225,159,0.9046000242233276
1575413199.4774334,160,0.9114000201225281
1575413272.8539047,161,0.9057999849319458
1575413346.452108,162,0.9067999720573425
1575413419.9100542,163,0.9164000153541565
1575413493.5184836,164,0.9088000059127808
1575413566.9160142,165,0.9043999910354614
1575413640.4868076,166,0.907800018787384
1575413714.160252,167,0.9128000140190125
1575413787.4938366,168,0.9089999794960022
1575413861.071669,169,0.9101999998092651
1575413934.5539203,170,0.9101999998092651
1575414008.2221131,171,0.9065999984741211
1575414082.0005693,172,0.9110000133514404
1575414156.063691,173,0.9043999910354614
1575414229.4542737,174,0.9093999862670898
1575414303.4209218,175,0.906000018119812
1575414377.5508168,176,0.9106000065803528
1575414451.1617153,177,0.9103999733924866
1575414525.237504,178,0.9161999821662903
1575414598.9465868,179,0.9075999855995178
1575414672.7637405,180,0.9082000255584717
1575414746.5716195,181,0.9169999957084656
1575414820.4724538,182,0.9147999882698059
1575414894.3270192,183,0.9168000221252441
1575414968.156522,184,0.9103999733924866
1575415042.1983287,185,0.9089999794960022
1575415116.0587385,186,0.9118000268936157
1575415190.0324786,187,0.9067999720573425
1575415264.170492,188,0.9133999943733215
1575415337.9219892,189,0.9106000065803528
1575415411.772203,190,0.9182000160217285
1575415485.4887948,191,0.9101999998092651
1575415559.2250738,192,0.9196000099182129
1575415632.929599,193,0.9103999733924866
1575415706.7535808,194,0.9124000072479248
1575415780.8916411,195,0.9071999788284302
1575415855.0555,196,0.9107999801635742
1575415928.9098468,197,0.9082000255584717
1575416002.9159849,198,0.9021999835968018
1575416076.8976104,199,0.9100000262260437
1575416150.7971413,200,0.9124000072479248
1575416224.6489449,201,0.9129999876022339
1575416298.670196,202,0.9106000065803528
1575416372.6920173,203,0.9215999841690063
1575416446.621251,204,0.9039999842643738
1575416520.823811,205,0.9088000059127808
1575416594.8561344,206,0.9092000126838684
1575416668.900689,207,0.9136000275611877
1575416742.8690577,208,0.9100000262260437
1575416816.9999917,209,0.9139999747276306
1575416890.819678,210,0.9128000140190125
1575416964.8063886,211,0.9114000201225281
1575417038.8914988,212,0.902999997138977
1575417112.7560585,213,0.9110000133514404
1575417186.8522966,214,0.9121999740600586
1575417260.8523562,215,0.9065999984741211
1575417335.0773351,216,0.9156000018119812
1575417409.3963678,217,0.9064000248908997
1575417483.1971452,218,0.9074000120162964
1575417557.3812418,219,0.91839998960495
1575417631.2869184,220,0.9150000214576721
1575417705.3094885,221,0.9071999788284302
1575417779.2259803,222,0.9100000262260437
1575417853.3204749,223,0.91839998960495
1575417927.3279765,224,0.8998000025749207
1575418001.3529425,225,0.9156000018119812
1575418075.2910225,226,0.9101999998092651
1575418149.3571434,227,0.9057999849319458
1575418223.286614,228,0.9115999937057495
1575418297.207814,229,0.907800018787384
1575418371.195689,230,0.9046000242233276
1575418444.92539,231,0.9070000052452087
1575418519.322708,232,0.9118000268936157
1575418593.3165257,233,0.900600016117096
1575418667.2711322,234,0.9124000072479248
1575418741.4809437,235,0.9160000085830688
1575418815.1717145,236,0.9092000126838684
1575418889.514178,237,0.9125999808311462
1575418963.5458527,238,0.9129999876022339
1575419037.7165887,239,0.9089999794960022
1575419111.6321154,240,0.906000018119812


==> plot_data/optimal_batch_loss_line_search_old/sgd_eval_acc2.csv <==
Wall time,Step,Value
1575401534.8566563,1,0.33660000562667847
1575401608.7658188,2,0.5636000037193298
1575401682.7687593,3,0.7559999823570251
1575401756.581111,4,0.7161999940872192
1575401830.5665243,5,0.7657999992370605
1575401904.4850678,6,0.7635999917984009
1575401978.53538,7,0.8059999942779541
1575402052.801866,8,0.8180000185966492
1575402126.5962777,9,0.8465999960899353
1575402200.8410885,10,0.8339999914169312
1575402274.7812016,11,0.8528000116348267
1575402348.7310913,12,0.8500000238418579
1575402423.0533082,13,0.8432000279426575
1575402497.3918598,14,0.8838000297546387
1575402571.2714446,15,0.8389999866485596
1575402645.3725824,16,0.8550000190734863
1575402719.62202,17,0.8578000068664551
1575402793.5976605,18,0.8658000230789185
1575402867.794442,19,0.873199999332428
1575402941.7405207,20,0.8794000148773193
1575403015.836,21,0.8069999814033508
1575403089.909937,22,0.8866000175476074
1575403164.238389,23,0.8830000162124634
1575403238.234013,24,0.8772000074386597
1575403312.260738,25,0.8848000168800354
1575403386.3926415,26,0.8862000107765198
1575403460.7858584,27,0.8582000136375427
1575403534.9143229,28,0.881600022315979
1575403609.1764479,29,0.868399977684021
1575403683.0102296,30,0.890999972820282
1575403757.6660538,31,0.8809999823570251
1575403831.8905773,32,0.900600016117096
1575403906.12804,33,0.8934000134468079
1575403980.054179,34,0.8817999958992004
1575404054.5108333,35,0.8917999863624573
1575404128.611499,36,0.8822000026702881
1575404202.8543007,37,0.8862000107765198
1575404276.941612,38,0.8884000182151794
1575404350.791043,39,0.8989999890327454
1575404425.08412,40,0.8863999843597412
1575404499.2378383,41,0.8970000147819519
1575404573.584906,42,0.8881999850273132
1575404647.9638066,43,0.8902000188827515
1575404722.5680556,44,0.8835999965667725
1575404796.7197564,45,0.902400016784668
1575404871.2231514,46,0.8966000080108643
1575404945.6727576,47,0.8985999822616577
1575405019.7720926,48,0.9088000059127808
1575405093.730342,49,0.8812000155448914
1575405167.9335597,50,0.909600019454956
1575405242.121617,51,0.9031999707221985
1575405316.5465975,52,0.8877999782562256
1575405390.4020135,53,0.8971999883651733
1575405465.0588486,54,0.9007999897003174
1575405538.8363986,55,0.9053999781608582
1575405612.747864,56,0.8966000080108643
1575405686.981761,57,0.9049999713897705
1575405761.1029935,58,0.9133999943733215
1575405835.147504,59,0.8996000289916992
1575405909.4514232,60,0.9120000004768372
1575405983.435393,61,0.9114000201225281
1575406057.4553728,62,0.8985999822616577
1575406131.580619,63,0.9038000106811523
1575406205.6606612,64,0.9021999835968018
1575406279.6411507,65,0.9056000113487244
1575406353.7897065,66,0.8848000168800354
1575406427.7267582,67,0.9124000072479248
1575406501.5975225,68,0.8859999775886536
1575406575.9501479,69,0.8960000276565552
1575406649.896901,70,0.8980000019073486
1575406723.9884303,71,0.8989999890327454
1575406797.9997892,72,0.9057999849319458
1575406871.9536867,73,0.9106000065803528
1575406946.3500848,74,0.9056000113487244
1575407020.4251633,75,0.9118000268936157
1575407094.8330798,76,0.9035999774932861
1575407168.7135952,77,0.8981999754905701
1575407242.7796032,78,0.902400016784668
1575407317.270446,79,0.90420001745224
1575407391.4615164,80,0.9085999727249146
1575407465.634169,81,0.9085999727249146
1575407539.963374,82,0.9154000282287598
1575407614.0359924,83,0.909600019454956
1575407688.1940577,84,0.9093999862670898
1575407762.3374176,85,0.9028000235557556
1575407836.461106,86,0.9150000214576721
1575407910.71666,87,0.9103999733924866
1575407984.8237371,88,0.8978000283241272
1575408058.8276036,89,0.9106000065803528
1575408132.9277844,90,0.9067999720573425
1575408206.9331648,91,0.9142000079154968
1575408280.9113595,92,0.906000018119812
1575408354.9498887,93,0.9143999814987183
1575408428.9813514,94,0.9074000120162964
1575408503.1820443,95,0.9157999753952026
1575408577.7300577,96,0.9052000045776367
1575408651.910604,97,0.909600019454956
1575408726.1006017,98,0.9043999910354614
1575408800.3745568,99,0.9192000031471252
1575408874.285597,100,0.9114000201225281
1575408948.8048515,101,0.9097999930381775
1575409023.173471,102,0.9169999957084656
1575409097.7942805,103,0.9200000166893005
1575409171.8778656,104,0.9107999801635742
1575409246.156659,105,0.9075999855995178
1575409320.5776167,106,0.9121999740600586
1575409394.9042485,107,0.9064000248908997
1575409469.4119668,108,0.9154000282287598
1575409543.6894107,109,0.9065999984741211
1575409617.734502,110,0.9101999998092651
1575409691.8216815,111,0.9179999828338623
1575409765.828324,112,0.9143999814987183
1575409840.430542,113,0.9128000140190125
1575409914.4520395,114,0.9110000133514404
1575409988.6756256,115,0.9111999869346619
1575410062.975062,116,0.9174000024795532
1575410137.2863312,117,0.9120000004768372
1575410211.7867072,118,0.907800018787384
1575410286.1642585,119,0.9168000221252441
1575410360.4625974,120,0.9151999950408936
1575410434.4396784,121,0.9156000018119812
1575410508.6201854,122,0.9187999963760376
1575410582.7622952,123,0.9132000207901001
1575410656.935573,124,0.9047999978065491
1575410731.1559496,125,0.9138000011444092
1575410805.5710106,126,0.9165999889373779
1575410879.8603942,127,0.902400016784668
1575410954.515409,128,0.9082000255584717
1575411028.7600083,129,0.9169999957084656
1575411103.1383224,130,0.9150000214576721
1575411177.492952,131,0.9182000160217285
1575411251.6551535,132,0.906000018119812
1575411325.8495402,133,0.9132000207901001
1575411400.2746594,134,0.9139999747276306
1575411474.5607982,135,0.9083999991416931
1575411548.9378355,136,0.9178000092506409
1575411623.436814,137,0.9129999876022339
1575411697.9104872,138,0.9142000079154968
1575411772.4412909,139,0.9172000288963318
1575411846.6458254,140,0.9164000153541565
1575411921.2073638,141,0.9172000288963318
1575411995.4734936,142,0.9156000018119812
1575412069.8898213,143,0.9197999835014343
1575412144.462301,144,0.920799970626831
1575412218.8435419,145,0.9214000105857849
1575412292.795814,146,0.906000018119812
1575412367.1902523,147,0.9118000268936157
1575412441.6518023,148,0.9258000254631042
1575412515.9387438,149,0.9182000160217285
1575412590.1905546,150,0.9161999821662903
1575412665.2915142,151,0.9197999835014343
1575412739.4930103,152,0.9089999794960022
1575412813.7630103,153,0.9160000085830688
1575412888.0441668,154,0.9129999876022339
1575412962.3865612,155,0.9071999788284302
1575413036.4904394,156,0.9165999889373779
1575413110.9887712,157,0.9034000039100647
1575413185.35591,158,0.9210000038146973
1575413259.8666692,159,0.9192000031471252
1575413334.2619486,160,0.9103999733924866
1575413408.6933048,161,0.9174000024795532
1575413482.8730228,162,0.9082000255584717
1575413556.9556952,163,0.9223999977111816
1575413631.398647,164,0.9179999828338623
1575413706.1044247,165,0.9150000214576721
1575413780.4920037,166,0.9193999767303467
1575413854.8825963,167,0.9115999937057495
1575413929.2939892,168,0.9160000085830688
1575414003.9285686,169,0.9178000092506409
1575414078.020346,170,0.9150000214576721
1575414152.588777,171,0.9182000160217285
1575414227.0756948,172,0.9218000173568726
1575414301.7019591,173,0.9136000275611877
1575414376.3241692,174,0.9179999828338623
1575414450.5970256,175,0.9172000288963318
1575414524.8805475,176,0.9138000011444092
1575414599.2687123,177,0.9125999808311462
1575414673.660785,178,0.9160000085830688
1575414747.8503976,179,0.9204000234603882
1575414821.8707578,180,0.9174000024795532
1575414896.325485,181,0.9147999882698059
1575414970.7322567,182,0.9118000268936157
1575415045.5141864,183,0.9146000146865845
1575415119.735885,184,0.9200000166893005
1575415194.2374327,185,0.9169999957084656
1575415268.7509077,186,0.9215999841690063
1575415343.0054126,187,0.923799991607666
1575415417.6458304,188,0.9229999780654907
1575415491.8543742,189,0.9225999712944031
1575415566.2329478,190,0.9175999760627747
1575415640.7078118,191,0.9229999780654907
1575415715.509944,192,0.9215999841690063
1575415789.7410636,193,0.9142000079154968
1575415863.994996,194,0.9210000038146973
1575415938.178681,195,0.9175999760627747
1575416012.0558593,196,0.9186000227928162
1575416086.3159304,197,0.9179999828338623
1575416160.8907988,198,0.9197999835014343
1575416235.3301044,199,0.9165999889373779
1575416309.501465,200,0.9243999719619751
1575416383.7609534,201,0.9160000085830688
1575416458.0581229,202,0.9232000112533569
1575416532.5858376,203,0.9165999889373779
1575416606.934794,204,0.9151999950408936
1575416681.2835684,205,0.9165999889373779
1575416755.733235,206,0.9172000288963318
1575416830.1162663,207,0.9150000214576721
1575416904.3960555,208,0.9085999727249146
1575416978.587867,209,0.9232000112533569
1575417052.7625358,210,0.9196000099182129
1575417126.9399445,211,0.9121999740600586
1575417201.4420016,212,0.9233999848365784
1575417275.929862,213,0.9211999773979187
1575417350.6850188,214,0.9200000166893005
1575417425.3485956,215,0.9114000201225281
1575417499.8514268,216,0.9229999780654907
1575417574.0008132,217,0.9229999780654907
1575417648.3721662,218,0.9172000288963318
1575417722.7066486,219,0.9296000003814697
1575417797.0447805,220,0.9218000173568726
1575417871.5754259,221,0.920799970626831
1575417945.9891386,222,0.9193999767303467
1575418020.7257876,223,0.9196000099182129
1575418095.160351,224,0.9225999712944031
1575418169.929415,225,0.9187999963760376
1575418244.5144846,226,0.9174000024795532
1575418318.8988378,227,0.9210000038146973
1575418393.575905,228,0.9232000112533569
1575418467.9898732,229,0.9241999983787537
1575418542.3659744,230,0.9197999835014343
1575418617.0550635,231,0.9197999835014343
1575418691.478049,232,0.9240000247955322
1575418765.88172,233,0.9205999970436096
1575418840.2707987,234,0.9259999990463257
1575418914.9754467,235,0.9182000160217285
1575418989.5023918,236,0.9204000234603882
1575419063.8792524,237,0.9218000173568726
1575419138.340457,238,0.9172000288963318
1575419212.5714757,239,0.9225999712944031
1575419286.5173483,240,0.9236000180244446


==> plot_data/optimal_batch_loss_line_search_old/sgd_train_loss1.csv <==
Wall time,Step,Value
1575401396.651671,0,2.421171188354492
1575401464.4472806,1,1.4784690141677856
1575401538.6066825,2,1.0480237007141113
1575401611.665825,3,0.8562562465667725
1575401685.3489537,4,0.7442029118537903
1575401758.8376732,5,0.6706175208091736
1575401832.2404864,6,0.6168714165687561
1575401906.0332313,7,0.5708916783332825
1575401979.822436,8,0.5344578623771667
1575402053.5625556,9,0.504665195941925
1575402126.8758473,10,0.4820290207862854
1575402200.1681013,11,0.4560205638408661
1575402273.832651,12,0.4389168322086334
1575402347.561013,13,0.41839662194252014
1575402421.4499753,14,0.4060322940349579
1575402495.2648776,15,0.38999226689338684
1575402568.7688315,16,0.3741989731788635
1575402642.4833963,17,0.36131688952445984
1575402716.3754258,18,0.3517269790172577
1575402789.8850348,19,0.34056851267814636
1575402863.497443,20,0.33157509565353394
1575402937.0679536,21,0.3206210434436798
1575403010.9024494,22,0.3127327561378479
1575403084.4423296,23,0.2985142469406128
1575403158.3259964,24,0.29424238204956055
1575403231.9018743,25,0.2907145619392395
1575403305.3666134,26,0.2793377637863159
1575403379.375817,27,0.27499860525131226
1575403453.0990639,28,0.2658836841583252
1575403526.9171472,29,0.262838751077652
1575403600.4914148,30,0.25463128089904785
1575403674.1722429,31,0.2517179846763611
1575403747.8286676,32,0.24542789161205292
1575403821.4096441,33,0.23842203617095947
1575403895.4421728,34,0.23908434808254242
1575403969.1321664,35,0.22936756908893585
1575404042.9691985,36,0.22979874908924103
1575404117.1986344,37,0.22435368597507477
1575404190.874316,38,0.22192703187465668
1575404264.547148,39,0.21517543494701385
1575404338.315638,40,0.21258507668972015
1575404412.045769,41,0.20574621856212616
1575404485.9195056,42,0.2017703652381897
1575404559.733507,43,0.20262852311134338
1575404633.1576483,44,0.2004256248474121
1575404706.6680748,45,0.19497863948345184
1575404780.4502401,46,0.19291532039642334
1575404854.2471302,47,0.18882839381694794
1575404927.9198546,48,0.18694297969341278
1575405002.12792,49,0.18569527566432953
1575405075.8668697,50,0.185109481215477
1575405149.5070596,51,0.17968188226222992
1575405223.233114,52,0.17930802702903748
1575405296.990741,53,0.17578954994678497
1575405370.8241858,54,0.1751071810722351
1575405444.5984085,55,0.17332950234413147
1575405518.3276963,56,0.17150118947029114
1575405591.9515061,57,0.16613055765628815
1575405665.5019937,58,0.16499556601047516
1575405739.4146664,59,0.16573654115200043
1575405813.3980386,60,0.16077184677124023
1575405887.165595,61,0.15995542705059052
1575405960.8529673,62,0.15494157373905182
1575406034.3895633,63,0.1556781679391861
1575406108.2502112,64,0.1575223207473755
1575406182.4946568,65,0.15238851308822632
1575406256.1588664,66,0.15288476645946503
1575406330.3639498,67,0.14907479286193848
1575406404.1495621,68,0.15025995671749115
1575406477.7864969,69,0.14598579704761505
1575406551.5185206,70,0.14534619450569153
1575406625.3242772,71,0.14560522139072418
1575406699.342603,72,0.14122965931892395
1575406773.1004562,73,0.1429731547832489
1575406846.8057365,74,0.1388223022222519
1575406920.4336903,75,0.14095565676689148
1575406994.131642,76,0.1380329728126526
1575407067.718298,77,0.1367570012807846
1575407141.296545,78,0.13665685057640076
1575407215.304013,79,0.1353650838136673
1575407288.767733,80,0.13345003128051758
1575407362.6664948,81,0.13326767086982727
1575407436.3394578,82,0.132169708609581
1575407510.065072,83,0.13090987503528595
1575407583.8612123,84,0.13243840634822845
1575407657.2991695,85,0.12627041339874268
1575407731.0840557,86,0.12898503243923187
1575407805.022362,87,0.12973827123641968
1575407878.686532,88,0.12465743720531464
1575407952.3771796,89,0.12469743937253952
1575408026.2908525,90,0.12454759329557419
1575408100.3224225,91,0.12459225207567215
1575408174.1051142,92,0.12223409116268158
1575408247.9741182,93,0.12107442319393158
1575408321.5783637,94,0.12117142230272293
1575408395.6271179,95,0.1185193583369255
1575408469.8458924,96,0.12011507898569107
1575408543.8330147,97,0.11697432398796082
1575408617.8214357,98,0.11878421902656555
1575408691.7109275,99,0.11749247461557388
1575408765.6940422,100,0.1171707957983017
1575408839.7093852,101,0.11589217185974121
1575408913.7342196,102,0.1138606145977974
1575408987.5856748,103,0.1173485517501831
1575409061.9725225,104,0.11351022124290466
1575409135.7861145,105,0.11291458457708359
1575409209.670599,106,0.11054469645023346
1575409283.5711417,107,0.10958897322416306
1575409357.7731333,108,0.11312159895896912
1575409431.5586905,109,0.11022906750440598
1575409505.4456143,110,0.10866058617830276
1575409579.3550048,111,0.10896015167236328
1575409653.387048,112,0.11023619771003723
1575409727.4845316,113,0.10736660659313202
1575409801.5085466,114,0.10724405944347382
1575409875.3907747,115,0.10700603574514389
1575409949.044924,116,0.1052699014544487
1575410022.9453616,117,0.10519605129957199
1575410096.8180711,118,0.10500787198543549
1575410170.9049284,119,0.10473521053791046
1575410244.7066128,120,0.10143974423408508
1575410318.8482728,121,0.10252014547586441
1575410392.823667,122,0.10254275798797607
1575410466.692777,123,0.10156375914812088
1575410540.367466,124,0.10254350304603577
1575410614.1361396,125,0.10464537888765335
1575410687.8714244,126,0.10077115893363953
1575410761.7408311,127,0.099849171936512
1575410835.3443053,128,0.10118231177330017
1575410909.647446,129,0.10038276761770248
1575410983.6317093,130,0.09953134506940842
1575411057.3688278,131,0.09869711846113205
1575411131.5172849,132,0.09893413633108139
1575411205.4875655,133,0.09747809171676636
1575411279.4834847,134,0.0968342274427414
1575411353.5001783,135,0.09653723239898682
1575411427.8773336,136,0.09667985141277313
1575411501.663381,137,0.09671136736869812
1575411575.5040493,138,0.09363284707069397
1575411649.3023639,139,0.09399598091840744
1575411723.0655596,140,0.09754807502031326
1575411796.755935,141,0.09277889132499695
1575411870.5735013,142,0.09438471496105194
1575411944.3356166,143,0.09131628274917603
1575412017.8160217,144,0.09085595607757568
1575412091.6462617,145,0.09319458156824112
1575412165.4273648,146,0.08978713303804398
1575412239.4292088,147,0.09316603094339371
1575412313.6619942,148,0.09269963204860687
1575412387.2192223,149,0.09044387191534042
1575412460.847315,150,0.09044065326452255
1575412534.611043,151,0.09163983166217804
1575412608.2907426,152,0.09047919511795044
1575412682.2725377,153,0.09103963524103165
1575412756.1774867,154,0.08967041969299316
1575412829.827972,155,0.09149341285228729
1575412903.2714972,156,0.08982058614492416
1575412976.7538369,157,0.08894260972738266
1575413050.2068014,158,0.08961686491966248
1575413123.42255,159,0.08939564973115921
1575413196.9912078,160,0.08600146323442459
1575413270.3988235,161,0.08679584413766861
1575413343.8865762,162,0.08730202168226242
1575413417.4843686,163,0.08600122481584549
1575413491.071873,164,0.08868177235126495
1575413564.4663436,165,0.0889996588230133
1575413638.0387712,166,0.08609121292829514
1575413711.6381924,167,0.08534832298755646
1575413785.041164,168,0.085478775203228
1575413858.630386,169,0.08502227813005447
1575413932.052015,170,0.08476364612579346
1575414005.6420596,171,0.08531830459833145
1575414079.3040016,172,0.08499592542648315
1575414153.4877207,173,0.08296562731266022
1575414226.969046,174,0.0843849927186966
1575414300.6754801,175,0.08359010517597198
1575414374.8436742,176,0.08274047076702118
1575414448.4403393,177,0.08253693580627441
1575414522.5523272,178,0.0856320932507515
1575414596.2576067,179,0.08320633322000504
1575414670.0444353,180,0.08146583288908005
1575414743.929558,181,0.0819065198302269
1575414817.8042324,182,0.08012387156486511
1575414891.631313,183,0.0788978636264801
1575414965.4465568,184,0.08087921142578125
1575415039.5182643,185,0.07866065949201584
1575415113.3161502,186,0.0811728909611702
1575415187.3212073,187,0.08191300183534622
1575415261.4159343,188,0.08062504231929779
1575415335.181647,189,0.08204371482133865
1575415409.0661168,190,0.08007308095693588
1575415482.8583777,191,0.07949136197566986
1575415556.4804256,192,0.07978130877017975
1575415630.144059,193,0.07876089960336685
1575415704.0272803,194,0.08044975996017456
1575415778.1439614,195,0.07673975080251694
1575415852.2743645,196,0.07952280342578888
1575415926.2247782,197,0.07837073504924774
1575416000.1979678,198,0.0791158527135849
1575416074.1212473,199,0.08104787021875381
1575416148.0930743,200,0.07583536207675934
1575416221.9406798,201,0.07810959964990616
1575416295.921665,202,0.07682594656944275
1575416369.9765537,203,0.07687999308109283
1575416443.8685389,204,0.07577792555093765
1575416518.134796,205,0.07692109793424606
1575416592.1515033,206,0.07679169625043869
1575416666.1723192,207,0.07666891068220139
1575416740.119095,208,0.07389003783464432
1575416814.225233,209,0.0773107260465622
1575416888.1008573,210,0.07501126080751419
1575416962.0617924,211,0.07543812692165375
1575417036.1320438,212,0.0751948207616806
1575417110.0603113,213,0.07459736615419388
1575417184.1282258,214,0.07673933357000351
1575417258.2051961,215,0.07610638439655304
1575417332.4198124,216,0.07687519490718842
1575417406.6203797,217,0.0741252526640892
1575417480.508715,218,0.07308726012706757
1575417554.6795597,219,0.07321508228778839
1575417628.5151236,220,0.0739000141620636
1575417702.5904784,221,0.07205216586589813
1575417776.4856222,222,0.07374288141727448
1575417850.5750456,223,0.07414062321186066
1575417924.5641687,224,0.07449416071176529
1575417998.6137986,225,0.07232076674699783
1575418072.5758278,226,0.07317888736724854
1575418146.6050937,227,0.07086338847875595
1575418220.571945,228,0.0713377445936203
1575418294.4130754,229,0.07060101628303528
1575418368.4988718,230,0.07054412364959717
1575418442.1825035,231,0.07127190381288528
1575418516.5813844,232,0.07121747732162476
1575418590.5670557,233,0.07158786803483963
1575418664.5107605,234,0.07011755555868149
1575418738.6854773,235,0.070441335439682
1575418812.440842,236,0.07184508442878723
1575418886.762788,237,0.0686415508389473
1575418960.8124497,238,0.06992615014314651
1575419034.9143283,239,0.07251614332199097
1575419108.9552276,240,0.0678589940071106


==> plot_data/optimal_batch_loss_line_search_old/sgd_train_loss2.csv <==
Wall time,Step,Value
1575401463.7689605,0,2.414752244949341
1575401532.0019543,1,1.3947975635528564
1575401606.3261306,2,0.904278039932251
1575401680.3240488,3,0.7294422388076782
1575401754.1189783,4,0.6292259097099304
1575401828.0851014,5,0.5689658522605896
1575401901.9584656,6,0.5190728306770325
1575401975.9841893,7,0.4794897139072418
1575402050.3015919,8,0.44914162158966064
1575402124.0891976,9,0.4216395914554596
1575402198.2988431,10,0.40149521827697754
1575402272.2610762,11,0.3784458339214325
1575402346.178502,12,0.36253243684768677
1575402420.5304587,13,0.3435909152030945
1575402494.8328035,14,0.33107423782348633
1575402568.7056987,15,0.3119875490665436
1575402642.8379824,16,0.3048511743545532
1575402717.066029,17,0.29642799496650696
1575402791.0394526,18,0.2837527394294739
1575402865.1983263,19,0.27623623609542847
1575402939.1494448,20,0.2683766186237335
1575403013.2457926,21,0.25707054138183594
1575403087.2943065,22,0.24974395334720612
1575403161.6670094,23,0.24593952298164368
1575403235.6612644,24,0.2370687574148178
1575403309.692111,25,0.23200175166130066
1575403383.8280613,26,0.22503988444805145
1575403458.2057402,27,0.2206805944442749
1575403532.3427858,28,0.2156408429145813
1575403606.621866,29,0.20552179217338562
1575403680.426933,30,0.20534704625606537
1575403755.0610745,31,0.20267561078071594
1575403829.2885513,32,0.19911673665046692
1575403903.4858534,33,0.19181044399738312
1575403977.4596741,34,0.18860334157943726
1575404051.9344938,35,0.18588195741176605
1575404126.0039368,36,0.18004481494426727
1575404200.2146194,37,0.1802816092967987
1575404274.361096,38,0.17373168468475342
1575404348.2204468,39,0.172536700963974
1575404422.477632,40,0.17053112387657166
1575404496.6473567,41,0.16601093113422394
1575404570.972591,42,0.16330476105213165
1575404645.3949506,43,0.16130675375461578
1575404719.9137154,44,0.1634514182806015
1575404794.1201549,45,0.15449818968772888
1575404868.5808787,46,0.15396568179130554
1575404943.0411832,47,0.1530589610338211
1575405017.1641471,48,0.1508076936006546
1575405091.1338193,49,0.14391101896762848
1575405165.3343487,50,0.14541231095790863
1575405239.450987,51,0.14393587410449982
1575405313.9085207,52,0.1417958289384842
1575405387.8147838,53,0.13987727463245392
1575405462.413847,54,0.13957978785037994
1575405536.3626583,55,0.13689632713794708
1575405610.233174,56,0.13640226423740387
1575405684.4248226,57,0.13513414561748505
1575405758.429475,58,0.133202463388443
1575405832.43501,59,0.12989068031311035
1575405906.9135282,60,0.13058272004127502
1575405980.9002306,61,0.12786629796028137
1575406054.8849654,62,0.1278315633535385
1575406129.0445983,63,0.128823921084404
1575406203.039445,64,0.12151879817247391
1575406277.1644788,65,0.12394098192453384
1575406351.17288,66,0.12335009127855301
1575406425.223968,67,0.12038369476795197
1575406499.0823612,68,0.1212458610534668
1575406573.430094,69,0.11818192154169083
1575406647.3900013,70,0.11490141600370407
1575406721.5027568,71,0.11734287440776825
1575406795.4703891,72,0.11465032398700714
1575406869.346962,73,0.11231748014688492
1575406943.6874921,74,0.11184416711330414
1575407017.9138248,75,0.11435583233833313
1575407092.1860423,76,0.11140619963407516
1575407166.1304355,77,0.11078525334596634
1575407240.1650817,78,0.10822375863790512
1575407314.60684,79,0.11177273839712143
1575407388.849911,80,0.10611925274133682
1575407462.952749,81,0.10688018798828125
1575407537.4055972,82,0.10330211371183395
1575407611.4189267,83,0.10745474696159363
1575407685.590383,84,0.10539542138576508
1575407759.7575128,85,0.10388021171092987
1575407833.8321724,86,0.10418624430894852
1575407908.0820343,87,0.1056675910949707
1575407982.216775,88,0.10122741013765335
1575408056.199777,89,0.10114266723394394
1575408130.2619424,90,0.10152484476566315
1575408204.3254385,91,0.10140342265367508
1575408278.294244,92,0.09616135060787201
1575408352.3218555,93,0.09949123114347458
1575408426.3206937,94,0.0983874723315239
1575408500.5957177,95,0.09930261224508286
1575408575.1026766,96,0.09770707786083221
1575408649.2829065,97,0.09494531899690628
1575408723.4942505,98,0.09522053599357605
1575408797.7438123,99,0.09629905223846436
1575408871.6632943,100,0.09500940144062042
1575408946.1815083,101,0.09387519210577011
1575409020.5267665,102,0.09443657845258713
1575409095.1917193,103,0.09274957329034805
1575409169.24342,104,0.09071074426174164
1575409243.5242825,105,0.09242863208055496
1575409317.9444537,106,0.0925636813044548
1575409392.2052908,107,0.09163007885217667
1575409466.7907047,108,0.08770959824323654
1575409541.0066245,109,0.09058279544115067
1575409615.0823083,110,0.09187335520982742
1575409689.2229097,111,0.08678100258111954
1575409763.2304275,112,0.08994597941637039
1575409837.7649193,113,0.08882290869951248
1575409911.7899654,114,0.08847901225090027
1575409985.9341078,115,0.08925352245569229
1575410060.3403194,116,0.08493960648775101
1575410134.68639,117,0.08676157891750336
1575410209.1394188,118,0.08351583778858185
1575410283.5014298,119,0.08509532362222672
1575410357.8518283,120,0.08523287624120712
1575410431.7863407,121,0.08463180810213089
1575410505.942563,122,0.0839485302567482
1575410580.0807045,123,0.08490046858787537
1575410654.29433,124,0.08364623785018921
1575410728.5113688,125,0.08134309947490692
1575410802.8886852,126,0.08190061151981354
1575410877.268793,127,0.0837090015411377
1575410951.8421545,128,0.08285563439130783
1575411026.0595055,129,0.08241728693246841
1575411100.4628747,130,0.08179204165935516
1575411174.8184133,131,0.08146490901708603
1575411248.983614,132,0.07937069237232208
1575411323.21516,133,0.0801626443862915
1575411397.5934715,134,0.07911861687898636
1575411471.8984783,135,0.08204925060272217
1575411546.286361,136,0.07954717427492142
1575411620.8018594,137,0.07968894392251968
1575411695.2128146,138,0.078190878033638
1575411769.7696567,139,0.0777093768119812
1575411843.9537377,140,0.07582101970911026
1575411918.5384154,141,0.07816141098737717
1575411992.8200033,142,0.07792758196592331
1575412067.2426016,143,0.07681965082883835
1575412141.7228897,144,0.0777115449309349
1575412216.179269,145,0.07488648593425751
1575412290.1359828,146,0.07713208347558975
1575412364.5170677,147,0.07493887841701508
1575412438.9889417,148,0.07542936503887177
1575412513.1939416,149,0.0751064345240593
1575412587.5119083,150,0.07490887492895126
1575412662.5258505,151,0.07409236580133438
1575412736.8025873,152,0.07535441219806671
1575412811.082759,153,0.07344798743724823
1575412885.3693452,154,0.0743485689163208
1575412959.7232568,155,0.07278977334499359
1575413033.79385,156,0.07320569455623627
1575413108.297735,157,0.07307521253824234
1575413182.6716032,158,0.07131078094244003
1575413257.1934993,159,0.071710005402565
1575413331.56904,160,0.06876494735479355
1575413406.018675,161,0.072221539914608
1575413480.2076035,162,0.0722314789891243
1575413554.3084137,163,0.07187242805957794
1575413628.7428417,164,0.07135201245546341
1575413703.439304,165,0.07077859342098236
1575413777.8207076,166,0.07194855809211731
1575413852.2205658,167,0.07094363868236542
1575413926.6296659,168,0.07016178220510483
1575414001.2743561,169,0.07123599946498871
1575414075.3357646,170,0.07061777263879776
1575414149.9832144,171,0.06823667883872986
1575414224.3917618,172,0.06706687062978745
1575414299.015517,173,0.06887592375278473
1575414373.6364028,174,0.0706951916217804
1575414447.9455907,175,0.06814966350793839
1575414522.249068,176,0.06818034499883652
1575414596.5902243,177,0.06890013813972473
1575414670.9390345,178,0.06887740641832352
1575414745.1983774,179,0.06743408739566803
1575414819.1869864,180,0.06386680155992508
1575414893.6399946,181,0.06855207681655884
1575414968.0387857,182,0.0683756023645401
1575415042.7458975,183,0.06782485544681549
1575415117.114774,184,0.06734765321016312
1575415191.5706475,185,0.06680437922477722
1575415266.0537074,186,0.06613210588693619
1575415340.274659,187,0.0660226047039032
1575415414.9909995,188,0.06645738333463669
1575415489.193952,189,0.06648816913366318
1575415563.5115454,190,0.06744334101676941
1575415637.9927416,191,0.06432076543569565
1575415712.708666,192,0.06253720074892044
1575415787.07273,193,0.06403723359107971
1575415861.334934,194,0.06517691910266876
1575415935.4725661,195,0.06431938707828522
1575416009.3989065,196,0.06487485021352768
1575416083.599745,197,0.06171571835875511
1575416158.168647,198,0.06404590606689453
1575416232.621403,199,0.06329276412725449
1575416306.8204947,200,0.06346167623996735
1575416381.0453074,201,0.06410351395606995
1575416455.2732008,202,0.06496091932058334
1575416529.8687286,203,0.06263796240091324
1575416604.2650418,204,0.06459588557481766
1575416678.5739532,205,0.060500599443912506
1575416753.0130668,206,0.06484600156545639
1575416827.3895023,207,0.061965566128492355
1575416901.6209722,208,0.06502479314804077
1575416975.8174605,209,0.06298744678497314
1575417049.9941325,210,0.06374964118003845
1575417124.2590485,211,0.06202101334929466
1575417198.7562263,212,0.06001323089003563
1575417273.2280736,213,0.06202156841754913
1575417347.921058,214,0.060586679726839066
1575417422.5903533,215,0.06109673157334328
1575417497.1322935,216,0.06257174909114838
1575417571.2800436,217,0.06224312260746956
1575417645.624579,218,0.06074076518416405
1575417720.0144503,219,0.061547018587589264
1575417794.2968447,220,0.06033078581094742
1575417868.8430948,221,0.05942805856466293
1575417943.2085912,222,0.05864574760198593
1575418017.9958897,223,0.0614461749792099
1575418092.3996124,224,0.059886012226343155
1575418167.214574,225,0.05847195163369179
1575418241.7623217,226,0.059112802147865295
1575418316.1477413,227,0.060207124799489975
1575418390.7899928,228,0.05937478691339493
1575418465.2715278,229,0.05915882810950279
1575418539.6500869,230,0.0589875727891922
1575418614.3601894,231,0.05883302912116051
1575418688.6889548,232,0.059255052357912064
1575418763.1576123,233,0.059462614357471466
1575418837.5771513,234,0.06103307381272316
1575418912.2396138,235,0.056870803236961365
1575418986.7454817,236,0.05924645811319351
1575419061.1204667,237,0.05677758529782295
1575419135.656051,238,0.057113852351903915
1575419210.1219356,239,0.05864845588803291
1575419284.0280373,240,0.05834805220365524


==> plot_data/sensitivity_analysis/best.csv <==
Step,TrainAcc,EvalAcc,TestAcc
1.0000,0.994007,0.901172,0.866792


==> plot_data/sensitivity_analysis/cg.csv <==
Step,TrainAcc,EvalAcc,TestAcc
0.000000,0.993586,0.884961,0.873517
0.100000,0.993963,0.895508,0.871143
0.200000,0.994318,0.900586,0.887263
0.300000,0.994052,0.904102,0.874209
0.400000,0.994562,0.910742,0.895075
0.500000,0.994451,0.909961,0.886373
0.600000,0.994007,0.917578,0.882911
0.700000,0.817738,0.794922,0.671381
0.800000,0.687611,0.654688,0.365902
0.900000,0.526656,0.378320,0.100079
1.000000,0.297474,0.160156,0.114715


==> plot_data/sensitivity_analysis/loose_approx.csv <==
Step,TrainAcc,EvalAcc,TestAcc
0.1000,0.103560,0.108398,0.099684
0.2000,0.104048,0.108594,0.099684
0.3000,0.104648,0.108594,0.100079
0.4000,0.111350,0.108398,0.100277
0.5000,0.618342,0.621094,0.441555
0.6000,0.993408,0.913086,0.880538
0.7000,0.993652,0.911719,0.880835
0.8000,0.994030,0.908789,0.855123
0.9000,0.994340,0.910156,0.891812


==> plot_data/sensitivity_analysis/loose_approx_correct.csv <==
Step,TrainAcc,EvalAcc,TestAcc
2.000000,0.246005,0.300781,0.134494
1.700000,0.993697,0.914844,0.865506
1.600000,0.993630,0.912500,0.872231
1.500000,0.993941,0.910547,0.864715
1.400000,0.993675,0.911523,0.902888
1.300000,0.993763,0.907031,0.891218
1.200000,0.993963,0.906250,0.861452
1.100000,0.993919,0.902930,0.880637
1.000000,0.993874,0.900000,0.883109
0.900000,0.994252,0.896289,0.860759
0.800000,0.993896,0.893164,0.869956
0.700000,0.992432,0.881250,0.833366
0.600000,0.991522,0.875000,0.837322
0.500000,0.989258,0.866992,0.838706
0.100000,0.867387,0.799414,0.789557


==> plot_data/sensitivity_analysis/maximal_step.csv <==
Step,TrainAcc,EvalAcc,TestAcc
0.100000,0.991211,0.879102,0.854925
0.316000,0.993985,0.895898,0.881824
1.000000,0.994096,0.901367,0.865111
3.162000,0.994074,0.899414,0.884889
10.000000,0.994007,0.896289,0.872429
31.622777,0.993919,0.898828,0.881329
100.000000,0.993919,0.899219,0.878263


==> plot_data/sensitivity_analysis/measuring_step.csv <==
Step,TrainAcc,EvalAcc,TestAcc
0.000316,0.247048,0.208008,0.099782
0.001000,0.212380,0.153711,0.100277
0.003162,0.941295,0.890625,0.785997
0.010000,0.994118,0.913086,0.895965
0.031600,0.997470,0.905273,0.889735
0.100000,0.994007,0.896289,0.872429
0.316000,0.987083,0.896289,0.860957
1.000000,0.969216,0.891992,0.815763
3.162278,0.902166,0.855078,0.642998


==> plot_data/sensitivity_analysis/mu/measuring_step_densenet.csv <==
Step,EvalAcc
0.000316,0.9242
0.001000,0.9070
0.003162,0.9242
0.010000,0.9189
0.031600,0.9225
0.100000,0.9155
0.316000,0.8822
1.000000,0.8205
3.162278,0.0972


==> plot_data/sensitivity_analysis/mu/measuring_step_efficientnet.csv <==
Step,EvalAcc
0.000316,0.89
0.001000,0.8264
0.003162,0.9197
0.010000,0.9184
0.031600,0.9266
0.100000,0.929
0.316000,0.91
1.000000,0.87
3.162278,0.73


==> plot_data/sensitivity_analysis/mu/measuring_step_mobilenet.csv <==
Step,EvalAcc
0.000316,0.39
0.001000,0.38
0.003162,0.59
0.010000,0.9184
0.031600,0.9176
0.100000,0.9145
0.316000,0.91
1.000000,0.88
3.162278,0.51


==> plot_data/sensitivity_analysis/mu/measuring_step_resnet.csv <==
Step,TrainAcc,EvalAcc,TestAcc
0.000316,0.247048,0.208008,0.099782
0.001000,0.212380,0.153711,0.100277
0.003162,0.941295,0.890625,0.785997
0.010000,0.994118,0.913086,0.895965
0.031600,0.997470,0.905273,0.889735
0.100000,0.994007,0.896289,0.872429
0.316000,0.987083,0.896289,0.860957
1.000000,0.969216,0.891992,0.815763
3.162278,0.902166,0.855078,0.642998


==> plot_data/sensitivity_analysis/old/best.csv <==
Step,TrainAcc,EvalAcc,TestAcc
1.0000,0.994007,0.901172,0.866792


==> plot_data/sensitivity_analysis/old/cg.csv <==
Step,TrainAcc,EvalAcc,TestAcc
0.0000,0.993586,0.884961,0.873517
0.1000,0.993963,0.895508,0.871143
0.2000,0.994318,0.900586,0.887263
0.3000,0.994052,0.904102,0.874209
0.4000,0.994562,0.910742,0.895075
0.5000,0.994451,0.909961,0.886373
0.6000,0.994007,0.917578,0.882911
0.7000,0.817738,0.794922,0.671381
0.8000,0.687611,0.654688,0.365902
0.9000,0.526656,0.378320,0.100079



==> plot_data/sensitivity_analysis/old/loose_approx.csv <==
Step,TrainAcc,EvalAcc,TestAcc
0.1000,0.103560,0.108398,0.099684
0.2000,0.104048,0.108594,0.099684
0.3000,0.104648,0.108594,0.100079
0.4000,0.111350,0.108398,0.100277
0.5000,0.618342,0.621094,0.441555
0.6000,0.993408,0.913086,0.880538
0.7000,0.993652,0.911719,0.880835
0.8000,0.994030,0.908789,0.855123
0.9000,0.994340,0.910156,0.891812
1.0,0.994007,0.901172,0.866792


==> plot_data/sensitivity_analysis/old/maximal_step.csv <==
Step,TrainAcc,EvalAcc,TestAcc
0.1000,0.991211,0.879102,0.854925
0.3160,0.993985,0.895898,0.881824
1.0000,0.994096,0.901367,0.865111
3.1620,0.994074,0.899414,0.884889
10.0000,0.993963,0.903711,0.888449


==> plot_data/sensitivity_analysis/old/measuring_step.csv <==
Step,TrainAcc,EvalAcc,TestAcc
0.0100,0.994118,0.913086,0.895965
0.3160,0.987083,0.896289,0.860957
0.0316,0.997470,0.905273,0.889735
1.0000,0.969216,0.891992,0.815763
0.1,0.994007,0.901172,0.866792


==> plot_data/sls_comparison/command.txt <==
inkscape -D -z --file=trainloss.svg --export-pdf=trainloss.pdf --export-latex


==> plot_data/sls_comparison/evalacc.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'evalacc.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1053.94044113bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28220934)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{evalacc.pdf}}%
    \put(0.01826711,0.01749938){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.76\end{tabular}}}}%
    \put(0.01826711,0.04428219){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.78\end{tabular}}}}%
    \put(0.01826711,0.07106501){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.8\end{tabular}}}}%
    \put(0.01826711,0.09784783){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.82\end{tabular}}}}%
    \put(0.01826711,0.12463063){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.84\end{tabular}}}}%
    \put(0.01826711,0.15141344){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.86\end{tabular}}}}%
    \put(0.01826711,0.17819625){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.88\end{tabular}}}}%
    \put(0.01826711,0.20497906){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.9\end{tabular}}}}%
    \put(0.01826711,0.23176187){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.92\end{tabular}}}}%
    \put(0.01826711,0.25854468){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.94\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{evalacc.pdf}}%
    \put(0.03076474,0.0082375){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.13929222,0.0082375){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}20\end{tabular}}}}%
    \put(0.24781969,0.0082375){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}40\end{tabular}}}}%
    \put(0.35634717,0.0082375){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}60\end{tabular}}}}%
    \put(0.46487465,0.0082375){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}80\end{tabular}}}}%
    \put(0.57340213,0.0082375){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.68192961,0.0082375){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}120\end{tabular}}}}%
    \put(0.79045704,0.0082375){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}140\end{tabular}}}}%
    \put(0.89898452,0.0082375){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}160\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{evalacc.pdf}}%
  \end{picture}%
\endgroup%


==> plot_data/sls_comparison/sls_eval_acc_cifar10.csv <==
Wall time,Step,Value
1583922810.2168617,1,0.09978243708610535
1583922928.7680535,2,0.10996835678815842
1583923047.1798575,3,0.5850474834442139
1583923166.102326,4,0.5047468543052673
1583923285.992315,5,0.6549643874168396
1583923404.9289095,6,0.6157041192054749
1583923524.037395,7,0.6975870132446289
1583923643.8937569,8,0.7964794039726257
1583923762.2325559,9,0.6348892450332642
1583923881.5350015,10,0.778085470199585
1583924000.5712862,11,0.5347112417221069
1583924122.2922049,12,0.8453322649002075
1583924241.330431,13,0.780656635761261
1583924361.3516023,14,0.7163766026496887
1583924482.1300297,15,0.8646162748336792
1583924600.8143368,16,0.7143987417221069
1583924720.7654662,17,0.8241692781448364
1583924841.4782028,18,0.8684731125831604
1583924961.2093322,19,0.6286590099334717
1583925081.6909702,20,0.8143789768218994
1583925203.4639466,21,0.8719343543052673
1583925322.8219607,22,0.8688686490058899
1583925442.4326878,23,0.8557159900665283
1583925563.1180031,24,0.8864715099334717
1583925682.415371,25,0.853342592716217
1583925803.3002644,26,0.8784612417221069
1583925923.4789386,27,0.8833069801330566
1583926043.5544398,28,0.8776701092720032
1583926163.671707,29,0.8907238841056824
1583926283.6338406,30,0.8770767450332642
1583926404.1296313,31,0.8812302350997925
1583926524.2560651,32,0.9099090099334717
1583926644.976782,33,0.9083267450332642
1583926765.348224,34,0.9138647317886353
1583926885.6496212,35,0.9188093543052673
1583927004.960303,36,0.9151503443717957
1583927125.75086,37,0.9167326092720032
1583927246.616492,38,0.9211827516555786
1583927366.2032027,39,0.9235561490058899
1583927486.040204,40,0.9202927350997925
1583927606.1718993,41,0.9153481125831604
1583927726.7284782,42,0.9239517450332642
1583927846.2893941,43,0.9166337251663208
1583927966.63153,44,0.9237539768218994
1583928087.1893334,45,0.9247428774833679
1583928207.5763102,46,0.9251384735107422
1583928328.021264,47,0.918710470199585
1583928448.3343182,48,0.9239517450332642
1583928568.5211406,49,0.9229628443717957
1583928687.6738935,50,0.9231606125831604
1583928808.4416504,51,0.9238528609275818
1583928929.358068,52,0.9233583807945251
1583929049.529505,53,0.923061728477478
1583929169.7865274,54,0.9228639006614685
1583929289.4022505,55,0.9251384735107422
1583929410.472573,56,0.9288963675498962
1583929530.8549926,57,0.9266218543052673
1583929651.4548056,58,0.9241495132446289
1583929772.2344308,59,0.9282041192054749
1583929892.1394334,60,0.927907407283783
1583930012.2725008,61,0.9243472814559937
1583930132.127083,62,0.9246439933776855
1583930252.0445466,63,0.9264240264892578
1583930372.303272,64,0.9209849834442139
1583930492.5637228,65,0.9257317781448364
1583930612.962735,66,0.9262262582778931
1583930733.1465235,67,0.9269185066223145
1583930853.1169055,68,0.9247428774833679
1583930974.039187,69,0.9269185066223145
1583931093.9830716,70,0.9262262582778931
1583931214.0255477,71,0.9260284900665283
1583931334.1340923,72,0.9240506291389465
1583931454.2790523,73,0.9243472814559937
1583931573.8179786,74,0.9266218543052673
1583931694.4255102,75,0.9258307218551636
1583931815.454762,76,0.9272152185440063
1583931935.3137949,77,0.9257317781448364
1583932056.6405244,78,0.9251384735107422
1583932176.493593,79,0.9231606125831604
1583932296.4149854,80,0.9292919039726257
1583932416.2824612,81,0.9282041192054749
1583932536.4527104,82,0.925929605960846
1583932656.460547,83,0.9258307218551636
1583932776.653329,84,0.9299841523170471
1583932897.2445326,85,0.9234572649002075
1583933017.734082,86,0.9249406456947327
1583933137.9661999,87,0.9260284900665283
1583933258.3281183,88,0.927907407283783
1583933378.6013484,89,0.925039529800415
1583933499.368664,90,0.9234572649002075
1583933619.5086849,91,0.9249406456947327
1583933739.9206026,92,0.9278085231781006
1583933859.0820823,93,0.9248417615890503
1583933978.4994385,94,0.926522970199585
1583934098.1654816,95,0.9293908476829529
1583934216.615786,96,0.9269185066223145
1583934335.7592692,97,0.927907407283783
1583934455.2720015,98,0.9278085231781006
1583934575.0530536,99,0.9238528609275818
1583934694.699949,100,0.9272152185440063
1583934813.550449,101,0.9293908476829529
1583934933.517375,102,0.9287974834442139
1583935052.4928517,103,0.9275118708610535
1583935172.0840235,104,0.927907407283783
1583935290.5361147,105,0.9268196225166321
1583935411.877598,106,0.9261273741722107
1583935530.5813286,107,0.9258307218551636
1583935650.260513,108,0.9244462251663208
1583935770.787009,109,0.9278085231781006
1583935889.5459328,110,0.9241495132446289
1583936008.6925023,111,0.9284018874168396
1583936127.4501245,112,0.9269185066223145
1583936246.9368775,113,0.9277096390724182
1583936366.7280726,114,0.927907407283783
1583936485.887637,115,0.9266218543052673
1583936605.0153227,116,0.9261273741722107
1583936725.1517653,117,0.9258307218551636
1583936844.8674939,118,0.9275118708610535
1583936963.5568225,119,0.9273141026496887
1583937083.709981,120,0.9242483973503113
1583937202.739936,121,0.9278085231781006
1583937322.2386363,122,0.9280063509941101
1583937441.9062505,123,0.9254351258277893
1583937561.4590542,124,0.9278085231781006
1583937681.851605,125,0.9275118708610535
1583937800.533757,126,0.9227650165557861
1583937921.1367579,127,0.926522970199585
1583938039.9978986,128,0.9285996556282043
1583938159.1247883,129,0.9263251423835754
1583938279.3551044,130,0.9297863841056824
1583938399.35006,131,0.9263251423835754
1583938518.5581,132,0.9271162748336792
1583938637.819283,133,0.9282041192054749
1583938757.7432115,134,0.927907407283783
1583938876.1042185,135,0.9267207384109497
1583938996.3484201,136,0.9282041192054749
1583939115.8747811,137,0.9260284900665283
1583939235.074739,138,0.9278085231781006
1583939355.3755207,139,0.930874228477478
1583939474.879371,140,0.9244462251663208
1583939594.728212,141,0.928500771522522
1583939714.9790788,142,0.9282041192054749
1583939834.591274,143,0.927907407283783
1583939954.8077965,144,0.9254351258277893
1583940075.3083937,145,0.9284018874168396
1583940195.2091784,146,0.926522970199585
1583940315.746042,147,0.9292919039726257
1583940436.0134172,148,0.9292919039726257
1583940556.0116308,149,0.925929605960846
1583940676.354138,150,0.9232594966888428
1583940796.5546083,151,0.9296875
1583940916.5012734,152,0.9304786324501038
1583941035.3497157,153,0.927907407283783
1583941154.5829124,154,0.9283030033111572
1583941275.0929677,155,0.9253362417221069
1583941395.5619876,156,0.9291930198669434
1583941515.7586868,157,0.9294897317886353
1583941635.036442,158,0.925929605960846
1583941754.7604225,159,0.925929605960846
1583941875.1263003,160,0.9277096390724182
1583941995.8270075,161,0.9272152185440063
1583942114.6501186,162,0.9312697649002075
1583942234.7574906,163,0.9312697649002075
1583942354.0961583,164,0.9281052350997925
1583942474.622667,165,0.927907407283783
1583942595.466161,166,0.929094135761261
1583942715.1721635,167,0.929094135761261
1583942835.3574445,168,0.9289952516555786
1583942956.0437114,169,0.9296875
1583943076.3613753,170,0.9270173907279968
1583943196.3794572,171,0.9300830960273743
1583943316.0210898,172,0.9280063509941101
1583943436.9389682,173,0.9253362417221069
1583943556.86341,174,0.9262262582778931
1583943676.3269565,175,0.9287974834442139
1583943797.2634826,176,0.9274129867553711
1583943918.1699867,177,0.9274129867553711
1583944037.214573,178,0.9299841523170471
1583944157.3466935,179,0.9273141026496887


==> plot_data/sls_comparison/sls_eval_acc_cifar100.csv <==
Wall time,Step,Value
1589193433.2804587,1,0.009790347889065742
1589193549.7824216,2,0.012163765728473663
1589193666.1562808,3,0.0745648741722107
1589193782.730062,4,0.13162578642368317
1589193899.5443904,5,0.14309731125831604
1589194016.0446095,6,0.18087421357631683
1589194133.14135,7,0.1582278460264206
1589194249.6435778,8,0.1139240488409996
1589194365.950681,9,0.10957278311252594
1589194483.2841682,10,0.09236550331115723
1589194600.0880218,11,0.14992088079452515
1589194716.924739,12,0.1585245281457901
1589194833.7635942,13,0.20727847516536713
1589194950.1587348,14,0.3577927350997925
1589195067.4599018,15,0.44748812913894653
1589195184.529794,16,0.44679588079452515
1589195301.4308665,17,0.45856407284736633
1589195418.1427093,18,0.5049446225166321
1589195534.8899205,19,0.5424248576164246
1589195652.0670314,20,0.5608188509941101
1589195769.0094564,21,0.5654667615890503
1589195885.6042829,22,0.5845530033111572
1589196002.3415608,23,0.573477029800415
1589196119.2790642,24,0.6026503443717957
1589196236.4134412,25,0.6069027185440063
1589196352.9609005,26,0.5938488841056824
1589196470.032257,27,0.614022970199585
1589196587.0739644,28,0.6167919039726257
1589196704.5059533,29,0.6272745132446289
1589196822.1484187,30,0.6558544039726257
1589196940.5093179,31,0.6612935066223145
1589197058.3950846,32,0.6851266026496887
1589197176.6013184,33,0.6848298907279968
1589197294.968963,34,0.6917523741722107
1589197412.870463,35,0.7106408476829529
1589197531.207182,36,0.7178599834442139
1589197649.2297015,37,0.7165743708610535
1589197767.2294185,38,0.7189477682113647
1589197885.8738837,39,0.7214201092720032
1589198004.3759782,40,0.7281447649002075
1589198122.2919846,41,0.725375771522522
1589198240.0760262,42,0.7313093543052673
1589198358.1219206,43,0.7260680198669434
1589198476.4166434,44,0.727155864238739
1589198594.805939,45,0.7270569801330566
1589198713.5182528,46,0.7327927350997925
1589198831.806185,47,0.7264636158943176
1589198949.8222065,48,0.7336827516555786
1589199067.8627658,49,0.729727029800415
1589199186.1722896,50,0.7328916192054749
1589199304.8743062,51,0.7304192781448364
1589199423.8579302,52,0.7336827516555786
1589199542.2582986,53,0.7309137582778931
1589199660.2314599,54,0.7301226258277893
1589199779.2611382,55,0.728342592716217
1589199896.916685,56,0.7321993708610535
1589200015.172003,57,0.7332871556282043
1589200132.7426085,58,0.7333860993385315
1589200250.5279331,59,0.7321004867553711
1589200368.3785572,60,0.7353639006614685
1589200486.4913025,61,0.7275514006614685
1589200605.2048228,62,0.7363528609275818
1589200722.6805525,63,0.7387262582778931
1589200840.5867202,64,0.7301226258277893
1589200958.8809688,65,0.732594907283783
1589201075.7618296,66,0.7316060066223145
1589201193.6864016,67,0.7365506291389465
1589201312.824107,68,0.7332871556282043
1589201431.499508,69,0.7314082384109497
1589201548.9580312,70,0.7320016026496887
1589201666.8906922,71,0.7385284900665283
1589201784.6335952,72,0.7335838675498962
1589201903.1296206,73,0.7362539768218994
1589202020.7079184,74,0.7373417615890503
1589202139.0940475,75,0.732594907283783
1589202257.2592018,76,0.7336827516555786
1589202375.612031,77,0.7347705960273743
1589202493.7767904,78,0.7354628443717957
1589202612.8869753,79,0.7385284900665283
1589202731.1524272,80,0.7342761158943176
1589202849.963606,81,0.7340783476829529
1589202969.0886095,82,0.7326938509941101
1589203086.9767175,83,0.7351661324501038
1589203205.351186,84,0.7338805198669434
1589203324.2275999,85,0.7373417615890503
1589203442.863273,86,0.739022970199585
1589203560.765043,87,0.7338805198669434
1589203679.8553965,88,0.734968364238739
1589203797.5125003,89,0.7348694801330566
1589203916.4567266,90,0.735561728477478
1589204033.36319,91,0.7379351258277893
1589204151.5546975,92,0.7411985993385315
1589204269.6668735,93,0.7308148741722107
1589204387.3688858,94,0.7371439933776855
1589204506.990947,95,0.7353639006614685
1589204623.5906608,96,0.7359572649002075
1589204741.2993627,97,0.735561728477478
1589204859.067761,98,0.7332871556282043
1589204976.7232,99,0.7367483973503113
1589205094.8818023,100,0.7323971390724182
1589205213.0025153,101,0.7373417615890503
1589205330.8178852,102,0.7357594966888428
1589205448.1946325,103,0.7360561490058899
1589205566.4408581,104,0.7324960231781006
1589205684.2725768,105,0.7326938509941101
1589205802.7684736,106,0.7327927350997925
1589205921.0337968,107,0.7336827516555786
1589206039.0805516,108,0.7363528609275818
1589206157.0364103,109,0.7353639006614685
1589206275.4485693,110,0.7377373576164246
1589206393.306128,111,0.7344738841056824
1589206511.2197266,112,0.7403085231781006
1589206629.837776,113,0.7358583807945251
1589206747.86109,114,0.7371439933776855
1589206866.4322937,115,0.7332871556282043
1589206985.267296,116,0.7371439933776855
1589207103.5412714,117,0.7340783476829529
1589207221.4236422,118,0.7376384735107422
1589207340.0271332,119,0.7377373576164246
1589207458.337607,120,0.7327927350997925
1589207576.0890646,121,0.7372428774833679
1589207694.3683608,122,0.7367483973503113
1589207813.1863146,123,0.7332871556282043
1589207932.0066278,124,0.7391218543052673
1589208049.980689,125,0.7369462251663208
1589208168.4662533,126,0.7357594966888428
1589208286.9919255,127,0.7341772317886353
1589208404.587943,128,0.7334849834442139
1589208523.6674886,129,0.733781635761261
1589208640.975016,130,0.732594907283783
1589208759.6610873,131,0.730320394039154
1589208877.3430314,132,0.7348694801330566
1589208995.8789096,133,0.7374406456947327
1589209113.151058,134,0.7368472814559937
1589209232.113929,135,0.7354628443717957
1589209349.7857742,136,0.737539529800415
1589209468.3896484,137,0.7363528609275818
1589209586.4100785,138,0.732594907283783
1589209704.8508677,139,0.7371439933776855
1589209823.938367,140,0.7371439933776855
1589209942.072658,141,0.7338805198669434
1589210060.5574207,142,0.7372428774833679
1589210178.8663414,143,0.7421875
1589210297.399123,144,0.7397152185440063
1589210417.0441933,145,0.7345727682113647
1589210535.0810516,146,0.7393196225166321
1589210654.4582725,147,0.7392207384109497
1589210773.2221053,148,0.7344738841056824
1589210891.67726,149,0.7367483973503113
1589211010.0602846,150,0.7305182218551636
1589211129.6644185,151,0.7418908476829529
1589211248.3827205,152,0.7382317781448364
1589211366.918666,153,0.7347705960273743
1589211485.4300423,154,0.7366495132446289
1589211603.6147666,155,0.7353639006614685
1589211722.3137538,156,0.736155092716217
1589211840.9835856,157,0.7397152185440063
1589211959.1365502,158,0.7376384735107422
1589212077.4824224,159,0.7352650165557861
1589212195.8059425,160,0.7360561490058899
1589212315.196478,161,0.7366495132446289
1589212432.7852962,162,0.7339794039726257
1589212551.3035095,163,0.7364517450332642
1589212670.1625957,164,0.7377373576164246
1589212788.859466,165,0.7394185066223145
1589212907.573995,166,0.7405063509941101
1589213025.4252176,167,0.7378362417221069
1589213143.851646,168,0.7373417615890503
1589213262.109653,169,0.7387262582778931
1589213380.8132582,170,0.7374406456947327
1589213499.4446373,171,0.739022970199585
1589213618.6819305,172,0.738132894039154
1589213737.284893,173,0.7324960231781006
1589213855.3305595,174,0.7385284900665283
1589213974.4166965,175,0.7358583807945251
1589214092.3510013,176,0.7340783476829529
1589214210.4208226,177,0.737539529800415
1589214329.6334193,178,0.7397152185440063
1589214448.9559355,179,0.7363528609275818
1589214567.16523,180,0.7369462251663208
1589214685.6609907,181,0.7344738841056824
1589214804.0157723,182,0.737539529800415


==> plot_data/sls_comparison/sls_train_loss_cifar10.csv <==
Wall time,Step,Value
1583922666.3285713,0,2.5533976554870605
1583922806.0192325,1,1.9109505414962769
1583922924.7910578,2,1.4802359342575073
1583923043.2863965,3,1.2329479455947876
1583923162.1358013,4,1.0375373363494873
1583923281.9941018,5,0.7773386240005493
1583923400.8493829,6,0.7019254565238953
1583923520.2597914,7,0.6570901870727539
1583923639.9337122,8,0.570845901966095
1583923758.4421253,9,0.46836766600608826
1583923877.7256246,10,0.4461075961589813
1583923996.2915921,11,0.47359469532966614
1583924118.184875,12,0.3466161787509918
1583924236.9592671,13,0.3048606514930725
1583924356.9591892,14,0.3787270188331604
1583924478.1327314,15,0.36633583903312683
1583924596.8847423,16,0.2739425301551819
1583924716.503529,17,0.2696072459220886
1583924837.1315928,18,0.280686616897583
1583924956.7038567,19,0.2342861294746399
1583925077.3547857,20,0.2440359741449356
1583925198.9572372,21,0.24797075986862183
1583925318.6453447,22,0.15804660320281982
1583925438.221083,23,0.2121799886226654
1583925558.889164,24,0.2069745510816574
1583925678.0376759,25,0.16114585101604462
1583925798.9542181,26,0.1474645733833313
1583925919.118422,27,0.12276490777730942
1583926039.3322015,28,0.11900391429662704
1583926159.610367,29,0.10040388256311417
1583926279.3114235,30,0.09097715467214584
1583926399.8529887,31,0.07350776344537735
1583926520.0118496,32,0.05947064235806465
1583926640.6740422,33,0.04539228603243828
1583926761.0883648,34,0.037959638983011246
1583926881.4783573,35,0.03282259777188301
1583927000.76637,36,0.026669839397072792
1583927121.3685834,37,0.02678046189248562
1583927242.3639662,38,0.020634761080145836
1583927362.1779609,39,0.018287330865859985
1583927481.8405025,40,0.016630107536911964
1583927601.8256574,41,0.016060810536146164
1583927722.321778,42,0.016962295398116112
1583927842.257892,43,0.014025293290615082
1583927962.3799503,44,0.01225616130977869
1583928083.0061026,45,0.009965557605028152
1583928202.9891238,46,0.009851554408669472
1583928323.6585948,47,0.00810527615249157
1583928444.1656144,48,0.008548792451620102
1583928564.2678082,49,0.008877760730683804
1583928683.690522,50,0.00799027644097805
1583928803.9079041,51,0.007333413232117891
1583928924.9552917,52,0.006650478579103947
1583929045.3915005,53,0.005915006157010794
1583929165.7424822,54,0.006218230817466974
1583929285.2060585,55,0.00568218482658267
1583929405.9163816,56,0.006504865363240242
1583929526.3807456,57,0.00561377452686429
1583929646.9172754,58,0.005881421733647585
1583929767.8476224,59,0.005393393337726593
1583929888.0202882,60,0.005544135347008705
1583930008.3078222,61,0.0047014267183840275
1583930127.834393,62,0.0046684094704687595
1583930248.037317,63,0.004386753775179386
1583930367.9256082,64,0.004532189108431339
1583930488.0679383,65,0.003953749779611826
1583930608.5767992,66,0.003704124828800559
1583930728.7314973,67,0.003873198525980115
1583930849.12666,68,0.004401110578328371
1583930969.6531646,69,0.0038953153416514397
1583931089.5634685,70,0.0037469619419425726
1583931210.0568187,71,0.0033221091143786907
1583931329.7796955,72,0.003022923832759261
1583931450.2784371,73,0.003984918352216482
1583931569.4466114,74,0.0029911070596426725
1583931689.8773818,75,0.0032567637972533703
1583931811.1397913,76,0.0027316275518387556
1583931930.8600016,77,0.002420867560431361
1583932052.3282466,78,0.00255966791883111
1583932172.3880541,79,0.0026441202498972416
1583932292.1160707,80,0.002552417805418372
1583932411.964104,81,0.002254718681797385
1583932532.4476943,82,0.002482400508597493
1583932652.0714142,83,0.0023092119954526424
1583932772.18117,84,0.0024971284437924623
1583932892.9645314,85,0.002329613082110882
1583933013.5982974,86,0.0023436788469552994
1583933133.5160162,87,0.0022594949696213007
1583933253.922483,88,0.0022548125125467777
1583933374.2138171,89,0.002498309826478362
1583933494.8987696,90,0.0016643692506477237
1583933614.8936841,91,0.0020298603922128677
1583933735.507371,92,0.0018127597868442535
1583933855.2603412,93,0.001939878100529313
1583933974.4807055,94,0.0028479883912950754
1583934093.9018552,95,0.0018322134856134653
1583934212.6664124,96,0.0018245032988488674
1583934331.4182277,97,0.0015203774673864245
1583934451.1682673,98,0.0016304864548146725
1583934570.823415,99,0.001894143526442349
1583934690.364098,100,0.001461379579268396
1583934809.310722,101,0.001672809012234211
1583934929.1453812,102,0.0015146357472985983
1583935048.4138882,103,0.001456479076296091
1583935168.009336,104,0.0014561160933226347
1583935286.1745229,105,0.0015696247573941946
1583935407.3613331,106,0.0018276773625984788
1583935526.2986135,107,0.001376149244606495
1583935645.9955218,108,0.0013039113255217671
1583935766.4137113,109,0.0013981456868350506
1583935885.2409532,110,0.0014988344628363848
1583936004.6200802,111,0.0013900509802624583
1583936123.5757313,112,0.0014013276668265462
1583936242.5640237,113,0.001453186385333538
1583936362.4821205,114,0.0012849194463342428
1583936481.8048944,115,0.0012333643389865756
1583936600.6703732,116,0.001213541836477816
1583936720.6659715,117,0.001345561002381146
1583936840.6107583,118,0.0011225225171074271
1583936959.2838821,119,0.0014012048486620188
1583937079.4264865,120,0.0011397687485441566
1583937198.4689255,121,0.0012618001783266664
1583937317.7804546,122,0.0011900432873517275
1583937437.677063,123,0.001534943119622767
1583937557.040177,124,0.0012712598545476794
1583937677.5067751,125,0.001359310233965516
1583937796.1719837,126,0.0010802706237882376
1583937916.6335716,127,0.0008705484797246754
1583938035.9558,128,0.001048208330757916
1583938154.8568244,129,0.0010727308690547943
1583938274.991397,130,0.0012097596190869808
1583938394.8482916,131,0.0011810774449259043
1583938514.579148,132,0.001224989420734346
1583938633.4651241,133,0.0010567320277914405
1583938753.5706189,134,0.0013425773940980434
1583938871.9049726,135,0.0010458154138177633
1583938991.8043287,136,0.001151900622062385
1583939111.7128415,137,0.0010461354395374656
1583939231.0496306,138,0.0011413799365982413
1583939350.997633,139,0.0009549459209665656
1583939470.780464,140,0.00105835753493011
1583939590.6664762,141,0.0009466707124374807
1583939710.5852077,142,0.0009111096733249724
1583939830.2479236,143,0.0010477601317688823
1583939950.362846,144,0.0009007325861603022
1583940070.9394712,145,0.0009626862592995167
1583940190.8598428,146,0.001206567045301199
1583940311.4212866,147,0.0007218451937660575
1583940431.633941,148,0.0010427909437566996
1583940551.8541863,149,0.0009494933765381575
1583940671.8445399,150,0.0007611679611727595
1583940792.4276385,151,0.0008342678193002939
1583940912.2861896,152,0.0007809584494680166
1583941030.98217,153,0.0005655732238665223
1583941150.4681334,154,0.0007825545035302639
1583941270.7979121,155,0.0007891717250458896
1583941391.2754679,156,0.000754913839045912
1583941511.4787185,157,0.0007242155843414366
1583941630.7957203,158,0.0006520127644762397
1583941750.6613715,159,0.0007362543838098645
1583941870.7515714,160,0.0007695785607211292
1583941991.783185,161,0.0009282659739255905
1583942110.602139,162,0.0005043339333496988
1583942230.410218,163,0.0006264073308557272
1583942350.0347817,164,0.00054079235997051
1583942470.1685863,165,0.0007535117911174893
1583942591.0739727,166,0.0006031187949702144
1583942710.9255555,167,0.0007588659645989537
1583942830.9628265,168,0.0008722812053747475
1583942951.4623883,169,0.0006159661570563912
1583943072.0060263,170,0.0007786959176883101
1583943192.0656497,171,0.0008025119313970208
1583943311.589245,172,0.0004977742792107165
1583943432.899417,173,0.0006565137300640345
1583943552.6881447,174,0.000675105897244066
1583943672.0014462,175,0.0004622275591827929
1583943792.6551082,176,0.0007514936150982976
1583943913.766866,177,0.0007446477538906038
1583944032.9604187,178,0.0004874376754742116
1583944153.06724,179,0.0005297211464494467


==> plot_data/sls_comparison/sls_train_loss_cifar100.csv <==
Wall time,Step,Value
1589193292.6623216,0,4.653346061706543
1589193428.9824507,1,4.448261737823486
1589193546.0186539,2,4.018119812011719
1589193662.4045577,3,3.615901470184326
1589193778.8516917,4,3.290782928466797
1589193895.674984,5,2.9887781143188477
1589194012.058716,6,2.8019986152648926
1589194128.9722974,7,2.6862006187438965
1589194245.7133338,8,2.5189685821533203
1589194362.2690074,9,2.2829177379608154
1589194478.969895,10,2.110346555709839
1589194596.1309326,11,2.0068416595458984
1589194712.9992566,12,1.9342498779296875
1589194829.7103753,13,1.925994873046875
1589194946.398423,14,1.6397356986999512
1589195063.319998,15,1.4237008094787598
1589195180.589604,16,1.2746315002441406
1589195297.3814933,17,1.1740949153900146
1589195414.1996686,18,1.0682564973831177
1589195530.9215362,19,0.9876242876052856
1589195648.0833073,20,0.9112386107444763
1589195765.130549,21,0.8504299521446228
1589195881.9165106,22,0.7876558899879456
1589195998.3653615,23,0.7332442998886108
1589196115.2505188,24,0.6828158497810364
1589196232.4539921,25,0.6392617225646973
1589196349.169457,26,0.5943046808242798
1589196465.851385,27,0.556061327457428
1589196583.082096,28,0.5260713696479797
1589196700.4922006,29,0.45080745220184326
1589196818.1155868,30,0.3945392072200775
1589196936.550261,31,0.2864844501018524
1589197054.2414796,32,0.23731523752212524
1589197172.6247323,33,0.20473326742649078
1589197290.7577405,34,0.1619804948568344
1589197408.888762,35,0.12111041694879532
1589197527.032946,36,0.09457294642925262
1589197645.1424086,37,0.07706867903470993
1589197763.2415318,38,0.06556973606348038
1589197881.4354358,39,0.0581258162856102
1589198000.3764405,40,0.04974836856126785
1589198118.2091599,41,0.042091887444257736
1589198236.2587373,42,0.03769177198410034
1589198354.137991,43,0.03668326884508133
1589198472.057861,44,0.03438812121748924
1589198590.3556547,45,0.03132262080907822
1589198709.279546,46,0.027566969394683838
1589198827.9059174,47,0.02586362697184086
1589198945.8059556,48,0.02278575859963894
1589199063.66492,49,0.020654290914535522
1589199181.6451209,50,0.02062261290848255
1589199300.392852,51,0.02076011523604393
1589199419.5723422,52,0.01812567748129368
1589199538.127716,53,0.01781773939728737
1589199655.9902787,54,0.016515575349330902
1589199775.0954654,55,0.01595209166407585
1589199892.7932281,56,0.014810888096690178
1589200010.8565202,57,0.015303085558116436
1589200128.7657847,58,0.013790571130812168
1589200246.4512675,59,0.013686791062355042
1589200364.279339,60,0.014116154983639717
1589200482.4623306,61,0.012653510086238384
1589200600.7788146,62,0.012197163887321949
1589200718.4934807,63,0.01125090941786766
1589200836.5852902,64,0.012681752443313599
1589200954.6252651,65,0.011551538482308388
1589201072.05752,66,0.010912695899605751
1589201189.4785464,67,0.01016931887716055
1589201308.301203,68,0.010845329612493515
1589201427.389632,69,0.009936279617249966
1589201544.9350085,70,0.009915398433804512
1589201662.951616,71,0.009575375355780125
1589201780.574312,72,0.008946825750172138
1589201898.9588504,73,0.00922517478466034
1589202016.3446789,74,0.008661800064146519
1589202135.1005363,75,0.008720435202121735
1589202253.267141,76,0.007150494493544102
1589202371.473634,77,0.0066610719077289104
1589202489.617022,78,0.007410263642668724
1589202608.8141625,79,0.007074092514812946
1589202726.8605206,80,0.007747621741145849
1589202845.7915385,81,0.006746702361851931
1589202964.9832766,82,0.006775268353521824
1589203082.8669045,83,0.006033656653016806
1589203201.5007505,84,0.006772862747311592
1589203319.775349,85,0.006813365966081619
1589203438.6103742,86,0.00616371538490057
1589203556.6233582,87,0.0064072678796947
1589203675.4085023,88,0.0067435335367918015
1589203793.2951975,89,0.006742460187524557
1589203912.4817874,90,0.005713891703635454
1589204029.2982728,91,0.005044025368988514
1589204147.2540054,92,0.005904836114495993
1589204265.6591008,93,0.005594791378825903
1589204383.1474268,94,0.005369164980947971
1589204502.8878467,95,0.005802940111607313
1589204619.6022308,96,0.0050100525841116905
1589204737.2696521,97,0.005669908598065376
1589204855.096616,98,0.004929100163280964
1589204972.5415237,99,0.005565601401031017
1589205090.8372676,100,0.005284159444272518
1589205208.8386343,101,0.0051666926592588425
1589205326.7008033,102,0.004814556799829006
1589205444.2355738,103,0.004324133507907391
1589205562.2307353,104,0.004744600970298052
1589205680.1569746,105,0.004722284153103828
1589205798.5886018,106,0.0048838453367352486
1589205916.7739344,107,0.0048688543029129505
1589206035.2112026,108,0.004437413532286882
1589206152.9960763,109,0.00476408563554287
1589206271.2586567,110,0.004056716803461313
1589206389.3213818,111,0.0040388451889157295
1589206507.167577,112,0.0037739675026386976
1589206625.5830584,113,0.004375639371573925
1589206743.582792,114,0.004237109795212746
1589206862.2165434,115,0.004490481223911047
1589206980.9911308,116,0.004410281777381897
1589207099.3153782,117,0.004516026470810175
1589207217.1577005,118,0.004016774706542492
1589207335.7118948,119,0.003982164431363344
1589207454.2181597,120,0.003485316876322031
1589207572.0016499,121,0.004149621818214655
1589207690.0920405,122,0.00398395536467433
1589207808.637392,123,0.004342756699770689
1589207927.7945268,124,0.0034887222573161125
1589208045.7002187,125,0.0037656454369425774
1589208164.3721693,126,0.0037243750412017107
1589208282.7286696,127,0.0035447473637759686
1589208400.259121,128,0.0037768655456602573
1589208519.3874967,129,0.0033411041367799044
1589208636.9156137,130,0.0030054873786866665
1589208755.3862681,131,0.0027090616058558226
1589208873.2466035,132,0.0028138081543147564
1589208991.613444,133,0.003495223820209503
1589209109.1440618,134,0.00377507321536541
1589209227.7975626,135,0.003266050247475505
1589209345.5460699,136,0.0032508154399693012
1589209464.1067502,137,0.003245543921366334
1589209582.3119407,138,0.003268045838922262
1589209700.6325965,139,0.003156515536829829
1589209819.6420233,140,0.0033707725815474987
1589209937.95506,141,0.0029228534549474716
1589210056.3607714,142,0.003272419795393944
1589210174.4701366,143,0.0031565718818455935
1589210293.0223055,144,0.002782998839393258
1589210412.7618058,145,0.003129179123789072
1589210530.8337548,146,0.0030514351092278957
1589210650.0327582,147,0.003007709514349699
1589210768.5352483,148,0.0032515153288841248
1589210887.5538664,149,0.002894663019105792
1589211005.8193684,150,0.003357035107910633
1589211124.8999958,151,0.0032159036491066217
1589211243.9290454,152,0.002949648769572377
1589211362.7981894,153,0.002814344596117735
1589211481.1291215,154,0.0023733798880130053
1589211599.4958708,155,0.0028012471739202738
1589211718.0250728,156,0.003111377125605941
1589211836.6952693,157,0.0028744072187691927
1589211954.823011,158,0.0025643310509622097
1589212073.1983943,159,0.0026633781380951405
1589212191.7063456,160,0.0026968896854668856
1589212310.8897069,161,0.0028231360483914614
1589212428.4353466,162,0.0024376094806939363
1589212547.002499,163,0.0025739565026015043
1589212665.861895,164,0.002425390062853694
1589212784.318884,165,0.002633583964779973
1589212903.2964597,166,0.002867636037990451
1589213021.1941996,167,0.0023662857711315155
1589213139.6060567,168,0.002909352770075202
1589213257.839596,169,0.0023876570630818605
1589213376.686159,170,0.0027249054983258247
1589213495.2463865,171,0.0024473059456795454
1589213614.22979,172,0.0023201939184218645
1589213733.0149217,173,0.0022376824636012316
1589213851.023985,174,0.0025561433285474777
1589213970.0742486,175,0.002341849496588111
1589214088.1637373,176,0.0021056528203189373
1589214206.3981369,177,0.0024400490801781416
1589214325.020666,178,0.002352995565161109
1589214444.6578894,179,0.0026890430599451065
1589214562.954374,180,0.002384495921432972
1589214681.515352,181,0.00261845369823277
1589214799.7222915,182,0.0022011962719261646


==> plot_data/sls_comparison/trainloss.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'trainloss.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1054.4985466bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28295411)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{trainloss.pdf}}%
    \put(0.0187867,0.01552694){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}3e-4\end{tabular}}}}%
    \put(0.0187867,0.02488137){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}4e-4\end{tabular}}}}%
    \put(0.0187867,0.03213725){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5e-4\end{tabular}}}}%
    \put(0.0187867,0.03806572){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}6e-4\end{tabular}}}}%
    \put(0.0187867,0.04307816){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}7e-4\end{tabular}}}}%
    \put(0.0187867,0.04742015){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}8e-4\end{tabular}}}}%
    \put(0.0187867,0.05125007){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}9e-4\end{tabular}}}}%
    \put(0.0187867,0.05467603){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1e-3\end{tabular}}}}%
    \put(0.0187867,0.07721479){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2e-3\end{tabular}}}}%
    \put(0.0187867,0.09039914){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}3e-3\end{tabular}}}}%
    \put(0.0187867,0.09975357){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}4e-3\end{tabular}}}}%
    \put(0.0187867,0.10700944){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5e-3\end{tabular}}}}%
    \put(0.0187867,0.11293792){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}6e-3\end{tabular}}}}%
    \put(0.0187867,0.11795038){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}7e-3\end{tabular}}}}%
    \put(0.0187867,0.12229236){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}8e-3\end{tabular}}}}%
    \put(0.0187867,0.12612226){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}9e-3\end{tabular}}}}%
    \put(0.0187867,0.12954822){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.01\end{tabular}}}}%
    \put(0.0187867,0.15208701){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.02\end{tabular}}}}%
    \put(0.0187867,0.16527135){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.03\end{tabular}}}}%
    \put(0.0187867,0.17462578){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.04\end{tabular}}}}%
    \put(0.0187867,0.18188165){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.05\end{tabular}}}}%
    \put(0.0187867,0.18781012){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.06\end{tabular}}}}%
    \put(0.0187867,0.19282257){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.07\end{tabular}}}}%
    \put(0.0187867,0.19716456){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.08\end{tabular}}}}%
    \put(0.0187867,0.20099446){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.09\end{tabular}}}}%
    \put(0.0187867,0.20442042){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.1\end{tabular}}}}%
    \put(0.0187867,0.2269592){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.2\end{tabular}}}}%
    \put(0.0187867,0.24014354){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.3\end{tabular}}}}%
    \put(0.0187867,0.24949798){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.4\end{tabular}}}}%
    \put(0.0187867,0.25675385){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.5\end{tabular}}}}%
    \put(0.0187867,0.26268232){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.6\end{tabular}}}}%
    \put(0.0187867,0.26769477){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.7\end{tabular}}}}%
    \put(0.0187867,0.27203676){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.8\end{tabular}}}}%
    \put(0.0187867,0.27586666){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.9\end{tabular}}}}%
    \put(0.0187867,0.27929262){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{trainloss.pdf}}%
    \put(0.11643928,0.00823314){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.21549812,0.00823314){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}20\end{tabular}}}}%
    \put(0.31455697,0.00823314){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}40\end{tabular}}}}%
    \put(0.41361582,0.00823314){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}60\end{tabular}}}}%
    \put(0.51267467,0.00823314){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}80\end{tabular}}}}%
    \put(0.61173348,0.00823314){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.71079233,0.00823314){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}120\end{tabular}}}}%
    \put(0.80985118,0.00823314){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}140\end{tabular}}}}%
    \put(0.90890998,0.00823314){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}160\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{trainloss.pdf}}%
  \end{picture}%
\endgroup%


==> pls_data/pal_eval_acc.csv <==
Wall time,Step,Value
1581834181.444908,1,0.16718749701976776
1581834209.1415646,2,0.10722656548023224
1581834236.7409842,3,0.11601562798023224
1581834264.2832642,4,0.2582031190395355
1581834291.9859915,5,0.5902343988418579
1581834319.7028875,6,0.661328136920929
1581834347.4563599,7,0.667773425579071
1581834375.31003,8,0.6361328363418579
1581834403.0568657,9,0.6904296875
1581834430.603694,10,0.623046875
1581834458.4882345,11,0.6953125
1581834486.041591,12,0.6822265386581421
1581834513.8396516,13,0.675000011920929
1581834541.7346284,14,0.7763671875
1581834569.669983,15,0.625195324420929
1581834597.439006,16,0.718554675579071
1581834625.3488185,17,0.5853515863418579
1581834653.3902268,18,0.712890625
1581834681.3784108,19,0.7816406488418579
1581834709.134935,20,0.5853515863418579
1581834737.0937517,21,0.7353515625
1581834764.9735882,22,0.718554675579071
1581834792.7190773,23,0.7412109375
1581834820.7351122,24,0.6675781011581421
1581834848.3552616,25,0.751953125
1581834876.1795697,26,0.7724609375
1581834904.0024707,27,0.6080077886581421
1581834931.8253212,28,0.708203136920929
1581834959.6719453,29,0.8212890625
1581834987.5728204,30,0.7841796875
1581835015.4140408,31,0.784960925579071
1581835043.3626597,32,0.8246093988418579
1581835071.2334895,33,0.8257812261581421
1581835099.167428,34,0.8125
1581835127.0479743,35,0.793749988079071
1581835154.903223,36,0.8427734375
1581835182.9248898,37,0.8480468988418579
1581835210.5093515,38,0.8291015625
1581835238.520123,39,0.8570312261581421
1581835266.2053277,40,0.861132800579071
1581835294.092967,41,0.8919922113418579
1581835321.961098,42,0.886523425579071
1581835349.8279002,43,0.859375
1581835377.6502562,44,0.887499988079071
1581835405.6322443,45,0.8999999761581421
1581835433.422511,46,0.888671875
1581835461.3100078,47,0.8974609375
1581835489.2720482,48,0.8873046636581421
1581835517.0068727,49,0.905078113079071
1581835544.8918204,50,0.8863281011581421
1581835572.8071082,51,0.902539074420929
1581835600.5840397,52,0.892382800579071
1581835628.7237096,53,0.9058593511581421
1581835656.7468483,54,0.908398449420929
1581835684.8552659,55,0.900195300579071
1581835712.7793183,56,0.904492199420929
1581835740.8469458,57,0.9076172113418579
1581835768.797656,58,0.9087890386581421
1581835796.7564704,59,0.891796886920929
1581835824.612198,60,0.9095703363418579
1581835852.2676222,61,0.9125000238418579
1581835880.2233732,62,0.9087890386581421
1581835908.285101,63,0.9150390625
1581835936.257545,64,0.913281261920929
1581835964.1053648,65,0.901171863079071
1581835992.1254659,66,0.9134765863418579
1581836019.9430199,67,0.910937488079071
1581836047.7654676,68,0.905468761920929
1581836075.9796946,69,0.914843738079071
1581836103.7748277,70,0.916015625
1581836131.7542977,71,0.908007800579071
1581836159.591666,72,0.9144531488418579
1581836187.6920795,73,0.919921875
1581836215.7177393,74,0.9156249761581421
1581836243.5646625,75,0.908398449420929
1581836271.4828286,76,0.919140636920929
1581836299.4499433,77,0.910937488079071
1581836327.286151,78,0.9027343988418579
1581836355.2388666,79,0.9166015386581421
1581836383.270747,80,0.920117199420929
1581836411.0065854,81,0.91015625
1581836439.0456607,82,0.9146484136581421
1581836466.8118277,83,0.9166015386581421
1581836494.5668528,84,0.9183593988418579
1581836522.4376657,85,0.9193359613418579
1581836550.5946906,86,0.918749988079071
1581836578.6097126,87,0.916015625
1581836606.5521395,88,0.914257824420929
1581836634.5569308,89,0.9140625
1581836662.5142934,90,0.917773425579071
1581836690.6977427,91,0.9140625
1581836718.5653613,92,0.9134765863418579
1581836746.469702,93,0.9164062738418579
1581836774.296087,94,0.9144531488418579
1581836802.2080498,95,0.919921875
1581836830.212624,96,0.9156249761581421
1581836858.1483567,97,0.912890613079071
1581836886.139048,98,0.917773425579071
1581836914.2890744,99,0.9183593988418579
1581836942.2477663,100,0.917187511920929
1581836970.0698721,101,0.9156249761581421
1581836998.1747112,102,0.9140625
1581837026.0054355,103,0.9189453125
1581837053.90675,104,0.921679675579071
1581837081.5870035,105,0.916796863079071
1581837109.408846,106,0.920117199420929
1581837137.3202837,107,0.920117199420929
1581837165.2302349,108,0.910351574420929
1581837193.0020854,109,0.9189453125
1581837221.0196834,110,0.921093761920929
1581837249.0070045,111,0.914257824420929
1581837277.1876647,112,0.9154297113418579
1581837305.1202538,113,0.9066406488418579
1581837332.9334562,114,0.9144531488418579
1581837360.9882731,115,0.919921875
1581837388.910215,116,0.8472656011581421
1581837416.7252123,117,0.9136718511581421
1581837444.6015046,118,0.916210949420929
1581837472.644796,119,0.920117199420929
1581837500.7106614,120,0.9208984375
1581837528.7105448,121,0.9183593988418579
1581837556.6303823,122,0.917773425579071
1581837584.5745046,123,0.9222656488418579
1581837612.6293714,124,0.920117199420929
1581837640.7827616,125,0.920117199420929
1581837668.9301715,126,0.921093761920929
1581837696.8533716,127,0.9111328125
1581837724.936349,128,0.915820300579071
1581837752.7391636,129,0.918749988079071
1581837780.4781756,130,0.924023449420929
1581837808.3697948,131,0.9175781011581421
1581837836.2105484,132,0.9212890863418579
1581837864.0945566,133,0.9203125238418579
1581837892.259716,134,0.916210949420929
1581837920.1103776,135,0.9212890863418579
1581837948.3256178,136,0.9175781011581421
1581837976.232076,137,0.912890613079071
1581838004.4895265,138,0.920703113079071
1581838032.2726448,139,0.912109375
1581838060.3578498,140,0.919140636920929
1581838088.673687,141,0.9173828363418579
1581838116.713093,142,0.9154297113418579
1581838144.6813648,143,0.9212890863418579
1581838172.745848,144,0.912109375
1581838200.813389,145,0.919140636920929
1581838228.7053292,146,0.916210949420929
1581838256.926675,147,0.921093761920929
1581838284.8167753,148,0.915820300579071
1581838312.7946875,149,0.9193359613418579
1581838340.8454232,150,0.915820300579071
1581838368.8424058,151,0.9125000238418579
1581838396.7843003,152,0.9134765863418579
1581838424.927233,153,0.917773425579071
1581838452.932391,154,0.923632800579071
1581838481.0187967,155,0.9193359613418579
1581838509.250154,156,0.911914050579071
1581838537.2925098,157,0.919140636920929
1581838565.5359561,158,0.917773425579071
1581838593.5522995,159,0.915234386920929
1581838621.7749975,160,0.916210949420929
1581838649.8512516,161,0.91796875
1581838678.0948265,162,0.915234386920929
1581838705.9695458,163,0.921093761920929
1581838734.230224,164,0.918164074420929
1581838762.496955,165,0.9156249761581421
1581838790.6017327,166,0.91796875
1581838818.6339798,167,0.9193359613418579
1581838846.6868355,168,0.9205077886581421
1581838874.6429932,169,0.914257824420929
1581838902.8143108,170,0.9195312261581421
1581838930.9344747,171,0.9130859375
1581838958.852144,172,0.912304699420929
1581838986.9335227,173,0.9105468988418579
1581839015.1524634,174,0.919140636920929
1581839043.1606042,175,0.9169921875
1581839071.2380226,176,0.9164062738418579
1581839099.3750737,177,0.9173828363418579
1581839127.2523558,178,0.911328136920929
1581839155.2856882,179,0.919140636920929
1581839183.2481155,180,0.919921875
1581839211.6215537,181,0.910351574420929
1581839239.8329005,182,0.9115234613418579
1581839268.2778168,183,0.916796863079071
1581839296.4301832,184,0.9175781011581421
1581839324.6664248,185,0.918749988079071
1581839352.9611387,186,0.9125000238418579
1581839381.0774088,187,0.9146484136581421
1581839409.161028,188,0.9146484136581421
1581839437.0835469,189,0.9144531488418579
1581839465.180946,190,0.9183593988418579
1581839493.1892672,191,0.9189453125
1581839521.2688286,192,0.919140636920929
1581839549.4182866,193,0.9164062738418579
1581839577.5985012,194,0.920703113079071
1581839605.6029215,195,0.9185546636581421
1581839633.9357986,196,0.9175781011581421
1581839662.0471303,197,0.915820300579071
1581839690.1281765,198,0.919726550579071
1581839718.3172722,199,0.915820300579071
1581839746.3064728,200,0.914257824420929
1581839774.4251478,201,0.9185546636581421
1581839802.412816,202,0.9175781011581421
1581839830.5533373,203,0.9208984375
1581839858.7912312,204,0.914257824420929
1581839886.8593209,205,0.9185546636581421
1581839915.0339112,206,0.9224609136581421
1581839943.2241113,207,0.9150390625
1581839971.108189,208,0.9169921875
1581839999.2142003,209,0.914843738079071
1581840027.358394,210,0.9234374761581421
1581840055.4748752,211,0.915234386920929
1581840083.5990264,212,0.914257824420929
1581840112.0043669,213,0.9183593988418579
1581840140.1843455,214,0.918749988079071
1581840168.3052979,215,0.918749988079071
1581840196.3510444,216,0.9144531488418579
1581840224.379318,217,0.913867175579071
1581840252.6774778,218,0.9185546636581421
1581840280.6236513,219,0.914257824420929
1581840308.6680996,220,0.910937488079071
1581840336.6600397,221,0.918749988079071
1581840364.7038794,222,0.917773425579071
1581840392.9436858,223,0.913867175579071
1581840421.1494315,224,0.913867175579071
1581840449.244525,225,0.9126952886581421
1581840477.635061,226,0.91796875
1581840505.5939174,227,0.919140636920929
1581840533.6815624,228,0.9166015386581421
1581840562.0385544,229,0.9111328125
1581840590.0568852,230,0.9146484136581421
1581840618.1547084,231,0.912304699420929
1581840646.3181164,232,0.91796875
1581840674.6387594,233,0.916796863079071
1581840702.9361901,234,0.9111328125
1581840731.3304224,235,0.91796875
1581840759.3301678,236,0.911328136920929
1581840787.6163208,237,0.9126952886581421
1581840815.5101604,238,0.9173828363418579
1581840843.535667,239,0.9166015386581421
1581840871.8905559,240,0.91796875
1581840900.0727165,241,0.9169921875
1581840928.2309167,242,0.9126952886581421
1581840956.311974,243,0.910937488079071
1581840984.4115224,244,0.919726550579071
1581841012.7428427,245,0.91796875
1581841041.0304544,246,0.91796875
1581841069.0352156,247,0.9046875238418579
1581841097.3212142,248,0.9185546636581421
1581841125.2248418,249,0.9175781011581421
1581841153.374649,250,0.9037109613418579
1581841181.809815,251,0.9091796875
1581841210.1907916,252,0.912304699420929
1581841238.3024004,253,0.9173828363418579
1581841266.5372884,254,0.921093761920929
1581841294.667244,255,0.916796863079071
1581841323.0058422,256,0.9189453125
1581841351.1731505,257,0.91796875
1581841379.4727547,258,0.914843738079071
1581841407.9697309,259,0.9189453125
1581841435.866475,260,0.9146484136581421
1581841463.9796026,261,0.922070324420929
1581841491.9389746,262,0.911328136920929
1581841520.1288645,263,0.914257824420929
1581841548.2132843,264,0.9068359136581421
1581841576.398197,265,0.919726550579071
1581841604.4456992,266,0.9228515625
1581841632.6053538,267,0.917773425579071
1581841660.9816368,268,0.915234386920929
1581841689.645553,269,0.9175781011581421
1581841717.7090914,270,0.916210949420929
1581841746.1025486,271,0.921679675579071
1581841774.1611097,272,0.9164062738418579
1581841802.52961,273,0.9154297113418579
1581841830.7312355,274,0.9144531488418579
1581841858.9315228,275,0.9193359613418579
1581841887.147425,276,0.917773425579071
1581841915.2019315,277,0.918164074420929
1581841943.784126,278,0.9193359613418579
1581841971.9400325,279,0.915234386920929
1581842000.207651,280,0.90625
1581842028.475188,281,0.9125000238418579
1581842056.6809487,282,0.9136718511581421
1581842084.7082253,283,0.9183593988418579
1581842112.8347828,284,0.9154297113418579
1581842141.0807204,285,0.913867175579071
1581842169.26039,286,0.9222656488418579
1581842197.4519172,287,0.9244140386581421
1581842225.9866,288,0.9222656488418579
1581842254.1915307,289,0.9253906011581421
1581842282.6440644,290,0.9144531488418579
1581842310.9757473,291,0.9232422113418579
1581842338.9788773,292,0.920703113079071
1581842367.4287362,293,0.924023449420929
1581842395.6224992,294,0.9203125238418579
1581842423.989296,295,0.9205077886581421
1581842452.1768086,296,0.914257824420929
1581842480.2718349,297,0.916015625
1581842508.775836,298,0.914843738079071
1581842536.937432,299,0.9146484136581421
1581842565.1722298,300,0.922656238079071
1581842593.672955,301,0.914257824420929
1581842621.7027025,302,0.914843738079071
1581842650.0819783,303,0.914843738079071
1581842678.4162128,304,0.92578125
1581842706.6708417,305,0.9185546636581421
1581842735.1012197,306,0.9185546636581421
1581842763.2987125,307,0.919921875
1581842791.563402,308,0.9222656488418579
1581842820.040967,309,0.9193359613418579
1581842848.286406,310,0.908007800579071
1581842876.5580478,311,0.912109375
1581842904.8526535,312,0.917187511920929
1581842933.0355718,313,0.9169921875
1581842961.4177034,314,0.9150390625
1581842989.5459669,315,0.9150390625
1581843017.9228294,316,0.9203125238418579
1581843046.0867188,317,0.916015625
1581843074.3890347,318,0.9183593988418579
1581843102.6171553,319,0.9173828363418579
1581843130.9442022,320,0.922656238079071
1581843159.450161,321,0.9166015386581421
1581843187.5434098,322,0.9169921875
1581843215.6844938,323,0.918164074420929
1581843243.871624,324,0.9232422113418579
1581843272.1575396,325,0.9085937738418579
1581843300.2732797,326,0.9169921875
1581843328.5979152,327,0.921679675579071
1581843356.6656084,328,0.9097656011581421
1581843384.8208077,329,0.9175781011581421
1581843412.964081,330,0.9146484136581421
1581843441.3862178,331,0.9185546636581421
1581843469.4533052,332,0.9105468988418579
1581843497.6499693,333,0.9125000238418579
1581843525.9622145,334,0.9193359613418579
1581843554.0474048,335,0.9150390625
1581843582.3389919,336,0.9166015386581421
1581843610.7562146,337,0.9173828363418579
1581843638.917785,338,0.9091796875
1581843667.0180788,339,0.9134765863418579
1581843695.404928,340,0.918749988079071
1581843723.4687357,341,0.920703113079071
1581843751.6898801,342,0.9185546636581421
1581843780.027217,343,0.9208984375
1581843808.4100933,344,0.9146484136581421
1581843836.4702082,345,0.909960925579071
1581843865.1870217,346,0.9111328125
1581843893.383968,347,0.91015625
1581843921.8214579,348,0.913281261920929
1581843949.8843393,349,0.918749988079071
1581843978.0841172,350,0.9164062738418579
1581844006.392207,351,0.914257824420929
1581844034.332665,352,0.9164062738418579
1581844062.3371432,353,0.916210949420929
1581844090.758703,354,0.9195312261581421
1581844118.903772,355,0.9183593988418579
1581844147.1191766,356,0.91796875
1581844175.545707,357,0.9111328125
1581844203.4644194,358,0.9234374761581421
1581844231.722047,359,0.9091796875
1581844259.9795644,360,0.9164062738418579
1581844288.41361,361,0.9183593988418579
1581844316.5751984,362,0.916796863079071
1581844344.5946019,363,0.920703113079071
1581844372.8808222,364,0.9130859375
1581844401.0675478,365,0.908007800579071
1581844429.422019,366,0.9117187261581421
1581844457.539512,367,0.917773425579071
1581844485.7382407,368,0.910351574420929
1581844513.6835153,369,0.915820300579071
1581844542.1621785,370,0.9175781011581421
1581844570.500931,371,0.9039062261581421
1581844598.711563,372,0.915820300579071
1581844627.0655253,373,0.9087890386581421
1581844655.2770107,374,0.9185546636581421
1581844683.3732555,375,0.90625
1581844711.710958,376,0.9126952886581421
1581844739.9332757,377,0.9222656488418579
1581844768.0123434,378,0.9150390625
1581844796.267453,379,0.920703113079071
1581844824.5746233,380,0.9195312261581421
1581844852.921731,381,0.9134765863418579
1581844881.0482745,382,0.9205077886581421
1581844909.2175674,383,0.918749988079071
1581844937.5411456,384,0.920117199420929
1581844966.0233054,385,0.912890613079071
1581844994.274534,386,0.915234386920929
1581845022.4723566,387,0.912890613079071
1581845050.6207936,388,0.916796863079071
1581845078.8300657,389,0.91796875
1581845107.0534837,390,0.915820300579071
1581845134.9499574,391,0.9224609136581421
1581845163.3074582,392,0.9183593988418579
1581845191.5987647,393,0.917187511920929
1581845219.8944209,394,0.915820300579071
1581845248.0086377,395,0.9212890863418579
1581845276.2886806,396,0.9136718511581421
1581845304.3915522,397,0.9185546636581421
1581845332.873874,398,0.913281261920929
1581845361.2196238,399,0.9136718511581421
1581845389.4368675,400,0.908007800579071
1581845417.7175944,401,0.9164062738418579
1581845446.1296494,402,0.9208984375
1581845474.369679,403,0.918164074420929
1581845502.6417472,404,0.908984363079071
1581845530.8257551,405,0.921679675579071
1581845559.0837836,406,0.9189453125
1581845587.3446066,407,0.9175781011581421
1581845615.7405689,408,0.9130859375
1581845644.1827898,409,0.9195312261581421
1581845672.6293342,410,0.920117199420929
1581845700.7406797,411,0.9117187261581421
1581845728.9752746,412,0.9164062738418579
1581845757.064714,413,0.9175781011581421
1581845785.0344667,414,0.912304699420929
1581845813.3277767,415,0.912109375
1581845841.3670359,416,0.9130859375
1581845869.619884,417,0.9164062738418579
1581845897.9699516,418,0.915820300579071
1581845926.312978,419,0.919726550579071
1581845954.4202793,420,0.915234386920929
1581845982.7776287,421,0.908203125
1581846011.0278554,422,0.9146484136581421
1581846039.3271992,423,0.90625
1581846067.7379353,424,0.916210949420929
1581846095.9891815,425,0.9140625
1581846124.3121028,426,0.9111328125


==> pls_data/pal_step_size.csv <==
Wall time,Step,Value
1581834158.0980756,42,0.14204993844032288
1581834166.360711,167,0.8467734456062317
1581834170.3093867,229,1.1084848642349243
1581834191.5304205,474,4.532182693481445
1581834195.620325,536,6.287571430206299
1581834198.4387903,579,5.800498962402344
1581834198.9085846,586,3.896230697631836
1581834202.0893848,634,9.251201629638672
1581834202.940706,647,6.526717185974121
1581834211.7587087,714,4.381224632263184
1581834218.0622191,808,8.36621379852295
1581834231.4678905,1014,4.428692817687988
1581834256.983549,1333,5.704761028289795
1581834260.3093526,1385,6.165966510772705
1581834260.7814505,1392,7.66749906539917
1581834268.1935182,1436,5.404550075531006
1581834285.1216571,1691,5.3937764167785645
1581834287.8859882,1734,7.676662921905518
1581834288.0649974,1737,5.107470989227295
1581834301.6860907,1877,4.839419364929199
1581834304.273935,1917,4.591506004333496
1581834312.1965342,2036,4.073344707489014
1581834334.705518,2307,5.29940938949585
1581834340.080617,2389,4.123218059539795
1581834350.9465108,2485,6.080955982208252
1581834351.0153763,2486,2.9595720767974854
1581834364.1661496,2685,3.472454309463501
1581834391.9551132,3038,6.449968338012695
1581834409.2210865,3230,4.556136608123779
1581834410.2425232,3246,5.097350120544434
1581834414.0511134,3305,3.8829548358917236
1581834439.1409256,3618,6.168036460876465
1581834439.268424,3620,3.4549922943115234
1581834442.5925083,3670,4.4730634689331055
1581834452.579638,3821,3.6138293743133545
1581834466.0006316,3956,4.865985870361328
1581834494.3769114,4317,5.306788921356201
1581834499.780884,4400,3.10886549949646
1581834505.7756705,4492,4.0046467781066895
1581834506.8959546,4509,4.094951629638672
1581834522.6199496,4676,6.314057350158691
1581834529.8925378,4788,2.754688024520874
1581834546.5631657,4971,3.826920509338379
1581834557.5064924,5134,3.2957074642181396
1581834576.1354778,5345,3.596195936203003
1581834577.0753703,5359,2.935978651046753
1581834605.7015722,5723,4.408937454223633
1581834615.0366473,5864,2.5246760845184326
1581834617.8765025,5907,3.128523826599121
1581834627.886533,5990,2.924391746520996
1581834641.8340704,6200,1.5352816581726074
1581834643.1142113,6219,2.8908705711364746
1581834671.3504865,6574,2.9260478019714355
1581834684.259009,6699,3.6936135292053223
1581834685.0642014,6711,1.8130232095718384
1581834694.4971988,6854,4.779677867889404
1581834701.9013429,6966,2.6344563961029053
1581834718.876176,7155,3.159109592437744
1581834733.9505186,7382,1.8668186664581299
1581834743.6753716,7460,2.309490919113159
1581834743.8651814,7463,1.693544626235962
1581834770.6553774,7798,1.775977611541748
1581834772.930228,7833,2.93172287940979
1581834788.2466104,8066,2.4168593883514404
1581834800.4480608,8180,2.1002049446105957
1581834803.1169817,8221,1.4014467000961304
1581834812.5905528,8363,2.075474262237549
1581834826.1084087,8498,1.7388986349105835
1581834826.7433288,8508,3.2774806022644043
1581834832.8404112,8601,1.837422490119934
1581834855.562717,8878,2.152923583984375
1581834859.320998,8935,2.16685152053833
1581834885.4333081,9260,1.4416786432266235
1581834899.1178644,9468,1.8222615718841553
1581834909.328818,9554,1.8370455503463745
1581834910.1864836,9567,1.5737485885620117
1581834918.9292088,9698,0.8742219805717468
1581834974.4170284,10399,1.2642444372177124
1581834979.7384284,10479,1.5988749265670776
1581834982.6253936,10522,1.557040810585022
1581834992.8258777,10607,1.7105755805969238
1581835004.239587,10780,1.5499802827835083
1581835012.2525659,10902,1.6284927129745483
1581835012.4433541,10905,1.0528042316436768
1581835021.1842363,10966,1.034994125366211
1581835024.7524767,11020,1.0050668716430664
1581835030.0766234,11102,1.2898449897766113
1581835063.3279352,11532,1.0795106887817383
1581835065.554738,11566,1.4284240007400513
1581835077.8983927,11685,0.8957766890525818
1581835082.7357924,11759,0.7347596287727356
1581835101.4400234,11969,1.1593546867370605
1581835101.7541213,11974,0.8689142465591431
1581835114.293435,12164,1.0066285133361816
1581835122.5573401,12290,1.1163554191589355
1581835170.5200129,12877,0.5295405983924866
1581835185.6927745,13034,0.5131121277809143
1581835187.466867,13061,0.6788088083267212
1581835227.3469641,13597,0.5940977334976196
1581835228.8476415,13620,0.5474949479103088
1581835245.9860618,13810,0.3874356150627136
1581835277.5451934,14221,0.3898388147354126
1581835282.3878953,14294,0.4742571711540222
1581835285.261523,14338,0.48735925555229187
1581835297.2455022,14447,0.45109742879867554
1581835309.8730145,14638,0.31483349204063416
1581835311.8146985,14668,0.4954758584499359
1581835319.0680683,14779,0.39376524090766907
1581835330.018015,14873,0.25230956077575684
1581835374.184906,15473,0.49744096398353577
1581835381.1073928,15507,0.2156655341386795
1581835398.112285,15764,0.2696274518966675
1581835425.993455,16116,0.20232440531253815
1581835444.085407,16321,0.2953123152256012
1581835484.1548383,16857,0.19866226613521576
1581835502.5963805,17066,0.21838630735874176
1581835504.6733413,17097,0.31704437732696533
1581835523.685791,17317,0.14417855441570282
1581835525.1388586,17339,0.12741170823574066
1581835538.6251986,17543,0.23970715701580048
1581835539.5483737,17557,0.16169603168964386
1581835612.5786066,18451,0.07474545389413834
1581835666.119284,19116,0.11332103610038757
1581835669.622334,19169,0.3136071562767029
1581835698.3505425,19531,0.18785296380519867
1581835705.5686264,19640,0.14071840047836304
1581835706.4972384,19654,0.10171927511692047
1581835716.1836772,19731,0.10551360994577408
1581835733.7998674,19995,0.08044472336769104
1581835737.5859566,20053,0.07631129771471024
1581835738.177689,20062,0.1399325728416443
1581835747.9445705,20138,0.14983828365802765
1581835754.843373,20244,0.062178727239370346
1581835755.3647225,20252,0.10933075100183487
1581835760.0211358,20323,0.20871056616306305
1581835772.5057802,20440,0.25699132680892944
1581835779.054805,20539,0.09674875438213348
1581835781.6703866,20578,0.08018869906663895
1581835799.6339355,20779,0.17955268919467926
1581835799.8316257,20782,0.093851737678051
1581835804.7664375,20855,0.10494773089885712
1581835819.4836307,21080,0.10061953961849213
1581835828.3220525,21144,0.06422507017850876
1581835834.1396465,21232,0.14723311364650726
1581835839.755681,21319,0.1269271969795227
1581835857.8046057,21523,0.170707568526268
1581835883.9638586,21848,0.054308149963617325
1581835915.0696232,22245,0.07206326723098755
1581835920.6350124,22330,0.12450740486383438
1581835922.4785378,22358,0.0585719533264637
1581835983.3052738,23138,0.10905732959508896
1581835983.9808466,23148,0.055502768605947495
1581835986.9010055,23192,0.06898405402898788
1581835988.6621718,23218,0.18263572454452515
1581835997.874979,23286,0.08130259811878204
1581836002.7990444,23361,0.05529417097568512
1581836007.1657755,23427,0.10432512313127518
1581836014.504255,23540,0.09725630283355713
1581836027.8709998,23670,0.07260202616453171
1581836028.5779488,23681,0.04415401071310043
1581836029.9239986,23701,0.0743355080485344
1581836050.0570288,23938,0.07183744758367538
1581836064.0658567,24147,0.042770616710186005
1581836073.0358217,24282,0.055037759244441986
1581836073.1648178,24284,0.09954233467578888
1581836080.3686154,24322,0.09388202428817749
1581836099.9668236,24621,0.14055149257183075
1581836111.2573025,24719,0.03547974303364754
1581836111.789077,24727,0.31703147292137146
1581836123.2558746,24901,0.08298438042402267
1581836125.4043658,24934,0.04963923618197441
1581836151.0713484,25253,0.07749105244874954
1581836156.2994068,25332,0.04275526851415634
1581836164.853731,25391,0.03426416218280792
1581836197.6419923,25812,0.11323374509811401
1581836199.9358208,25847,0.09509948641061783
1581836204.8463018,25921,0.07441502809524536
1581836234.7521188,26303,0.055239688605070114
1581836276.608679,26797,0.05852321907877922
1581836276.6819227,26798,0.08617857098579407
1581836278.7105236,26829,0.039819858968257904
1581836304.1416538,27142,0.051526520401239395
1581836304.951545,27154,0.06072293594479561
1581836305.29361,27159,0.08771493285894394
1581836312.852956,27274,0.08803112059831619
1581836332.7894032,27505,0.053732987493276596
1581836339.1564898,27603,0.15321999788284302
1581836341.4310293,27638,0.04155810549855232
1581836358.5203464,27825,0.10116653889417648
1581836364.5029008,27916,0.09466097503900528
1581836403.527882,28438,0.1322152018547058
1581836415.2426198,28543,0.0381382592022419
1581836448.161597,28970,0.025009198114275932
1581836449.8588307,28996,0.04076635465025902
1581836454.1709917,29062,0.23382513225078583
1581836463.2708097,29201,0.05499035865068436
1581836472.056709,29263,0.058301717042922974
1581836485.6316566,29471,0.03785896301269531
1581836486.6317432,29487,0.036451391875743866
1581836499.5707564,29611,0.06364994496107101
1581836514.0521803,29829,0.027283677831292152
1581836530.3092344,30005,0.046983879059553146
1581836532.054956,30031,0.057040732353925705
1581836541.5398033,30174,0.04440503567457199
1581836556.4712303,30327,0.05227203294634819
1581836565.8845582,30470,0.0460461787879467
1581836575.3094559,30612,0.07674827426671982
1581836586.1845193,30706,0.0906074270606041
1581836587.0965588,30720,0.21450626850128174
1581836641.9477787,31406,0.035613082349300385
1581836644.3250978,31443,0.04128701984882355
1581836665.7847834,31696,0.03664214536547661
1581836677.9505777,31880,0.04466169327497482
1581836681.7374003,31936,0.04527892917394638
1581836686.248291,32004,0.11478623747825623
1581836704.3877037,32207,0.0302207600325346
1581836724.0162525,32435,0.054407842457294464
1581836731.155851,32542,0.02807565964758396
1581836738.7547615,32657,0.09938183426856995
1581836750.490322,32762,0.07041305303573608
1581836759.0827353,32894,0.03628544136881828
1581836759.5848923,32902,0.02446761354804039
1581836768.1843743,33034,0.11953490972518921
1581836782.6277165,33181,0.026367874816060066
1581836788.5559006,33271,0.04593389108777046
1581836793.1516454,33341,0.1211264431476593
1581836795.3984194,33375,0.05637461319565773
1581836797.2073095,33403,0.03453085198998451
1581836823.9696171,33737,0.06127150356769562
1581836824.7771077,33749,0.10460668057203293
1581836826.0443058,33768,0.03094482421875
1581836827.1531138,33785,0.05146167054772377
1581836835.4849603,33839,0.0616920031607151
1581836837.940597,33876,0.0537666492164135
1581836840.376305,33913,0.052658338099718094
1581836848.4177701,34036,0.05279816314578056
1581836855.3547304,34141,0.03690410405397415
1581836874.8289607,34362,0.08921132981777191
1581836876.2474082,34383,0.038055017590522766
1581836890.2109463,34525,0.17779161036014557
1581836895.1477113,34599,0.0542597770690918
1581836907.386659,34783,0.08042679727077484
1581836953.2919142,35333,0.04040837287902832
1581836954.6433303,35354,0.04291951656341553
1581836956.140614,35377,0.12262818217277527
1581836963.05852,35483,0.08067481219768524
1581836973.620802,35573,0.04888042062520981
1581836986.7314498,35771,0.08284404873847961
1581836991.9536958,35849,0.04572916775941849
1581837003.5373886,35953,0.041974909603595734
1581837004.6400712,35970,0.0252729132771492
1581837008.9594107,36037,0.07244747132062912
1581837022.7979932,36246,0.0368988960981369
1581837029.4367197,36275,0.039285141974687576
1581837057.42646,36629,0.04070425033569336
1581837059.3548274,36659,0.08263339847326279
1581837066.2805772,36767,0.06657325476408005
1581837071.7338343,36850,0.033637695014476776
1581837075.5371356,36907,0.12851709127426147
1581837099.4716809,37202,0.025068577378988266
1581837123.2328913,37489,0.0381230004131794
1581837146.0333312,37764,0.06537681072950363
1581837153.3089433,37876,0.02783442661166191
1581837179.0928006,38192,0.035152945667505264
1581837199.88312,38439,0.03158187493681908
1581837200.944525,38455,0.13368578255176544
1581837223.221804,38720,0.046698085963726044
1581837231.14662,38840,0.059272389858961105
1581837240.4918272,38981,0.03968990966677666
1581837266.2095597,39296,0.015097212977707386
1581837297.7254097,39702,0.060607749968767166
1581837299.587707,39730,0.04590199887752533
1581837307.6851983,39781,0.035222072154283524
1581837314.0282469,39878,0.0651433989405632
1581837316.082566,39909,0.0502871572971344
1581837323.3979578,40020,0.05073860287666321
1581837346.2987018,40296,0.05929366126656532
1581837364.457433,40500,0.13870060443878174
1581837374.054352,40647,0.07586156576871872
1581837375.104168,40663,0.06513538956642151
1581837375.3608115,40667,0.02551042102277279
1581837377.587111,40700,0.029703516513109207
1581837378.916462,40720,0.031540919095277786
1581837383.7398067,40793,0.045908670872449875
1581837404.8431473,41040,0.04531470686197281
1581837422.7836654,41244,0.03710610419511795
1581837424.521858,41271,0.02358498051762581
1581837429.131979,41341,0.039942666888237
1581837446.9965587,41539,0.04308205097913742
1581837448.0344942,41555,0.02433188632130623
1581837491.1603825,42134,0.04770088568329811
1581837516.8099713,42450,0.039702191948890686
1581837517.9847124,42468,0.023956596851348877
1581837536.6027336,42678,0.06795075535774231
1581837601.4747934,43518,0.03474961966276169
1581837607.4399908,43607,0.08479876071214676
1581837609.5520444,43639,0.03486090525984764
1581837619.0702827,43711,0.05807745084166527
1581837620.8720047,43738,0.028320303186774254
1581837621.136495,43742,0.03122931532561779
1581837625.3180223,43805,0.018930945545434952
1581837637.7347019,43993,0.054551415145397186
1581837647.90974,44073,0.04478903114795685
1581837656.3236663,44200,0.04331805929541588
1581837656.8038273,44207,0.024721575900912285
1581837659.7068503,44251,0.01902158558368683
1581837663.1971877,44304,0.024085868149995804
1581837686.5092244,44585,0.0821543037891388
1581837706.4958358,44816,0.05843556299805641
1581837716.3486004,44964,0.013823432847857475
1581837743.6497526,45310,0.061108287423849106
1581837744.2557693,45319,0.023098129779100418
1581837747.7701166,45372,0.17237144708633423
1581837761.452422,45507,0.02727755717933178
1581837771.284429,45658,0.1782088726758957
1581837823.9413288,46318,0.0374993160367012
1581837825.0177062,46334,0.05814150720834732
1581837830.2727602,46413,0.02185225486755371
1581837840.768489,46499,0.045697975903749466
1581837899.27571,47241,0.046385519206523895
1581837903.2369661,47301,0.040650852024555206
1581837926.6930947,47585,0.03457777202129364
1581837930.203394,47638,0.03777424246072769
1581837932.3164968,47669,0.04289660230278969
1581837934.6935925,47705,0.03639661520719528
1581837937.202844,47744,0.12136552482843399
1581837951.2311516,47882,0.022243183106184006
1581837955.5042717,47947,0.028006911277770996
1581837957.0361168,47970,0.07093362510204315
1581837964.0464413,48076,0.06539057940244675
1581837970.7683482,48181,0.06641120463609695
1581837978.688624,48227,0.015431072562932968
1581837998.3316367,48522,0.15630042552947998
1581838024.286517,48844,0.028677165508270264
1581838057.2267692,49272,0.017148472368717194
1581838067.356674,49351,0.028085187077522278
1581838075.7292027,49477,0.0369468592107296
1581838120.3672776,50006,0.023672334849834442
1581838123.6038783,50056,0.017310019582509995
1581838129.7108767,50149,0.1202966719865799
1581838130.7846029,50165,0.0215083546936512
1581838132.7975,50195,0.03362521156668663
1581838137.6413045,50268,0.09321051090955734
1581838166.2660904,50629,0.042815785855054855
1581838183.6036866,50819,0.023774320259690285
1581838194.1979911,50979,0.06628351658582687
1581838209.2137063,51134,0.08257516473531723
1581838215.2760699,51227,0.025325752794742584
1581838218.7971761,51282,0.058684609830379486
1581838262.6614902,51798,0.017963677644729614
1581838263.2008855,51806,0.0834815576672554
1581838272.901375,51954,0.019478686153888702
1581838276.0006702,52001,0.0500042624771595
1581838299.8960478,52292,0.1547960489988327
1581838303.900889,52353,0.018069567158818245
1581838319.1699696,52510,0.019681690260767937
1581838330.4934623,52682,0.03379514068365097
1581838349.9762561,52906,0.035053152590990067
1581838352.2094467,52939,0.022973347455263138
1581838362.2894142,53092,0.08352205157279968
1581838363.2863061,53107,0.10831538587808609
1581838391.8158345,53468,0.13475656509399414
1581838412.4548194,53706,0.028787370771169662
1581838412.9141724,53713,0.039126407355070114
1581838413.1742375,53717,0.011054469272494316
1581838413.4482,53721,0.009054959751665592
1581838427.5922916,53862,0.10706719756126404
1581838430.4680583,53906,0.14151260256767273
1581838441.3429358,54072,0.02119244635105133
1581838443.7487495,54108,0.021244805306196213
1581838444.7561188,54123,0.039418790489435196
1581838457.3866906,54241,0.03355025500059128
1581838492.156348,54691,0.03362848609685898
1581838499.753282,54807,0.0266546830534935
1581838513.1219966,54937,0.0235739815980196
1581838516.0718472,54982,0.02759609930217266
1581838529.94195,55193,0.1088775172829628
1581838541.8158243,55299,0.042783528566360474
1581838558.0338376,55543,0.028218334540724754
1581838558.569327,55551,0.01864525116980076
1581838574.132114,55713,0.08469856530427933
1581838577.6713574,55766,0.069001205265522
1581838625.1773136,56337,0.028426101431250572
1581838636.3551805,56507,0.02025817334651947
1581838637.277604,56521,0.029358869418501854
1581838643.0071993,56608,0.02235015295445919
1581838659.7941422,56787,0.10209140926599503
1581838661.963055,56820,0.0317390002310276
1581838673.8079822,56999,0.05626567080616951
1581838698.2963765,57299,0.4362495541572571
1581838698.6954033,57305,0.028533946722745895
1581838715.4138017,57484,0.05723163112998009
1581838738.667589,57760,0.05035293474793434
1581838778.9685378,58295,0.0757623240351677
1581838793.3308232,58440,0.05231129750609398
1581838801.059878,58556,0.012075025588274002
1581838806.728849,58641,0.18669098615646362
1581838811.8098583,58719,0.04458009824156761
1581838813.579974,58746,0.04125198721885681
1581838814.6597831,58763,0.025241391733288765
1581838857.3845038,59264,0.026157880201935768
1581838860.5217469,59311,0.02786051668226719
1581838868.4328957,59432,0.05948825925588608
1581838886.9868367,59640,0.1516304761171341
1581838888.93849,59670,0.016067951917648315
1581838927.4767501,60179,0.06084439903497696
1581838927.8689885,60185,0.07404980063438416
1581838934.1799002,60207,0.016844751313328743
1581838940.0788064,60297,0.09646359086036682
1581838951.6630738,60475,0.014637408778071404
1581839009.6932452,61205,0.022312607616186142
1581839019.2355099,61276,0.035523492842912674
1581839029.878909,61438,0.15496188402175903
1581839036.1806026,61534,0.06406422704458237
1581839050.6645367,61680,0.013534861616790295
1581839085.7727919,62139,0.05270324647426605
1581839091.1161425,62219,0.062288761138916016
1581839115.4979556,62516,0.03285328298807144
1581839117.4893475,62547,0.025503603741526604
1581839143.908014,62874,0.043889690190553665
1581839158.5582025,63024,0.03673171624541283
1581839171.3879027,63220,0.11806441843509674
1581839180.4618053,63358,0.009654493071138859
1581839190.145267,63428,0.018571972846984863
1581839190.2051468,63429,0.030694402754306793
1581839195.7447605,63513,0.1610361933708191
1581839206.2765665,63671,0.013101066462695599
1581839224.0149512,63865,0.02991768717765808
1581839232.189219,63988,0.018834799528121948
1581839244.3995252,64098,0.02652943879365921
1581839252.8724852,64225,0.09312832355499268
1581839276.8793762,64511,0.03218294680118561
1581839277.5541112,64521,0.06501246988773346
1581839288.4663239,64687,0.04238436743617058
1581839306.7868843,64889,0.030380044132471085
1581839335.2759106,65245,0.01522036176174879
1581839338.4395075,65292,0.17991532385349274
1581839348.918059,65450,0.06356169283390045
1581839355.8048153,65481,0.022856738418340683
1581839363.7260616,65601,0.012421532534062862
1581839366.540237,65643,0.22141264379024506
1581839370.8471048,65709,0.026887839660048485
1581839388.759194,65907,0.11569667607545853
1581839398.032024,66049,0.0680873841047287
1581839419.3059027,66298,0.04099167883396149
1581839447.2141056,66647,0.035745784640312195
1581839456.4482367,66787,0.03157239407300949
1581839471.8793492,66948,0.04704572260379791
1581839473.6787603,66976,0.02243892475962639
1581839476.5808911,67021,0.06988056749105453
1581839509.2183256,67440,0.024835694581270218
1581839573.3121161,68263,0.006134788040071726
1581839574.47204,68281,0.04791051894426346
1581839585.8237703,68378,0.04550802335143089
1581839589.1795557,68429,0.017996834591031075
1581839599.7004826,68590,0.05881389603018761
1581839627.1405323,68929,0.05669523403048515
1581839631.0950017,68988,0.01580883376300335
1581839647.9655194,69171,0.013889582827687263
1581839648.900345,69185,0.017301032319664955
1581839671.6709275,69455,0.029344312846660614
1581839673.0850954,69476,0.05082562193274498
1581839693.8883948,69719,0.11191532015800476
1581839699.1066494,69798,0.019107772037386894
1581839706.9229906,69915,0.025379713624715805
1581839752.6041477,70462,0.019593743607401848
1581839760.4289038,70580,0.02168961428105831
1581839765.4989438,70656,0.011525044217705727
1581839787.4371917,70915,0.015921700745821
1581839792.7865603,70996,0.046392302960157394
1581839826.035674,71428,0.04338952526450157
1581839839.2786553,71554,0.02444138191640377
1581839840.9538476,71580,0.03366568312048912
1581839848.609421,71696,0.02704033814370632
1581839863.9930413,71850,0.0172487273812294
1581839867.6324046,71906,0.012492493726313114
1581839871.0492206,71957,0.020470215007662773
1581839872.4915776,71979,0.01035313680768013
1581839874.6573856,72012,0.04118434339761734
1581839876.3151853,72037,0.021978190168738365
1581839898.261138,72297,0.04166978597640991
1581839898.3784747,72299,0.04140065982937813
1581839905.0703344,72401,0.05927148833870888
1581839905.2518516,72404,0.01609073020517826
1581839920.3229837,72558,0.02197449840605259
1581839931.2287235,72723,0.10827604681253433
1581839946.1098313,72873,0.30044442415237427
1581839955.0711308,73009,0.04750077426433563
1581839966.0463336,73179,0.019328759983181953
1581839980.136997,73318,0.017919490113854408
1581840016.0010693,73789,0.007839263416826725
1581840016.3079348,73794,0.07401625066995621
1581840019.4299183,73841,0.13471807539463043
1581840023.3780682,73901,0.05414542928338051
1581840029.8511286,73924,0.07644295692443848
1581840047.176379,74187,0.010933945886790752
1581840047.6270187,74194,0.02859794907271862
1581840104.3427308,74901,0.024295657873153687
1581840127.088084,75171,0.01956869475543499
1581840151.673439,75469,0.08473169058561325
1581840152.8933325,75487,0.020356185734272003
1581840158.1948922,75567,0.013560227118432522
1581840186.8700325,75928,0.015125380828976631
1581840200.2551992,76056,0.013996314257383347
1581840203.054886,76099,0.020626382902264595
1581840210.8341436,76218,0.03416850417852402
1581840229.84469,76431,0.015418214723467827
1581840233.2157352,76482,0.03276650980114937
1581840242.6758816,76626,0.01853424496948719
1581840245.8373165,76673,0.07752314954996109
1581840258.5328329,76790,0.012979577295482159
1581840266.076234,76906,0.011531955562531948
1581840266.5383248,76913,0.01691662147641182
1581840290.002418,77198,0.1723625808954239
1581840298.299561,77324,0.08235535025596619
1581840316.951297,77530,0.04818528890609741
1581840339.6071482,77802,0.013026162981987
1581840346.0319116,77901,0.10089164972305298
1581840361.5270195,78135,0.03471164405345917
1581840371.1987152,78208,0.013917837291955948
1581840375.025875,78265,0.023997725918889046
1581840413.7093704,78775,0.029895370826125145
1581840418.2282257,78843,0.01969992183148861
1581840428.1417792,78920,0.021879371255636215
1581840429.079379,78934,0.010540017858147621
1581840431.6641185,78973,0.03996715694665909
1581840433.7875025,79005,0.018619341775774956
1581840458.8064446,79309,0.09967002272605896
1581840466.0633395,79418,0.16009533405303955
1581840482.8925886,79597,0.14357075095176697
1581840512.6680284,79975,0.010919438675045967
1581840516.3596792,80031,0.18454846739768982
1581840516.6043417,80035,0.028112264350056648
1581840520.88589,80100,0.14050371944904327
1581840525.0948641,80165,0.009342479519546032
1581840544.990278,80390,0.011580311693251133
1581840546.0624468,80406,0.021700572222471237
1581840555.6538002,80550,0.15252117812633514
1581840557.3058276,80576,0.010289979167282581
1581840564.652232,80613,0.28458842635154724
1581840594.7058063,80996,0.09072311222553253
1581840596.0147727,81015,0.01701095513999462
1581840602.7603188,81117,0.013326477259397507
1581840624.9959488,81381,0.026329675689339638
1581840632.42013,81494,0.10684911906719208
1581840634.7751746,81529,0.11664456129074097
1581840667.7536414,81952,0.03380028158426285
1581840734.6191695,82736,0.06519436091184616
1581840736.877009,82770,0.03301941230893135
1581840742.037514,82849,0.012878037989139557
1581840761.82505,83075,0.07486414164304733
1581840765.215017,83127,0.008073117583990097
1581840774.4539576,83267,0.039835844188928604
1581840795.5018425,83510,0.020823782309889793
1581840811.8727052,83762,0.017063694074749947
1581840827.4631777,83923,0.02852979488670826
1581840848.3795335,84165,0.02036934345960617
1581840850.4932294,84197,0.1727876365184784
1581840863.5266612,84394,0.03148556873202324
1581840864.5484493,84409,0.1050209254026413
1581840882.2667847,84601,0.11005616933107376
1581840887.933917,84686,0.05804826691746712
1581840891.4169888,84740,0.028900863602757454
1581840896.495568,84818,0.009385943412780762
1581840914.8539424,85020,0.03496395796537399
1581840916.9275532,85052,0.06743767857551575
1581840919.3713648,85089,0.017793355509638786
1581840924.6113784,85169,0.021964184939861298
1581840939.4273713,85320,0.013167817145586014
1581840951.7803078,85508,0.0262775719165802
1581840958.8022227,85539,0.009297841228544712
1581840960.9839828,85572,0.016536083072423935
1581840968.447631,85686,0.014543111436069012
1581840972.5977867,85749,0.01536341942846775
1581840993.0973854,85985,0.03443161025643349
1581840995.0354924,86014,0.01923993229866028
1581841029.0688531,86452,0.04196745529770851
1581841055.486828,86780,0.016669832170009613
1581841056.3608503,86793,0.0200944971293211
1581841061.1400192,86865,0.06384087353944778
1581841075.6901944,87008,0.01538892649114132
1581841105.9815135,87393,0.01462098304182291
1581841109.653055,87450,0.02320685237646103
1581841116.544652,87556,0.09922684729099274
1581841120.8157337,87621,0.014704055152833462
1581841128.8440902,87666,0.019035598263144493
1581841139.460289,87829,0.028306784108281136
1581841164.8833492,88137,0.017372341826558113
1581841190.1560605,88441,0.025376027449965477
1581841205.491238,88674,0.010336268693208694
1581841219.7775698,88815,0.011692038737237453
1581841254.1728363,89262,0.007605994585901499
1581841259.8962052,89347,0.050145383924245834
1581841260.8666034,89363,0.022940879687666893
1581841291.0422711,89745,0.011415635235607624
1581841297.1611078,89762,0.011205964721739292
1581841305.8368697,89892,0.03453054279088974
1581841311.168807,89973,0.012273222208023071
1581841315.2361765,90035,0.05016953870654106
1581841333.5840328,90237,0.11300239711999893
1581841347.6524997,90450,0.02841303125023842
1581841398.927608,91074,0.0099562993273139
1581841400.287095,91094,0.015759166330099106
1581841418.858769,91300,0.007508120033890009
1581841430.1925545,91474,0.018426107242703438
1581841445.056066,91624,0.016185257583856583
1581841446.335657,91644,0.013213091529905796
1581841446.5133948,91647,0.022907745093107224
1581841452.138474,91732,0.037774767726659775
1581841452.336549,91735,0.052242472767829895
1581841480.7493773,92094,0.0986199751496315
1581841482.4349778,92120,0.08095424622297287
1581841532.5054727,92729,0.02942259982228279
1581841536.3611891,92788,0.05952167883515358
1581841563.5902827,93126,0.050625063478946686
1581841570.002685,93223,0.013334309682250023
1581841591.2006042,93471,0.04617315158247948
1581841624.455118,93901,0.047834645956754684
1581841666.3012419,94380,0.016671761870384216
1581841669.202146,94424,0.11570162326097488
1581841676.7724946,94536,0.04510955885052681
1581841698.3547173,94784,0.05695894733071327
1581841705.3412664,94891,0.028229063376784325
1581841721.1701317,95057,0.01080852560698986
1581841729.6186745,95184,0.007933592423796654
1581841738.7399046,95321,0.024253131821751595
1581841742.4447286,95377,0.05043035373091698
1581841749.4508631,95409,0.008856639266014099
1581841754.107865,95480,0.013875432312488556
1581841784.2198794,95860,0.04200451448559761
1581841790.073148,95949,0.020547738298773766
1581841791.5593393,95972,0.023402735590934753
1581841818.4717062,96301,0.009793665260076523
1581841838.6222327,96535,0.013966517522931099
1581841842.8535545,96600,0.04471955820918083
1581841875.5646656,97018,0.03856411948800087
1581841889.7519796,97156,0.007786991074681282
1581841894.3582041,97226,0.02693798393011093
1581841898.9346888,97296,0.010783741250634193
1581841906.8031175,97416,0.018478047102689743
1581841909.6578906,97460,0.019173026084899902
1581841923.6555102,97596,0.08951062709093094
1581841927.4554627,97653,0.014225977472960949
1581841933.436755,97742,0.045120056718587875
1581841937.069625,97796,0.010824251919984818
1581841947.4971845,97876,0.0466037355363369
1581841954.590823,97986,0.014569385908544064
1581841964.719199,98139,0.008805991150438786
1581841974.4891365,98212,0.014936708845198154
1581841987.2841742,98404,0.014582301490008831
1581841991.8012762,98474,0.01780892163515091
1581841995.0302124,98523,0.0799710601568222
1581842040.146444,99055,0.04885803163051605
1581842074.8084729,99506,0.013719340786337852
1581842081.7117505,99612,0.03883298859000206
1581842081.8536808,99614,0.0522908940911293
1581842104.710523,99884,0.022552575916051865
1581842136.0055962,100284,0.01043026614934206
1581842159.6540813,100566,0.017696652561426163
1581842161.1835892,100589,0.018546048551797867
1581842176.8591075,100751,0.01858009211719036
1581842183.9799712,100858,0.032840751111507416
1581842187.8197482,100917,0.06624094396829605
1581842188.4049232,100926,0.04616516828536987
1581842193.003078,100997,0.03539729118347168
1581842203.0241253,101072,0.11729375272989273
1581842208.5262268,101155,0.021934006363153458
1581842213.801792,101234,0.06546534597873688
1581842220.524772,101335,0.01720232330262661
1581842221.8747933,101355,0.05797857418656349
1581842231.8270335,101431,0.057357579469680786
1581842235.5838642,101488,0.010345254093408585
1581842236.31076,101499,0.01174415647983551
1581842269.5316224,101923,0.024485411122441292
1581842270.8524857,101943,0.03425098955631256
1581842299.9902732,102307,0.03924557939171791
1581842318.2633302,102509,0.039247047156095505
1581842320.3544874,102541,0.020828600972890854
1581842323.8745751,102595,0.009153803810477257
1581842329.755447,102685,0.022747637704014778
1581842347.5714328,102880,0.035945992916822433
1581842349.632139,102911,0.00757988216355443
1581842353.3452315,102966,0.020187513902783394
1581842355.6761312,103001,0.027713021263480186
1581842356.3806634,103011,0.018334466964006424
1581842374.4500716,103206,0.113869309425354
1581842391.228021,103462,0.07277143001556396
1581842399.8637252,103517,0.038752324879169464
1581842433.36379,103947,0.19386914372444153
1581842459.9954429,104276,0.020177163183689117
1581842463.784957,104334,0.051172904670238495
1581842493.3140135,104704,0.04159560427069664
1581842500.1125882,104808,0.02713848650455475
1581842501.0298471,104822,0.025929680094122887
1581842502.3050704,104841,0.09014210850000381
1581842505.082215,104882,0.03862309455871582
1581842511.148824,104896,0.013192091137170792
1581842512.1395013,104911,0.13236230611801147
1581842513.0015283,104924,0.04891671612858772
1581842515.4665782,104963,0.08893299847841263
1581842523.8728905,105093,0.12702028453350067
1581842540.3733017,105265,0.05444179102778435
1581842551.6464908,105434,0.02317676693201065
1581842568.2191503,105610,0.1057429239153862
1581842574.3805742,105702,0.033118344843387604
1581842579.2481377,105774,0.06559594720602036
1581842580.1777399,105788,0.011740927584469318
1581842612.8702664,106210,0.061935871839523315
1581842616.6345003,106267,0.010822553187608719
1581842629.7960076,106390,0.25043976306915283
1581842641.3748019,106566,0.025618305429816246
1581842653.0986843,106666,0.018153220415115356
1581842659.9171212,106769,0.012284430675208569
1581842687.0097303,107103,0.05154918134212494
1581842740.807569,107764,0.009367899037897587
1581842743.4108098,107804,0.014914975501596928
1581842745.6089342,107837,0.041239164769649506
1581842757.8380804,108021,0.018107786774635315
1581842796.1668453,108449,0.010038143955171108
1581842805.2872932,108586,0.008795524016022682
1581842844.2090564,109098,0.029984846711158752
1581842858.6107755,109242,0.016602367162704468
1581842858.6705847,109243,0.12492386996746063
1581842862.4266987,109301,0.13549646735191345
1581842880.7676256,109501,0.00894478615373373
1581842885.9445446,109580,0.05330425873398781
1581842901.9964755,109822,0.026238320395350456
1581842922.8344574,110063,0.015216297470033169
1581842936.3078423,110191,0.10897365212440491
1581842938.5477147,110224,0.03575773909687996
1581842951.4417253,110418,0.16266264021396637
1581842955.3562248,110478,0.021489614620804787
1581842967.5902178,110586,0.04387916624546051
1581842969.9686613,110622,0.013414337299764156
1581842971.2583158,110641,0.020852504298090935
1581842977.6052504,110737,0.014895660802721977
1581843012.6332068,111194,0.007857113145291805
1581843020.4939399,111235,0.06487227976322174
1581843026.2932875,111323,0.05297235772013664
1581843040.8826587,111545,0.06163225695490837
1581843055.9049325,111698,0.013317829929292202
1581843068.4385705,111887,0.029801324009895325
1581843070.27435,111915,0.007930456660687923
1581843117.0684588,112470,0.00898110494017601
1581843134.777219,112664,0.03171162307262421
1581843137.3708336,112703,0.011247914284467697
1581843150.6557999,112902,0.22830919921398163
1581843183.4339933,113322,0.05703422427177429
1581843197.7271967,113463,0.011065694503486156
1581843206.084036,113589,0.029021097347140312
1581843220.9731395,113741,0.010763256810605526
1581843236.6265578,113980,0.08563027530908585
1581843262.3451989,114292,0.014638696797192097
1581843278.3790853,114459,0.030237283557653427
1581843278.9060273,114467,0.03495790436863899
1581843307.075022,114820,0.03487786278128624
1581843325.3235953,115096,0.05538278445601463
1581843333.8740532,115149,0.020792094990611076
1581843362.2527735,115506,0.01727469079196453
1581843363.0551739,115518,0.01630864478647709
1581843379.2833354,115765,0.046601761132478714
1581843379.739234,115772,0.06009097769856453
1581843391.8072975,115878,0.09358982741832733
1581843402.3620348,116039,0.11943818628787994
1581843408.2997053,116129,0.05933195352554321
1581843434.8454258,116453,0.046839505434036255
1581843450.98234,116624,0.011040335521101952
1581843454.1761975,116673,0.0362006239593029
1581843456.6836572,116711,0.036719128489494324
1581843458.948547,116745,0.07412303984165192
1581843461.4578574,116783,0.009842850267887115
1581843464.0590768,116822,0.006320348475128412
1581843476.6831274,116938,0.13352850079536438
1581843479.277092,116977,0.013565934263169765
1581843481.8277628,117016,0.025118840858340263
1581843482.716955,117030,0.11415130645036697
1581843483.8361478,117047,0.025588776916265488
1581843491.0041845,117155,0.021667299792170525
1581843494.506132,117209,0.008185859769582748
1581843532.662835,117635,0.006565434858202934
1581843545.0550647,117825,0.028031570836901665
1581843557.780358,117941,0.015385271981358528
1581843572.4247723,118161,0.03749054670333862
1581843574.3256607,118190,0.10429944097995758
1581843614.7900772,118651,0.008970402181148529
1581843631.7120302,118908,0.03277009725570679
1581843633.6291142,118937,0.23547886312007904
1581843642.6451724,118998,0.016538195312023163
1581843662.5421345,119302,0.042222920805215836
1581843678.7324262,119470,0.024778658524155617
1581843717.3002317,119979,0.0656232237815857
1581843718.2820046,119994,0.055162880569696426
1581843742.7891655,120291,0.010642075911164284
1581843790.1918302,120854,0.01984579861164093
1581843794.197592,120914,0.03960251808166504
1581843817.6126924,121192,0.007508932147175074
1581843817.6719208,121193,0.00684498343616724
1581843824.8532398,121304,0.10070173442363739
1581843826.7067027,121332,0.010877883993089199
1581843828.6284602,121362,0.1382865309715271
1581843831.26529,121403,0.02550612948834896
1581843844.1295893,121519,0.012409348040819168
1581843870.3933587,121835,0.10202354937791824
1581843873.1878636,121877,0.05252939090132713
1581843875.5877163,121913,0.03567182272672653
1581843899.7327886,122205,0.10814326256513596
1581843901.7875872,122236,0.012689412571489811
1581843926.354649,122529,0.00962595921009779
1581843932.3943586,122622,0.023068880662322044
1581843933.179976,122634,0.02933952771127224
1581843940.0290155,122739,0.16680261492729187
1581843966.651564,123068,0.03260901942849159
1581844012.3346124,123609,0.01847718469798565
1581844013.9220421,123633,0.12240524590015411
1581844016.1198778,123666,0.026894619688391685
1581844049.652804,124103,0.005999800283461809
1581844053.98263,124169,0.0191754512488842
1581844055.7846344,124197,0.01846790499985218
1581844083.0159664,124532,0.01207061018794775
1581844099.780134,124711,0.020967185497283936
1581844102.969582,124760,0.03790711611509323
1581844103.1670618,124763,0.06598584353923798
1581844103.8678062,124774,0.011876472271978855
1581844106.7994852,124818,0.012619094923138618
1581844126.7143345,125043,0.2595878839492798
1581844142.965756,125290,0.013222244568169117
1581844239.0729272,126444,0.03564094379544258
1581844255.0811207,126687,0.01885179430246353
1581844276.501853,126935,0.016512325033545494
1581844280.0099971,126988,0.012388685718178749
1581844292.522164,127097,0.03314126655459404
1581844301.2636828,127230,0.12979626655578613
1581844313.1988387,127414,0.00677849818021059
1581844326.5472841,127542,0.006780215073376894
1581844330.05524,127595,0.03429262712597847
1581844332.8655481,127637,0.18709491193294525
1581844340.004919,127746,0.09381710737943649
1581844340.4563234,127753,0.09822288900613785
1581844347.5508587,127785,0.008286143653094769
1581844349.6012723,127817,0.054027874022722244
1581844353.5967898,127878,0.021695749834179878
1581844354.785669,127896,0.037682224065065384
1581844369.1231549,128112,0.027162043377757072
1581844386.8871076,128304,0.04940829053521156
1581844393.702472,128408,0.008769865147769451
1581844397.7444665,128470,0.02590227499604225
1581844414.3804624,128644,0.030902856960892677
1581844432.9824703,128852,0.03234831616282463
1581844452.3149512,129146,0.006330330390483141
1581844459.9646015,129186,0.08068202435970306
1581844468.5480144,129318,0.010480419732630253
1581844473.767311,129396,0.00508848624303937
1581844474.4531026,129406,0.052865151315927505
1581844475.255499,129418,0.01947702094912529
1581844475.797168,129426,0.06238085404038429
1581844477.606944,129454,0.03478141501545906
1581844480.765498,129502,0.023289883509278297
1581844488.7062814,129545,0.04551802948117256
1581844496.9505594,129672,0.005290895700454712
1581844506.938267,129824,0.041675347834825516
1581844518.5615065,129925,0.177816241979599
1581844528.1510653,130068,0.014213371090590954
1581844528.3409736,130071,0.01239647064357996
1581844534.5985227,130165,0.009052040055394173
1581844549.5188682,130316,0.03169594705104828
1581844580.146463,130703,0.025251464918255806
1581844582.116104,130733,0.013847596943378448
1581844584.2347622,130765,0.02603948302567005
1581844594.7847354,130926,0.022079719230532646
1581844603.7862074,130986,0.02903325855731964
1581844605.4287958,131011,0.0924995169043541
1581844642.2175071,131491,0.05830762907862663
1581844642.9275753,131502,0.010572567582130432
1581844659.7141578,131680,0.05411006137728691
1581844661.2472007,131703,0.07137426733970642
1581844663.2909079,131734,0.04154999554157257
1581844672.6874862,131876,0.05245488882064819
1581844673.5576744,131890,0.009735663421452045
1581844724.1452932,132506,0.02572050131857395
1581844735.3565493,132676,0.023401610553264618
1581844756.0582328,132916,0.009138676337897778
1581844757.1016252,132932,0.016366787254810333
1581844771.02638,133067,0.046612828969955444
1581844780.2669184,133206,0.026075130328536034
1581844787.7055454,133318,0.023103225976228714
1581844804.434206,133496,0.014741437509655952
1581844806.5036814,133528,0.025206636637449265
1581844811.2613869,133600,0.09824632108211517
1581844833.614227,133860,0.08198443055152893
1581844843.3629959,134007,0.05991586670279503
1581844872.5891206,134376,0.047631509602069855
1581844873.44586,134389,0.007434955798089504
1581844884.0453994,134474,0.039829690009355545
1581844895.3566744,134645,0.03579436242580414
1581844912.4719088,134829,0.018074210733175278
1581844914.0043263,134852,0.014657287858426571
1581844914.3286724,134857,0.02118687517940998
1581844915.6848319,134877,0.015880826860666275
1581844922.614033,134983,0.033579014241695404
1581844950.3857853,135327,0.09318114817142487
1581844974.6716878,135615,0.019687891006469727
1581844996.551885,135872,0.013550608418881893
1581845018.7917366,136209,0.0062956358306109905
1581845028.5441785,136280,0.027045106515288353
1581845033.6834757,136358,0.02976663038134575
1581845059.2901673,136673,0.00793480221182108
1581845059.632541,136678,0.04531315341591835
1581845060.651004,136693,0.03157085180282593
1581845087.3725445,137023,0.048525989055633545
1581845089.5423462,137055,0.019996004179120064
1581845102.5134492,137252,0.010930674150586128
1581845122.395181,137482,0.023379098623991013
1581845127.7869911,137565,0.016564276069402695
1581845129.0394914,137584,0.022055089473724365
1581845140.9977872,137687,0.099904865026474
1581845144.833687,137744,0.03998257592320442
1581845159.487238,137966,0.005398365203291178
1581845176.917837,138156,0.01984192617237568
1581845200.9798331,138444,0.02373109757900238
1581845202.7723842,138472,0.29544302821159363
1581845208.5231605,138558,0.015362597070634365
1581845238.7644045,138939,0.015950381755828857
1581845240.1882205,138961,0.03128881752490997
1581845264.7049394,139258,0.05589437857270241
1581845279.3693047,139403,0.042332973331213
1581845282.339116,139449,0.0485270619392395
1581845322.1107113,139975,0.08605637401342392
1581845324.7159586,140015,0.012741361744701862
1581845325.2450511,140023,0.007791908457875252
1581845326.730419,140045,0.051424652338027954
1581845327.4030182,140055,0.012669623829424381
1581845337.4860191,140131,0.012209058739244938
1581845339.6735578,140165,0.008983260951936245
1581845345.3816278,140252,0.0852394849061966
1581845347.4618793,140283,0.03459523245692253
1581845383.4748049,140750,0.00860547088086605
1581845400.129315,140927,0.022814439609646797
1581845404.2116673,140989,0.03858659416437149
1581845424.6596844,141222,0.03262230381369591
1581845425.0571256,141228,0.007377684116363525
1581845470.1972036,141834,0.03556350991129875
1581845471.4769378,141853,0.05477476492524147
1581845478.8653448,141889,0.024876810610294342
1581845485.2092357,141986,0.005333618726581335
1581845498.0028954,142179,0.010774306952953339
1581845499.1098497,142196,0.03835563734173775
1581845499.1748545,142197,0.03180674836039543
1581845523.9529054,142496,0.012237044982612133
1581845526.266644,142532,0.01983884535729885
1581845545.793026,142751,0.017930656671524048
1581845555.1099212,142892,0.13554169237613678
1581845579.4795609,143186,0.05538361519575119
1581845594.898881,143342,0.04334375634789467
1581845604.3668888,143485,0.03506854549050331
1581845610.0267236,143571,0.04145478457212448
1581845610.7046864,143581,0.00754540367051959
1581845625.222105,143722,0.016890233382582664
1581845628.213666,143767,0.09198296815156937
1581845629.866498,143792,0.00810986291617155
1581845638.18402,143918,0.01232373807579279
1581845647.861258,143988,0.04839256405830383
1581845659.0000634,144157,0.011059999465942383
1581845663.6042795,144226,0.008375921286642551
1581845667.6208196,144285,0.022746581584215164
1581845680.6174402,144404,0.0297835823148489
1581845688.6771603,144528,0.03350257873535156
1581845690.0364902,144549,0.011955732479691505
1581845748.1039681,145280,0.007953166961669922
1581845774.702374,145612,0.04494308680295944
1581845775.4435518,145623,0.027059923857450485
1581845781.197371,145711,0.010242979973554611
1581845788.8350036,145750,0.03181968629360199
1581845791.5861995,145791,0.030859246850013733
1581845800.968675,145932,0.03697676211595535
1581845830.744781,146312,0.007975760847330093
1581845836.5190146,146399,0.03666410967707634
1581845861.1264873,146696,0.10540835559368134
1581845910.8542356,147296,0.061021238565444946
1581845914.847852,147356,0.03536880388855934
1581845915.4979932,147366,0.007027506362646818
1581845928.863561,147491,0.018414318561553955
1581845971.5370028,148063,0.03664420172572136
1581845979.930404,148189,0.08807416260242462
1581845991.476055,148288,0.033670175820589066
1581846000.4696848,148424,0.005260318052023649
1581846013.4775412,148546,0.021156059578061104
1581846017.2938662,148604,0.027356034144759178
1581846021.854362,148673,0.02641507051885128
1581846022.1271057,148677,0.06224936619400978
1581846028.7627995,148778,0.022429751232266426
1581846034.4299228,148864,0.055379144847393036
1581846035.4487326,148879,0.012210176326334476
1581846082.9283528,149442,0.0162799209356308
1581846090.4428434,149555,0.027556221932172775
1581846103.8416476,149683,0.042931441217660904
1581846104.8459299,149698,0.04789133742451668
1581846109.476566,149768,0.08849307149648666
1581846117.3094363,149886,0.043915361166000366
1581846120.6311438,149937,0.011303727515041828
1581846129.6832716,149999,0.016290847212076187


==> pls_data/pls_eval_acc.csv <==
Wall time,Step,Value
1591371030.334786,1,0.2199999988079071
1591371065.556753,2,0.40959998965263367
1591371101.4283197,3,0.4311999976634979
1591371137.463459,4,0.4959999918937683
1591371173.340225,5,0.6881999969482422
1591371209.0870202,6,0.6259999871253967
1591371244.788765,7,0.72079998254776
1591371280.7806554,8,0.7572000026702881
1591371316.7866175,9,0.7997999787330627
1591371352.7489042,10,0.7552000284194946
1591371388.7502909,11,0.6941999793052673
1591371424.5039406,12,0.6055999994277954
1591371460.6313841,13,0.592199981212616
1591371496.8469832,14,0.774399995803833
1591371533.069452,15,0.7328000068664551
1591371569.3329935,16,0.7504000067710876
1591371605.6033175,17,0.7889999747276306
1591371641.9037383,18,0.5938000082969666
1591371678.2575448,19,0.7925999760627747
1591371714.3195007,20,0.7631999850273132
1591371750.7130039,21,0.8288000226020813
1591371786.6587026,22,0.8384000062942505
1591371823.0387485,23,0.6654000282287598
1591371859.008772,24,0.8055999875068665
1591371894.9730377,25,0.7973999977111816
1591371931.0334675,26,0.7929999828338623
1591371967.3967793,27,0.8605999946594238
1591372003.4442334,28,0.8388000130653381
1591372039.4918232,29,0.8047999739646912
1591372075.3310344,30,0.801800012588501
1591372111.408861,31,0.6557999849319458
1591372147.5023096,32,0.8009999990463257
1591372183.7007306,33,0.8399999737739563
1591372219.7795846,34,0.7423999905586243
1591372256.3281133,35,0.769599974155426
1591372292.6353953,36,0.849399983882904
1591372328.8164299,37,0.7860000133514404
1591372365.0616083,38,0.8461999893188477
1591372401.1891258,39,0.824400007724762
1591372437.162698,40,0.8432000279426575
1591372473.3676755,41,0.8416000008583069
1591372509.1024961,42,0.8644000291824341
1591372545.0421493,43,0.8144000172615051
1591372581.0458658,44,0.8428000211715698
1591372617.1751332,45,0.8235999941825867
1591372653.142304,46,0.8790000081062317
1591372689.1458397,47,0.84579998254776
1591372725.050459,48,0.8838000297546387
1591372761.159509,49,0.817799985408783
1591372797.0708408,50,0.8586000204086304
1591372833.2895408,51,0.8754000067710876
1591372869.4964714,52,0.8773999810218811
1591372905.7322829,53,0.8555999994277954
1591372942.104369,54,0.8808000087738037
1591372978.0729246,55,0.8044000267982483
1591373014.2528272,56,0.8899999856948853
1591373050.2221582,57,0.7455999851226807
1591373086.3094132,58,0.8885999917984009
1591373122.0031314,59,0.8582000136375427
1591373158.017518,60,0.8772000074386597
1591373194.0975163,61,0.8644000291824341
1591373230.0382142,62,0.8754000067710876
1591373266.1241918,63,0.8827999830245972
1591373302.2325437,64,0.8708000183105469
1591373338.2833316,65,0.8848000168800354
1591373374.783195,66,0.8694000244140625
1591373410.8681896,67,0.843999981880188
1591373447.0962126,68,0.8574000000953674
1591373483.2608027,69,0.8528000116348267
1591373519.4440095,70,0.8894000053405762
1591373555.6693003,71,0.8924000263214111
1591373592.1247487,72,0.883400022983551
1591373628.4201906,73,0.8845999836921692
1591373664.6880953,74,0.8776000142097473
1591373700.6785376,75,0.8962000012397766
1591373736.597032,76,0.8992000222206116
1591373772.4883177,77,0.8650000095367432
1591373808.5324564,78,0.8981999754905701
1591373844.7551765,79,0.8907999992370605
1591373880.858457,80,0.9010000228881836
1591373916.9218178,81,0.8913999795913696
1591373952.8165174,82,0.8970000147819519
1591373989.1190984,83,0.8826000094413757
1591374025.1848555,84,0.8894000053405762
1591374061.472768,85,0.8925999999046326
1591374097.4272847,86,0.902400016784668
1591374133.4016252,87,0.9085999727249146
1591374169.4684741,88,0.902400016784668
1591374205.9128878,89,0.897599995136261
1591374242.469641,90,0.8984000086784363
1591374278.7924936,91,0.9021999835968018
1591374315.076289,92,0.9028000235557556
1591374351.0051756,93,0.8924000263214111
1591374387.1350458,94,0.8118000030517578
1591374423.3128223,95,0.901199996471405
1591374459.6931689,96,0.9046000242233276
1591374495.9287958,97,0.9065999984741211
1591374532.138623,98,0.896399974822998
1591374568.2180033,99,0.9052000045776367
1591374604.4907777,100,0.8849999904632568
1591374640.6842654,101,0.8862000107765198
1591374676.933383,102,0.8980000019073486
1591374712.9673734,103,0.8970000147819519
1591374748.980811,104,0.8853999972343445
1591374784.9487226,105,0.8920000195503235
1591374821.2224798,106,0.9025999903678894
1591374857.7539651,107,0.8970000147819519
1591374894.2819538,108,0.9083999991416931
1591374930.4789357,109,0.8888000249862671
1591374966.474536,110,0.901199996471405
1591375002.470135,111,0.9120000004768372
1591375038.7413423,112,0.9007999897003174
1591375074.9694893,113,0.9082000255584717
1591375111.4571986,114,0.9103999733924866
1591375147.619847,115,0.9064000248908997
1591375183.8110342,116,0.8981999754905701
1591375220.1199226,117,0.899399995803833
1591375256.4364452,118,0.9067999720573425
1591375292.6832385,119,0.906000018119812
1591375328.5696266,120,0.9043999910354614
1591375364.5492795,121,0.9120000004768372
1591375400.7199037,122,0.8984000086784363
1591375437.3055089,123,0.895799994468689
1591375473.505869,124,0.902999997138977
1591375510.0339296,125,0.9103999733924866
1591375546.238897,126,0.9107999801635742
1591375582.5885646,127,0.9071999788284302
1591375618.5961585,128,0.9092000126838684
1591375654.8271444,129,0.9028000235557556
1591375691.2390234,130,0.900600016117096
1591375727.8460743,131,0.9088000059127808
1591375764.1497202,132,0.9143999814987183
1591375800.2183318,133,0.9092000126838684
1591375836.5522137,134,0.8992000222206116
1591375872.6378527,135,0.9093999862670898
1591375908.941468,136,0.9147999882698059
1591375944.9383132,137,0.90420001745224
1591375980.857165,138,0.9118000268936157
1591376016.8082905,139,0.9100000262260437
1591376053.0277789,140,0.9061999917030334
1591376089.3214965,141,0.902400016784668
1591376125.8629327,142,0.9121999740600586
1591376162.0887659,143,0.900600016117096
1591376198.557035,144,0.9079999923706055
1591376234.7742193,145,0.9079999923706055
1591376271.046273,146,0.9067999720573425
1591376307.4964848,147,0.9046000242233276
1591376343.8393407,148,0.9093999862670898
1591376380.1329188,149,0.9082000255584717
1591376416.250895,150,0.9118000268936157
1591376452.546815,151,0.9138000011444092
1591376488.6462939,152,0.9133999943733215
1591376524.8896182,153,0.9157999753952026
1591376560.9589067,154,0.9154000282287598
1591376597.0992455,155,0.9125999808311462
1591376633.003073,156,0.9028000235557556
1591376669.3549256,157,0.9020000100135803
1591376705.7044117,158,0.9111999869346619
1591376741.9572823,159,0.9110000133514404
1591376778.1700447,160,0.9142000079154968
1591376814.3959906,161,0.9079999923706055
1591376850.911437,162,0.9089999794960022
1591376887.2181833,163,0.9067999720573425
1591376923.9077737,164,0.9035999774932861
1591376960.2618444,165,0.9129999876022339
1591376996.6374931,166,0.9118000268936157
1591377032.898219,167,0.9049999713897705
1591377069.1147723,168,0.9150000214576721
1591377105.2063944,169,0.9101999998092651
1591377141.5688505,170,0.9121999740600586
1591377177.5627747,171,0.9106000065803528
1591377213.7353284,172,0.9120000004768372
1591377250.0383132,173,0.9132000207901001
1591377286.5589492,174,0.9114000201225281
1591377322.816393,175,0.9047999978065491
1591377359.1080782,176,0.9097999930381775
1591377395.3981898,177,0.909600019454956
1591377431.2630742,178,0.9089999794960022
1591377466.7483048,179,0.9114000201225281
1591377502.3081796,180,0.9156000018119812
1591377537.7514873,181,0.9156000018119812
1591377573.5379546,182,0.9118000268936157
1591377609.3325276,183,0.9160000085830688
1591377645.677005,184,0.9124000072479248
1591377681.7313921,185,0.9118000268936157
1591377717.9968545,186,0.9139999747276306
1591377754.248809,187,0.9168000221252441
1591377790.648517,188,0.9110000133514404
1591377826.7035713,189,0.9088000059127808
1591377862.8942883,190,0.9136000275611877
1591377898.787407,191,0.9133999943733215
1591377935.0949862,192,0.9100000262260437
1591377971.2435098,193,0.9115999937057495
1591378007.218572,194,0.9088000059127808
1591378043.404246,195,0.9115999937057495
1591378079.5860484,196,0.9111999869346619
1591378115.4923,197,0.9085999727249146
1591378151.463545,198,0.9132000207901001
1591378187.6286924,199,0.9128000140190125
1591378223.6149323,200,0.9114000201225281
1591378259.984834,201,0.9114000201225281
1591378296.0549371,202,0.9124000072479248
1591378332.088807,203,0.9124000072479248
1591378368.1786165,204,0.9121999740600586
1591378404.2477076,205,0.9106000065803528
1591378440.423227,206,0.9150000214576721
1591378476.5175307,207,0.9146000146865845
1591378512.6018028,208,0.9147999882698059
1591378548.5043035,209,0.9092000126838684
1591378584.7026212,210,0.9138000011444092
1591378620.7050729,211,0.9128000140190125
1591378656.8618028,212,0.9064000248908997
1591378692.8814363,213,0.91839998960495
1591378729.118623,214,0.9142000079154968
1591378765.3579924,215,0.9133999943733215
1591378801.726786,216,0.9079999923706055
1591378838.1982822,217,0.9089999794960022
1591378874.5323992,218,0.909600019454956
1591378910.9932952,219,0.9125999808311462
1591378947.3059168,220,0.9118000268936157
1591378983.8289783,221,0.9156000018119812
1591379020.0623362,222,0.909600019454956
1591379056.596456,223,0.9115999937057495
1591379092.922528,224,0.9139999747276306
1591379129.4220679,225,0.9165999889373779
1591379165.7986078,226,0.9160000085830688
1591379202.2954931,227,0.9154000282287598
1591379238.628498,228,0.9118000268936157
1591379275.0138946,229,0.91839998960495
1591379311.3726108,230,0.9165999889373779
1591379347.7382598,231,0.9190000295639038
1591379384.1734934,232,0.9132000207901001
1591379420.4720767,233,0.9129999876022339
1591379457.0403898,234,0.9150000214576721
1591379493.336001,235,0.9136000275611877
1591379529.6073012,236,0.9111999869346619
1591379565.9183507,237,0.9101999998092651
1591379602.1632867,238,0.9125999808311462
1591379638.5452604,239,0.9146000146865845
1591379674.574838,240,0.9128000140190125
1591379710.9576066,241,0.9121999740600586
1591379747.0705254,242,0.9150000214576721
1591379783.4975028,243,0.9160000085830688
1591379819.740586,244,0.9154000282287598
1591379856.0318682,245,0.9157999753952026
1591379892.5913403,246,0.9120000004768372
1591379928.8349168,247,0.9156000018119812
1591379965.3186197,248,0.9139999747276306
1591380001.6119885,249,0.9103999733924866
1591380038.0950253,250,0.9151999950408936
1591380074.5215397,251,0.9165999889373779
1591380111.0094092,252,0.9186000227928162
1591380147.233493,253,0.9175999760627747
1591380183.39698,254,0.9125999808311462
1591380219.6659236,255,0.9142000079154968
1591380255.9025068,256,0.9139999747276306
1591380292.067714,257,0.9103999733924866
1591380328.4906743,258,0.9092000126838684
1591380364.8872714,259,0.9133999943733215
1591380401.1995668,260,0.9129999876022339
1591380437.4383178,261,0.9143999814987183
1591380473.9099798,262,0.9125999808311462
1591380510.207274,263,0.9168000221252441
1591380546.4847043,264,0.9146000146865845
1591380582.6906416,265,0.9143999814987183
1591380618.6279635,266,0.9190000295639038
1591380654.9305358,267,0.9132000207901001
1591380690.9854279,268,0.9139999747276306
1591380726.8097386,269,0.9133999943733215
1591380761.9654527,270,0.9125999808311462
1591380797.285009,271,0.9133999943733215
1591380832.1982179,272,0.9165999889373779
1591380867.266881,273,0.9156000018119812
1591380902.8913536,274,0.9151999950408936
1591380938.8905041,275,0.9172000288963318
1591380974.9072092,276,0.9179999828338623
1591381010.9597657,277,0.9136000275611877
1591381046.9208968,278,0.9156000018119812
1591381082.918806,279,0.9182000160217285
1591381118.8901885,280,0.9132000207901001
1591381154.724142,281,0.9168000221252441
1591381190.8791118,282,0.9138000011444092
1591381226.5852733,283,0.9133999943733215
1591381262.5993426,284,0.9192000031471252
1591381298.6866825,285,0.9151999950408936
1591381334.7431147,286,0.9160000085830688
1591381370.8841512,287,0.9154000282287598
1591381406.9631793,288,0.9139999747276306
1591381442.8222923,289,0.9172000288963318
1591381478.7214718,290,0.9164000153541565
1591381514.7777686,291,0.9154000282287598
1591381550.5899992,292,0.9154000282287598
1591381586.5667763,293,0.9147999882698059
1591381622.3701544,294,0.9182000160217285
1591381658.4294,295,0.9111999869346619
1591381694.1140764,296,0.9150000214576721
1591381730.1788259,297,0.9210000038146973
1591381766.1890655,298,0.9079999923706055
1591381802.2256026,299,0.9142000079154968
1591381838.319309,300,0.9115999937057495
1591381874.2885134,301,0.9143999814987183
1591381910.1347032,302,0.9147999882698059
1591381946.4638388,303,0.920199990272522
1591381982.6828783,304,0.9156000018119812
1591382018.8906326,305,0.9215999841690063
1591382055.163231,306,0.9190000295639038
1591382091.5185816,307,0.9132000207901001
1591382127.4999337,308,0.9161999821662903
1591382163.3003283,309,0.9128000140190125
1591382199.2203448,310,0.9168000221252441
1591382235.2614532,311,0.9133999943733215
1591382271.3302088,312,0.9157999753952026
1591382307.267249,313,0.9196000099182129
1591382343.2251494,314,0.9157999753952026
1591382379.2244709,315,0.9089999794960022
1591382415.1083333,316,0.9156000018119812
1591382450.9209518,317,0.9187999963760376
1591382487.035296,318,0.9186000227928162
1591382522.9680698,319,0.9182000160217285
1591382559.0428517,320,0.9175999760627747
1591382595.0512116,321,0.9132000207901001
1591382631.1000059,322,0.9160000085830688
1591382666.9092693,323,0.9164000153541565
1591382703.1046114,324,0.9147999882698059
1591382739.1227534,325,0.9138000011444092
1591382775.5234954,326,0.9168000221252441
1591382811.3927279,327,0.9164000153541565
1591382847.4819827,328,0.9111999869346619
1591382883.6752367,329,0.91839998960495
1591382919.899171,330,0.9128000140190125
1591382955.8348327,331,0.9114000201225281
1591382992.0919127,332,0.9052000045776367
1591383028.040142,333,0.9129999876022339


==> pls_data/pls_step_size.csv <==
Wall time,Step,Value
1591371000.3595784,42,0.2659972310066223
1591371007.8744287,167,0.21488942205905914
1591371011.7278843,229,0.24551501870155334
1591371035.3081486,474,0.2050015926361084
1591371039.1887317,536,0.14397448301315308
1591371041.7958145,579,0.2631358504295349
1591371042.212307,586,0.41303378343582153
1591371045.0916138,634,0.4510384202003479
1591371045.8840811,647,0.23067186772823334
1591371050.0769718,714,0.436720609664917
1591371055.9574015,808,0.27304041385650635
1591371076.4244592,1014,0.5769004821777344
1591371096.0128415,1333,0.4543471336364746
1591371107.5065515,1385,0.14417293667793274
1591371107.9542563,1392,0.9046638011932373
1591371110.7404184,1436,1.1115599870681763
1591371126.3235574,1691,0.7036033272743225
1591371129.0100458,1734,0.29649636149406433
1591371129.1886022,1737,0.651402473449707
1591371146.041664,1877,1.263796329498291
1591371148.552617,1917,0.4980347454547882
1591371155.9521747,2036,0.40384641289711
1591371180.6474378,2307,0.44345635175704956
1591371185.6006622,2389,0.5042431354522705
1591371191.5137439,2485,0.5633727312088013
1591371191.5732315,2486,0.7323845028877258
1591371203.7034845,2685,1.2278026342391968
1591371233.5060477,3038,0.5059477686882019
1591371253.7241201,3230,1.002294898033142
1591371254.7084188,3246,0.4000301957130432
1591371258.2745917,3305,1.3485404253005981
1591371285.9433556,3618,0.5829724073410034
1591371286.060015,3620,0.9852233529090881
1591371289.1399357,3670,0.6110720038414001
1591371298.3908987,3821,0.544060230255127
1591371306.6262105,3956,0.8419352173805237
1591371337.1054816,4317,0.41574448347091675
1591371342.1464477,4400,1.4265941381454468
1591371347.7751856,4492,0.5983620882034302
1591371357.353604,4509,0.3724430203437805
1591371367.5702202,4676,0.6248297691345215
1591371374.5591257,4788,0.33929505944252014
1591371394.054633,4971,0.12713755667209625
1591371403.9136808,5134,0.46429672837257385
1591371416.8413038,5345,1.6653519868850708
1591371417.6699345,5359,0.7699167728424072
1591371448.2728846,5723,0.4006305932998657
1591371465.477453,5864,0.30170485377311707
1591371468.0582,5907,1.1392698287963867
1591371473.239167,5990,0.42233535647392273
1591371486.161655,6200,0.6649481058120728
1591371487.3432927,6219,1.2371385097503662
1591371517.7463849,6574,0.6540426015853882
1591371525.464207,6699,0.662598729133606
1591371526.2045646,6711,0.727044939994812
1591371543.42007,6854,1.074521780014038
1591371550.3639138,6966,0.3443557620048523
1591371562.0446773,7155,0.6230290532112122
1591371584.504105,7382,0.26239272952079773
1591371589.3880475,7460,0.928095281124115
1591371589.5704343,7463,0.5215614438056946
1591371618.7119462,7798,0.8456446528434753
1591371620.8973916,7833,0.40769243240356445
1591371635.3569713,8066,1.0401740074157715
1591371650.7693202,8180,0.5703792572021484
1591371653.2830703,8221,0.6205154657363892
1591371662.0646105,8363,2.104022979736328
1591371670.6340818,8498,2.039191246032715
1591371671.2540329,8508,1.2964237928390503
1591371685.320713,8601,0.5481340289115906
1591371702.432631,8878,1.0556931495666504
1591371706.0034833,8935,0.4032790958881378
1591371734.313544,9260,1.3648195266723633
1591371755.8521805,9468,0.34558650851249695
1591371761.0884352,9554,2.1326708793640137
1591371761.8991897,9567,0.8058271408081055
1591371769.90505,9698,0.4984798729419708
1591371829.9275842,10399,0.640060305595398
1591371834.822997,10479,0.3416464328765869
1591371837.522651,10522,0.3335408568382263
1591371842.804979,10607,0.6062489151954651
1591371853.340583,10780,1.2874974012374878
1591371869.1179748,10902,0.2610510587692261
1591371869.3097003,10905,0.5735291838645935
1591371872.9927347,10966,0.7994784116744995
1591371876.359231,11020,0.4415357708930969
1591371881.4751928,11102,0.33006682991981506
1591371916.3343406,11532,0.6740798354148865
1591371918.437172,11566,0.6451929211616516
1591371925.7741914,11685,0.6823177337646484
1591371938.6717522,11759,0.3486906588077545
1591371951.6302896,11969,0.3483559787273407
1591371951.9355538,11974,1.2934213876724243
1591371972.2399733,12164,0.6167020201683044
1591371980.0198402,12290,1.0088247060775757
1591372024.5055208,12877,0.8103463053703308
1591372034.0826983,13034,0.7104218602180481
1591372044.1821995,13061,1.856644868850708
1591372085.2017648,13597,0.961155354976654
1591372086.5819857,13620,0.5603320002555847
1591372098.335472,13810,0.8835671544075012
1591372131.916011,14221,1.2840908765792847
1591372136.48558,14294,0.5913984179496765
1591372139.2401636,14338,0.5881460905075073
1591372154.3233075,14447,0.19620922207832336
1591372166.052459,14638,0.5430309772491455
1591372167.8823519,14668,0.696528971195221
1591372174.7954023,14779,0.18230561912059784
1591372189.047605,14873,0.8078731298446655
1591372234.5237675,15473,0.23073865473270416
1591372236.6465197,15507,0.7535805106163025
1591372261.261399,15764,0.4328922927379608
1591372283.020913,16116,0.3154307007789612
1591372304.0922263,16321,0.8972248435020447
1591372345.4461277,16857,0.18435585498809814
1591372358.5435574,17066,0.8602737784385681
1591372360.479271,17097,0.17880192399024963
1591372382.2813816,17317,0.6798897385597229
1591372383.5955234,17339,1.1815000772476196
1591372396.2800004,17543,0.3137052357196808
1591372405.6467917,17557,0.682123601436615
1591372477.3798268,18451,1.0256679058074951
1591372526.1081462,19116,0.45247918367385864
1591372529.408978,19169,0.6059347987174988
1591372560.024468,19531,0.21370849013328552
1591372566.7664888,19640,0.47951745986938477
1591372567.6432354,19654,0.152482271194458
1591372572.3829641,19731,0.7166122794151306
1591372597.039729,19995,0.7198525071144104
1591372600.5361521,20053,0.18977749347686768
1591372601.0795493,20062,0.4376237988471985
1591372605.813358,20138,0.2851138710975647
1591372612.3550534,20244,0.5904511213302612
1591372621.3012395,20252,1.0773768424987793
1591372625.6373603,20323,0.66622394323349
1591372632.8112445,20440,0.1630340814590454
1591372638.8856587,20539,0.5169404149055481
1591372641.2343552,20578,0.16892483830451965
1591372661.9349124,20779,0.2560822665691376
1591372662.1202865,20782,0.562612771987915
1591372666.6175904,20855,0.42586028575897217
1591372680.346525,21080,0.184031143784523
1591372684.296973,21144,0.1096375361084938
1591372698.0561967,21232,0.5384814143180847
1591372703.359517,21319,0.3584365248680115
1591372716.04764,21523,0.16453149914741516
1591372744.1323302,21848,0.2617020905017853
1591372776.84599,22245,0.322282075881958
1591372782.0739322,22330,0.21618883311748505
1591372783.7871168,22358,0.06470225006341934
1591372848.8930035,23138,0.16247889399528503
1591372849.5211856,23148,0.08940178900957108
1591372852.242205,23192,0.5607001185417175
1591372853.8721354,23218,0.254610151052475
1591372858.0327613,23286,0.18892335891723633
1591372862.5925179,23361,0.39987537264823914
1591372875.2112854,23427,0.6903194785118103
1591372882.0555074,23540,0.3068150579929352
1591372890.1653726,23670,0.10776978731155396
1591372890.8642936,23681,0.28116628527641296
1591372892.1176562,23701,0.09823742508888245
1591372915.2080135,23938,0.13198649883270264
1591372928.1802752,24147,0.05576112121343613
1591372936.5916266,24282,0.2720067501068115
1591372936.7100632,24284,0.45969143509864807
1591372947.4593213,24322,0.521637499332428
1591372965.7932281,24621,0.5709401369094849
1591372971.8371022,24719,0.6868985891342163
1591372972.3039923,24727,0.1237555667757988
1591372991.3772655,24901,0.18058398365974426
1591372993.385387,24934,0.44873443245887756
1591373021.5501301,25253,0.2795233130455017
1591373026.2366116,25332,0.3235882520675659
1591373029.840042,25391,0.40336933732032776
1591373064.0223973,25812,0.2513810992240906
1591373066.1994038,25847,0.22800447046756744
1591373070.761115,25921,0.6845948100090027
1591373102.5226276,26303,0.11970642954111099
1591373141.1955223,26797,0.13472239673137665
1591373141.2590377,26798,0.17513911426067352
1591373143.2086077,26829,0.03687957301735878
1591373170.7749262,27142,0.036562368273735046
1591373171.502212,27154,0.17257730662822723
1591373171.8032837,27159,0.12476680427789688
1591373178.792655,27274,0.04317529872059822
1591373201.572449,27505,0.31957483291625977
1591373207.5362103,27603,1.0592633485794067
1591373209.6324213,27638,0.09710253030061722
1591373221.0233507,27825,0.31206634640693665
1591373235.07703,27916,0.2084721177816391
1591373275.5266094,28438,0.6517636179924011
1591373282.001702,28543,0.3082262873649597
1591373316.6301944,28970,0.12301557511091232
1591373318.2179906,28996,0.15924358367919922
1591373322.25146,29062,0.3498978018760681
1591373330.874457,29201,0.5663655996322632
1591373343.2470522,29263,0.23530928790569305
1591373355.9876537,29471,0.18652932345867157
1591373357.0056207,29487,0.25950056314468384
1591373364.6970458,29611,0.17898526787757874
1591373386.692854,29829,0.11512496322393417
1591373397.3601394,30005,0.10406564921140671
1591373398.9547505,30031,0.2551532983779907
1591373416.4359994,30174,0.7814422845840454
1591373425.784033,30327,0.12480844557285309
1591373434.511491,30470,0.09857688844203949
1591373451.9126232,30612,0.3765413165092468
1591373457.6171901,30706,0.37064892053604126
1591373458.465598,30720,0.0856776237487793
1591373509.2277312,31406,0.1342538744211197
1591373511.5092971,31443,0.2062656730413437
1591373535.5255613,31696,0.28945890069007874
1591373546.9962704,31880,0.08067265897989273
1591373550.4336886,31936,0.2527024447917938
1591373563.1545062,32004,0.3893217444419861
1591373575.663835,32207,0.10714112967252731
1591373598.4243245,32435,0.4724896252155304
1591373605.0023484,32542,0.05932087078690529
1591373612.023373,32657,0.02427077293395996
1591373618.5594587,32762,0.396473228931427
1591373635.236354,32894,0.11138369143009186
1591373635.742892,32902,0.19480174779891968
1591373643.7959213,33034,0.15345227718353271
1591373652.7594056,33181,0.030332988128066063
1591373658.3843343,33271,0.48921987414360046
1591373671.1678197,33341,0.3213553726673126
1591373673.2692027,33375,0.09313389658927917
1591373674.960157,33403,0.22918014228343964
1591373695.3687816,33737,0.18823105096817017
1591373696.1114867,33749,0.18654577434062958
1591373705.8128333,33768,0.029738808050751686
1591373706.8276389,33785,0.1272573322057724
1591373710.0480106,33839,0.10459143668413162
1591373712.285573,33876,0.5539894104003906
1591373714.501896,33913,0.1478128731250763
1591373722.0533144,34036,0.22924700379371643
1591373728.439677,34141,0.07445760816335678
1591373750.4881375,34362,0.08489995449781418
1591373751.7482812,34383,0.2345324158668518
1591373760.4994278,34525,0.04914745315909386
1591373765.0158308,34599,0.14729522168636322
1591373784.7162006,34783,0.16966085135936737
1591373826.873321,35333,0.06461825966835022
1591373828.1512642,35354,0.2997349202632904
1591373829.563184,35377,0.3833494782447815
1591373836.197427,35483,0.21779285371303558
1591373850.2919655,35573,0.08586525917053223
1591373862.4567306,35771,0.14039450883865356
1591373867.1666229,35849,0.26583871245384216
1591373873.5875294,35953,0.2201777994632721
1591373874.649824,35970,0.21556563675403595
1591373887.2012854,36037,0.508429229259491
1591373899.9706213,36246,0.07649998366832733
1591373901.8038607,36275,0.27864354848861694
1591373931.9418595,36629,0.01529262401163578
1591373933.7792535,36659,0.13622617721557617
1591373940.3488433,36767,0.07352978736162186
1591373945.429716,36850,0.07202155888080597
1591373957.2865326,36907,0.07043987512588501
1591373975.3605363,37202,0.3300301432609558
1591374001.6713278,37489,0.1371522694826126
1591374018.5207272,37764,0.15842768549919128
1591374033.9454525,37876,0.013844369910657406
1591374053.2778096,38192,0.28895190358161926
1591374077.0962596,38439,0.12792891263961792
1591374078.0446465,38455,0.25397852063179016
1591374102.7334921,38720,0.18598031997680664
1591374110.0739222,38840,0.40148037672042847
1591374118.6248312,38981,0.10379491746425629
1591374146.4238825,39296,0.07001833617687225
1591374179.9513686,39702,0.17733514308929443
1591374181.6993964,39730,0.08006526529788971
1591374184.8508215,39781,0.3516677916049957
1591374190.7264066,39878,0.14530077576637268
1591374192.6897798,39909,0.10019467771053314
1591374199.557142,40020,0.18906597793102264
1591374225.1630673,40296,0.4638226628303528
1591374246.4643743,40500,0.15721309185028076
1591374255.6627004,40647,0.20403660833835602
1591374256.6135957,40663,0.08588705211877823
1591374256.8388119,40667,0.0557798333466053
1591374258.8371258,40700,0.12295031547546387
1591374260.0858576,40720,0.0469038300216198
1591374264.5218153,40793,0.034840937703847885
1591374288.3752015,41040,0.39278876781463623
1591374300.9169025,41244,0.23701749742031097
1591374302.5779634,41271,0.34372708201408386
1591374306.8582346,41341,0.0611935518682003
1591374327.6460524,41539,0.12810420989990234
1591374328.608708,41555,0.35076358914375305
1591374372.3581576,42134,0.12199132889509201
1591374400.4147253,42450,0.15223392844200134
1591374401.5054312,42468,0.050775911659002304
1591374414.4578574,42678,0.07474640011787415
1591374483.2784429,43518,0.048013702034950256
1591374488.8264754,43607,0.1222161054611206
1591374490.8257663,43639,0.021442078053951263
1591374503.684657,43711,0.03953160345554352
1591374505.3683558,43738,0.0432497039437294
1591374505.6319823,43742,0.1235254779458046
1591374509.4956803,43805,0.011478723026812077
1591374521.039614,43993,0.016275370493531227
1591374525.932483,44073,0.028061525896191597
1591374542.3137183,44200,0.08851797133684158
1591374542.7295427,44207,0.14569063484668732
1591374545.3704007,44251,0.054708339273929596
1591374548.6156497,44304,0.017290698364377022
1591374574.3500755,44585,0.08057042956352234
1591374588.5116134,44816,0.08866611123085022
1591374597.683633,44964,0.033622633665800095
1591374627.5084426,45310,0.03279148414731026
1591374628.073004,45319,0.07221502810716629
1591374631.2897303,45372,0.09400342404842377
1591374648.3379054,45507,0.05433063954114914
1591374657.5785418,45658,0.06195349991321564
1591374706.4623022,46318,0.053806379437446594
1591374707.4242518,46334,0.030302396044135094
1591374720.859341,46413,0.12863022089004517
1591374726.1470628,46499,0.04679492861032486
1591374779.9848561,47241,0.09882482886314392
1591374792.1831486,47301,0.04359687864780426
1591374809.5218697,47585,0.04965316131711006
1591374812.869263,47638,0.08918221294879913
1591374814.8318923,47669,0.06435856223106384
1591374825.6495836,47705,0.1149897649884224
1591374828.1116142,47744,0.11728662252426147
1591374836.6356332,47882,0.010829213075339794
1591374840.6164367,47947,0.05575663596391678
1591374841.9985843,47970,0.10203712433576584
1591374848.575187,48076,0.3120301365852356
1591374863.7413101,48181,0.04117507487535477
1591374866.6517575,48227,0.1176064983010292
1591374884.838534,48522,0.04282347857952118
1591374913.3818295,48844,0.04066915437579155
1591374948.1014268,49272,0.08113466203212738
1591374952.8717268,49351,0.0743512213230133
1591374960.581574,49477,0.0416669100522995
1591375010.0335627,50006,0.08210418373346329
1591375013.1338322,50056,0.06688973307609558
1591375018.8594353,50149,0.044658202677965164
1591375019.8312159,50165,0.09299343079328537
1591375021.628455,50195,0.061157841235399246
1591375026.021584,50268,0.09274331480264664
1591375057.0011384,50629,0.06582605838775635
1591375068.605612,50819,0.3722485899925232
1591375087.126136,50979,0.01707214117050171
1591375096.743698,51134,0.052809324115514755
1591375102.3454876,51227,0.06686655431985855
1591375105.8441236,51282,0.14314208924770355
1591375154.7803397,51798,0.03282039612531662
1591375155.2736795,51806,0.05794965475797653
1591375164.3190331,51954,0.010283439420163631
1591375167.1941688,52001,0.10632522404193878
1591375193.7226212,52292,0.026359282433986664
1591375197.4358222,52353,0.1435876339673996
1591375207.010884,52510,0.045097071677446365
1591375226.3705537,52682,0.06239096820354462
1591375240.080969,52906,0.1657368689775467
1591375242.081533,52939,0.01955888792872429
1591375251.4801025,53092,0.08701237291097641
1591375260.9837472,53107,0.019058408215641975
1591375283.1064477,53468,0.10731081664562225
1591375306.3381228,53706,0.03708573803305626
1591375306.7617931,53713,0.03941468149423599
1591375306.9972584,53717,0.05290256813168526
1591375307.2416751,53721,0.030444690957665443
1591375315.735502,53862,0.12805695831775665
1591375318.3905997,53906,0.029398195445537567
1591375337.0408874,54072,0.0647701621055603
1591375339.191001,54108,0.21705298125743866
1591375340.1161683,54123,0.028958316892385483
1591375347.2994132,54241,0.01272820308804512
1591375383.4767315,54691,0.1932917684316635
1591375390.5415883,54807,0.26856905221939087
1591375407.1136315,54937,0.04156024754047394
1591375409.9279537,54982,0.02278907783329487
1591375422.8905041,55193,0.0072118425741791725
1591375429.416842,55299,0.08746496587991714
1591375453.2200167,55543,0.053475432097911835
1591375453.7005577,55551,0.08820152282714844
1591375463.5978045,55713,0.06532852351665497
1591375466.9110112,55766,0.06664443761110306
1591375519.4701188,56337,0.0868883728981018
1591375529.9626293,56507,0.011850079521536827
1591375530.7949252,56521,0.019506461918354034
1591375536.158902,56608,0.01260637491941452
1591375555.722464,56787,0.09109541773796082
1591375557.7263038,56820,0.10325177013874054
1591375568.7343779,56999,0.02958049066364765
1591375595.9288309,57299,0.09614050388336182
1591375596.2804792,57305,0.008933800272643566
1591375607.110994,57484,0.08442998677492142
1591375632.6883016,57760,0.07993032783269882
1591375674.1681638,58295,0.06857731193304062
1591375682.9852755,58440,0.10554888844490051
1591375698.8353338,58556,0.05888950079679489
1591375704.1605296,58641,0.06855206936597824
1591375709.0023592,58719,0.026637086644768715
1591375710.6759806,58746,0.021169288083910942
1591375711.6962986,58763,0.040045805275440216
1591375751.2243361,59264,0.018169065937399864
1591375754.0236976,59311,0.012057660147547722
1591375770.174583,59432,0.023104466497898102
1591375782.9114463,59640,0.01036041509360075
1591375784.7934027,59670,0.09764940291643143
1591375824.4494178,60179,0.03754371404647827
1591375824.8194976,60185,0.02558346651494503
1591375826.2240336,60207,0.0498417504131794
1591375831.8289564,60297,0.047628261148929596
1591375851.4552839,60475,0.04248920455574989
1591375913.3760068,61205,0.016862178221344948
1591375917.6624224,61276,0.2196580320596695
1591375927.6036339,61438,0.009801402688026428
1591375933.3862202,61534,0.06293941289186478
1591375950.8478947,61680,0.02367171086370945
1591375987.3502767,62139,0.023705175146460533
1591375992.2736096,62219,0.041088830679655075
1591376010.2729757,62516,0.06596890091896057
1591376012.1196158,62547,0.04690144956111908
1591376040.7570186,62874,0.018309688195586205
1591376058.587762,63024,0.018391646444797516
1591376070.7717643,63220,0.06880638748407364
1591376079.1655416,63358,0.009145607240498066
1591376083.4008057,63428,0.059202488511800766
1591376083.4658563,63429,0.07696323096752167
1591376097.3503976,63513,0.007065692916512489
1591376107.212889,63671,0.041264697909355164
1591376119.1370032,63865,0.06360341608524323
1591376135.3667002,63988,0.021115336567163467
1591376142.1787379,64098,0.23206163942813873
1591376149.9825974,64225,0.00853739120066166
1591376176.241091,64511,0.04022474214434624
1591376176.8545702,64521,0.09567936509847641
1591376187.083583,64687,0.12472908198833466
1591376208.2207642,64889,0.008631035685539246
1591376230.07172,65245,0.06137567386031151
1591376241.4859197,65292,0.013636333867907524
1591376251.4123945,65450,0.04883476719260216
1591376253.3401818,65481,0.03402094170451164
1591376260.553517,65601,0.16244925558567047
1591376263.070444,65643,0.02559475600719452
1591376275.7069173,65709,0.0061017549596726894
1591376288.1308944,65907,0.03605593740940094
1591376296.6967545,66049,0.08500571548938751
1591376320.7783408,66298,0.004137668292969465
1591376350.8157945,66647,0.021288398653268814
1591376359.444619,66787,0.04918554797768593
1591376369.421747,66948,0.07953489571809769
1591376371.0769188,66976,0.060482341796159744
1591376373.7951007,67021,0.02674086019396782
1591376408.228481,67440,0.03189435228705406
1591376475.877218,68263,0.06713569164276123
1591376476.957316,68281,0.013915592804551125
1591376482.8335114,68378,0.03180417791008949
1591376494.6321387,68429,0.10416380316019058
1591376504.6178923,68590,0.08872487396001816
1591376533.7534316,68929,0.07254587113857269
1591376537.3926494,68988,0.010854298248887062
1591376548.659856,69171,0.017200231552124023
1591376549.486705,69185,0.04262237250804901
1591376574.5621338,69455,0.07051524519920349
1591376575.879078,69476,0.006230715662240982
1591376590.707964,69719,0.016481781378388405
1591376604.0856488,69798,0.020939495414495468
1591376611.2633119,69915,0.014489871449768543
1591376653.3092945,70462,0.06221553683280945
1591376660.555423,70580,0.07907294481992722
1591376673.845897,70656,0.0697474554181099
1591376689.801507,70915,0.02892759069800377
1591376694.736111,70996,0.038764938712120056
1591376730.0660021,71428,0.033983778208494186
1591376746.309477,71554,0.07615985721349716
1591376747.9122393,71580,0.02297489158809185
1591376754.9731188,71696,0.0692758709192276
1591376764.5577643,71850,0.03794916719198227
1591376767.991194,71906,0.021083304658532143
1591376771.0958889,71957,0.005364810582250357
1591376772.477463,71979,0.04652537405490875
1591376783.0473719,72012,0.009467621333897114
1591376784.6074405,72037,0.010820339433848858
1591376800.5780246,72297,0.028965381905436516
1591376800.6988573,72299,0.008196008391678333
1591376806.8992193,72401,0.03689844533801079
1591376807.075899,72404,0.008681423030793667
1591376825.366033,72558,0.028121445327997208
1591376835.5439436,72723,0.028324786573648453
1591376844.6520581,72873,0.060536403208971024
1591376861.8073337,73009,0.07103494554758072
1591376872.3817327,73179,0.048695627599954605
1591376880.8104467,73318,0.020211337134242058
1591376918.6894128,73789,0.03942209482192993
1591376918.9926417,73794,0.060617364943027496
1591376930.604958,73841,0.08968647569417953
1591376934.185696,73901,0.009589757770299911
1591376935.581965,73924,0.16433486342430115
1591376951.9273548,74187,0.018394965678453445
1591376952.3386097,74194,0.02435886673629284
1591377013.2146025,74901,0.07288966327905655
1591377038.35224,75171,0.07402227818965912
1591377056.6152253,75469,0.04873182997107506
1591377057.7508483,75487,0.06879748404026031
1591377062.6218436,75567,0.005522770807147026
1591377093.3257504,75928,0.011857890523970127
1591377109.726522,76056,0.051525164395570755
1591377112.3291728,76099,0.017842372879385948
1591377119.681106,76218,0.08494571596384048
1591377132.7813091,76431,0.03959778696298599
1591377135.8371704,76482,0.01755150593817234
1591377153.2981646,76626,0.11911460757255554
1591377156.1913269,76673,0.004879007115960121
1591377163.4089496,76790,0.014551207423210144
1591377170.4433873,76906,0.03022211790084839
1591377170.864825,76913,0.03789716586470604
1591377196.8524685,77198,0.04138235002756119
1591377204.5895567,77324,0.045396093279123306
1591377225.9452686,77530,0.0853436291217804
1591377242.6325707,77802,0.21597455441951752
1591377257.4224381,77901,0.12230736762285233
1591377271.8310153,78135,0.028879018500447273
1591377276.340294,78208,0.05955861881375313
1591377279.8719342,78265,0.06312831491231918
1591377328.5976539,78775,0.005249911453574896
1591377332.706878,78843,0.032820235937833786
1591377337.453203,78920,0.029718562960624695
1591377338.283462,78934,0.05317433923482895
1591377340.7138383,78973,0.14529503881931305
1591377342.6962206,79005,0.01237969845533371
1591377370.0376723,79309,0.024915024638175964
1591377376.6835678,79418,0.06699969619512558
1591377387.682881,79597,0.029174691066145897
1591377419.4851458,79975,0.007014853414148092
1591377422.8735754,80031,0.0059313359670341015
1591377423.1085799,80035,0.016940489411354065
1591377435.0339088,80100,0.0170880239456892
1591377439.0798326,80165,0.005757239181548357
1591377452.8483913,80390,0.01576418988406658
1591377453.8184123,80406,0.027611274272203445
1591377470.508034,80550,0.012632007710635662
1591377472.0690181,80576,0.007249733898788691
1591377474.2926133,80613,0.04828817769885063
1591377497.7576919,80996,0.04108862206339836
1591377506.990986,81015,0.07019168883562088
1591377513.1043832,81117,0.03639804199337959
1591377529.4611342,81381,0.015137212350964546
1591377544.2530348,81494,0.060320500284433365
1591377546.46166,81529,0.020162779837846756
1591377580.5864296,81952,0.007639974821358919
1591377637.360071,82736,0.022233759984374046
1591377639.5045877,82770,0.0059689367190003395
1591377652.5020418,82849,0.08575136959552765
1591377666.587861,83075,0.12348852306604385
1591377669.8092735,83127,0.031043510884046555
1591377686.5986035,83267,0.1530676931142807
1591377701.851647,83510,0.0409395657479763
1591377725.7130687,83762,0.009577442891895771
1591377735.7704477,83923,0.022253770381212234
1591377758.9960198,84165,0.08148591965436935
1591377760.9838755,84197,0.06487879902124405
1591377773.3455017,84394,0.03768506646156311
1591377774.290949,84409,0.010195464827120304
1591377794.527093,84601,0.010161059908568859
1591377799.829874,84686,0.01166904903948307
1591377803.1889546,84740,0.052543897181749344
1591377808.0394056,84818,0.06994340568780899
1591377820.6176734,85020,0.1329841911792755
1591377830.7121506,85052,0.025195231661200523
1591377833.0364275,85089,0.020291270688176155
1591377837.992292,85169,0.044324543327093124
1591377847.3962257,85320,0.03094550408422947
1591377867.1532414,85508,0.09421782940626144
1591377869.0572553,85539,0.06053675338625908
1591377871.0887597,85572,0.0017193222884088755
1591377878.1901612,85686,0.015707330778241158
1591377882.0988896,85749,0.02637280710041523
1591377904.6912751,85985,0.018352875486016273
1591377906.487792,86014,0.03136228397488594
1591377942.0952516,86452,0.011853424832224846
1591377962.6355696,86780,0.03918854147195816
1591377963.443142,86793,0.010074032470583916
1591377975.9139624,86865,0.03393062949180603
1591377984.8260736,87008,0.024192366749048233
1591378016.846565,87393,0.016986031085252762
1591378020.4150376,87450,0.011907034553587437
1591378027.013732,87556,0.03726882115006447
1591378031.0778058,87621,0.0033196008298546076
1591378033.9152172,87666,0.007773625664412975
1591378052.1719272,87829,0.16455745697021484
1591378071.3680751,88137,0.03449833393096924
1591378098.2611864,88441,0.00814497098326683
1591378120.756742,88674,0.033438216894865036
1591378129.468443,88815,0.021614225581288338
1591378165.277453,89262,0.006936109159141779
1591378170.5966206,89347,0.01700451597571373
1591378171.6063645,89363,0.0361747108399868
1591378203.4894435,89745,0.027014484629034996
1591378204.531283,89762,0.009783508256077766
1591378212.69648,89892,0.023067662492394447
1591378217.7582765,89973,0.017718946561217308
1591378229.538605,90035,0.005646943114697933
1591378242.2243752,90237,0.05840392783284187
1591378263.751235,90450,0.047565266489982605
1591378310.602441,91074,0.02137996070086956
1591378311.8634343,91094,0.0748608186841011
1591378324.7344584,91300,0.036207228899002075
1591378343.4575846,91474,0.014663748443126678
1591378352.858863,91624,0.028084125369787216
1591378354.1315181,91644,0.06227884069085121
1591378354.313508,91647,0.01498958095908165
1591378359.6340687,91732,0.007158819120377302
1591378359.820669,91735,0.015727926045656204
1591378390.2031639,92094,0.027254635468125343
1591378391.8030825,92120,0.0431097112596035
1591378445.9907706,92729,0.009275736287236214
1591378449.5994136,92788,0.02002883143723011
1591378470.7639544,93126,0.013972795568406582
1591378484.72987,93223,0.07307314872741699
1591378500.289366,93471,0.0306415818631649
1591378534.9858298,93901,0.006660067941993475
1591378572.8249886,94380,0.01979268528521061
1591378575.6013794,94424,0.02876138500869274
1591378590.6012704,94536,0.18842826783657074
1591378605.9011402,94784,0.037920720875263214
1591378612.5621588,94891,0.0049983421340584755
1591378631.1036017,95057,0.02390412986278534
1591378639.074451,95184,0.07441538572311401
1591378647.5777073,95321,0.015981359407305717
1591378651.130989,95377,0.00931823905557394
1591378661.2614841,95409,0.00890936329960823
1591378665.5978673,95480,0.013123167678713799
1591378697.8243203,95860,0.0154900923371315
1591378703.2350557,95949,0.061500582844018936
1591378704.6385446,95972,0.011730747297406197
1591378733.4592981,96301,0.05001940205693245
1591378747.593225,96535,0.021935585886240005
1591378751.5420053,96600,0.02496561035513878
1591378785.9701815,97018,0.015292994678020477
1591378794.4246125,97156,0.01748521812260151
1591378807.6185226,97226,0.047339893877506256
1591378811.9024239,97296,0.007102661300450563
1591378819.1752622,97416,0.03567301109433174
1591378821.8066075,97460,0.008080840110778809
1591378830.0975509,97596,0.007235237397253513
1591378842.6365757,97653,0.006947280373424292
1591378848.0554264,97742,0.03600725159049034
1591378851.3897777,97796,0.029894784092903137
1591378856.28042,97876,0.0034541862551122904
1591378863.0115416,97986,0.007800680585205555
1591378881.1729844,98139,0.01919148489832878
1591378885.5928085,98212,0.004521687515079975
1591378897.3163404,98404,0.10487264394760132
1591378901.5955582,98474,0.04631217569112778
1591378904.6476977,98523,0.002622336847707629
1591378954.9449327,99055,0.05794960632920265
1591378991.4791198,99506,0.044357724487781525
1591378997.9221177,99612,0.026475155726075172
1591378998.0385156,99614,0.04474301263689995
1591379014.5491705,99884,0.01573796197772026
1591379047.8396256,100284,0.042769793421030045
1591379074.0411205,100566,0.022899966686964035
1591379075.4729173,100589,0.007101063616573811
1591379085.3259609,100751,0.07703511416912079
1591379100.7482111,100858,0.023436512798070908
1591379104.3898425,100917,0.04696701839566231
1591379104.9493237,100926,0.020617840811610222
1591379109.2640314,100997,0.08912883698940277
1591379113.8239892,101072,0.0051161665469408035
1591379118.9196625,101155,0.043713945895433426
1591379123.797726,101234,0.02048659324645996
1591379138.8861396,101335,0.015289410017430782
1591379140.1196585,101355,0.04831116273999214
1591379144.7043,101431,0.023973718285560608
1591379148.1961448,101488,0.15602824091911316
1591379148.8744726,101499,0.044735100120306015
1591379183.850085,101923,0.026062605902552605
1591379185.0576165,101943,0.011930925771594048
1591379216.2214854,102307,0.023053498938679695
1591379228.4697144,102509,0.03435187041759491
1591379230.4080992,102541,0.07603012025356293
1591379233.7467837,102595,0.012797888368368149
1591379248.1742935,102685,0.02705416828393936
1591379259.9796588,102880,0.026901839300990105
1591379261.8826563,102911,0.0075835129246115685
1591379265.2341747,102966,0.032765306532382965
1591379267.3637316,103001,0.003714536549523473
1591379267.9849591,103011,0.0023617404513061047
1591379288.7875547,103206,0.03210270032286644
1591379304.3878162,103462,0.018640896305441856
1591379316.708556,103517,0.10101112723350525
1591379342.9520125,103947,0.010192519053816795
1591379371.8481672,104276,0.029584011062979698
1591379375.4055676,104334,0.014174525626003742
1591379406.9293816,104704,0.056840650737285614
1591379413.2391927,104808,0.04111582413315773
1591379414.0991316,104822,0.07728614658117294
1591379415.2783902,104841,0.01801888458430767
1591379426.7030342,104882,0.0722845047712326
1591379427.5695329,104896,0.04247993603348732
1591379428.4795694,104911,0.04706414416432381
1591379429.2585683,104924,0.06307584792375565
1591379431.6891668,104963,0.010781653225421906
1591379439.7545676,105093,0.018148886039853096
1591379450.248282,105265,0.0014134179800748825
1591379469.4458642,105434,0.005691527854651213
1591379480.1664011,105610,0.14537954330444336
1591379485.7083042,105702,0.013087502680718899
1591379499.0303216,105774,0.02508051134645939
1591379499.9033284,105788,0.044168904423713684
1591379534.4066782,106210,0.05954655259847641
1591379537.9388,106267,0.1294596642255783
1591379545.3496027,106390,0.0070755439810454845
1591379556.1174598,106566,0.007364300079643726
1591379571.0409615,106666,0.008409112691879272
1591379577.3295987,106769,0.05608326569199562
1591379606.5682828,107103,0.01747381128370762
1591379655.7743847,107764,0.019244393333792686
1591379658.225539,107804,0.01477959007024765
1591379660.2420871,107837,0.04545453563332558
1591379680.129583,108021,0.011556888930499554
1591379706.241494,108449,0.04553966969251633
1591379723.4408705,108586,0.04031439125537872
1591379763.5725532,109098,0.011165210977196693
1591379772.2907646,109242,0.017927732318639755
1591379772.354024,109243,0.02330605313181877
1591379775.912419,109301,0.16202692687511444
1591379796.976715,109501,0.029016008600592613
1591379801.7637832,109580,0.04486219584941864
1591379825.408292,109822,0.09197194874286652
1591379840.050907,110063,0.009240910410881042
1591379847.845237,110191,0.03381063789129257
1591379849.8548768,110224,0.03272601217031479
1591379870.6316442,110418,0.04478050023317337
1591379874.3462527,110478,0.04698149114847183
1591379880.9145732,110586,0.05139131844043732
1591379883.1276948,110622,0.12679129838943481
1591379884.318028,110641,0.005306077655404806
1591379899.143078,110737,0.050249241292476654
1591379935.8793714,111194,0.034780725836753845
1591379938.3914368,111235,0.005687508266419172
1591379943.7537801,111323,0.02670828253030777
1591379957.3362494,111545,0.036072101444005966
1591379975.5887933,111698,0.019524546340107918
1591379987.0492277,111887,0.01808936707675457
1591379988.7543712,111915,0.0063757398165762424
1591380031.61556,112470,0.021321581676602364
1591380052.4536228,112664,0.0019074168521910906
1591380054.8367565,112703,0.005679942201822996
1591380066.981888,112902,0.026810210198163986
1591380101.546233,113322,0.0063727074302732944
1591380119.0645833,113463,0.012706395238637924
1591380126.7182608,113589,0.01288710068911314
1591380135.9802315,113741,0.012436018325388432
1591380159.3470933,113980,0.023099424317479134
1591380178.3440585,114292,0.012683789245784283
1591380197.3191404,114459,0.0042359367944300175
1591380197.825912,114467,0.004968057852238417
1591380228.0903041,114820,0.016833018511533737
1591380244.9708822,115096,0.025977257639169693
1591380248.2770147,115149,0.014522971585392952
1591380278.7475932,115506,0.05144962668418884
1591380279.474611,115518,0.0088624507188797
1591380303.3915634,115765,0.012440686114132404
1591380303.8113894,115772,0.008780493400990963
1591380310.2749653,115878,0.012412922456860542
1591380320.1393123,116039,0.024930384010076523
1591380334.5977721,116129,0.009816771373152733
1591380354.2607713,116453,0.002582670422270894
1591380373.7773082,116624,0.019022321328520775
1591380376.8025544,116673,0.012385079637169838
1591380379.0533743,116711,0.019474348053336143
1591380381.116543,116745,0.005677764303982258
1591380383.4281378,116783,0.00870783906430006
1591380385.7753928,116822,0.027961911633610725
1591380392.8024073,116938,0.016896557062864304
1591380395.2017741,116977,0.005987848620861769
1591380406.4373543,117016,0.013157016597688198
1591380407.2973669,117030,0.0036935945972800255
1591380408.3152182,117047,0.05613517016172409
1591380414.8433695,117155,0.01503481063991785
1591380418.071763,117209,0.027968142181634903
1591380453.0511322,117635,0.017842039465904236
1591380464.5895295,117825,0.025137104094028473
1591380480.6714368,117941,0.0075809042900800705
1591380493.9690554,118161,0.023364735767245293
1591380495.6911347,118190,0.15356847643852234
1591380532.8075466,118651,0.007963656447827816
1591380557.21065,118908,0.05342020466923714
1591380558.987868,118937,0.07201699167490005
1591380562.702871,118998,0.017518309876322746
1591380590.0153334,119302,0.022984283044934273
1591380600.1788611,119470,0.014387847855687141
1591380639.9042716,119979,0.0821698009967804
1591380640.8353713,119994,0.0034765766467899084
1591380667.7421508,120291,0.024500174447894096
1591380710.7526388,120854,0.001199072226881981
1591380714.3794196,120914,0.020210430026054382
1591380739.330508,121192,0.11091360449790955
1591380739.3912783,121193,0.14418768882751465
1591380745.9870071,121304,0.00629130844026804
1591380747.6621323,121332,0.0033088678028434515
1591380749.4118855,121362,0.01734066754579544
1591380751.8590686,121403,0.0044664787128567696
1591380767.043516,121519,0.05310440808534622
1591380785.9955733,121835,0.022064026445150375
1591380788.5191789,121877,0.021775435656309128
1591380790.6574614,121913,0.030955657362937927
1591380816.2713032,122205,0.02624800242483616
1591380818.1261683,122236,0.013208328746259212
1591380843.8401685,122529,0.17741434276103973
1591380849.3598697,122622,0.013526516035199165
1591380850.0849037,122634,0.04138076305389404
1591380856.3753853,122739,0.0011635874398052692
1591380884.1631417,123068,0.02607896737754345
1591380925.7269545,123609,0.0292018074542284
1591380927.2337508,123633,0.005232315510511398
1591380929.299561,123666,0.01224979292601347
1591380964.5685678,124103,0.03760421648621559
1591380968.6736867,124169,0.005861022975295782
1591380970.4069476,124197,0.01809024065732956
1591380999.2123172,124532,0.061279866844415665
1591381018.6607606,124711,0.05137805640697479
1591381021.697393,124760,0.002223673276603222
1591381021.8720827,124763,0.04089422896504402
1591381022.5315633,124774,0.0406874381005764
1591381025.1390085,124818,0.016528664156794548
1591381039.0381868,125043,0.0024570177774876356
1591381062.5231817,125290,0.0073485285975039005
1591381150.0494275,126444,0.019113432615995407
1591381173.0979614,126687,0.012052727863192558
1591381196.9700289,126935,0.06141931191086769
1591381200.2888594,126988,0.013807553797960281
1591381206.7763383,127097,0.004414694383740425
1591381214.8730202,127230,0.031268008053302765
1591381234.462928,127414,0.020245399326086044
1591381242.2921062,127542,0.015178363770246506
1591381245.4786088,127595,0.0026617669500410557
1591381248.0589569,127637,0.031133994460105896
1591381254.8402588,127746,0.0752510279417038
1591381255.2799459,127753,0.05440550297498703
1591381257.2699864,127785,0.011363057419657707
1591381267.6065881,127817,0.01988038793206215
1591381271.4379406,127878,0.01907246932387352
1591381272.572902,127896,0.044408246874809265
1591381285.6553607,128112,0.010485914535820484
1591381306.0397727,128304,0.018096990883350372
1591381312.4597788,128408,0.008473701775074005
1591381316.1461236,128470,0.010680843144655228
1591381326.9997163,128644,0.018565881997346878
1591381348.1294475,128852,0.01735648512840271
1591381366.2170198,129146,0.00628012977540493
1591381377.0919707,129186,0.033365316689014435
1591381385.2133844,129318,0.08840415626764297
1591381389.8620834,129396,0.11571568995714188
1591381390.4587295,129406,0.014677858911454678
1591381391.2047834,129418,0.03099801205098629
1591381391.7112935,129426,0.023184804245829582
1591381393.478512,129454,0.01084965281188488
1591381396.514882,129502,0.05938291549682617
1591381399.2427342,129545,0.009016508236527443
1591381415.3465931,129672,0.01705171912908554
1591381424.4894493,129824,0.0190598014742136
1591381430.5893183,129925,0.05023600161075592
1591381447.91507,130068,0.034617312252521515
1591381448.101315,130071,0.00797494687139988
1591381453.9700541,130165,0.1268121749162674
1591381463.0218105,130316,0.004208402242511511
1591381495.0829966,130703,0.032150838524103165
1591381496.8809884,130733,0.005238519981503487
1591381498.821174,130765,0.006533391773700714
1591381508.9460855,130926,0.05471125245094299
1591381520.8990388,130986,0.018961908295750618
1591381522.4455764,131011,0.04245469346642494
1591381560.2481506,131491,0.022734353318810463
1591381560.928205,131502,0.025462334975600243
1591381571.6783135,131680,0.03406417369842529
1591381573.1133115,131703,0.002077596727758646
1591381575.0593233,131734,0.01488447468727827
1591381592.082476,131876,0.05572456493973732
1591381592.9697044,131890,0.004484501667320728
1591381639.0194063,132506,0.003660439047962427
1591381649.4303472,132676,0.012669982388615608
1591381672.6100295,132916,0.002961093559861183
1591381673.5522625,132932,0.03747639060020447
1591381681.6222074,133067,0.025135139003396034
1591381698.4233868,133206,0.059720199555158615
1591381705.3635457,133318,0.014315520413219929
1591381716.1744761,133496,0.024958593770861626
1591381718.2267714,133528,0.021308228373527527
1591381722.7850041,133600,0.007561491336673498
1591381747.14215,133860,0.04539388418197632
1591381756.1031888,134007,0.0031189045403152704
1591381786.9894211,134376,0.03641798347234726
1591381787.759575,134389,0.004088586661964655
1591381793.053516,134474,0.017090795561671257
1591381812.0949259,134645,0.11462820321321487
1591381823.3116615,134829,0.00764994602650404
1591381824.691903,134852,0.02299284003674984
1591381825.0088153,134857,0.012502503581345081
1591381826.263682,134877,0.011713479645550251
1591381832.9172456,134983,0.01045449823141098
1591381862.3259883,135327,0.05141262710094452
1591381888.4701915,135615,0.018631136044859886
1591381904.1714272,135872,0.04065404459834099
1591381933.1814003,136209,0.04158499464392662
1591381937.5579631,136280,0.06093719229102135
1591381951.332807,136358,0.03974645212292671
1591381970.290155,136673,0.019619658589363098
1591381970.6025784,136678,0.013252334669232368
1591381971.5079408,136693,0.01770176738500595
1591382000.400844,137023,0.13844121992588043
1591382002.3168576,137055,0.05484964698553085
1591382023.0135746,137252,0.027492433786392212
1591382037.1907763,137482,0.047015152871608734
1591382042.287617,137565,0.0044287689961493015
1591382043.4653602,137584,0.008765383623540401
1591382049.7102642,137687,0.009393406100571156
1591382061.9295402,137744,0.011964714154601097
1591382075.7103243,137966,0.03461826220154762
1591382096.0520475,138156,0.00905414205044508
1591382113.497388,138444,0.03762345761060715
1591382115.1908615,138472,0.024002810940146446
1591382120.4238575,138558,0.05051296204328537
1591382152.031414,138939,0.030241521075367928
1591382153.347048,138961,0.036612458527088165
1591382180.0146956,139258,0.0057089985348284245
1591382188.8173792,139403,0.02481166273355484
1591382191.6220305,139449,0.012668773531913757
1591382240.9483986,139975,0.003114250022917986
1591382243.388207,140015,0.0173446424305439
1591382243.892505,140023,0.012293335981667042
1591382245.2144725,140045,0.019779188558459282
1591382245.8307846,140055,0.05187031999230385
1591382250.4721768,140131,0.007116970140486956
1591382252.5279248,140165,0.04705300182104111
1591382257.7697308,140252,0.025480128824710846
1591382259.6462388,140283,0.027964524924755096
1591382296.7395766,140750,0.027297941967844963
1591382316.0149348,140927,0.026626870036125183
1591382319.819315,140989,0.018882611766457558
1591382333.8994324,141222,0.027723506093025208
1591382334.2568197,141228,0.02970975823700428
1591382388.4291303,141834,0.010608338750898838
1591382389.5788257,141853,0.01745905913412571
1591382391.7483475,141889,0.019786491990089417
1591382397.5921245,141986,0.014234315603971481
1591382409.2497036,142179,0.005880379118025303
1591382410.2896364,142196,0.049445703625679016
1591382410.3497815,142197,0.008671849966049194
1591382437.0143132,142496,0.012821728363633156
1591382439.1484013,142532,0.005759824998676777
1591382461.2751145,142751,0.02055477350950241
1591382469.7761452,142892,0.003045408520847559
1591382496.442682,143186,0.042464978992938995
1591382505.9189954,143342,0.02514408901333809
1591382514.5677586,143485,0.02799549512565136
1591382528.3605165,143571,0.07753774523735046
1591382528.97032,143581,0.0074240099638700485
1591382537.5186646,143722,0.005966528784483671
1591382540.229347,143767,0.026749882847070694
1591382541.743061,143792,0.012675389647483826
1591382549.331432,143918,0.00468219630420208
1591382553.6497033,143988,0.009219927713274956
1591382572.7484422,144157,0.023803312331438065
1591382576.9214098,144226,0.04733720421791077
1591382580.4578533,144285,0.02196643128991127
1591382587.7137792,144404,0.003642302006483078
1591382603.9656448,144528,0.030454538762569427
1591382605.241004,144549,0.005569621454924345
1591382658.0703783,145280,0.0198530200868845
1591382687.0804913,145612,0.004075462464243174
1591382687.7295368,145623,0.01028613280504942
1591382693.060314,145711,0.02443859539926052
1591382695.4441402,145750,0.005571603309363127
1591382697.928079,145791,0.011794555000960827
1591382715.397819,145932,0.0052052089013159275
1591382747.1039405,146312,0.03628343716263771
1591382752.4949274,146399,0.028411947190761566
1591382770.6762393,146696,0.009693889878690243
1591382824.413633,147296,0.03688449412584305
1591382828.1081786,147356,0.012567310594022274
1591382828.7187414,147366,0.0030616954900324345
1591382836.2608986,147491,0.004524280317127705
1591382888.7877421,148063,0.036833588033914566
1591382896.485847,148189,0.003466962603852153
1591382902.5763414,148288,0.03117559850215912
1591382910.7486134,148424,0.011117267422378063
1591382926.828927,148546,0.02959449216723442
1591382930.3767035,148604,0.04619589447975159
1591382934.569629,148673,0.0043786573223769665
1591382934.8116848,148677,0.012505883350968361
1591382940.8901458,148778,0.005709424149245024
1591382946.0161626,148864,0.019041195511817932
1591382946.925337,148879,0.1863400936126709
1591382998.8253224,149442,0.044509682804346085
1591383005.682327,149555,0.012235365808010101
1591383013.3636775,149683,0.02707146480679512
1591383014.2680323,149698,0.01837204396724701
1591383018.489742,149768,0.011768389493227005
1591383034.3555741,149886,0.006988853681832552
1591383037.4531336,149937,0.0901232436299324
1591383041.2374647,149999,0.033559493720531464

